Unfitted Multi-Level hp Refinement for Localized and Moving Solution Features

Localized features call for local refinement, conventionally by remeshing. Refinement-by-superposition keeps the base mesh fixed, but its fitted multi-level hp variant restricts every level to whole bisected cells of the level below. We relax this restriction and superpose high-order overlays of free size and position, with selectively activated cells, on an axis-aligned base mesh. Overlays may then cover coarser cells in part, so a sufficient criterion for a direct sum and geometric tests eliminating redundant functions re-establish linear independence. Axis alignment turns the cross-level integration regions into boxes, built by a dimension-independent algorithm. On bisection hierarchies, the construction reproduces fitted multi-level hp-refinement, as an independent implementation confirms. In a bar, overlays centered on a material interface that no bisection reaches attain small errors with fewer unknowns than fitted bisection. At a corner singularity in two to four dimensions, overlays omitting cells away from the singularity save unknowns at equal error, with exponential convergence in two and three dimensions. The freedom costs conditioning: an overlay offset slightly from a nested position makes the levels nearly dependent, and the condition number follows the angle between the level spaces. For a moving heat source, activating on nested grids only the cells needed by the source and its trail matches the fitted refinement tree with 0.81 to 0.86 times its unknowns down to mean $H^1$ errors of 0.37 %, but adds 44 % nonzero entries, takes slightly longer per time step, and degrades the conditioning.

==> 04_Z_data_one_dimensional_rod_errors_mlhp.csv <==
N, E
1.0, 87.4927519146733
2.0, 42.798908395130276
4.0, 22.778356867855546
7.0, 17.28033720190627
11.0, 11.134426600734448
16.0, 8.41006643833697
22.0, 6.103493477852238
29.0, 4.385264293331352
37.0, 3.124893189316904
46.0, 2.2184303128915897
56.0, 1.571765510574821
67.0, 1.1125101278408605
79.0, 0.7870534668447661
92.0, 0.5566689985810772
106.0, 0.39367325853746205
121.0, 0.2783863044347792
137.0, 0.19685495047876614
154.0, 0.1391996292677924
172.0, 0.09842976433086553
191.0, 0.06960062147540816
211.0, 0.04921516243403828
232.0, 0.034800399392684325
254.0, 0.02460761787634535
277.0, 0.017400215064413426
301.0, 0.012303811476123878
326.0, 0.00870010249022673
352.0, 0.006151897358789639
379.0, 0.004350040477478649
407.0, 0.0030758664163443865
436.0, 0.0021743123073429717


==> 04_Z_data_one_dimensional_rod_errors_ushp_r0.333.csv <==
N, E
1.000000000000E+00, 2.334703655559E+01
3.000000000000E+00, 3.053651653524E+01
7.000000000000E+00, 2.724621602193E+01
1.300000000000E+01, 1.251105404218E+01
2.100000000000E+01, 9.088280050323E+00
3.100000000000E+01, 2.142246482076E+00
4.300000000000E+01, 2.080722726394E+00
5.700000000000E+01, 8.046952598001E-01
7.300000000000E+01, 7.838646479470E-01
9.100000000000E+01, 3.571025832422E-01
1.110000000000E+02, 3.199773597740E-01
1.330000000000E+02, 2.045925708866E-01
1.570000000000E+02, 1.110853945873E-01
1.830000000000E+02, 1.054826526391E-01
2.110000000000E+02, 5.337040925798E-02


==> 04_Z_data_one_dimensional_rod_errors_ushp_r0.5.csv <==
N, E
1.000000000000E+0, 2.334703655559E+01
3.000000000000E+00, 3.250706147428E+01
7.000000000000E+00, 2.398505160471E+01
1.300000000000E+01, 1.109859360836E+01
2.100000000000E+01, 5.201761518763E+00
3.100000000000E+01, 1.354138513211E+00
4.300000000000E+01, 6.065571891144E-01
5.700000000000E+01, 1.631799697588E-01
7.300000000000E+01, 1.617658280783E-01
9.100000000000E+01, 5.517854414179E-02
1.110000000000E+02, 3.778960106760E-02
1.330000000000E+02, 2.295170742525E-02
1.570000000000E+02, 7.890573224137E-03
1.830000000000E+02, 7.501150684347E-03
2.110000000000E+02, 3.414301369617E-03


==> 04_Z_data_one_dimensional_rod_errors_ushp_r0.666.csv <==
N, E
1.000000000000E+00, 2.334703655559E+01
3.000000000000E+00, 8.213834925864E+01
7.000000000000E+00, 1.101235446465E+01
1.300000000000E+01, 2.265409777209E+00
2.100000000000E+01, 3.462867386881E-01
3.100000000000E+01, 2.172676929802E-02
4.300000000000E+01, 3.199771387040E-03
5.700000000000E+01, 1.477658192042E-04
7.300000000000E+01, 2.823151553685E-05
9.100000000000E+01, 2.331221855640E-04
1.110000000000E+02, 9.737017535016E-05
1.330000000000E+02, 1.220553334662E-04
1.570000000000E+02, 2.618396921883E-03
1.830000000000E+02, 4.002458583233E-04
2.110000000000E+02, 4.344042009125E-04


==> 04_Z_data_one_dimensional_rod_solution_mlhp10.csv <==
x,y
0.0, 0.34318591103788043
0.0025125628140703626, 0.3431613077215671
0.005025125628140725, 0.3430860729286529
0.007537688442211088, 0.34296025688232756
0.01005025125628145, 0.3427839282493873
0.012562814070351813, 0.3425571742586351
0.015075376884422176, 0.34228010080396787
0.01758793969849254, 0.3419528325324045
0.0201005025125629, 0.3415755129173057
0.022613065326633264, 0.341148304317039
0.025125628140703626, 0.34067138801933705
0.02763819095477399, 0.34014496427159757
0.03015075376884435, 0.3395692522973742
0.032663316582914714, 0.3389444902993022
0.03517587939698508, 0.33827093544870523
0.03768844221105544, 0.33754886386212596
0.0402010050251258, 0.33677857056502336
0.042713567839196165, 0.33596036944287827
0.04522613065326653, 0.33509459317994517
0.04773869346733689, 0.33418159318589136
0.05025125628140725, 0.3332217395105586
0.052763819095477615, 0.33221542074708543
0.05527638190954798, 0.3311630439236225
0.05778894472361834, 0.3300650343838776
0.0603015075376887, 0.3289218356567196
0.06281407035175907, 0.3277339093150752
0.06532663316582943, 0.3265017348243462
0.06783919597989979, 0.32522580938057755
0.07035175879397015, 0.32390664773860245
0.07286432160804052, 0.322544782030391
0.07537688442211088, 0.32114076157382776
0.07788944723618124, 0.31969515267214105
0.0804020100502516, 0.3182085384042069
0.08291457286432197, 0.3166815184059485
0.08542713567839233, 0.3151147086430519
0.08793969849246269, 0.3135087411752152
0.09045226130653305, 0.31186426391214916
0.09296482412060342, 0.3101819403615471
0.09547738693467378, 0.3084624493692357
0.09798994974874414, 0.3067064848517234
0.1005025125628145, 0.30491475552135705
0.10301507537688487, 0.30308798460429875
0.10552763819095523, 0.30122690955153264
0.1080402010050256, 0.29933228174311
0.11055276381909596, 0.29740486618584094
0.11306532663316632, 0.29544544120463734
0.11557788944723668, 0.29345479812771386
0.11809045226130704, 0.2914337409658496
0.1206030150753774, 0.28938308608591246
0.12311557788944777, 0.2873036618788486
0.12562814070351813, 0.28519630842233606
0.1281407035175885, 0.28306187713830155
0.13065326633165886, 0.2809012304454979
0.13316582914572922, 0.2787152414073382
0.13567839195979958, 0.27650479337518163
0.13819095477386995, 0.27427077962726487
0.1407035175879403, 0.2720141030034718
0.14321608040201067, 0.26973567553613137
0.14572864321608103, 0.2674364180770359
0.1482412060301514, 0.26511725992086604
0.15075376884422176, 0.26277913842521206
0.15326633165829212, 0.26042299862737595
0.15577889447236248, 0.25804979285814067
0.15829145728643285, 0.2556604803526892
0.1608040201005032, 0.25325602685885673
0.16331658291457357, 0.2508374042428969
0.16582914572864393, 0.24840559009294205
0.1683417085427143, 0.24596156732033575
0.17085427135678466, 0.24350632375901637
0.17336683417085502, 0.24104085176312712
0.17587939698492538, 0.23856614780302682
0.17839195979899575, 0.23608321205987726
0.1809045226130661, 0.2335930480189773
0.18341708542713647, 0.2310966620620166
0.18592964824120684, 0.2285950630584187
0.1884422110552772, 0.22608926195594137
0.19095477386934756, 0.2235802713707029
0.19346733668341792, 0.22106910517680015
0.19597989949748829, 0.21855677809568283
0.19849246231155865, 0.21604430528544893
0.201005025125629, 0.21353270193022286
0.20351758793969937, 0.2110229828297781
0.20603015075376974, 0.20851616198956435
0.2085427135678401, 0.20601325221129757
0.21105527638191046, 0.2035152646842713
0.21356783919598082, 0.20102320857754463
0.2160804020100512, 0.1985380906331625
0.21859296482412155, 0.19606091476056198
0.2211055276381919, 0.19359268163231697
0.22361809045226227, 0.19113438828137277
0.22613065326633264, 0.18868702769992057
0.228643216080403, 0.18625158844006068
0.23115577889447336, 0.183829054216402
0.23366834170854373, 0.18142040351074418
0.2361809045226141, 0.17902660917898752
0.23869346733668445, 0.17664863806041436
0.2412060301507548, 0.1742874505894846
0.24371859296482518, 0.1719440004102868
0.24623115577889554, 0.16961923399378473
0.2487437185929659, 0.16731409025799848
0.25125628140703626, 0.16502950019125753
0.2537688442211066, 0.1627663864786621
0.256281407035177, 0.16052566313188818
0.25879396984924735, 0.15830823512246975
0.2613065326633177, 0.15611499801869105
0.2638190954773881, 0.1539468376262201
0.26633165829145844, 0.1518046296326138
0.2688442211055288, 0.14968923925582306
0.27135678391959916, 0.14760152089682627
0.2738693467336695, 0.14554231779651666
0.2763819095477399, 0.14351246169696957
0.27889447236181025, 0.14151277250721253
0.2814070351758806, 0.13954405797362177
0.283919597989951, 0.13760711335506576
0.28643216080402134, 0.13570272110291653
0.2889447236180917, 0.13383165054604715
0.29145728643216207, 0.1319946575809333
0.29396984924623243, 0.13019248436697542
0.2964824120603028, 0.1284258590271564
0.29899497487437315, 0.1266954953541486
0.3015075376884435, 0.1250020925219833
0.3040201005025139, 0.12334633480339369
0.30653266331658424, 0.12172889129294139
0.3090452261306546, 0.12015041563603587
0.31155778894472497, 0.11861154576395416
0.31407035175879533, 0.11711290363496729
0.3165829145728657, 0.11565509498167867
0.31909547738693606, 0.11423870906467835
0.3216080402010064, 0.11286431843261596
0.3241206030150768, 0.11153247868879353
0.32663316582914714, 0.1102437282643784
0.3291457286432175, 0.10899858819833555
0.33165829145728787, 0.10779756192417664
0.33417085427135823, 0.10664113506362208
0.3366834170854286, 0.10552977522727205
0.33919597989949896, 0.1044639318223796
0.3417085427135693, 0.10344403586781907
0.3442211055276397, 0.10247049981634099
0.34673366834171004, 0.101543717384204
0.3492462311557804, 0.10066406338827238
0.35175879396985077, 0.0998318935906673
0.35427135678392113, 0.09904754455105767
0.3567839195979915, 0.09831133348667678
0.35929648241206186, 0.0976235581401476
0.3618090452261322, 0.09698449665520033
0.3643216080402026, 0.0963944074603633
0.36683417085427295, 0.09585352916070745
0.3693467336683433, 0.09536208043772347
0.37185929648241367, 0.09492025995740942
0.37437185929648403, 0.09452824628664519
0.3768844221105544, 0.0941861978179291
0.3793969849246247, 0.09389425270255054
0.38190954773869507, 0.09365252879227169
0.38442211055276543, 0.09346112358958962
0.3869346733668358, 0.0933201142066489
0.38944723618090615, 0.09322955733287412
0.39195979899497646, 0.09318948921138964
0.3944723618090468, 0.09319992562429363
0.3969849246231172, 0.09326086188685094
0.3994974874371875, 0.0933722728506697
0.40201005025125786, 0.09353411291592367
0.4045226130653282, 0.09374631605268244
0.4070351758793986, 0.09400879583140906
0.40954773869346894, 0.09432144546268532
0.41206030150753925, 0.09468413784622097
0.4145728643216096, 0.09509672562920488
0.41708542713568, 0.09555904127405224
0.4195979899497503, 0.09607089713560266
0.42211055276382065, 0.09663208554782172
0.424623115577891, 0.09724237892005724
0.42713567839196137, 0.09790152984290114
0.42964824120603173, 0.09860927120370541
0.43216080402010204, 0.0993653163118005
0.4346733668341724, 0.10016935903346222
0.43718592964824277, 0.10102107393667274
0.4396984924623131, 0.10192011644571995
0.44221105527638344, 0.10286612300567742
0.4447236180904538, 0.10385871125680742
0.44723618090452416, 0.10489748021892611
0.4497487437185945, 0.10598201048577151
0.45226130653266483, 0.1071118644294107
0.4547738693467352, 0.10828658641472372
0.45728643216080556, 0.10950570302399895
0.45979899497487586, 0.11076872329167478
0.4623115577889462, 0.11207513894925966
0.4648241206030166, 0.11342442468046232
0.46733668341708695, 0.11481603838656332
0.4698492462311573, 0.11624942146205566
0.4723618090452276, 0.11772399908058337
0.474874371859298, 0.11923918049120444
0.47738693467336835, 0.12079435932500343
0.4798994974874387, 0.12238891391207726
0.48241206030150907, 0.12402220760891867
0.4849246231155794, 0.12569358913621687
0.48743718592964974, 0.1274023929270979
0.4899497487437201, 0.12914793948582168
0.49246231155779047, 0.1309295357569558
0.49497487437186083, 0.1327464755050408
0.49748743718593114, 0.13459803970476372
0.5000000000000016, 0.13648349694165332
0.5, 0.1364820446629937
0.5006281407035176, 0.13695845454409472
0.5012562814070352, 0.13743691536501396
0.5018844221105527, 0.13791741506399888
0.5025125628140703, 0.13839994152668614
0.503140703517588, 0.13888448258644864
0.5037688442211056, 0.13937102602474283
0.5043969849246231, 0.13985955957145654
0.5050251256281407, 0.14035007090525733
0.5056532663316583, 0.140842547653941
0.5062814070351759, 0.14133697739478077
0.5069095477386935, 0.14183334765487673
0.507537688442211, 0.1423316459115058
0.5081658291457286, 0.14283185959247202
0.5087939698492462, 0.14333397607645731
0.5094221105527639, 0.14383798269337283
0.5100502512562815, 0.14434386672471033
0.510678391959799, 0.14485161540389424
0.5113065326633166, 0.14536121591663428
0.5119346733668342, 0.14587265540127817
0.5125628140703518, 0.1463859209491649
0.5131909547738693, 0.14690099960497854
0.5138190954773869, 0.14741787836710238
0.5144472361809045, 0.14793654418797333
0.5150753768844221, 0.14845698397443705
0.5157035175879396, 0.1489791845881032
0.5163316582914573, 0.14950313284570144
0.5169597989949749, 0.15002881551943742
0.5175879396984925, 0.1505562193373497
0.5182160804020101, 0.15108533098366655
0.5188442211055276, 0.1516161370991637
0.5194723618090452, 0.1521486242815221
0.5201005025125628, 0.15268277908568623
0.5207286432160804, 0.15321858802422306
0.5213567839195979, 0.15375603756768094
0.5219849246231155, 0.15429511414494948
0.5226130653266331, 0.15483580414361933
0.5232412060301508, 0.1553780939103428
0.5238693467336684, 0.15592196975119466
0.5244974874371859, 0.15646741793203334
0.5251256281407035, 0.15701442467886279
0.5257537688442211, 0.15756297617819442
0.5263819095477387, 0.15811305857740987
0.5270100502512562, 0.15866465798512375
0.5276381909547738, 0.15921776047154718
0.5282663316582914, 0.15977235206885143
0.528894472361809, 0.16032841877153242
0.5295226130653266, 0.16088594653677513
0.5301507537688442, 0.1614449212848187
0.5307788944723618, 0.16200532889932195
0.5314070351758794, 0.16256715522772947
0.532035175879397, 0.1631303860816376
0.5326633165829145, 0.16369500723716146
0.5332914572864321, 0.164261004435302
0.5339195979899497, 0.16482836338231358
0.5345477386934673, 0.16539706975007212
0.535175879396985, 0.1659671091764434
0.5358040201005025, 0.1665384672656519
0.5364321608040201, 0.1671111295886502
0.5370603015075377, 0.1676850816834886
0.5376884422110553, 0.16826030905568526
0.5383165829145728, 0.16883679717859662
0.5389447236180904, 0.16941453149378863
0.539572864321608, 0.16999349741140782
0.5402010050251257, 0.17057368031055334
0.5408291457286433, 0.17115506553964904
0.5414572864321608, 0.17173763841681616
0.5420854271356784, 0.17232138423024643
0.542713567839196, 0.17290628823857548
0.5433417085427136, 0.1734923356712568
0.5439698492462312, 0.17407951172893604
0.5445979899497487, 0.17466780158382575
0.5452261306532664, 0.17525719038008056
0.545854271356784, 0.17584766323417284
0.5464824120603016, 0.1764392052352685
0.5471105527638191, 0.17703180144560365
0.5477386934673367, 0.17762543690086138
0.5483668341708543, 0.1782200966105489
0.5489949748743719, 0.17881576555837542
0.5496231155778895, 0.17941242870263016
0.5502512562814071, 0.18001007097656088
0.5508793969849247, 0.1806086772887529
0.5515075376884423, 0.18120823252350837
0.5521356783919599, 0.18180872154122618
0.5527638190954774, 0.18241012917878208
0.553391959798995, 0.1830124402499094
0.5540201005025126, 0.18361563954558002
0.5546482412060302, 0.1842197118343859
0.5552763819095479, 0.18482464186292105
0.5559045226130654, 0.18543041435616364
0.556532663316583, 0.186037014017859
0.5571608040201006, 0.18664442553090255
0.5577889447236182, 0.18725263355772356
0.5584170854271358, 0.18786162274066906
0.5590452261306533, 0.18847137770238825
0.5596733668341709, 0.18908188304621742
0.5603015075376886, 0.18969312335656519
0.5609296482412062, 0.19030508319929806
0.5615577889447237, 0.1909177471221268
0.5621859296482413, 0.19153109965499268
0.5628140703517589, 0.1921451253104546
0.5634422110552765, 0.19275980858407643
0.564070351758794, 0.19337513395481476
0.5646984924623116, 0.19399108588540712
0.5653266331658293, 0.1946076488227606
0.5659547738693469, 0.19522480719834098
0.5665829145728645, 0.1958425454285621
0.567211055276382, 0.19646084791517582
0.5678391959798996, 0.19707969904566228
0.5684673366834172, 0.1976990831936207
0.5690954773869348, 0.1983189847191605
0.5697236180904524, 0.1989393879692929
0.5703517587939699, 0.19956027727832276
0.5709798994974876, 0.20018163696824137
0.5716080402010052, 0.20080345134911887
0.5722361809045228, 0.20142570471949775
0.5728643216080403, 0.20204838136678646
0.5734924623115579, 0.20267146556765356
0.5741206030150755, 0.20329494158842215
0.5747487437185931, 0.20391879368546495
0.5753768844221108, 0.20454300610559947
0.5760050251256283, 0.205167563086484
0.5766331658291459, 0.2057924488570137
0.5772613065326635, 0.2064176476377172
0.5778894472361811, 0.20704314364115373
0.5785175879396987, 0.20766892107231055
0.5791457286432162, 0.20829496412900084
0.5797738693467338, 0.20892125700226194
0.5804020100502514, 0.2095477838767543
0.5810301507537691, 0.2101745289311603
0.5816582914572866, 0.2108014763385841
0.5822864321608042, 0.21142861026695148
0.5829145728643218, 0.21205591487941033
0.5835427135678394, 0.21268337433473147
0.584170854271357, 0.21331097278770983
0.5847989949748745, 0.2139386943895662
0.5854271356783922, 0.21456652328834933
0.5860552763819098, 0.2151944436293384
0.5866834170854274, 0.215822439555446
0.587311557788945, 0.2164504952076215
0.5879396984924625, 0.2170785947252547
0.5885678391959801, 0.2177067222465802
0.5891959798994977, 0.2183348619090819
0.5898241206030153, 0.21896299784989814
0.5904522613065328, 0.21959111420622707
0.5910804020100505, 0.2202191951157326
0.5917085427135681, 0.22084722471695062
0.5923366834170857, 0.22147518714969583
0.5929648241206033, 0.2221030665554688
0.5935929648241208, 0.22273084707786353
0.5942211055276384, 0.22335851286297562
0.594849246231156, 0.22398604805981032
0.5954773869346737, 0.22461343682069176
0.5961055276381912, 0.22524066330167186
0.5967336683417088, 0.22586771166294023
0.5973618090452264, 0.22649456606923413
0.597989949748744, 0.22712121069024904
0.5986180904522616, 0.2277476297010496
0.5992462311557791, 0.22837380728248088
0.5998743718592967, 0.22899972762158027
0.6005025125628143, 0.22962537491198956
0.601130653266332, 0.2302507333543677
0.6017587939698495, 0.2308757871568036
0.6023869346733671, 0.23150052053522985
0.6030150753768847, 0.23212491771383645
0.6036432160804023, 0.23274896292548505
0.6042713567839199, 0.23337264041212394
0.6048994974874374, 0.23399593442520278
0.6055276381909551, 0.2346188292260885
0.6061557788944727, 0.23524130908648122
0.6067839195979903, 0.2358633582888304
0.6074120603015079, 0.23648496112675205
0.6080402010050254, 0.23710610190544568
0.608668341708543, 0.23772676494211206
0.6092964824120606, 0.23834693456637135
0.6099246231155782, 0.23896659512068147
0.6105527638190957, 0.23958573096075725
0.6111809045226134, 0.2402043264559895
0.611809045226131, 0.240822365989865
0.6124371859296486, 0.24143983396038662
0.6130653266331662, 0.24205671478049387
0.6136934673366837, 0.24267299287848398
0.6143216080402013, 0.2432886526984334
0.6149497487437189, 0.24390367870061952
0.6155778894472366, 0.24451805536194315
0.6162060301507541, 0.24513176717635107
0.6168341708542717, 0.24574479865525925
0.6174623115577893, 0.2463571343279765
0.6180904522613069, 0.24696875874212817
0.6187185929648245, 0.24757965646408076
0.619346733668342, 0.24818981207936672
0.6199748743718596, 0.24879921019310966
0.6206030150753772, 0.24940783543044992
0.6212311557788949, 0.2500156724369708
0.6218592964824124, 0.25062270587912505
0.62248743718593, 0.2512289204446615
0.6231155778894476, 0.25183430084305286
0.6237437185929652, 0.2524388318059232
0.6243718592964828, 0.2530424980874761
0.6250000000000003, 0.2536452844649234
0.625, 0.25364528112268125
0.6251570351758794, 0.25379583740332157
0.6253140703517588, 0.2539463375233663
0.6254711055276382, 0.25409678124374535
0.6256281407035176, 0.25424716832551314
0.625785175879397, 0.25439749852984894
0.6259422110552764, 0.25454777161805686
0.6260992462311558, 0.2546979873515657
0.6262562814070352, 0.25484814549192897
0.6264133165829145, 0.25499824580082503
0.6265703517587939, 0.255148288040057
0.6267273869346733, 0.2552982719715528
0.6268844221105527, 0.255448197357365
0.6270414572864321, 0.25559806395967105
0.6271984924623115, 0.25574787154077305
0.6273555276381909, 0.25589761986309806
0.6275125628140703, 0.2560473086891977
0.6276695979899497, 0.2561969377817484
0.6278266331658291, 0.2563465069035515
0.6279836683417085, 0.25649601581753295
0.6281407035175879, 0.25664546428674345
0.6282977386934673, 0.2567948520743587
0.6284547738693467, 0.2569441789436788
0.6286118090452261, 0.257093444658129
0.6287688442211055, 0.257242648981259
0.6289258793969849, 0.2573917916767434
0.6290829145728642, 0.2575408725083817
0.6292399497487436, 0.2576898912400979
0.629396984924623, 0.25783884763594095
0.6295540201005024, 0.2579877414600845
0.6297110552763818, 0.258136572476827
0.6298680904522612, 0.25828534045059154
0.6300251256281406, 0.25843404514592616
0.63018216080402, 0.25858268632750364
0.6303391959798994, 0.25873126376012145
0.6304962311557788, 0.25887977720870176
0.6306532663316582, 0.25902822643829165
0.6308103015075376, 0.25917661121406294
0.630967336683417, 0.2593249313013121
0.6311243718592964, 0.2594731864654606
0.6312814070351758, 0.25962137647205435
0.6314384422110552, 0.25976950108676433
0.6315954773869346, 0.25991756007538613
0.631752512562814, 0.26006555320384017
0.6319095477386933, 0.26021348023817154
0.6320665829145727, 0.26036134094455016
0.6322236180904521, 0.26050913508927076
0.6323806532663315, 0.26065686243875275
0.6325376884422109, 0.26080452275954036
0.6326947236180903, 0.26095211581830263
0.6328517587939697, 0.2610996413818332
0.6330087939698491, 0.2612470992170507
0.6331658291457285, 0.2613944890909983
0.6333228643216079, 0.26154181077084415
0.6334798994974873, 0.261689064023881
0.6336369346733667, 0.2618362486175264
0.6337939698492461, 0.26198336431932284
0.6339510050251255, 0.2621304108969373
0.6341080402010049, 0.26227738811816165
0.6342650753768843, 0.2624242957509126
0.6344221105527637, 0.26257113356323153
0.634579145728643, 0.2627179013232846
0.6347361809045224, 0.2628645987993628
0.6348932160804018, 0.26301122575988184
0.6350502512562812, 0.26315778197338213
0.6352072864321606, 0.26330426720852895
0.63536432160804, 0.2634506812341123
0.6355213567839194, 0.2635970238190469
0.6356783919597988, 0.26374329473237246
0.6358354271356782, 0.2638894937432531
0.6359924623115576, 0.26403562062097796
0.636149497487437, 0.2641816751349608
0.6363065326633164, 0.26432765705474043
0.6364635678391958, 0.26447356614998
0.6366206030150752, 0.26461940219046776
0.6367776381909546, 0.26476516494611657
0.636934673366834, 0.2649108541869641
0.6370917085427134, 0.2650564696831728
0.6372487437185927, 0.26520201120502984
0.6374057788944721, 0.2653474785229472
0.6375628140703515, 0.26549287140746164
0.6377198492462309, 0.26563818962923463
0.6378768844221103, 0.26578343295905243
0.6380339195979897, 0.2659286011678261
0.6381909547738691, 0.26607369402659137
0.6383479899497485, 0.2662187113065088
0.6385050251256279, 0.26636365277886387
0.6386620603015073, 0.26650851821506644
0.6388190954773867, 0.26665330738665155
0.6389761306532661, 0.26679802006527875
0.6391331658291455, 0.2669426560227325
0.6392902010050249, 0.26708721503092187
0.6394472361809043, 0.26723169686188075
0.6396042713567837, 0.267376101287768
0.639761306532663, 0.2675204280808669
0.6399183417085424, 0.2676646770135858
0.6400753768844218, 0.2678088478584576
0.6402324120603012, 0.2679529403881401
0.6403894472361806, 0.2680969543754158
0.64054648241206, 0.268240889593192
0.6407035175879394, 0.2683847458145007
0.6408605527638188, 0.26852852281249884
0.6410175879396982, 0.2686722203604679
0.6411746231155776, 0.26881583823181426
0.641331658291457, 0.26895937620006904
0.6414886934673364, 0.2691028340388881
0.6416457286432158, 0.2692462115220521
0.6418027638190952, 0.2693895084234665
0.6419597989949746, 0.26953272451716137
0.642116834170854, 0.2696758595772918
0.6422738693467334, 0.2698189133781374
0.6424309045226128, 0.2699618856941027
0.6425879396984921, 0.27010477629971685
0.6427449748743715, 0.27024758496963397
0.6429020100502509, 0.27039031147863285
0.6430590452261303, 0.27053295560161694
0.6432160804020097, 0.2706755171136146
0.6433731155778891, 0.2708179957897789
0.6435301507537685, 0.2709603914053877
0.6436871859296479, 0.27110270373584355
0.6438442211055273, 0.27124493255667387
0.6440012562814067, 0.2713870776435308
0.6441582914572861, 0.27152913877219126
0.6443153266331655, 0.27167111571855684
0.6444723618090449, 0.27181300825865407
0.6446293969849243, 0.27195481616863415
0.6447864321608037, 0.27209653922477295
0.6449434673366831, 0.2722381772034713
0.6451005025125625, 0.2723797298812547
0.6452575376884419, 0.27252119703477334
0.6454145728643212, 0.27266257844080233
0.6455716080402006, 0.27280387387624144
0.64572864321608, 0.2729450831181153
0.6458856783919594, 0.27308620594357313
0.6460427135678388, 0.2732272421298891
0.6461997487437182, 0.273368191454462
0.6463567839195976, 0.2735090536948156
0.646513819095477, 0.27364982862859816
0.6466708542713564, 0.2737905160335829
0.6468278894472358, 0.27393111568766776
0.6469849246231152, 0.2740716273688754
0.6471419597989946, 0.27421205085535333
0.647298994974874, 0.2743523859253737
0.6474560301507534, 0.27449263235733357
0.6476130653266328, 0.2746327899297547
0.6477701005025122, 0.2747728584212836
0.6479271356783916, 0.27491283761069146
0.648084170854271, 0.2750527272768745
0.6482412060301503, 0.27519252719885345
0.6483982412060297, 0.27533223715577393
0.6485552763819091, 0.2754718569269063
0.6487123115577885, 0.27561138629164567
0.6488693467336679, 0.27575082502951187
0.6490263819095473, 0.27589017292014967
0.6491834170854267, 0.2760294297433284
0.6493404522613061, 0.2761685952789423
0.6494974874371855, 0.27630766930701023
0.6496545226130649, 0.276446651607676
0.6498115577889443, 0.27658554196120805
0.6499685929648237, 0.2767243401479997
0.6501256281407031, 0.2768630459485688
0.6502826633165825, 0.27700165914355834
0.6504396984924619, 0.2771401795137357
0.6505967336683413, 0.27727860683999334
0.6507537688442206, 0.27741694090334823
0.6509108040201, 0.27755518148494224
0.6510678391959794, 0.27769332836604194
0.6512248743718588, 0.2778313813280388
0.6513819095477382, 0.27796934015244895
0.6515389447236176, 0.2781072046209132
0.651695979899497, 0.27824497451519736
0.6518530150753764, 0.2783826496171918
0.6520100502512558, 0.2785202297089117
0.6521670854271352, 0.2786577145724971
0.6523241206030146, 0.27879510399021273
0.652481155778894, 0.27893239774444806
0.6526381909547734, 0.2790695956177174
0.6527952261306528, 0.27920669739265974
0.6529522613065322, 0.2793437028520389
0.6531092964824116, 0.2794806117787435
0.653266331658291, 0.27961742395578687
0.6534233668341703, 0.27975413916630704
0.6535804020100497, 0.27989075719356693
0.6537374371859291, 0.28002727782095416
0.6538944723618085, 0.28016370083198117
0.6540515075376879, 0.2803000260102851
0.6542085427135673, 0.28043625313962783
0.6543655778894467, 0.28057238200389617
0.6545226130653261, 0.2807084123871015
0.6546796482412055, 0.28084434407338
0.6548366834170849, 0.28098017684699284
0.6549937185929643, 0.28111591049232565
0.6551507537688437, 0.281251544793889
0.6553077889447231, 0.2813870795363182
0.6554648241206025, 0.28152251450437327
0.6556218592964819, 0.28165784948293904
0.6557788944723613, 0.28179308425702515
0.6559359296482407, 0.2819282186117659
0.65609296482412, 0.2820632523324205
0.6562499999999994, 0.2821981852043728
0.65625, 0.2821979740220565
0.6562892587939698, 0.2822317044142952
0.6563285175879396, 0.28226542816514916
0.6563677763819096, 0.28229914527461836
0.6564070351758794, 0.28233285574270284
0.6564462939698492, 0.2823665595694026
0.6564855527638191, 0.28240025675471764
0.656524811557789, 0.28243394729864796
0.6565640703517588, 0.2824676312011935
0.6566033291457286, 0.28250130846235433
0.6566425879396984, 0.28253497908213043
0.6566818467336684, 0.2825686430605218
0.6567211055276382, 0.2826023003975284
0.656760364321608, 0.2826359510931504
0.6567996231155779, 0.28266959514738754
0.6568388819095478, 0.28270323256024
0.6568781407035176, 0.28273686333170767
0.6569173994974874, 0.2827704874617907
0.6569566582914572, 0.2828041049504889
0.6569959170854272, 0.2828377157978024
0.657035175879397, 0.2828713200037312
0.6570744346733668, 0.28290491756827524
0.6571136934673367, 0.2829385084914346
0.6571529522613065, 0.28297209277320917
0.6571922110552764, 0.28300567041359903
0.6572314698492462, 0.28303924141260417
0.657270728643216, 0.28307280577022453
0.6573099874371859, 0.2831063634864602
0.6573492462311558, 0.2831399145613111
0.6573885050251256, 0.2831734589947773
0.6574277638190955, 0.2832069967868588
0.6574670226130653, 0.2832405279375555
0.6575062814070352, 0.28327405244686754
0.657545540201005, 0.2833075703147948
0.6575847989949748, 0.28334108154133736
0.6576240577889447, 0.28337458612649513
0.6576633165829145, 0.28340808407026824
0.6577025753768844, 0.2834415753726566
0.6577418341708543, 0.2834750600336602
0.6577810929648241, 0.2835085380532791
0.6578203517587939, 0.2835420094315132
0.6578596105527638, 0.28357547416836265
0.6578988693467336, 0.28360893226382733
0.6579381281407035, 0.2836423837179073
0.6579773869346733, 0.28367582853060247
0.6580166457286432, 0.283709266701913
0.6580559045226131, 0.28374269823183873
0.6580951633165829, 0.28377612312037975
0.6581344221105527, 0.28380954136753606
0.6581736809045226, 0.28384295297330764
0.6582129396984924, 0.28387635793769445
0.6582521984924623, 0.28390975626069653
0.6582914572864321, 0.2839431479423139
0.658330716080402, 0.28397653298254655
0.6583699748743719, 0.2840099113813945
0.6584092336683417, 0.2840432831388576
0.6584484924623115, 0.28407664825493606
0.6584877512562813, 0.28411000672962977
0.6585270100502512, 0.28414335856293876
0.6585662688442211, 0.28417670375486304
0.6586055276381909, 0.28421004230540253
0.6586447864321607, 0.2842433742145573
0.6586840452261307, 0.28427669948232737
0.6587233040201005, 0.2843100181087127
0.6587625628140703, 0.28434333009371326
0.6588018216080401, 0.2843766354373291
0.65884108040201, 0.2844099341395602
0.6588803391959799, 0.28444322620040663
0.6589195979899497, 0.2844765116198683
0.6589588567839195, 0.2845097903979452
0.6589981155778895, 0.2845430625346374
0.6590373743718593, 0.28457632802994487
0.6590766331658291, 0.2846095868838676
0.6591158919597989, 0.28464283909640564
0.6591551507537687, 0.2846760846675589
0.6591944095477387, 0.2847093235973274
0.6592336683417085, 0.28474255588571123
0.6592729271356783, 0.2847757815327103
0.6593121859296482, 0.28480900053832464
0.6593514447236181, 0.2848422129025543
0.6593907035175879, 0.28487541862539917
0.6594299623115577, 0.2849086177068593
0.6594692211055275, 0.2849418101469347
0.6595084798994975, 0.2849749959456254
0.6595477386934673, 0.28500817510293136
0.6595869974874371, 0.2850413476188526
0.659626256281407, 0.2850745134933891
0.6596655150753769, 0.2851076727265408
0.6597047738693467, 0.28514082531830787
0.6597440326633165, 0.28517397126869015
0.6597832914572863, 0.2852071105776877
0.6598225502512562, 0.28524024324530056
0.6598618090452261, 0.28527336927152863
0.6599010678391959, 0.28530648865637204
0.6599403266331658, 0.28533960139983067
0.6599795854271356, 0.2853727075019046
0.6600188442211055, 0.2854058069625937
0.6600581030150753, 0.2854388997818982
0.6600973618090451, 0.2854719859598179
0.660136620603015, 0.28550506549635285
0.6601758793969849, 0.2855381383915031
0.6602151381909547, 0.28557120464526864
0.6602543969849246, 0.2856042642576494
0.6602936557788944, 0.28563731722864544
0.6603329145728642, 0.28567036355825676
0.6603721733668341, 0.28570340324648336
0.6604114321608039, 0.28573643629332524
0.6604506909547738, 0.28576946269878234
0.6604899497487436, 0.2858024824628547
0.6605292085427135, 0.2858354955855424
0.6605684673366834, 0.28586850206684533
0.6606077261306532, 0.2859015019067635
0.660646984924623, 0.28593449510529695
0.6606862437185929, 0.2859674816624457
0.6607255025125627, 0.2860004615782097
0.6607647613065326, 0.286033434852589
0.6608040201005024, 0.2860664014855835
0.6608432788944723, 0.28609936147719334
0.6608825376884422, 0.2861323148274184
0.660921796482412, 0.2861652615362587
0.6609610552763818, 0.28619820160371434
0.6610003140703516, 0.28623113502978526
0.6610395728643215, 0.2862640618144714
0.6610788316582914, 0.2862969819577728
0.6611180904522612, 0.28632989545968945
0.661157349246231, 0.28636280232022143
0.661196608040201, 0.28639570253936864
0.6612358668341708, 0.2864285961171311
0.6612751256281406, 0.2864614830535089
0.6613143844221104, 0.2864943633485019
0.6613536432160803, 0.2865272370021102
0.6613929020100502, 0.2865601040143338
0.66143216080402, 0.2865929643851726
0.6614714195979898, 0.28662581811462673
0.6615106783919598, 0.28665866520269606
0.6615499371859296, 0.28669150564938073
0.6615891959798994, 0.2867243394546806
0.6616284547738692, 0.2867571666185958
0.661667713567839, 0.28678998714112625
0.661706972361809, 0.2868228010222719
0.6617462311557788, 0.28685560826203294
0.6617854899497486, 0.28688840886040917
0.6618247487437185, 0.2869212028174007
0.6618640075376884, 0.28695399013300743
0.6619032663316582, 0.2869867708072295
0.661942525125628, 0.2870195448400668
0.6619817839195978, 0.2870523122315194
0.6620210427135678, 0.28708507298158725
0.6620603015075376, 0.2871178270902704
0.6620995603015074, 0.28715057455756876
0.6621388190954773, 0.28718331538348246
0.6621780778894472, 0.2872160495680114
0.662217336683417, 0.28724877711115554
0.6622565954773868, 0.287281498012915
0.6622958542713566, 0.28731421227328974
0.6623351130653266, 0.2873469198922798
0.6623743718592964, 0.28737962086988506
0.6624136306532662, 0.28741231520610555
0.6624528894472361, 0.2874450029009414
0.662492148241206, 0.28747768395439244
0.6625314070351758, 0.2875103583664588
0.6625706658291456, 0.2875430261371404
0.6626099246231154, 0.2875756872664373
0.6626491834170853, 0.2876083417543494
0.6626884422110552, 0.28764098960087686
0.662727701005025, 0.28767363080601954
0.6627669597989949, 0.2877062653697775
0.6628062185929647, 0.2877388932921507
0.6628454773869346, 0.2877715145731392
0.6628847361809044, 0.28780412921274295
0.6629239949748742, 0.287836737210962
0.6629632537688441, 0.2878693385677963
0.663002512562814, 0.2879019332832458
0.6630417713567838, 0.2879345213573107
0.6630810301507537, 0.28796710278999077
0.6631202889447235, 0.28799967758128614
0.6631595477386933, 0.28803224573119673
0.6631988065326632, 0.28806480723972266
0.663238065326633, 0.2880973621068638
0.6632773241206029, 0.28812991033262025
0.6633165829145727, 0.28816245191699197
0.6633558417085426, 0.28819498685997896
0.6633951005025125, 0.2882275151615812
0.6634343592964823, 0.28826003682179874
0.6634736180904521, 0.2882925518406315
0.663512876884422, 0.2883250602180796
0.6635521356783918, 0.28835756195414286
0.6635913944723617, 0.2883900570488215
0.6636306532663315, 0.2884225455021153
0.6636699120603013, 0.28845502731402445
0.6637091708542713, 0.2884875024845488
0.6637484296482411, 0.2885199710136885
0.6637876884422109, 0.2885524329014434
0.6638269472361807, 0.2885848881478136
0.6638662060301506, 0.28861733675279905
0.6639054648241205, 0.2886497787163998
0.6639447236180903, 0.2886822140386158
0.6639839824120601, 0.2887146427194471
0.6640232412060301, 0.2887470647588936
0.6640624999999999, 0.2887794801569554
0.6640625, 0.2895823083624038
0.6640723146984925, 0.2895823083624038
0.664082129396985, 0.2895823083624038
0.6640919440954773, 0.2895823083624038
0.6641017587939698, 0.2895823083624038
0.6641115734924623, 0.2895823083624038
0.6641213881909547, 0.2895823083624038
0.6641312028894472, 0.2895823083624038
0.6641410175879396, 0.2895823083624038
0.6641508322864321, 0.2895823083624038
0.6641606469849246, 0.2895823083624038
0.664170461683417, 0.2895823083624038
0.6641802763819095, 0.2895823083624038
0.664190091080402, 0.2895823083624038
0.6641999057788943, 0.2895823083624038
0.6642097204773868, 0.2895823083624038
0.6642195351758793, 0.2895823083624038
0.6642293498743718, 0.2895823083624038
0.6642391645728642, 0.2895823083624038
0.6642489792713566, 0.2895823083624038
0.6642587939698491, 0.2895823083624038
0.6642686086683416, 0.2895823083624038
0.664278423366834, 0.2895823083624038
0.6642882380653264, 0.2895823083624038
0.6642980527638189, 0.2895823083624038
0.6643078674623114, 0.2895823083624038
0.6643176821608039, 0.2895823083624038
0.6643274968592963, 0.2895823083624038
0.6643373115577887, 0.2895823083624038
0.6643471262562812, 0.2895823083624038
0.6643569409547736, 0.2895823083624038
0.6643667556532661, 0.2895823083624038
0.6643765703517586, 0.2895823083624038
0.664386385050251, 0.2895823083624038
0.6643961997487435, 0.2895823083624038
0.6644060144472359, 0.2895823083624038
0.6644158291457284, 0.2895823083624038
0.6644256438442209, 0.2895823083624038
0.6644354585427132, 0.2895823083624038
0.6644452732412057, 0.2895823083624038
0.6644550879396982, 0.2895823083624038
0.6644649026381907, 0.2895823083624038
0.6644747173366832, 0.2895823083624038
0.6644845320351755, 0.2895823083624038
0.664494346733668, 0.2895823083624038
0.6645041614321605, 0.2895823083624038
0.6645139761306529, 0.2895823083624038
0.6645237908291454, 0.2895823083624038
0.6645336055276378, 0.2895823083624038
0.6645434202261303, 0.2895823083624038
0.6645532349246228, 0.2895823083624038
0.6645630496231152, 0.2895823083624038
0.6645728643216077, 0.2895823083624038
0.6645826790201002, 0.2895823083624038
0.6645924937185925, 0.2895823083624038
0.664602308417085, 0.2895823083624038
0.6646121231155775, 0.2895823083624038
0.66462193781407, 0.2895823083624038
0.6646317525125625, 0.2895823083624038
0.6646415672110548, 0.2895823083624038
0.6646513819095473, 0.2895823083624038
0.6646611966080398, 0.2895823083624038
0.6646710113065322, 0.2895823083624038
0.6646808260050246, 0.2895823083624038
0.6646906407035171, 0.2895823083624038
0.6647004554020096, 0.2895823083624038
0.6647102701005021, 0.2895823083624038
0.6647200847989945, 0.2895823083624038
0.664729899497487, 0.2895823083624038
0.6647397141959794, 0.2895823083624038
0.6647495288944718, 0.2895823083624038
0.6647593435929643, 0.2895823083624038
0.6647691582914568, 0.2895823083624038
0.6647789729899493, 0.2895823083624038
0.6647887876884417, 0.2895823083624038
0.6647986023869341, 0.2895823083624038
0.6648084170854266, 0.2895823083624038
0.6648182317839191, 0.2895823083624038
0.6648280464824114, 0.2895823083624038
0.6648378611809039, 0.2895823083624038
0.6648476758793964, 0.2895823083624038
0.6648574905778889, 0.2895823083624038
0.6648673052763814, 0.2895823083624038
0.6648771199748738, 0.2895823083624038
0.6648869346733662, 0.2895823083624038
0.6648967493718587, 0.2895823083624038
0.6649065640703511, 0.2895823083624038
0.6649163787688436, 0.2895823083624038
0.6649261934673361, 0.2895823083624038
0.6649360081658285, 0.2895823083624038
0.664945822864321, 0.2895823083624038
0.6649556375628134, 0.2895823083624038
0.6649654522613059, 0.2895823083624038
0.6649752669597984, 0.2895823083624038
0.6649850816582907, 0.2895823083624038
0.6649948963567832, 0.2895823083624038
0.6650047110552757, 0.2895823083624038
0.6650145257537682, 0.2895823083624038
0.6650243404522607, 0.2895823083624038
0.665034155150753, 0.2895823083624038
0.6650439698492455, 0.2895823083624038
0.665053784547738, 0.2895823083624038
0.6650635992462304, 0.2895823083624038
0.6650734139447229, 0.2895823083624038
0.6650832286432153, 0.2895823083624038
0.6650930433417078, 0.2895823083624038
0.6651028580402003, 0.2895823083624038
0.6651126727386927, 0.2895823083624038
0.6651224874371852, 0.2895823083624038
0.6651323021356776, 0.2895823083624038
0.66514211683417, 0.2895823083624038
0.6651519315326625, 0.2895823083624038
0.665161746231155, 0.2895823083624038
0.6651715609296475, 0.2895823083624038
0.66518137562814, 0.2895823083624038
0.6651911903266323, 0.2895823083624038
0.6652010050251248, 0.2895823083624038
0.6652108197236173, 0.2895823083624038
0.6652206344221097, 0.2895823083624038
0.6652304491206021, 0.2895823083624038
0.6652402638190946, 0.2895823083624038
0.6652500785175871, 0.2895823083624038
0.6652598932160796, 0.2895823083624038
0.665269707914572, 0.2895823083624038
0.6652795226130644, 0.2895823083624038
0.6652893373115569, 0.2895823083624038
0.6652991520100493, 0.2895823083624038
0.6653089667085418, 0.2895823083624038
0.6653187814070343, 0.2895823083624038
0.6653285961055267, 0.2895823083624038
0.6653384108040192, 0.2895823083624038
0.6653482255025116, 0.2895823083624038
0.6653580402010041, 0.2895823083624038
0.6653678548994966, 0.2895823083624038
0.6653776695979889, 0.2895823083624038
0.6653874842964814, 0.2895823083624038
0.6653972989949739, 0.2895823083624038
0.6654071136934664, 0.2895823083624038
0.6654169283919589, 0.2895823083624038
0.6654267430904512, 0.2895823083624038
0.6654365577889437, 0.2895823083624038
0.6654463724874362, 0.2895823083624038
0.6654561871859286, 0.2895823083624038
0.6654660018844211, 0.2895823083624038
0.6654758165829135, 0.2895823083624038
0.665485631281406, 0.2895823083624038
0.6654954459798985, 0.2895823083624038
0.6655052606783909, 0.2895823083624038
0.6655150753768834, 0.2895823083624038
0.6655248900753759, 0.2895823083624038
0.6655347047738682, 0.2895823083624038
0.6655445194723607, 0.2895823083624038
0.6655543341708532, 0.2895823083624038
0.6655641488693457, 0.2895823083624038
0.6655739635678382, 0.2895823083624038
0.6655837782663305, 0.2895823083624038
0.665593592964823, 0.2895823083624038
0.6656034076633155, 0.2895823083624038
0.6656132223618079, 0.2895823083624038
0.6656230370603003, 0.2895823083624038
0.6656328517587928, 0.2895823083624038
0.6656426664572853, 0.2895823083624038
0.6656524811557778, 0.2895823083624038
0.6656622958542702, 0.2895823083624038
0.6656721105527627, 0.2895823083624038
0.6656819252512551, 0.2895823083624038
0.6656917399497475, 0.2895823083624038
0.66570155464824, 0.2895823083624038
0.6657113693467325, 0.2895823083624038
0.665721184045225, 0.2895823083624038
0.6657309987437174, 0.2895823083624038
0.6657408134422098, 0.2895823083624038
0.6657506281407023, 0.2895823083624038
0.6657604428391948, 0.2895823083624038
0.6657702575376871, 0.2895823083624038
0.6657800722361796, 0.2895823083624038
0.6657898869346721, 0.2895823083624038
0.6657997016331646, 0.2895823083624038
0.6658095163316571, 0.2895823083624038
0.6658193310301495, 0.2895823083624038
0.6658291457286419, 0.2895823083624038
0.6658389604271344, 0.2895823083624038
0.6658487751256268, 0.2895823083624038
0.6658585898241193, 0.2895823083624038
0.6658684045226118, 0.2895823083624038
0.6658782192211042, 0.2895823083624038
0.6658880339195967, 0.2895823083624038
0.6658978486180891, 0.2895823083624038
0.6659076633165816, 0.2895823083624038
0.6659174780150741, 0.2895823083624038
0.6659272927135664, 0.2895823083624038
0.6659371074120589, 0.2895823083624038
0.6659469221105514, 0.2895823083624038
0.6659567368090439, 0.2895823083624038
0.6659665515075364, 0.2895823083624038
0.6659763662060287, 0.2895823083624038
0.6659861809045212, 0.2895823083624038
0.6659959956030137, 0.2895823083624038
0.6660058103015061, 0.2895823083624038
0.6660156249999986, 0.2895823083624038
0.666015625, 0.15784337339702983
0.6660254396984925, 0.15784337339702983
0.666035254396985, 0.15784337339702983
0.6660450690954773, 0.15784337339702983
0.6660548837939698, 0.15784337339702983
0.6660646984924623, 0.15784337339702983
0.6660745131909547, 0.15784337339702983
0.6660843278894472, 0.15784337339702983
0.6660941425879396, 0.15784337339702983
0.6661039572864321, 0.15784337339702983
0.6661137719849246, 0.15784337339702983
0.666123586683417, 0.15784337339702983
0.6661334013819095, 0.15784337339702983
0.666143216080402, 0.15784337339702983
0.6661530307788943, 0.15784337339702983
0.6661628454773868, 0.15784337339702983
0.6661726601758793, 0.15784337339702983
0.6661824748743718, 0.15784337339702983
0.6661922895728642, 0.15784337339702983
0.6662021042713566, 0.15784337339702983
0.6662119189698491, 0.15784337339702983
0.6662217336683416, 0.15784337339702983
0.666231548366834, 0.15784337339702983
0.6662413630653264, 0.15784337339702983
0.6662511777638189, 0.15784337339702983
0.6662609924623114, 0.15784337339702983
0.6662708071608039, 0.15784337339702983
0.6662806218592963, 0.15784337339702983
0.6662904365577887, 0.15784337339702983
0.6663002512562812, 0.15784337339702983
0.6663100659547736, 0.15784337339702983
0.6663198806532661, 0.15784337339702983
0.6663296953517586, 0.15784337339702983
0.666339510050251, 0.15784337339702983
0.6663493247487435, 0.15784337339702983
0.6663591394472359, 0.15784337339702983
0.6663689541457284, 0.15784337339702983
0.6663787688442209, 0.15784337339702983
0.6663885835427132, 0.15784337339702983
0.6663983982412057, 0.15784337339702983
0.6664082129396982, 0.15784337339702983
0.6664180276381907, 0.15784337339702983
0.6664278423366832, 0.15784337339702983
0.6664376570351755, 0.15784337339702983
0.666447471733668, 0.15784337339702983
0.6664572864321605, 0.15784337339702983
0.6664671011306529, 0.15784337339702983
0.6664769158291454, 0.15784337339702983
0.6664867305276378, 0.15784337339702983
0.6664965452261303, 0.15784337339702983
0.6665063599246228, 0.15784337339702983
0.6665161746231152, 0.15784337339702983
0.6665259893216077, 0.15784337339702983
0.6665358040201002, 0.15784337339702983
0.6665456187185925, 0.15784337339702983
0.666555433417085, 0.15784337339702983
0.6665652481155775, 0.15784337339702983
0.66657506281407, 0.15784337339702983
0.6665848775125625, 0.15784337339702983
0.6665946922110548, 0.15784337339702983
0.6666045069095473, 0.15784337339702983
0.6666143216080398, 0.15784337339702983
0.6666241363065322, 0.15784337339702983
0.6666339510050246, 0.15784337339702983
0.6666437657035171, 0.15784337339702983
0.6666535804020096, 0.15784337339702983
0.6666633951005021, 0.15784337339702983
0.6666732097989945, 0.15784337339702983
0.666683024497487, 0.15784337339702983
0.6666928391959794, 0.15784337339702983
0.6667026538944718, 0.15784337339702983
0.6667124685929643, 0.15784337339702983
0.6667222832914568, 0.15784337339702983
0.6667320979899493, 0.15784337339702983
0.6667419126884417, 0.15784337339702983
0.6667517273869341, 0.15784337339702983
0.6667615420854266, 0.15784337339702983
0.6667713567839191, 0.15784337339702983
0.6667811714824114, 0.15784337339702983
0.6667909861809039, 0.15784337339702983
0.6668008008793964, 0.15784337339702983
0.6668106155778889, 0.15784337339702983
0.6668204302763814, 0.15784337339702983
0.6668302449748738, 0.15784337339702983
0.6668400596733662, 0.15784337339702983
0.6668498743718587, 0.15784337339702983
0.6668596890703511, 0.15784337339702983
0.6668695037688436, 0.15784337339702983
0.6668793184673361, 0.15784337339702983
0.6668891331658285, 0.15784337339702983
0.666898947864321, 0.15784337339702983
0.6669087625628134, 0.15784337339702983
0.6669185772613059, 0.15784337339702983
0.6669283919597984, 0.15784337339702983
0.6669382066582907, 0.15784337339702983
0.6669480213567832, 0.15784337339702983
0.6669578360552757, 0.15784337339702983
0.6669676507537682, 0.15784337339702983
0.6669774654522607, 0.15784337339702983
0.666987280150753, 0.15784337339702983
0.6669970948492455, 0.15784337339702983
0.667006909547738, 0.15784337339702983
0.6670167242462304, 0.15784337339702983
0.6670265389447229, 0.15784337339702983
0.6670363536432153, 0.15784337339702983
0.6670461683417078, 0.15784337339702983
0.6670559830402003, 0.15784337339702983
0.6670657977386927, 0.15784337339702983
0.6670756124371852, 0.15784337339702983
0.6670854271356776, 0.15784337339702983
0.66709524183417, 0.15784337339702983
0.6671050565326625, 0.15784337339702983
0.667114871231155, 0.15784337339702983
0.6671246859296475, 0.15784337339702983
0.66713450062814, 0.15784337339702983
0.6671443153266323, 0.15784337339702983
0.6671541300251248, 0.15784337339702983
0.6671639447236173, 0.15784337339702983
0.6671737594221097, 0.15784337339702983
0.6671835741206021, 0.15784337339702983
0.6671933888190946, 0.15784337339702983
0.6672032035175871, 0.15784337339702983
0.6672130182160796, 0.15784337339702983
0.667222832914572, 0.15784337339702983
0.6672326476130644, 0.15784337339702983
0.6672424623115569, 0.15784337339702983
0.6672522770100493, 0.15784337339702983
0.6672620917085418, 0.15784337339702983
0.6672719064070343, 0.15784337339702983
0.6672817211055267, 0.15784337339702983
0.6672915358040192, 0.15784337339702983
0.6673013505025116, 0.15784337339702983
0.6673111652010041, 0.15784337339702983
0.6673209798994966, 0.15784337339702983
0.6673307945979889, 0.15784337339702983
0.6673406092964814, 0.15784337339702983
0.6673504239949739, 0.15784337339702983
0.6673602386934664, 0.15784337339702983
0.6673700533919589, 0.15784337339702983
0.6673798680904512, 0.15784337339702983
0.6673896827889437, 0.15784337339702983
0.6673994974874362, 0.15784337339702983
0.6674093121859286, 0.15784337339702983
0.6674191268844211, 0.15784337339702983
0.6674289415829135, 0.15784337339702983
0.667438756281406, 0.15784337339702983
0.6674485709798985, 0.15784337339702983
0.6674583856783909, 0.15784337339702983
0.6674682003768834, 0.15784337339702983
0.6674780150753759, 0.15784337339702983
0.6674878297738682, 0.15784337339702983
0.6674976444723607, 0.15784337339702983
0.6675074591708532, 0.15784337339702983
0.6675172738693457, 0.15784337339702983
0.6675270885678382, 0.15784337339702983
0.6675369032663305, 0.15784337339702983
0.667546717964823, 0.15784337339702983
0.6675565326633155, 0.15784337339702983
0.6675663473618079, 0.15784337339702983
0.6675761620603003, 0.15784337339702983
0.6675859767587928, 0.15784337339702983
0.6675957914572853, 0.15784337339702983
0.6676056061557778, 0.15784337339702983
0.6676154208542702, 0.15784337339702983
0.6676252355527627, 0.15784337339702983
0.6676350502512551, 0.15784337339702983
0.6676448649497475, 0.15784337339702983
0.66765467964824, 0.15784337339702983
0.6676644943467325, 0.15784337339702983
0.667674309045225, 0.15784337339702983
0.6676841237437174, 0.15784337339702983
0.6676939384422098, 0.15784337339702983
0.6677037531407023, 0.15784337339702983
0.6677135678391948, 0.15784337339702983
0.6677233825376871, 0.15784337339702983
0.6677331972361796, 0.15784337339702983
0.6677430119346721, 0.15784337339702983
0.6677528266331646, 0.15784337339702983
0.6677626413316571, 0.15784337339702983
0.6677724560301495, 0.15784337339702983
0.6677822707286419, 0.15784337339702983
0.6677920854271344, 0.15784337339702983
0.6678019001256268, 0.15784337339702983
0.6678117148241193, 0.15784337339702983
0.6678215295226118, 0.15784337339702983
0.6678313442211042, 0.15784337339702983
0.6678411589195967, 0.15784337339702983
0.6678509736180891, 0.15784337339702983
0.6678607883165816, 0.15784337339702983
0.6678706030150741, 0.15784337339702983
0.6678804177135664, 0.15784337339702983
0.6678902324120589, 0.15784337339702983
0.6679000471105514, 0.15784337339702983
0.6679098618090439, 0.15784337339702983
0.6679196765075364, 0.15784337339702983
0.6679294912060287, 0.15784337339702983
0.6679393059045212, 0.15784337339702983
0.6679491206030137, 0.15784337339702983
0.6679589353015061, 0.15784337339702983
0.6679687499999986, 0.15784337339702983
0.66796875, 0.09197410470503574
0.667988379396985, 0.09198976670095264
0.6680080087939699, 0.09200542869686949
0.6680276381909548, 0.0920210906927864
0.6680472675879398, 0.0920367526887033
0.6680668969849247, 0.09205241468462018
0.6680865263819096, 0.09206807668053706
0.6681061557788945, 0.09208373867645396
0.6681257851758795, 0.09209940067237087
0.6681454145728645, 0.09211506266828771
0.6681650439698494, 0.09213072466420462
0.6681846733668343, 0.09214638666012152
0.6682043027638193, 0.0921620486560384
0.6682239321608042, 0.09217771065195528
0.6682435615577891, 0.09219337264787218
0.668263190954774, 0.09220903464378909
0.668282820351759, 0.09222469663970596
0.668302449748744, 0.09224035863562284
0.6683220791457289, 0.09225602063153975
0.6683417085427138, 0.09227168262745662
0.6683613379396988, 0.0922873446233735
0.6683809673366837, 0.0923030066192904
0.6684005967336686, 0.09231866861520731
0.6684202261306535, 0.09233433061112419
0.6684398555276385, 0.09234999260704106
0.6684594849246235, 0.09236565460295797
0.6684791143216084, 0.09238131659887484
0.6684987437185933, 0.09239697859479172
0.6685183731155783, 0.09241264059070863
0.6685380025125632, 0.09242830258662553
0.6685576319095481, 0.0924439645825424
0.668577261306533, 0.09245962657845928
0.668596890703518, 0.09247528857437619
0.668616520100503, 0.09249095057029307
0.668636149497488, 0.09250661256620994
0.6686557788944728, 0.09252227456212685
0.6686754082914578, 0.09253793655804375
0.6686950376884427, 0.09255359855396063
0.6687146670854276, 0.0925692605498775
0.6687342964824126, 0.09258492254579441
0.6687539258793975, 0.09260058454171131
0.6687735552763825, 0.09261624653762816
0.6687931846733675, 0.09263190853354507
0.6688128140703523, 0.09264757052946197
0.6688324434673373, 0.09266323252537885
0.6688520728643222, 0.09267889452129573
0.6688717022613071, 0.09269455651721263
0.6688913316582921, 0.09271021851312954
0.668910961055277, 0.09272588050904639
0.668930590452262, 0.09274154250496329
0.668950219849247, 0.0927572045008802
0.6689698492462318, 0.09277286649679707
0.6689894786432168, 0.09278852849271395
0.6690091080402017, 0.09280419048863085
0.6690287374371866, 0.09281985248454776
0.6690483668341716, 0.09283551448046463
0.6690679962311565, 0.09285117647638151
0.6690876256281415, 0.09286683847229842
0.6691072550251265, 0.09288250046821529
0.6691268844221113, 0.09289816246413217
0.6691465138190963, 0.09291382446004907
0.6691661432160813, 0.09292948645596598
0.6691857726130661, 0.09294514845188286
0.6692054020100511, 0.09296081044779973
0.669225031407036, 0.09297647244371664
0.669244660804021, 0.09299213443963351
0.669264290201006, 0.09300779643555039
0.6692839195979908, 0.0930234584314673
0.6693035489949758, 0.0930391204273842
0.6693231783919608, 0.09305478242330108
0.6693428077889456, 0.09307044441921795
0.6693624371859306, 0.09308610641513486
0.6693820665829155, 0.09310176841105174
0.6694016959799005, 0.09311743040696861
0.6694213253768855, 0.09313309240288552
0.6694409547738703, 0.09314875439880242
0.6694605841708553, 0.0931644163947193
0.6694802135678403, 0.09318007839063618
0.6694998429648251, 0.09319574038655308
0.6695194723618101, 0.09321140238246998
0.669539101758795, 0.09322706437838683
0.66955873115578, 0.09324272637430374
0.669578360552765, 0.09325838837022064
0.6695979899497498, 0.09327405036613752
0.6696176193467348, 0.0932897123620544
0.6696372487437198, 0.0933053743579713
0.6696568781407046, 0.0933210363538882
0.6696765075376896, 0.09333669834980506
0.6696961369346746, 0.09335236034572196
0.6697157663316595, 0.09336802234163886
0.6697353957286445, 0.09338368433755574
0.6697550251256293, 0.09339934633347262
0.6697746545226143, 0.09341500832938952
0.6697942839195993, 0.09343067032530643
0.6698139133165841, 0.0934463323212233
0.6698335427135691, 0.09346199431714018
0.6698531721105541, 0.09347765631305709
0.669872801507539, 0.09349331830897396
0.669892430904524, 0.09350898030489084
0.6699120603015088, 0.09352464230080774
0.6699316896984938, 0.09354030429672465
0.6699513190954788, 0.09355596629264153
0.6699709484924636, 0.0935716282885584
0.6699905778894486, 0.09358729028447531
0.6700102072864336, 0.09360295228039218
0.6700298366834185, 0.09361861427630906
0.6700494660804035, 0.09363427627222597
0.6700690954773884, 0.09364993826814287
0.6700887248743733, 0.09366560026405975
0.6701083542713583, 0.09368126225997662
0.6701279836683431, 0.09369692425589353
0.6701476130653281, 0.0937125862518104
0.6701672424623131, 0.09372824824772728
0.670186871859298, 0.09374391024364419
0.670206501256283, 0.09375957223956109
0.6702261306532679, 0.09377523423547797
0.6702457600502528, 0.09379089623139485
0.6702653894472378, 0.09380655822731175
0.6702850188442226, 0.09382222022322866
0.6703046482412076, 0.0938378822191455
0.6703242776381926, 0.09385354421506241
0.6703439070351775, 0.09386920621097931
0.6703635364321625, 0.09388486820689619
0.6703831658291474, 0.09390053020281307
0.6704027952261323, 0.09391619219872997
0.6704224246231173, 0.09393185419464688
0.6704420540201022, 0.09394751619056373
0.6704616834170871, 0.09396317818648063
0.6704813128140721, 0.09397884018239754
0.670500942211057, 0.09399450217831441
0.670520571608042, 0.09401016417423129
0.6705402010050269, 0.0940258261701482
0.6705598304020118, 0.0940414881660651
0.6705794597989968, 0.09405715016198198
0.6705990891959817, 0.09407281215789885
0.6706187185929666, 0.09408847415381576
0.6706383479899516, 0.09410413614973263
0.6706579773869366, 0.09411979814564951
0.6706776067839215, 0.09413546014156642
0.6706972361809064, 0.09415112213748332
0.6707168655778913, 0.0941667841334002
0.6707364949748763, 0.09418244612931707
0.6707561243718612, 0.09419810812523398
0.6707757537688461, 0.09421377012115086
0.6707953831658311, 0.09422943211706773
0.6708150125628161, 0.09424509411298464
0.670834641959801, 0.09426075610890154
0.6708542713567859, 0.09427641810481842
0.6708739007537708, 0.0942920801007353
0.6708935301507558, 0.0943077420966522
0.6709131595477407, 0.09432340409256908
0.6709327889447256, 0.09433906608848595
0.6709524183417106, 0.09435472808440286
0.6709720477386956, 0.09437039008031976
0.6709916771356805, 0.09438605207623664
0.6710113065326654, 0.09440171407215352
0.6710309359296504, 0.09441737606807042
0.6710505653266353, 0.09443303806398733
0.6710701947236202, 0.09444870005990418
0.6710898241206051, 0.09446436205582108
0.6711094535175901, 0.09448002405173798
0.6711290829145751, 0.09449568604765486
0.67114871231156, 0.09451134804357174
0.6711683417085449, 0.09452701003948864
0.6711879711055299, 0.09454267203540555
0.6712076005025148, 0.0945583340313224
0.6712272298994997, 0.0945739960272393
0.6712468592964846, 0.0945896580231562
0.6712664886934696, 0.09460532001907308
0.6712861180904546, 0.09462098201498996
0.6713057474874395, 0.09463664401090686
0.6713253768844244, 0.09465230600682377
0.6713450062814094, 0.09466796800274065
0.6713646356783943, 0.09468362999865752
0.6713842650753792, 0.09469929199457443
0.6714038944723641, 0.0947149539904913
0.6714235238693491, 0.09473061598640818
0.6714431532663341, 0.09474627798232509
0.671462782663319, 0.09476193997824199
0.6714824120603039, 0.09477760197415887
0.6715020414572889, 0.09479326397007574
0.6715216708542738, 0.09480892596599265
0.6715413002512587, 0.09482458796190953
0.6715609296482437, 0.0948402499578264
0.6715805590452286, 0.09485591195374331
0.6716001884422136, 0.09487157394966021
0.6716198178391986, 0.09488723594557709
0.6716394472361834, 0.09490289794149397
0.6716590766331684, 0.09491855993741087
0.6716787060301533, 0.09493422193332775
0.6716983354271382, 0.09494988392924462
0.6717179648241232, 0.09496554592516153
0.6717375942211081, 0.09498120792107843
0.6717572236180931, 0.09499686991699531
0.6717768530150781, 0.09501253191291219
0.6717964824120629, 0.09502819390882909
0.6718161118090479, 0.095043855904746
0.6718357412060328, 0.09505951790066285
0.6718553706030177, 0.09507517989657975
0.6718750000000027, 0.09509084189249666
0.671875, 0.09508467288866061
0.6719535175879396, 0.09514656126142206
0.6720320351758794, 0.09520841921665439
0.6721105527638191, 0.09527024673117647
0.6721890703517588, 0.09533204378180711
0.6722675879396984, 0.09539381034536513
0.6723461055276382, 0.09545554639866945
0.6724246231155779, 0.09551725191853878
0.6725031407035176, 0.09557892688179202
0.6725816582914572, 0.09564057126524798
0.672660175879397, 0.09570218504572549
0.6727386934673367, 0.09576376820004341
0.6728172110552764, 0.09582532070502055
0.672895728643216, 0.09588684253747577
0.6729742462311558, 0.09594833367422785
0.6730527638190955, 0.09600979409209563
0.6731312814070352, 0.09607122376789799
0.6732097989949748, 0.09613262267845372
0.6732883165829145, 0.09619399080058168
0.6733668341708543, 0.09625532811110064
0.6734453517587939, 0.09631663458682953
0.6735238693467336, 0.0963779102045871
0.6736023869346733, 0.09643915494119219
0.6736809045226131, 0.09650036877346367
0.6737594221105527, 0.09656155167822035
0.6738379396984924, 0.09662270363228105
0.6739164572864321, 0.09668382461246465
0.6739949748743719, 0.09674491459558994
0.6740734924623115, 0.09680597355847574
0.6741520100502512, 0.0968670014779409
0.6742305276381909, 0.09692799833080427
0.6743090452261307, 0.09698896409388465
0.6743875628140703, 0.0970498987440009
0.67446608040201, 0.09711080225797182
0.6745445979899497, 0.09717167461261629
0.6746231155778895, 0.09723251578475307
0.6747016331658291, 0.09729332575120105
0.6747801507537687, 0.09735410448877906
0.6748586683417085, 0.0974148519743059
0.6749371859296482, 0.09747556818460042
0.6750157035175879, 0.09753625309648144
0.6750942211055275, 0.0975969066867678
0.6751727386934673, 0.09765752893227835
0.675251256281407, 0.09771811980983187
0.6753297738693467, 0.09777867929624727
0.6754082914572863, 0.0978392073683433
0.6754868090452261, 0.09789970400293883
0.6755653266331658, 0.0979601691768527
0.6756438442211055, 0.09802060286690374
0.6757223618090451, 0.09808100504991078
0.6758008793969849, 0.09814137570269264
0.6758793969849246, 0.09820171480206814
0.6759579145728642, 0.09826202232485613
0.6760364321608039, 0.09832229824787546
0.6761149497487436, 0.09838254254794494
0.6761934673366834, 0.0984427552018834
0.676271984924623, 0.09850293618650967
0.6763505025125627, 0.09856308547864258
0.6764290201005024, 0.09862320305510099
0.6765075376884422, 0.09868328889270366
0.6765860552763818, 0.09874334296826952
0.6766645728643215, 0.09880336525861734
0.6767430904522612, 0.09886335574056597
0.676821608040201, 0.09892331439093423
0.6769001256281406, 0.09898324118654096
0.6769786432160803, 0.099043136104205
0.67705716080402, 0.09910299912074515
0.6771356783919598, 0.09916283021298027
0.6772141959798994, 0.0992226293577292
0.677292713567839, 0.09928239653181074
0.6773712311557788, 0.09934213171204374
0.6774497487437185, 0.09940183487524702
0.6775282663316582, 0.09946150599823946
0.6776067839195978, 0.09952114505783981
0.6776853015075376, 0.09958075203086696
0.6777638190954773, 0.09964032689413972
0.677842336683417, 0.09969986962447695
0.6779208542713566, 0.09975938019869744
0.6779993718592964, 0.09981885859362007
0.6780778894472361, 0.09987830478606362
0.6781564070351758, 0.09993771875284692
0.6782349246231154, 0.09999710047078887
0.6783134422110552, 0.10005644991670821
0.6783919597989949, 0.10011576706742385
0.6784704773869346, 0.1001750518997546
0.6785489949748742, 0.10023430439051927
0.678627512562814, 0.10029352451653671
0.6787060301507537, 0.10035271225462573
0.6787845477386933, 0.10041186758160521
0.678863065326633, 0.1004709904742939
0.6789415829145727, 0.10053008090951072
0.6790201005025125, 0.10058913886407446
0.6790986180904521, 0.10064816431480396
0.6791771356783918, 0.10070715723851802
0.6792556532663315, 0.10076611761203551
0.6793341708542713, 0.10082504541217525
0.6794126884422109, 0.10088394061575608
0.6794912060301506, 0.1009428031995968
0.6795697236180903, 0.10100163314051629
0.6796482412060301, 0.10106043041533334
0.6797267587939697, 0.10111919500086679
0.6798052763819094, 0.1011779268739355
0.6798837939698491, 0.10123662601135826
0.6799623115577889, 0.10129529238995393
0.6800408291457285, 0.10135392598654132
0.6801193467336681, 0.10141252677793931
0.6801978643216079, 0.10147109474096667
0.6802763819095476, 0.10152962985244228
0.6803548994974873, 0.10158813208918492
0.6804334170854269, 0.10164660142801347
0.6805119346733667, 0.10170503784574676
0.6805904522613064, 0.10176344131920358
0.6806689698492461, 0.1018218118252028
0.6807474874371857, 0.10188014934056323
0.6808260050251255, 0.10193845384210372
0.6809045226130652, 0.10199672530664307
0.6809830402010049, 0.10205496371100016
0.6810615577889445, 0.10211316903199379
0.6811400753768843, 0.1021713412464428
0.681218592964824, 0.10222948033116601
0.6812971105527637, 0.10228758626298225
0.6813756281407033, 0.10234565901871039
0.681454145728643, 0.10240369857516922
0.6815326633165828, 0.10246170490917757
0.6816111809045224, 0.1025196779975543
0.6816896984924621, 0.10257761781711823
0.6817682160804018, 0.10263552434468819
0.6818467336683416, 0.102693397557083
0.6819252512562812, 0.10275123743112151
0.6820037688442209, 0.10280904394362254
0.6820822864321606, 0.10286681707140495
0.6821608040201004, 0.10292455679128752
0.68223932160804, 0.10298226308008913
0.6823178391959797, 0.10303993591462858
0.6823963567839194, 0.10309757527172471
0.6824748743718592, 0.10315518112819637
0.6825533919597988, 0.10321275346086238
0.6826319095477384, 0.10327029224654154
0.6827104271356782, 0.10332779746205271
0.682788944723618, 0.10338526908421476
0.6828674623115576, 0.10344270708984644
0.6829459798994972, 0.10350011145576667
0.683024497487437, 0.10355748215879419
0.6831030150753767, 0.10361481917574793
0.6831815326633164, 0.10367212248344664
0.683260050251256, 0.10372939205870917
0.6833385678391958, 0.10378662787835437
0.6834170854271355, 0.10384382991920106
0.6834956030150752, 0.1039009981580681
0.6835741206030148, 0.10395813257177426
0.6836526381909546, 0.10401523313713847
0.6837311557788943, 0.10407229983097945
0.683809673366834, 0.10412933263011608
0.6838881909547736, 0.10418633151136723
0.6839667085427134, 0.10424329645155166
0.6840452261306531, 0.10430022742748825
0.6841237437185927, 0.10435712441599583
0.6842022613065324, 0.10441398739389322
0.6842807788944721, 0.10447081633799925
0.6843592964824119, 0.10452761122513275
0.6844378140703515, 0.10458437203211256
0.6845163316582912, 0.10464109873575751
0.6845948492462309, 0.10469779131288641
0.6846733668341707, 0.10475444974031813
0.6847518844221103, 0.10481107399487148
0.68483040201005, 0.1048676640533653
0.6849089195979897, 0.1049242198926184
0.6849874371859295, 0.10498074148944962
0.6850659547738691, 0.10503722882067783
0.6851444723618088, 0.1050936818631218
0.6852229899497485, 0.1051501005936004
0.6853015075376883, 0.10520648498893247
0.6853800251256279, 0.10526283502593682
0.6854585427135675, 0.10531915068143229
0.6855370603015073, 0.10537543193223771
0.685615577889447, 0.10543167875517188
0.6856940954773867, 0.10548789112705369
0.6857726130653263, 0.10554406902470194
0.6858511306532661, 0.10560021242493549
0.6859296482412058, 0.1056563213045731
0.6860081658291455, 0.10571239564043368
0.6860866834170851, 0.10576843540933602
0.6861652010050249, 0.10582444058809896
0.6862437185929646, 0.10588041115354134
0.6863222361809043, 0.105936347082482
0.6864007537688439, 0.10599224835173972
0.6864792713567837, 0.10604811493813339
0.6865577889447234, 0.10610394681848183
0.686636306532663, 0.10615974396960386
0.6867148241206027, 0.1062155063683183
0.6867933417085424, 0.10627123399144399
0.6868718592964822, 0.10632692681579976
0.6869503768844218, 0.10638258481820449
0.6870288944723615, 0.10643820797547694
0.6871074120603012, 0.10649379626443596
0.687185929648241, 0.10654934966190042
0.6872644472361806, 0.10660486814468913
0.6873429648241203, 0.10666035168962089
0.68742148241206, 0.10671580027351456
0.6874999999999998, 0.10677121387318898
0.6875, 0.10677122850605995
0.6878140703517588, 0.10699253745954083
0.6881281407035176, 0.10721328583896036
0.6884422110552764, 0.10743347224777929
0.6887562814070352, 0.1076530952931175
0.6890703517587939, 0.10787215358576055
0.6893844221105527, 0.10809064574016584
0.6896984924623115, 0.10830857037446906
0.6900125628140703, 0.10852592611049053
0.6903266331658291, 0.10874271157374145
0.6906407035175879, 0.10895892539343038
0.6909547738693467, 0.10917456620246953
0.6912688442211055, 0.10938963263748107
0.6915829145728642, 0.10960412333880354
0.691896984924623, 0.10981803695049816
0.6922110552763818, 0.11003137212035516
0.6925251256281406, 0.1102441274999002
0.6928391959798994, 0.11045630174440063
0.6931532663316582, 0.11066789351287189
0.693467336683417, 0.11087890146808384
0.6937814070351758, 0.11108932427656709
0.6940954773869346, 0.11129916060861941
0.6944095477386933, 0.11150840913831202
0.6947236180904521, 0.11171706854349588
0.6950376884422109, 0.11192513750580818
0.6953517587939697, 0.11213261471067862
0.6956658291457285, 0.11233949884733568
0.6959798994974873, 0.11254578860881312
0.6962939698492461, 0.11275148269195617
0.6966080402010049, 0.112956579797428
0.6969221105527637, 0.11316107862971597
0.6972361809045224, 0.11336497789713806
0.6975502512562812, 0.1135682763118492
0.69786432160804, 0.11377097258984752
0.6981783919597988, 0.11397306545098085
0.6984924623115576, 0.11417455361895293
0.6988065326633164, 0.11437543582132986
0.6991206030150752, 0.11457571078954641
0.699434673366834, 0.11477537725891232
0.6997487437185927, 0.11497443396861871
0.7000628140703515, 0.1151728796617444
0.7003768844221103, 0.11537071308526227
0.7006909547738691, 0.11556793299004559
0.7010050251256279, 0.11576453813087435
0.7013190954773867, 0.11596052726644168
0.7016331658291455, 0.11615589915936013
0.7019472361809043, 0.116350652576168
0.702261306532663, 0.11654478628733578
0.7025753768844218, 0.11673829906727237
0.7028894472361806, 0.11693118969433158
0.7032035175879394, 0.1171234569508183
0.7035175879396982, 0.11731509962299501
0.703831658291457, 0.11750611650108801
0.7041457286432158, 0.11769650637929385
0.7044597989949746, 0.11788626805578559
0.7047738693467334, 0.11807540033271925
0.7050879396984921, 0.11826390201624007
0.7054020100502509, 0.11845177191648888
0.7057160804020097, 0.1186390088476085
0.7060301507537685, 0.11882561162774999
0.7063442211055273, 0.11901157907907908
0.7066582914572861, 0.11919691002778249
0.7069723618090449, 0.11938160330407424
0.7072864321608037, 0.11956565774220207
0.7076005025125625, 0.11974907218045372
0.7079145728643212, 0.11993184546116331
0.70822864321608, 0.12011397643071771
0.7085427135678388, 0.12029546393956278
0.7088567839195976, 0.12047630684220989
0.7091708542713564, 0.12065650399724209
0.7094849246231152, 0.12083605426732058
0.709798994974874, 0.12101495651919102
0.7101130653266328, 0.12119320962368982
0.7104271356783916, 0.1213708124557506
0.7107412060301503, 0.12154776389441044
0.7110552763819091, 0.12172406282281625
0.7113693467336679, 0.12189970812823117
0.7116834170854267, 0.12207469870204084
0.7119974874371855, 0.12224903343975978
0.7123115577889443, 0.12242271124103776
0.7126256281407031, 0.1225957310096661
0.7129396984924619, 0.12276809165358407
0.7132537688442206, 0.12293979208488519
0.7135678391959794, 0.12311083121982358
0.7138819095477382, 0.12328120797882038
0.714195979899497, 0.12345092128646994
0.7145100502512558, 0.12361997007154638
0.7148241206030146, 0.12378835326700974
0.7151381909547734, 0.12395606981001243
0.7154522613065322, 0.12412311864190557
0.715766331658291, 0.12428949870824532
0.7160804020100497, 0.12445520895879922
0.7163944723618085, 0.12462024834755255
0.7167085427135673, 0.12478461583271463
0.7170226130653261, 0.12494831037672532
0.7173366834170849, 0.12511133094626115
0.7176507537688437, 0.1252736765122418
0.7179648241206025, 0.12543534604983647
0.7182788944723613, 0.12559633853847008
0.71859296482412, 0.1257566529618298
0.7189070351758788, 0.12591628830787133
0.7192211055276376, 0.1260752435688251
0.7195351758793964, 0.12623351774120284
0.7198492462311552, 0.12639110982580387
0.720163316582914, 0.12654801882772126
0.7204773869346728, 0.12670424375634848
0.7207914572864316, 0.12685978362538547
0.7211055276381904, 0.12701463745284522
0.7214195979899491, 0.12716880426105992
0.7217336683417079, 0.12732228307668741
0.7220477386934667, 0.1274750729307175
0.7223618090452255, 0.12762717285847838
0.7226758793969843, 0.12777858189964286
0.7229899497487431, 0.12792929909823475
0.7233040201005019, 0.1280793235026353
0.7236180904522607, 0.12822865416558937
0.7239321608040195, 0.12837729014421195
0.7242462311557782, 0.12852523049999448
0.724560301507537, 0.128672474298811
0.7248743718592958, 0.12881902061092482
0.7251884422110546, 0.1289648685109946
0.7255025125628134, 0.12911001707808076
0.7258165829145722, 0.12925446539565194
0.726130653266331, 0.12939821255159126
0.7264447236180898, 0.1295412576382026
0.7267587939698485, 0.12968359975221708
0.7270728643216073, 0.12982523799479934
0.7273869346733661, 0.12996617147155387
0.7277010050251249, 0.13010639929253143
0.7280150753768837, 0.13024592057223527
0.7283291457286425, 0.1303847344296276
0.7286432160804013, 0.13052283998813594
0.7289572864321601, 0.13066023637565927
0.7292713567839189, 0.1307969227245747
0.7295854271356776, 0.1309328981717435
0.7298994974874364, 0.13106816185851766
0.7302135678391952, 0.13120271293074615
0.730527638190954, 0.13133655053878124
0.7308417085427128, 0.13146967383748498
0.7311557788944716, 0.1316020819862354
0.7314698492462304, 0.13173377414893284
0.7317839195979892, 0.1318647494940065
0.732097989949748, 0.1319950071944206
0.7324120603015067, 0.13212454642768073
0.7327261306532655, 0.13225336637584031
0.7330402010050243, 0.13238146622550687
0.7333542713567831, 0.13250884516784833
0.7336683417085419, 0.13263550239859956
0.7339824120603007, 0.13276143711806843
0.7342964824120595, 0.13288664853114246
0.7346105527638183, 0.13301113584729485
0.734924623115577, 0.1331348982805911
0.7352386934673358, 0.13325793504969535
0.7355527638190946, 0.1333802453778764
0.7358668341708534, 0.13350182849301445
0.7361809045226122, 0.1336226836276072
0.736494974874371, 0.13374281001877636
0.7368090452261298, 0.13386220690827388
0.7371231155778886, 0.1339808735424883
0.7374371859296474, 0.13409880917245115
0.7377512562814061, 0.13421601305384329
0.7380653266331649, 0.13433248444700124
0.7383793969849237, 0.1344482226169235
0.7386934673366825, 0.13456322683327698
0.7390075376884413, 0.13467749637040322
0.7393216080402001, 0.13479103050732488
0.7396356783919589, 0.13490382852775207
0.7399497487437177, 0.13501588972008843
0.7402638190954764, 0.13512721337743788
0.7405778894472352, 0.13523779879761078
0.740891959798994, 0.13534764528313012
0.7412060301507528, 0.13545675214123817
0.7415201005025116, 0.13556511868390264
0.7418341708542704, 0.135672744227823
0.7421482412060292, 0.135779628094437
0.742462311557788, 0.1358857696099268
0.7427763819095468, 0.1359911681052255
0.7430904522613055, 0.13609582291602337
0.7434045226130643, 0.13619973338277427
0.7437185929648231, 0.13630289885070193
0.7440326633165819, 0.13640531866980637
0.7443467336683407, 0.1365069921948702
0.7446608040200995, 0.13660791878546488
0.7449748743718583, 0.13670809780595736
0.7452889447236171, 0.13680752862551604
0.7456030150753759, 0.1369062106181174
0.7459170854271346, 0.13700414316255224
0.7462311557788934, 0.13710132564243202
0.7465452261306522, 0.13719775744619525
0.746859296482411, 0.1372934379671138
0.7471733668341698, 0.13738836660329926
0.7474874371859286, 0.1374825427577093
0.7478015075376874, 0.13757596583815393
0.7481155778894462, 0.13766863525730202
0.748429648241205, 0.13776055043268753
0.7487437185929637, 0.13785171078671582
0.7490577889447225, 0.13794211574667006
0.7493718592964813, 0.13803176474471765
0.7496859296482401, 0.13812065721791636
0.7499999999999989, 0.1382087926082209
0.75, 0.13820874259499555
0.7512562814070352, 0.13855371556900814
0.7525125628140703, 0.13888652798626283
0.7537688442211055, 0.13920714654083255
0.7550251256281406, 0.13951553913423337
0.7562814070351758, 0.13981167488000387
0.7575376884422109, 0.14009552410811094
0.7587939698492461, 0.14036705836918306
0.7600502512562812, 0.14062625043857135
0.7613065326633164, 0.1408730743202395
0.7625628140703515, 0.14110750525048346
0.7638190954773867, 0.14132951970148164
0.7650753768844218, 0.1415390953846764
0.766331658291457, 0.14173621125398767
0.7675879396984921, 0.1419208475088596
0.7688442211055273, 0.14209298559714117
0.7701005025125625, 0.142252608217801
0.7713567839195976, 0.14239969932347823
0.7726130653266328, 0.14253424412286908
0.7738693467336679, 0.14265622908295097
0.7751256281407031, 0.1427656419310445
0.7763819095477382, 0.14286247165671384
0.7776381909547734, 0.14294670851350733
0.7788944723618085, 0.1430183440205379
0.7801507537688437, 0.14307737096390513
0.7814070351758788, 0.1431237833979592
0.782663316582914, 0.14315757664640774
0.7839195979899491, 0.14317874730326657
0.7851758793969843, 0.14318729323365473
0.7864321608040195, 0.14318321357443506
0.7876884422110546, 0.14316650873470094
0.7889447236180898, 0.14313718039611004
0.7902010050251249, 0.14309523151306594
0.7914572864321601, 0.14304066631274837
0.7927135678391952, 0.1429734902949931
0.7939698492462304, 0.1428937102320219
0.7952261306532655, 0.14280133416802399
0.7964824120603007, 0.14269637141858915
0.7977386934673358, 0.14257883256999385
0.798994974874371, 0.14244872947834092
0.8002512562814061, 0.1423060752685537
0.8015075376884413, 0.14215088433322548
0.8027638190954764, 0.14198317233132504
0.8040201005025116, 0.14180295618675914
0.8052763819095468, 0.14161025408679268
0.8065326633165819, 0.14140508548032765
0.8077889447236171, 0.1411874710760413
0.8090452261306522, 0.14095743284038464
0.8103015075376874, 0.14071499399544193
0.8115577889447225, 0.14046017901665223
0.8128140703517577, 0.1401930136303934
0.8140703517587928, 0.13991352481142996
0.815326633165828, 0.139621740780225
0.8165829145728631, 0.13931769100011754
0.8178391959798983, 0.1390014061743658
0.8190954773869334, 0.13867291824305722
0.8203517587939686, 0.13833226037988638
0.8216080402010038, 0.13797946698880129
0.8228643216080389, 0.13761457370051888
0.8241206030150741, 0.13723761736891094
0.8253768844221092, 0.13684863606726066
0.8266331658291444, 0.13644766908439138
0.8278894472361795, 0.13603475692066766
0.8291457286432147, 0.13560994128386986
0.8304020100502498, 0.1351732650849431
0.831658291457285, 0.13472477243362133
0.8329145728643201, 0.13426450863392714
0.8341708542713553, 0.13379252017954846
0.8354271356783904, 0.13330885474909304
0.8366834170854256, 0.13281356120122084
0.8379396984924607, 0.13230668956965616
0.8391959798994959, 0.13178829105807957
0.8404522613065311, 0.13125841803490074
0.8417085427135662, 0.13071712402791297
0.8429648241206014, 0.1301644637188305
0.8442211055276365, 0.12960049293770876
0.8454773869346717, 0.1290252686572492
0.8467336683417068, 0.12843884898698887
0.847989949748742, 0.12784129316737597
0.8492462311557771, 0.12723266156373209
0.8505025125628123, 0.12661301566010186
0.8517587939698474, 0.1259824180529909
0.8530150753768826, 0.12534093244499311
0.8542713567839177, 0.1246886236383076
0.8555276381909529, 0.12402555752814676
0.856783919597988, 0.12335180109603568
0.8580402010050232, 0.12266742240300425
0.8592964824120584, 0.12197249058267232
0.8605527638190935, 0.1212670758342291
0.8618090452261287, 0.12055124941530745
0.8630653266331638, 0.1198250836347539
0.864321608040199, 0.11908865184529524
0.8655778894472341, 0.11834202843610259
0.8668341708542693, 0.11758528882525358
0.8680904522613044, 0.11681850945209375
0.8693467336683396, 0.11604176776949761
0.8706030150753747, 0.11525514223603059
0.8718592964824099, 0.1144587123080125
0.873115577889445, 0.1136525584314832
0.8743718592964802, 0.11283676203407167
0.8756281407035154, 0.1120114055167689
0.8768844221105505, 0.11117657224560579
0.8781407035175857, 0.11033234654323652
0.8793969849246208, 0.10947881368042861
0.880653266331656, 0.10861605986746009
0.8819095477386911, 0.10774417224542499
0.8831658291457263, 0.10686323887744771
0.8844221105527614, 0.10597334873980711
0.8856783919597966, 0.10507459171297147
0.8869346733668317, 0.10416705857254446
0.8881909547738669, 0.10325084098012394
0.889447236180902, 0.1023260314740733
0.8907035175879372, 0.10139272346020708
0.8919597989949724, 0.10045101120239128
0.8932160804020075, 0.09950098981305909
0.8944723618090427, 0.0985427552436432
0.8957286432160778, 0.09757640427492517
0.896984924623113, 0.09660203450730308
0.8982412060301481, 0.09561974435097774
0.8994974874371833, 0.09462963301605891
0.9007537688442184, 0.09363180050259184
0.9020100502512536, 0.09262634759050523
0.9032663316582887, 0.09161337582948141
0.9045226130653239, 0.09059298752874947
0.905778894472359, 0.0895652857468023
0.9070351758793942, 0.08853037428103806
0.9082914572864293, 0.0874883576573275
0.9095477386934645, 0.08643934111950725
0.9108040201004997, 0.0853834306188005
0.9120603015075348, 0.08432073280316538
0.91331658291457, 0.08325135500657237
0.9145728643216051, 0.08217540523821124
0.9158291457286403, 0.08109299217162834
0.9170854271356754, 0.08000422513379522
0.9183417085427106, 0.07890921409410948
0.9195979899497457, 0.07780806965332819
0.9208542713567809, 0.07670090303243546
0.922110552763816, 0.07558782606144417
0.9233668341708512, 0.0744689511681336
0.9246231155778863, 0.07334439136672265
0.9258793969849215, 0.07221426024648063
0.9271356783919567, 0.07107867196027576
0.9283919597989918, 0.0699377412130622
0.929648241206027, 0.06879158325030678
0.9309045226130621, 0.06764031384635609
0.9321608040200973, 0.06648404929274467
0.9334170854271324, 0.06532290638644515
0.9346733668341676, 0.06415700241806144
0.9359296482412027, 0.06298645515996516
0.9371859296482379, 0.06181138285437718
0.938442211055273, 0.060631904201393624
0.9396984924623082, 0.05944813834695897
0.9409547738693433, 0.05826020487078519
0.9422110552763785, 0.05706822377421934
0.9434673366834136, 0.05587231546805933
0.9447236180904488, 0.05467260076031952
0.945979899497484, 0.05346920084394609
0.9472361809045191, 0.05226223728448395
0.9484924623115543, 0.05105183200769531
0.9497487437185894, 0.049838107287131075
0.9510050251256246, 0.04862118573165575
0.9522613065326597, 0.04740119027292673
0.9535175879396949, 0.046178244152828896
0.95477386934673, 0.0449524709108651
0.9560301507537652, 0.04372399437150376
0.9572864321608003, 0.04249293863148383
0.9585427135678355, 0.041259428047078495
0.9597989949748706, 0.040023587221318185
0.9610552763819058, 0.03878554099117379
0.962311557788941, 0.037545414414700634
0.9635678391959761, 0.036303332758144735
0.9648241206030113, 0.03505942148301114
0.9660804020100464, 0.03381380623309618
0.9673366834170816, 0.032566612821483876
0.9685929648241167, 0.03131796721750735
0.9698492462311519, 0.030067995533676506
0.971105527638187, 0.028816824012571962
0.9723618090452222, 0.027564579013707152
0.9736180904522573, 0.02631138700035862
0.9748743718592925, 0.02505737452636536
0.9761306532663276, 0.02380266822289856
0.9773869346733628, 0.02254739478520207
0.978643216080398, 0.0212916809593047
0.9798994974874331, 0.020035653528704955
0.9811557788944683, 0.018779439301029377
0.9824120603015034, 0.017523165094664672
0.9836683417085386, 0.01626695772536546
0.9849246231155737, 0.015010943992837339
0.9861809045226089, 0.013755250667296992
0.987437185929644, 0.012500004476009602
0.9886934673366792, 0.011245332089804688
0.9899497487437143, 0.009991360109571246
0.9912060301507495, 0.008738215052732506
0.9924623115577846, 0.007486023339701914
0.9937185929648198, 0.0062349112803205264
0.994974874371855, 0.00498500506027702
0.9962311557788901, 0.0037364307275105924
0.9974874371859253, 0.002489314178598545
0.9987437185929604, 0.0012437811451286584
0.9999999999999956, -4.281994306354342E-8


==> 04_Z_data_one_dimensional_rod_solution_p10.csv <==
x,y
0.0, 0.3176176430797942
0.005025125628140725, 0.32929717889190646
0.01005025125628145, 0.33791281691829406
0.015075376884422176, 0.34391201481763584
0.0201005025125629, 0.34769412138228534
0.025125628140703626, 0.34961411296597833
0.03015075376884435, 0.3499861252668468
0.03517587939698508, 0.34908678804652954
0.0402010050251258, 0.3471583701938943
0.04522613065326653, 0.3444117423713736
0.05025125628140725, 0.34102916431329205
0.05527638190954798, 0.3371669036787394
0.0603015075376887, 0.33295769319655916
0.06532663316582943, 0.32851303267686355
0.07035175879397015, 0.32392534230217657
0.07537688442211088, 0.31926997345182806
0.0804020100502516, 0.31460708315552405
0.08542713567839233, 0.30998337811624554
0.09045226130653305, 0.30543373408859653
0.09547738693467378, 0.3009826962465792
0.1005025125628145, 0.29664586602444076
0.10552763819095523, 0.29243117976573746
0.11055276381909596, 0.2883400843690901
0.11557788944723668, 0.2843686149742901
0.1206030150753774, 0.28050837958938857
0.12562814070351813, 0.2767474554182442
0.13065326633165886, 0.2730712015086701
0.13567839195979958, 0.2694629922038027
0.1407035175879403, 0.2659048757436446
0.14572864321608103, 0.262378162229896
0.15075376884422176, 0.25886394503517113
0.15577889447236248, 0.25534355960751254
0.1608040201005032, 0.2517989834927841
0.16582914572864393, 0.24821318127098996
0.17085427135678466, 0.24457039797789154
0.17587939698492538, 0.24085640446044393
0.1809045226130661, 0.23705869799354307
0.18592964824120684, 0.23316666136639913
0.19095477386934756, 0.22917168352948175
0.19597989949748829, 0.22506724477746873
0.201005025125629, 0.22084896932992623
0.20603015075376974, 0.21651464805959594
0.21105527638191046, 0.21206423400812813
0.2160804020100512, 0.20749981322090572
0.2211055276381919, 0.20282555332623592
0.22613065326633264, 0.19804763217965224
0.23115577889447336, 0.19317414879136838
0.2361809045226141, 0.188215018654052
0.2412060301507548, 0.18318185548905058
0.24623115577889554, 0.17808784133199113
0.25125628140703626, 0.17294758678330324
0.25628140703517693, 0.1677769831556693
0.2613065326633176, 0.16259304815869383
0.26633165829145833, 0.15741376667120638
0.27135678391959905, 0.15225792806356053
0.2763819095477397, 0.14714496144607866
0.2814070351758804, 0.1420947701354052
0.2864321608040211, 0.13712756654797945
0.29145728643216184, 0.1322637086491184
0.2964824120603025, 0.12752353900730906
0.3015075376884432, 0.12292722742625435
0.3065326633165839, 0.11849461805199117
0.31155778894472463, 0.1142450817790026
0.3165829145728653, 0.11019737470768895
0.321608040201006, 0.10636950333582704
0.3266331658291467, 0.10277859709875359
0.3316582914572874, 0.09944078880693841
0.3366834170854281, 0.09637110346538018
0.34170854271356876, 0.09358335589685421
0.3467336683417095, 0.09109005753047082
0.3517587939698502, 0.08890233265826301
0.3567839195979909, 0.0870298444056145
0.36180904522613155, 0.08548073060626489
0.3668341708542723, 0.08426154971938297
0.371859296482413, 0.08337723687478796
0.3768844221105537, 0.08283107008281884
0.38190954773869434, 0.08262464659760135
0.38693467336683507, 0.08275786937654854
0.3919597989949758, 0.08322894353484238
0.39698492462311646, 0.08403438265139417
0.40201005025125713, 0.08516902474235788
0.40703517587939786, 0.08662605767968204
0.4120603015075386, 0.08839705379542769
0.41708542713567925, 0.09047201337765468
0.4221105527638199, 0.09283941673058368
0.42713567839196065, 0.09548628444048014
0.4321608040201014, 0.09839824545927339
0.43718592964824204, 0.10155961259032993
0.44221105527638277, 0.1049534649350283
0.44723618090452344, 0.10856173683485001
0.45226130653266416, 0.11236531282159966
0.4572864321608049, 0.11634412806809108
0.46231155778894556, 0.12047727381320165
0.4673366834170863, 0.12474310721858672
0.47236180904522695, 0.1291193650995685
0.4773869346733677, 0.1335832809597742
0.4824120603015084, 0.1381117047479798
0.4874371859296491, 0.14268122474634068
0.4924623115577898, 0.14726829099173758
0.49748743718593047, 0.1518493396263513
0.5025125628140712, 0.156400917569794
0.5075376884422119, 0.16089980690317054
0.5125628140703526, 0.165323148355324
0.5175879396984933, 0.1696485632832257
0.522613065326634, 0.17385427354201807
0.5276381909547747, 0.17791921864558458
0.5326633165829154, 0.1818231696257347
0.5376884422110562, 0.1855468390071229
0.5427135678391968, 0.18907198632589392
0.5477386934673375, 0.19238151863274508
0.5527638190954782, 0.19545958543563002
0.557788944723619, 0.19829166755369396
0.5628140703517597, 0.20086465937222533
0.5678391959799003, 0.20316694400843688
0.572864321608041, 0.20518846091975135
0.5778894472361817, 0.20692076550995586
0.5829145728643225, 0.20835708031411493
0.5879396984924632, 0.20949233737048667
0.5929648241206038, 0.2103232114168734
0.5979899497487445, 0.21084814357985776
0.6030150753768853, 0.2110673552582265
0.6080402010050259, 0.21098285193656474
0.6130653266331666, 0.21059841670152094
0.6180904522613073, 0.2099195932715865
0.623115577889448, 0.2089536583914135
0.6281407035175888, 0.20770958348370255
0.6331658291457294, 0.20619798549553625
0.6381909547738701, 0.20443106692170526
0.6432160804020108, 0.20242254503508045
0.6482412060301515, 0.20018757040342158
0.6532663316582922, 0.19774263482318066
0.6582914572864329, 0.19510546885386063
0.6633165829145736, 0.19229492919132088
0.6683417085427144, 0.1893308761750868
0.673366834170855, 0.18623404178321423
0.6783919597989957, 0.18302588852859097
0.6834170854271364, 0.1797284597327146
0.688442211055277, 0.17636422171697763
0.6934673366834178, 0.17295589851731544
0.6984924623115585, 0.16952629979572686
0.7035175879396992, 0.16609814269166337
0.7085427135678399, 0.16269386842760344
0.7135678391959805, 0.1593354545562768
0.7185929648241213, 0.1560442238119878
0.723618090452262, 0.15284065060529956
0.7286432160804026, 0.14974416627898768
0.7336683417085433, 0.14677296432364795
0.7386934673366841, 0.14394380683365626
0.7437185929648248, 0.14127183356831446
0.7487437185929655, 0.1387703750689936
0.7537688442211061, 0.1364507713708891
0.758793969849247, 0.13432219793763894
0.7638190954773876, 0.13239150053852589
0.7688442211055284, 0.1306630408812818
0.773869346733669, 0.12913855490864995
0.7788944723618099, 0.12781702576381723
0.7839195979899505, 0.12669457352863342
0.7889447236180913, 0.12576436393915208
0.7939698492462319, 0.12501653838549684
0.7989949748743728, 0.12443816760733853
0.8040201005025134, 0.12401323160240062
0.8090452261306542, 0.12372262837335692
0.8140703517587948, 0.12354421424827913
0.8190954773869357, 0.12345287862140394
0.8241206030150763, 0.12342065607444563
0.8291457286432171, 0.12341687895395613
0.8341708542713577, 0.12340837359735271
0.8391959798994986, 0.12335970351917827
0.8442211055276392, 0.12323346298993247
0.84924623115578, 0.12299062456242794
0.8542713567839206, 0.12259094422506235
0.8592964824120615, 0.1219934279876685
0.8643216080402021, 0.12115686383371413
0.8693467336683429, 0.12004042310255711
0.8743718592964835, 0.11860433549722457
0.8793969849246244, 0.11681064204679906
0.884422110552765, 0.11462403048790515
0.8894472361809058, 0.1120127576670767
0.8944723618090464, 0.10894966370486169
0.8994974874371873, 0.10541328280345776
0.9045226130653279, 0.1013890557224336
0.9095477386934687, 0.09687064909166859
0.9145728643216093, 0.09186138687708438
0.9195979899497502, 0.08637579946297934
0.9246231155778908, 0.08044129596487577
0.9296482412060316, 0.0740999655386965
0.9346733668341722, 0.0674105136058553
0.9396984924623131, 0.060450339069391165
0.9447236180904537, 0.053317758753750846
0.9497487437185945, 0.04613438545999003
0.9547738693467351, 0.03904766618931987
0.959798994974876, 0.032233587250773015
0.9648241206030166, 0.025899553133540126
0.9698492462311574, 0.02028744619108538
0.974874371859298, 0.015676874352555638
0.9798994974874389, 0.01238861424723621
0.9849246231155795, 0.010788257299876817
0.9899497487437203, 0.011290066528599083
0.9949748743718609, 0.014361051952846763
1.0000000000000018, 0.020525272696380867


==> 04_Z_data_one_dimensional_rod_solution_p30.csv <==
x,y
0.0, 0.32586739039181506
0.005025125628140725, 0.3494956465480091
0.01005025125628145, 0.3399939522997176
0.015075376884422176, 0.3373394436521514
0.0201005025125629, 0.3410352751298519
0.025125628140703626, 0.3443100527425858
0.03015075376884435, 0.34386664122472854
0.03517587939698508, 0.34019047863955076
0.0402010050251258, 0.3354145628555977
0.04522613065326653, 0.33148281852393274
0.05025125628140725, 0.3292961190225224
0.05527638190954798, 0.32868142581694026
0.0603015075376887, 0.3287982982350306
0.06532663316582943, 0.3286422435487689
0.07035175879397015, 0.32743585895743593
0.07537688442211088, 0.32482643129132005
0.0804020100502516, 0.3208989232365576
0.08542713567839233, 0.31606089370809415
0.09045226130653305, 0.3108691088296001
0.09547738693467378, 0.3058585548720804
0.1005025125628145, 0.3014146272360484
0.10552763819095523, 0.2977071570610171
0.11055276381909596, 0.29468609183519195
0.11557788944723668, 0.29212572242527246
0.1206030150753774, 0.2896978615710441
0.12562814070351813, 0.287053481684588
0.13065326633165886, 0.28389546282472394
0.13567839195979958, 0.2800305603709345
0.1407035175879403, 0.27539489058195943
0.14572864321608103, 0.27005294568719035
0.15075376884422176, 0.2641745798670211
0.15577889447236248, 0.25799718242637754
0.1608040201005032, 0.25178133449743767
0.16582914572864393, 0.24576785488162503
0.17085427135678466, 0.24014264988728484
0.17587939698492538, 0.2350136330230258
0.1809045226130661, 0.2304016007939336
0.18592964824120684, 0.2262447074621727
0.19095477386934756, 0.2224143478183577
0.19597989949748829, 0.21873899789680112
0.201005025125629, 0.21503194242238696
0.20603015075376974, 0.21111880686844078
0.21105527638191046, 0.20686131631639382
0.2160804020100512, 0.20217458298354918
0.2211055276381919, 0.19703631968995147
0.22613065326633264, 0.19148752894016366
0.23115577889447336, 0.1856252863163317
0.2361809045226141, 0.1795891123985048
0.2412060301507548, 0.17354303618552663
0.24623115577889554, 0.16765576072933688
0.25125628140703626, 0.16208135041373517
0.25628140703517693, 0.1569426020907206
0.2613065326633176, 0.1523187954125418
0.26633165829145833, 0.14823891195059455
0.27135678391959905, 0.14468074464365036
0.2763819095477397, 0.14157566285682557
0.2814070351758804, 0.13881821887777043
0.2864321608040211, 0.13627932976176652
0.29145728643216184, 0.13382147752762039
0.2964824120603025, 0.1313142557344556
0.3015075376884432, 0.12864864845290885
0.3065326633165839, 0.12574863977573889
0.31155778894472463, 0.12257908688363617
0.3165829145728653, 0.1191492072545785
0.321608040201006, 0.11551148651171748
0.3266331658291467, 0.11175626318447397
0.3316582914572874, 0.10800264960355388
0.3366834170854281, 0.10438677049741837
0.34170854271356876, 0.10104851811586972
0.3467336683417095, 0.09811812105100017
0.3517587939698502, 0.09570380060448945
0.3567839195979909, 0.09388165137573933
0.36180904522613155, 0.09268864877814194
0.3668341708542723, 0.09211937978406695
0.371859296482413, 0.09212674359922203
0.3768844221105537, 0.09262650768410685
0.38190954773869434, 0.09350526270218039
0.38693467336683507, 0.09463102586115413
0.3919597989949758, 0.0958655190451396
0.39698492462311646, 0.09707701284385824
0.40201005025125713, 0.09815258916873663
0.40703517587939786, 0.09900873464325506
0.4120603015075386, 0.09959932754493485
0.41708542713567925, 0.09992030885497136
0.4221105527638199, 0.1000106132283778
0.42713567839196065, 0.0999492545776746
0.4321608040201014, 0.09984878738241196
0.43718592964824204, 0.09984567250570099
0.44221105527638277, 0.10008834070943226
0.44723618090452344, 0.1007239472966056
0.45226130653266416, 0.10188493156309135
0.4572864321608049, 0.10367652542772801
0.46231155778894556, 0.10616629402279552
0.4673366834170863, 0.10937664149171619
0.47236180904522695, 0.1132809887635026
0.4773869346733677, 0.11780404351879696
0.4824120603015084, 0.12282625742080569
0.4874371859296491, 0.12819222651641765
0.4924623115577898, 0.1337224633779411
0.49748743718593047, 0.13922767934860392
0.5025125628140712, 0.14452448507255497
0.5075376884422119, 0.1494512661574207
0.5125628140703526, 0.15388293168168685
0.5175879396984933, 0.1577432731508271
0.522613065326634, 0.16101381013948543
0.5276381909547747, 0.1637382287146492
0.5326633165829154, 0.16602182545002855
0.5376884422110562, 0.1680257330618626
0.5427135678391968, 0.16995609837545989
0.5477386934673375, 0.17204878137801036
0.5527638190954782, 0.1745505162854941
0.557788944723619, 0.17769779348667036
0.5628140703517597, 0.18169495946532543
0.5678391959799003, 0.186693169674897
0.572864321608041, 0.19277185259178214
0.5778894472361817, 0.1999242451991807
0.5829145728643225, 0.2080483427528403
0.5879396984924632, 0.21694427926886678
0.5929648241206038, 0.2263187384065732
0.5979899497487445, 0.23579651323225198
0.6030150753768853, 0.24493881945911186
0.6080402010050259, 0.2532674556930586
0.6130653266331666, 0.26029343299030205
0.6180904522613073, 0.26554830061540724
0.623115577889448, 0.2686161075934095
0.6281407035175888, 0.2691637866667532
0.6331658291457294, 0.2669677464766108
0.6381909547738701, 0.2619346170340211
0.6432160804020108, 0.2541144095233814
0.6482412060301515, 0.2437048093356872
0.6532663316582922, 0.2310458949592097
0.6582914572864329, 0.21660522902831209
0.6633165829145736, 0.20095395759263945
0.6683417085427144, 0.18473523045718865
0.673366834170855, 0.1686268682668146
0.6783919597989957, 0.15330070159405088
0.6834170854271364, 0.1393813498719126
0.688442211055277, 0.1274073589991452
0.6934673366834178, 0.11779755367058926
0.6984924623115585, 0.11082517679933364
0.7035175879396992, 0.10660189331536829
0.7085427135678399, 0.10507305584358007
0.7135678391959805, 0.10602480839161743
0.7185929648241213, 0.1091026986176659
0.723618090452262, 0.11384054776042604
0.7286432160804026, 0.11969746438917617
0.7336683417085433, 0.12610015892183565
0.7386934673366841, 0.13248718998875916
0.7437185929648248, 0.13835150895029388
0.7487437185929655, 0.14327770505507612
0.7537688442211061, 0.1469707076624885
0.758793969849247, 0.1492733636370193
0.7638190954773876, 0.15017123882589348
0.7688442211055284, 0.14978412569554012
0.773869346733669, 0.14834498292137324
0.7788944723618099, 0.146168276020371
0.7839195979899505, 0.14361080907876952
0.7889447236180913, 0.1410290141855628
0.7939698492462319, 0.1387371869012583
0.7989949748743728, 0.1369712371405886
0.8040201005025134, 0.13586211601723167
0.8090452261306542, 0.1354221781209954
0.8140703517587948, 0.1355463971409151
0.8190954773869357, 0.13602867878039393
0.8241206030150763, 0.13659166957860255
0.8291457286432171, 0.13692664775098612
0.8341708542713577, 0.13673853230312294
0.8391959798994986, 0.1357899925818587
0.8442211055276392, 0.1339382869070469
0.84924623115578, 0.131158955983818
0.8542713567839206, 0.12755189923036556
0.8592964824120615, 0.12332761354759672
0.8643216080402021, 0.11877427602007551
0.8693467336683429, 0.11420957119532481
0.8743718592964835, 0.10992424216685365
0.8793969849246244, 0.10612673822928954
0.884422110552765, 0.102899481959721
0.8894472361809058, 0.10017669325179313
0.8944723618090464, 0.09775108355098841
0.8994974874371873, 0.0953120555492074
0.9045226130653279, 0.09251171447302566
0.9095477386934687, 0.08904790534226256
0.9145728643216093, 0.084746983190463
0.9195979899497502, 0.07962489381234349
0.9246231155778908, 0.07390527648931358
0.9296482412060316, 0.06797938601608652
0.9346733668341722, 0.06230544614257422
0.9396984924623131, 0.05726387176412862
0.9447236180904537, 0.053006403893317414
0.9497487437185945, 0.049355419754094666
0.9547738693467351, 0.04581518618620377
0.959798994974876, 0.04173803497413488
0.9648241206030166, 0.036634960368191444
0.9698492462311574, 0.03052909457385621
0.974874371859298, 0.024139130996476885
0.9798994974874389, 0.018606554756723816
0.9849246231155795, 0.014578541012993546
0.9899497487437203, 0.010989258934162686
0.9949748743718609, 0.005313550829359021
1.0000000000000018, 1.8998013118987772E-4


==> 04_Z_data_one_dimensional_rod_solution_ushp6.csv <==
Point ID,arc_length,Points_0,Points_1,Points_2,Points_Magnitude,u,u Gradient,vtkValidPointMask
0,0,0,0,0,0,4.80308006148e-18,0.343058437109,1
1,0.0010000000475,0.0010000000475,0,0,0.0010000000475,0.000343062274624,0.343065261841,1
2,0.00200000009499,0.00200000009499,0,0,0.00200000009499,0.0006861272268,0.34306371212,1
3,0.00300000002608,0.00300000002608,0,0,0.00300000002608,0.0010291863,0.343053758144,1
4,0.00400000018999,0.00400000018999,0,0,0.00400000018999,0.00137223140337,0.343035429716,1
5,0.00499999988824,0.00499999988824,0,0,0.00499999988824,0.00171525392216,0.343008726835,1
6,0.00600000005215,0.00600000005215,0,0,0.00600000005215,0.0020582457073,0.342973649502,1
7,0.00700000021607,0.00700000021607,0,0,0.00700000021607,0.00240119802766,0.342930197716,1
8,0.00800000037998,0.00800000037998,0,0,0.00800000037998,0.00274410308339,0.342878431082,1
9,0.00899999961257,0.00899999961257,0,0,0.00899999961257,0.00308695156127,0.342818319798,1
10,0.00999999977648,0.00999999977648,0,0,0.00999999977648,0.00342973647639,0.342749893665,1
11,0.0109999999404,0.0109999999404,0,0,0.0109999999404,0.00377244851552,0.342673152685,1
12,0.0120000001043,0.0120000001043,0,0,0.0120000001043,0.00411507999524,0.342588096857,1
13,0.0130000002682,0.0130000002682,0,0,0.0130000002682,0.00445762183517,0.342494755983,1
14,0.0140000004321,0.0140000004321,0,0,0.0140000004321,0.00480006635189,0.342393159866,1
15,0.0149999996647,0.0149999996647,0,0,0.0149999996647,0.0051424051635,0.342283278704,1
16,0.01600000076,0.01600000076,0,0,0.01600000076,0.00548463035375,0.342165142298,1
17,0.0170000009239,0.0170000009239,0,0,0.0170000009239,0.00582673307508,0.342038810253,1
18,0.0179999992251,0.0179999992251,0,0,0.0179999992251,0.00616870447993,0.341904222965,1
19,0.0189999993891,0.0189999993891,0,0,0.0189999993891,0.00651053804904,0.341761440039,1
20,0.019999999553,0.019999999553,0,0,0.019999999553,0.00685222446918,0.341610491276,1
21,0.0209999997169,0.0209999997169,0,0,0.0209999997169,0.00719375628978,0.341451346874,1
22,0.0219999998808,0.0219999998808,0,0,0.0219999998808,0.00753512466326,0.341284066439,1
23,0.0230000000447,0.0230000000447,0,0,0.0230000000447,0.00787632167339,0.341108649969,1
24,0.0240000002086,0.0240000002086,0,0,0.0240000002086,0.00821733940393,0.340925097466,1
25,0.0250000003725,0.0250000003725,0,0,0.0250000003725,0.00855816993862,0.340733468533,1
26,0.0260000005364,0.0260000005364,0,0,0.0260000005364,0.00889880396426,0.340533733368,1
27,0.0270000007004,0.0270000007004,0,0,0.0270000007004,0.00923923403025,0.340325951576,1
28,0.0280000008643,0.0280000008643,0,0,0.0280000008643,0.00957945361733,0.34011015296,1
29,0.0289999991655,0.0289999991655,0,0,0.0289999991655,0.00991945154965,0.339886277914,1
30,0.0299999993294,0.0299999993294,0,0,0.0299999993294,0.0102592231706,0.339654445648,1
31,0.0309999994934,0.0309999994934,0,0,0.0309999994934,0.0105987582356,0.33941462636,1
32,0.0320000015199,0.0320000015199,0,0,0.0320000015199,0.0109380502254,0.339166820049,1
33,0.0329999998212,0.0329999998212,0,0,0.0329999998212,0.0112770888954,0.338911116123,1
34,0.0340000018477,0.0340000018477,0,0,0.0340000018477,0.0116158695891,0.338647454977,1
35,0.035000000149,0.035000000149,0,0,0.035000000149,0.011954382062,0.338375926018,1
36,0.0359999984503,0.0359999984503,0,0,0.0359999984503,0.012292617932,0.338096529245,1
37,0.0370000004768,0.0370000004768,0,0,0.0370000004768,0.0126305725425,0.337809294462,1
38,0.0379999987781,0.0379999987781,0,0,0.0379999987781,0.0129682347178,0.337514251471,1
39,0.0390000008047,0.0390000008047,0,0,0.0390000008047,0.0133055988699,0.337211370468,1
40,0.0399999991059,0.0399999991059,0,0,0.0399999991059,0.0136426547542,0.336900770664,1
41,0.0410000011325,0.0410000011325,0,0,0.0410000011325,0.0139793977141,0.336582392454,1
42,0.0419999994338,0.0419999994338,0,0,0.0419999994338,0.0143158175051,0.336256295443,1
43,0.0430000014603,0.0430000014603,0,0,0.0430000014603,0.0146519085392,0.335922509432,1
44,0.0439999997616,0.0439999997616,0,0,0.0439999997616,0.0149876596406,0.335581064224,1
45,0.0450000017881,0.0450000017881,0,0,0.0450000017881,0.0153230680153,0.335231989622,1
46,0.0460000000894,0.0460000000894,0,0,0.0460000000894,0.015658121556,0.334875285625,1
47,0.0469999983907,0.0469999983907,0,0,0.0469999983907,0.015992814675,0.334511011839,1
48,0.0480000004172,0.0480000004172,0,0,0.0480000004172,0.0163271408528,0.334139198065,1
49,0.0489999987185,0.0489999987185,0,0,0.0489999987185,0.0166610907763,0.333759844303,1
50,0.0500000007451,0.0500000007451,0,0,0.0500000007451,0.0169946588576,0.333372980356,1
51,0.0509999990463,0.0509999990463,0,0,0.0509999990463,0.0173278357834,0.332978665829,1
52,0.0520000010729,0.0520000010729,0,0,0.0520000010729,0.0176606141031,0.332576930523,1
53,0.0529999993742,0.0529999993742,0,0,0.0529999993742,0.0179929863662,0.332167774439,1
54,0.0540000014007,0.0540000014007,0,0,0.0540000014007,0.0183249469846,0.331751227379,1
55,0.054999999702,0.054999999702,0,0,0.054999999702,0.0186564866453,0.33132737875,1
56,0.0560000017285,0.0560000017285,0,0,0.0560000017285,0.0189875997603,0.330896168947,1
57,0.0570000000298,0.0570000000298,0,0,0.0570000000298,0.0193182770163,0.33045771718,1
58,0.0579999983311,0.0579999983311,0,0,0.0579999983311,0.0196485128254,0.330012023449,1
59,0.0590000003576,0.0590000003576,0,0,0.0590000003576,0.019978299737,0.329559087753,1
60,0.0599999986589,0.0599999986589,0,0,0.0599999986589,0.0203076284379,0.3290989995,1
61,0.0610000006855,0.0610000006855,0,0,0.0610000006855,0.0206364952028,0.328631728888,1
62,0.0619999989867,0.0619999989867,0,0,0.0619999989867,0.0209648888558,0.328157395124,1
63,0.0630000010133,0.0630000010133,0,0,0.0630000010133,0.0212928075343,0.327675938606,1
64,0.0640000030398,0.0640000030398,0,0,0.0640000030398,0.0216202400625,0.32718744874,1
65,0.0649999976158,0.0649999976158,0,0,0.0649999976158,0.0219471789896,0.326691955328,1
66,0.0659999996424,0.0659999996424,0,0,0.0659999996424,0.0222736205906,0.326189517975,1
67,0.0670000016689,0.0670000016689,0,0,0.0670000016689,0.0225995574147,0.325680106878,1
68,0.0680000036955,0.0680000036955,0,0,0.0680000036955,0.0229249801487,0.325163811445,1
69,0.0689999982715,0.0689999982715,0,0,0.0689999982715,0.0232498813421,0.324640631676,1
70,0.070000000298,0.070000000298,0,0,0.070000000298,0.0235742591321,0.324110656977,1
71,0.0710000023246,0.0710000023246,0,0,0.0710000023246,0.0238981023431,0.323573887348,1
72,0.0719999969006,0.0719999969006,0,0,0.0719999969006,0.0242214035243,0.323030352592,1
73,0.0729999989271,0.0729999989271,0,0,0.0729999989271,0.0245441589504,0.322480112314,1
74,0.0740000009537,0.0740000009537,0,0,0.0740000009537,0.0248663630337,0.321923166513,1
75,0.0750000029802,0.0750000029802,0,0,0.0750000029802,0.025188004598,0.321359634399,1
76,0.0759999975562,0.0759999975562,0,0,0.0759999975562,0.0255090780556,0.32078948617,1
77,0.0769999995828,0.0769999995828,0,0,0.0769999995828,0.0258295815438,0.320212751627,1
78,0.0780000016093,0.0780000016093,0,0,0.0780000016093,0.0261495038867,0.319629520178,1
79,0.0790000036359,0.0790000036359,0,0,0.0790000036359,0.0264688394964,0.319039821625,1
80,0.0799999982119,0.0799999982119,0,0,0.0799999982119,0.0267875790596,0.31844368577,1
81,0.0810000002384,0.0810000002384,0,0,0.0810000002384,0.0271057225764,0.317841142416,1
82,0.082000002265,0.082000002265,0,0,0.082000002265,0.0274232607335,0.317232251167,1
83,0.082999996841,0.082999996841,0,0,0.082999996841,0.0277401842177,0.316617041826,1
84,0.0839999988675,0.0839999988675,0,0,0.0839999988675,0.0280564911664,0.315995544195,1
85,0.0850000008941,0.0850000008941,0,0,0.0850000008941,0.0283721741289,0.315367847681,1
86,0.0860000029206,0.0860000029206,0,0,0.0860000029206,0.0286872275174,0.314733922482,1
87,0.0869999974966,0.0869999974966,0,0,0.0869999974966,0.0290016401559,0.314093887806,1
88,0.0879999995232,0.0879999995232,0,0,0.0879999995232,0.0293154120445,0.313447743654,1
89,0.0890000015497,0.0890000015497,0,0,0.0890000015497,0.02962853387,0.312795519829,1
90,0.0900000035763,0.0900000035763,0,0,0.0900000035763,0.029941001907,0.312137305737,1
91,0.0909999981523,0.0909999981523,0,0,0.0909999981523,0.0302528068423,0.31147313118,1
92,0.0920000001788,0.0920000001788,0,0,0.0920000001788,0.0305639449507,0.310802996159,1
93,0.0930000022054,0.0930000022054,0,0,0.0930000022054,0.0308744106442,0.31012699008,1
94,0.0939999967813,0.0939999967813,0,0,0.0939999967813,0.0311841964722,0.309445142746,1
95,0.0949999988079,0.0949999988079,0,0,0.0949999988079,0.0314932987094,0.308757513762,1
96,0.0960000008345,0.0960000008345,0,0,0.0960000008345,0.0318017117679,0.308064132929,1
97,0.097000002861,0.097000002861,0,0,0.097000002861,0.0321094244719,0.307365059853,1
98,0.097999997437,0.097999997437,0,0,0.097999997437,0.0324164368212,0.306660324335,1
99,0.0989999994636,0.0989999994636,0,0,0.0989999994636,0.0327227450907,0.305949985981,1
100,0.10000000149,0.10000000149,0,0,0.10000000149,0.0330283381045,0.305234074593,1
101,0.101000003517,0.101000003517,0,0,0.101000003517,0.0333332121372,0.304512679577,1
102,0.101999998093,0.101999998093,0,0,0.101999998093,0.0336373597383,0.303785771132,1
103,0.103000000119,0.103000000119,0,0,0.103000000119,0.0339407809079,0.303053468466,1
104,0.104000002146,0.104000002146,0,0,0.104000002146,0.0342434644699,0.302315801382,1
105,0.104999996722,0.104999996722,0,0,0.104999996722,0.0345454104245,0.301572799683,1
106,0.105999998748,0.105999998748,0,0,0.105999998748,0.0348466075957,0.300824522972,1
107,0.107000000775,0.107000000775,0,0,0.107000000775,0.0351470559835,0.300071001053,1
108,0.108000002801,0.108000002801,0,0,0.108000002801,0.0354467518628,0.299312323332,1
109,0.108999997377,0.108999997377,0,0,0.108999997377,0.0357456803322,0.298548489809,1
110,0.109999999404,0.109999999404,0,0,0.109999999404,0.0360438451171,0.297779589891,1
111,0.111000001431,0.111000001431,0,0,0.111000001431,0.0363412387669,0.297005683184,1
112,0.112000003457,0.112000003457,0,0,0.112000003457,0.0366378538311,0.296226769686,1
113,0.112999998033,0.112999998033,0,0,0.112999998033,0.0369336903095,0.295442938805,1
114,0.11400000006,0.11400000006,0,0,0.11400000006,0.0372287370265,0.294654220343,1
115,0.115000002086,0.115000002086,0,0,0.115000002086,0.0375229977071,0.293860644102,1
116,0.115999996662,0.115999996662,0,0,0.115999996662,0.0378164574504,0.293062329292,1
117,0.116999998689,0.116999998689,0,0,0.116999998689,0.0381091199815,0.292259275913,1
118,0.118000000715,0.118000000715,0,0,0.118000000715,0.0384009741247,0.29145154357,1
119,0.119000002742,0.119000002742,0,0,0.119000002742,0.0386920198798,0.290639191866,1
120,0.119999997318,0.119999997318,0,0,0.119999997318,0.0389822497964,0.289822250605,1
121,0.120999999344,0.120999999344,0,0,0.120999999344,0.0392716638744,0.289000809193,1
122,0.122000001371,0.122000001371,0,0,0.122000001371,0.0395602509379,0.28817486763,1
123,0.123000003397,0.123000003397,0,0,0.123000003397,0.039848010987,0.287344545126,1
124,0.123999997973,0.123999997973,0,0,0.123999997973,0.0401349402964,0.286509841681,1
125,0.125,0.125,0,0,0.125,0.0404210314155,0.285670816898,1
126,0.126000002027,0.126000002027,0,0,0.126000002027,0.0407062806189,0.284827560186,1
127,0.127000004053,0.127000004053,0,0,0.127000004053,0.0409906841815,0.283980071545,1
128,0.12800000608,0.12800000608,0,0,0.12800000608,0.0412742383778,0.28312844038,1
129,0.128999993205,0.128999993205,0,0,0.128999993205,0.0415569357574,0.282272726297,1
130,0.129999995232,0.129999995232,0,0,0.129999995232,0.0418387800455,0.281412959099,1
131,0.130999997258,0.130999997258,0,0,0.130999997258,0.0421197637916,0.280549198389,1
132,0.131999999285,0.131999999285,0,0,0.131999999285,0.042399879545,0.279681533575,1
133,0.133000001311,0.133000001311,0,0,0.133000001311,0.0426791235805,0.278809964657,1
134,0.134000003338,0.134000003338,0,0,0.134000003338,0.0429574996233,0.277934551239,1
135,0.135000005364,0.135000005364,0,0,0.135000005364,0.0432349927723,0.277055382729,1
136,0.136000007391,0.136000007391,0,0,0.136000007391,0.0435116104782,0.27617251873,1
137,0.136999994516,0.136999994516,0,0,0.136999994516,0.0437873341143,0.275285989046,1
138,0.137999996543,0.137999996543,0,0,0.137999996543,0.0440621748567,0.274395853281,1
139,0.138999998569,0.138999998569,0,0,0.138999998569,0.0443361252546,0.27350217104,1
140,0.140000000596,0.140000000596,0,0,0.140000000596,0.0446091815829,0.272604972124,1
141,0.141000002623,0.141000002623,0,0,0.141000002623,0.044881336391,0.271704375744,1
142,0.142000004649,0.142000004649,0,0,0.142000004649,0.0451525896788,0.270800381899,1
143,0.143000006676,0.143000006676,0,0,0.143000006676,0.045422937721,0.269893050194,1
144,0.143999993801,0.143999993801,0,0,0.143999993801,0.0456923730671,0.268982470036,1
145,0.144999995828,0.144999995828,0,0,0.144999995828,0.0459608994424,0.268068701029,1
146,0.145999997854,0.145999997854,0,0,0.145999997854,0.0462285093963,0.267151743174,1
147,0.146999999881,0.146999999881,0,0,0.146999999881,0.0464952029288,0.266231715679,1
148,0.148000001907,0.148000001907,0,0,0.148000001907,0.0467609725893,0.265308618546,1
149,0.149000003934,0.149000003934,0,0,0.149000003934,0.0470258183777,0.264382570982,1
150,0.15000000596,0.15000000596,0,0,0.15000000596,0.0472897365689,0.263453602791,1
151,0.150999993086,0.150999993086,0,0,0.150999993086,0.0475527234375,0.262521773577,1
152,0.151999995112,0.151999995112,0,0,0.151999995112,0.0478147752583,0.261587113142,1
153,0.152999997139,0.152999997139,0,0,0.152999997139,0.0480758957565,0.260649710894,1
154,0.153999999166,0.153999999166,0,0,0.153999999166,0.0483360774815,0.259709626436,1
155,0.155000001192,0.155000001192,0,0,0.155000001192,0.0485953167081,0.258766889572,1
156,0.156000003219,0.156000003219,0,0,0.156000003219,0.0488536097109,0.257821619511,1
157,0.157000005245,0.157000005245,0,0,0.157000005245,0.0491109602153,0.256873816252,1
158,0.158000007272,0.158000007272,0,0,0.158000007272,0.0493673570454,0.2559235394,1
159,0.158999994397,0.158999994397,0,0,0.158999994397,0.0496228039265,0.254970908165,1
160,0.159999996424,0.159999996424,0,0,0.159999996424,0.0498772971332,0.254015892744,1
161,0.16099999845,0.16099999845,0,0,0.16099999845,0.0501308329403,0.253058612347,1
162,0.162000000477,0.162000000477,0,0,0.162000000477,0.0503834150732,0.252099126577,1
163,0.163000002503,0.163000002503,0,0,0.163000002503,0.0506350323558,0.251137465239,1
164,0.16400000453,0.16400000453,0,0,0.16400000453,0.0508856885135,0.250173717737,1
165,0.165000006557,0.165000006557,0,0,0.165000006557,0.0511353798211,0.249207943678,1
166,0.165999993682,0.165999993682,0,0,0.165999993682,0.0513841025531,0.248240187764,1
167,0.166999995708,0.166999995708,0,0,0.166999995708,0.0516318567097,0.247270494699,1
168,0.167999997735,0.167999997735,0,0,0.167999997735,0.0518786422908,0.24629893899,1
169,0.168999999762,0.168999999762,0,0,0.168999999762,0.0521244555712,0.24532559514,1
170,0.170000001788,0.170000001788,0,0,0.170000001788,0.0523692965508,0.244350507855,1
171,0.171000003815,0.171000003815,0,0,0.171000003815,0.052613157779,0.24337375164,1
172,0.172000005841,0.172000005841,0,0,0.172000005841,0.0528560429811,0.242395371199,1
173,0.172999992967,0.172999992967,0,0,0.172999992967,0.0530979447067,0.241415441036,1
174,0.173999994993,0.173999994993,0,0,0.173999994993,0.0533388704062,0.240434005857,1
175,0.17499999702,0.17499999702,0,0,0.17499999702,0.053578812629,0.239451140165,1
176,0.175999999046,0.175999999046,0,0,0.175999999046,0.0538177751005,0.238466888666,1
177,0.177000001073,0.177000001073,0,0,0.177000001073,0.0540557466447,0.237481325865,1
178,0.178000003099,0.178000003099,0,0,0.178000003099,0.0542927384377,0.236494511366,1
179,0.179000005126,0.179000005126,0,0,0.179000005126,0.0545287393034,0.235506519675,1
180,0.180000007153,0.180000007153,0,0,0.180000007153,0.0547637492418,0.234517380595,1
181,0.180999994278,0.180999994278,0,0,0.180999994278,0.0549977682531,0.233527198434,1
182,0.181999996305,0.181999996305,0,0,0.181999996305,0.0552308037877,0.232535988092,1
183,0.182999998331,0.182999998331,0,0,0.182999998331,0.0554628409445,0.231543838978,1
184,0.184000000358,0.184000000358,0,0,0.184000000358,0.0556938908994,0.230550810695,1
185,0.185000002384,0.185000002384,0,0,0.185000002384,0.0559239462018,0.229556947947,1
186,0.186000004411,0.186000004411,0,0,0.186000004411,0.0561530068517,0.22856234014,1
187,0.187000006437,0.187000006437,0,0,0.187000006437,0.0563810691237,0.227567017078,1
188,0.187999993563,0.187999993563,0,0,0.187999993563,0.0566081367433,0.226571083069,1
189,0.188999995589,0.188999995589,0,0,0.188999995589,0.0568342097104,0.225574567914,1
190,0.189999997616,0.189999997616,0,0,0.189999997616,0.0570592880249,0.224577531219,1
191,0.190999999642,0.190999999642,0,0,0.190999999642,0.0572833642364,0.223580032587,1
192,0.192000001669,0.192000001669,0,0,0.192000001669,0.0575064457953,0.222582161427,1
193,0.193000003695,0.193000003695,0,0,0.193000003695,0.0577285327017,0.22158396244,1
194,0.194000005722,0.194000005722,0,0,0.194000005722,0.0579496175051,0.220585495234,1
195,0.194999992847,0.194999992847,0,0,0.194999992847,0.0581697002053,0.219586849213,1
196,0.195999994874,0.195999994874,0,0,0.195999994874,0.0583887882531,0.21858805418,1
197,0.196999996901,0.196999996901,0,0,0.196999996901,0.058606877923,0.217589169741,1
198,0.197999998927,0.197999998927,0,0,0.197999998927,0.0588239654899,0.2165902704,1
199,0.199000000954,0.199000000954,0,0,0.199000000954,0.0590400584042,0.215591430664,1
200,0.20000000298,0.20000000298,0,0,0.20000000298,0.0592551492155,0.214592695236,1
201,0.201000005007,0.201000005007,0,0,0.201000005007,0.0594692453742,0.213594138622,1
202,0.202000007033,0.202000007033,0,0,0.202000007033,0.0596823394299,0.212595805526,1
203,0.202999994159,0.202999994159,0,0,0.202999994159,0.0598944351077,0.211597800255,1
204,0.203999996185,0.203999996185,0,0,0.203999996185,0.0601055324078,0.210600137711,1
205,0.204999998212,0.204999998212,0,0,0.204999998212,0.0603156350553,0.209602892399,1
206,0.206000000238,0.206000000238,0,0,0.206000000238,0.060524739325,0.208606138825,1
207,0.207000002265,0.207000002265,0,0,0.207000002265,0.0607328489423,0.207609936595,1
208,0.208000004292,0.208000004292,0,0,0.208000004292,0.0609399601817,0.206614345312,1
209,0.209000006318,0.209000006318,0,0,0.209000006318,0.0611460804939,0.205619424582,1
210,0.209999993443,0.209999993443,0,0,0.209999993443,0.0613511987031,0.20462526381,1
211,0.21099999547,0.21099999547,0,0,0.21099999547,0.0615553297102,0.2036318928,1
212,0.211999997497,0.211999997497,0,0,0.211999997497,0.0617584623396,0.202639371157,1
213,0.212999999523,0.212999999523,0,0,0.212999999523,0.0619606077671,0.201647773385,1
214,0.21400000155,0.21400000155,0,0,0.21400000155,0.0621617622674,0.200657173991,1
215,0.215000003576,0.215000003576,0,0,0.215000003576,0.0623619221151,0.19966763258,1
216,0.216000005603,0.216000005603,0,0,0.216000005603,0.0625610947609,0.198679193854,1
217,0.216999992728,0.216999992728,0,0,0.216999992728,0.0627592802048,0.197691947222,1
218,0.217999994755,0.217999994755,0,0,0.217999994755,0.062956482172,0.196705922484,1
219,0.218999996781,0.218999996781,0,0,0.218999996781,0.063152693212,0.195721209049,1
220,0.219999998808,0.219999998808,0,0,0.219999998808,0.0633479207754,0.19473785162,1
221,0.221000000834,0.221000000834,0,0,0.221000000834,0.0635421723127,0.193755924702,1
222,0.222000002861,0.222000002861,0,0,0.222000002861,0.0637354403734,0.1927754879,1
223,0.223000004888,0.223000004888,0,0,0.223000004888,0.0639277249575,0.191796600819,1
224,0.224000006914,0.224000006914,0,0,0.224000006914,0.0641190335155,0.190819337964,1
225,0.22499999404,0.22499999404,0,0,0.22499999404,0.0643093585968,0.189843758941,1
226,0.225999996066,0.225999996066,0,0,0.225999996066,0.0644987151027,0.188869908452,1
227,0.226999998093,0.226999998093,0,0,0.226999998093,0.0646871030331,0.187897875905,1
228,0.228000000119,0.228000000119,0,0,0.228000000119,0.0648745149374,0.186927691102,1
229,0.229000002146,0.229000002146,0,0,0.229000002146,0.0650609582663,0.185959428549,1
230,0.230000004172,0.230000004172,0,0,0.230000004172,0.0652464330196,0.184993177652,1
231,0.231000006199,0.231000006199,0,0,0.231000006199,0.0654309466481,0.184028968215,1
232,0.231999993324,0.231999993324,0,0,0.231999993324,0.0656144917011,0.183066874743,1
233,0.232999995351,0.232999995351,0,0,0.232999995351,0.0657970756292,0.18210695684,1
234,0.233999997377,0.233999997377,0,0,0.233999997377,0.065978705883,0.181149289012,1
235,0.234999999404,0.234999999404,0,0,0.234999999404,0.0661593750119,0.180193901062,1
236,0.236000001431,0.236000001431,0,0,0.236000001431,0.0663390979171,0.179240897298,1
237,0.237000003457,0.237000003457,0,0,0.237000003457,0.0665178596973,0.178290307522,1
238,0.238000005484,0.238000005484,0,0,0.238000005484,0.0666956752539,0.17734220624,1
239,0.238999992609,0.238999992609,0,0,0.238999992609,0.0668725445867,0.176396667957,1
240,0.239999994636,0.239999994636,0,0,0.239999994636,0.0670484676957,0.175453737378,1
241,0.240999996662,0.240999996662,0,0,0.240999996662,0.0672234520316,0.174513459206,1
242,0.241999998689,0.241999998689,0,0,0.241999998689,0.0673974975944,0.173575937748,1
243,0.243000000715,0.243000000715,0,0,0.243000000715,0.0675706043839,0.172641202807,1
244,0.244000002742,0.244000002742,0,0,0.244000002742,0.067742779851,0.17170932889,1
245,0.245000004768,0.245000004768,0,0,0.245000004768,0.067914031446,0.1707803756,1
246,0.246000006795,0.246000006795,0,0,0.246000006795,0.0680843442678,0.169854402542,1
247,0.24699999392,0.24699999392,0,0,0.24699999392,0.0682537332177,0.168931484222,1
248,0.247999995947,0.247999995947,0,0,0.247999995947,0.0684222057462,0.168011650443,1
249,0.248999997973,0.248999997973,0,0,0.248999997973,0.0685897618532,0.167094990611,1
250,0.25,0.25,0,0,0.25,0.0687564015388,0.16618154943,1
251,0.250999987125,0.250999987125,0,0,0.250999987125,0.0689221248031,0.165271416306,1
252,0.252000004053,0.252000004053,0,0,0.252000004053,0.069086946547,0.164364606142,1
253,0.252999991179,0.252999991179,0,0,0.252999991179,0.0692508518696,0.163461223245,1
254,0.254000008106,0.254000008106,0,0,0.254000008106,0.069413870573,0.162561297417,1
255,0.254999995232,0.254999995232,0,0,0.254999995232,0.0695759803057,0.161664918065,1
256,0.256000012159,0.256000012159,0,0,0.256000012159,0.0697372034192,0.160772100091,1
257,0.256999999285,0.256999999285,0,0,0.256999999285,0.0698975250125,0.159882962704,1
258,0.25799998641,0.25799998641,0,0,0.25799998641,0.0700569599867,0.158997535706,1
259,0.259000003338,0.259000003338,0,0,0.259000003338,0.070215523243,0.158115848899,1
260,0.259999990463,0.259999990463,0,0,0.259999990463,0.0703731998801,0.157238021493,1
261,0.261000007391,0.261000007391,0,0,0.261000007391,0.0705299973488,0.156364068389,1
262,0.261999994516,0.261999994516,0,0,0.261999994516,0.0706859230995,0.155494093895,1
263,0.263000011444,0.263000011444,0,0,0.263000011444,0.0708409920335,0.154628098011,1
264,0.263999998569,0.263999998569,0,0,0.263999998569,0.0709951817989,0.153766185045,1
265,0.264999985695,0.264999985695,0,0,0.264999985695,0.0711485221982,0.152908429503,1
266,0.266000002623,0.266000002623,0,0,0.266000002623,0.0713010057807,0.152054816484,1
267,0.266999989748,0.266999989748,0,0,0.266999989748,0.0714526325464,0.151205480099,1
268,0.268000006676,0.268000006676,0,0,0.268000006676,0.0716034173965,0.150360435247,1
269,0.268999993801,0.268999993801,0,0,0.268999993801,0.0717533528805,0.149519771338,1
270,0.270000010729,0.270000010729,0,0,0.270000010729,0.0719024538994,0.148683518171,1
271,0.270999997854,0.270999997854,0,0,0.270999997854,0.0720507204533,0.147851765156,1
272,0.272000014782,0.272000014782,0,0,0.272000014782,0.0721981599927,0.147024527192,1
273,0.273000001907,0.273000001907,0,0,0.273000001907,0.0723447725177,0.14620192349,1
274,0.273999989033,0.273999989033,0,0,0.273999989033,0.0724905654788,0.145383968949,1
275,0.27500000596,0.27500000596,0,0,0.27500000596,0.0726355463266,0.144570723176,1
276,0.275999993086,0.275999993086,0,0,0.275999993086,0.0727797076106,0.143762260675,1
277,0.277000010014,0.277000010014,0,0,0.277000010014,0.0729230716825,0.14295861125,1
278,0.277999997139,0.277999997139,0,0,0.277999997139,0.073065623641,0.142159879208,1
279,0.279000014067,0.279000014067,0,0,0.279000014067,0.0732073932886,0.141366064548,1
280,0.280000001192,0.280000001192,0,0,0.280000001192,0.0733483582735,0.140577271581,1
281,0.280999988317,0.280999988317,0,0,0.280999988317,0.0734885409474,0.139793559909,1
282,0.282000005245,0.282000005245,0,0,0.282000005245,0.073627948761,0.139014929533,1
283,0.282999992371,0.282999992371,0,0,0.282999992371,0.0737665742636,0.138241499662,1
284,0.284000009298,0.284000009298,0,0,0.284000009298,0.0739044323564,0.137473270297,1
285,0.284999996424,0.284999996424,0,0,0.284999996424,0.0740415230393,0.136710360646,1
286,0.286000013351,0.286000013351,0,0,0.286000013351,0.0741778612137,0.13595277071,1
287,0.287000000477,0.287000000477,0,0,0.287000000477,0.0743134319782,0.135200604796,1
288,0.287999987602,0.287999987602,0,0,0.287999987602,0.0744482576847,0.134453907609,1
289,0.28900000453,0.28900000453,0,0,0.28900000453,0.0745823457837,0.133712679148,1
290,0.289999991655,0.289999991655,0,0,0.289999991655,0.0747156813741,0.132977053523,1
291,0.291000008583,0.291000008583,0,0,0.291000008583,0.0748483017087,0.132247015834,1
292,0.291999995708,0.291999995708,0,0,0.291999995708,0.0749801844358,0.131522685289,1
293,0.293000012636,0.293000012636,0,0,0.293000012636,0.0751113444567,0.130804076791,1
294,0.293999999762,0.293999999762,0,0,0.293999999762,0.0752417892218,0.130091264844,1
295,0.294999986887,0.294999986887,0,0,0.294999986887,0.0753715261817,0.129384294152,1
296,0.296000003815,0.296000003815,0,0,0.296000003815,0.0755005627871,0.128683194518,1
297,0.29699999094,0.29699999094,0,0,0.29699999094,0.0756288990378,0.12798807025,1
298,0.298000007868,0.298000007868,0,0,0.298000007868,0.0757565423846,0.127298921347,1
299,0.298999994993,0.298999994993,0,0,0.298999994993,0.0758834928274,0.126615867019,1
300,0.300000011921,0.300000011921,0,0,0.300000011921,0.076009772718,0.125938892365,1
301,0.300999999046,0.300999999046,0,0,0.300999999046,0.0761353746057,0.125268101692,1
302,0.301999986172,0.301999986172,0,0,0.301999986172,0.0762603133917,0.124603524804,1
303,0.303000003099,0.303000003099,0,0,0.303000003099,0.076384589076,0.123945198953,1
304,0.303999990225,0.303999990225,0,0,0.303999990225,0.0765082016587,0.123293220997,1
305,0.305000007153,0.305000007153,0,0,0.305000007153,0.0766311734915,0.122647590935,1
306,0.305999994278,0.305999994278,0,0,0.305999994278,0.0767534971237,0.122008413076,1
307,0.307000011206,0.307000011206,0,0,0.307000011206,0.0768751949072,0.121375694871,1
308,0.307999998331,0.307999998331,0,0,0.307999998331,0.0769962519407,0.120749518275,1
309,0.308999985456,0.308999985456,0,0,0.308999985456,0.0771166905761,0.120129927993,1
310,0.310000002384,0.310000002384,0,0,0.310000002384,0.0772365182638,0.119516946375,1
311,0.31099998951,0.31099998951,0,0,0.31099998951,0.0773557275534,0.11891067028,1
312,0.312000006437,0.312000006437,0,0,0.312000006437,0.0774743407965,0.118311114609,1
313,0.312999993563,0.312999993563,0,0,0.312999993563,0.0775923505425,0.117718353868,1
314,0.31400001049,0.31400001049,0,0,0.31400001049,0.0777097791433,0.117132417858,1
315,0.314999997616,0.314999997616,0,0,0.314999997616,0.0778266191483,0.116553373635,1
316,0.316000014544,0.316000014544,0,0,0.316000014544,0.077942892909,0.115981251001,1
317,0.317000001669,0.317000001669,0,0,0.317000001669,0.0780585855246,0.115416131914,1
318,0.317999988794,0.317999988794,0,0,0.317999988794,0.0781737193465,0.114858046174,1
319,0.319000005722,0.319000005722,0,0,0.319000005722,0.0782883018255,0.114307016134,1
320,0.319999992847,0.319999992847,0,0,0.319999992847,0.0784023404121,0.113763138652,1
321,0.321000009775,0.321000009775,0,0,0.321000009775,0.0785158351064,0.113226421177,1
322,0.321999996901,0.321999996901,0,0,0.321999996901,0.0786287933588,0.112696953118,1
323,0.323000013828,0.323000013828,0,0,0.323000013828,0.0787412300706,0.112174734473,1
324,0.324000000954,0.324000000954,0,0,0.324000000954,0.0788531452417,0.11165985465,1
325,0.324999988079,0.324999988079,0,0,0.324999988079,0.0789645463228,0.111152350903,1
326,0.326000005007,0.326000005007,0,0,0.326000005007,0.0790754556656,0.110652238131,1
327,0.326999992132,0.326999992132,0,0,0.326999992132,0.0791858583689,0.110159605742,1
328,0.32800000906,0.32800000906,0,0,0.32800000906,0.0792957767844,0.109674468637,1
329,0.328999996185,0.328999996185,0,0,0.328999996185,0.0794052109122,0.109196908772,1
330,0.330000013113,0.330000013113,0,0,0.330000013113,0.0795141756535,0.108726926148,1
331,0.331000000238,0.331000000238,0,0,0.331000000238,0.0796226635575,0.108264602721,1
332,0.331999987364,0.331999987364,0,0,0.331999987364,0.0797307044268,0.107809975743,1
333,0.333000004292,0.333000004292,0,0,0.333000004292,0.0798382908106,0.107363067567,1
334,0.333999991417,0.333999991417,0,0,0.333999991417,0.0799454152584,0.106885887682,1
335,0.335000008345,0.335000008345,0,0,0.335000008345,0.0800520628691,0.106413170695,1
336,0.33599999547,0.33599999547,0,0,0.33599999547,0.0801582410932,0.105949178338,1
337,0.337000012398,0.337000012398,0,0,0.337000012398,0.0802639573812,0.105493858457,1
338,0.337999999523,0.337999999523,0,0,0.337999999523,0.0803692266345,0.1050472036,1
339,0.338999986649,0.338999986649,0,0,0.338999986649,0.0804740563035,0.104609191418,1
340,0.340000003576,0.340000003576,0,0,0.340000003576,0.0805784463882,0.104179769754,1
341,0.340999990702,0.340999990702,0,0,0.340999990702,0.0806824192405,0.103758946061,1
342,0.342000007629,0.342000007629,0,0,0.342000007629,0.0807859674096,0.103346675634,1
343,0.342999994755,0.342999994755,0,0,0.342999994755,0.0808891132474,0.102942958474,1
344,0.344000011683,0.344000011683,0,0,0.344000011683,0.0809918642044,0.102547749877,1
345,0.344999998808,0.344999998808,0,0,0.344999998808,0.0810942128301,0.102161042392,1
346,0.345999985933,0.345999985933,0,0,0.345999985933,0.0811961814761,0.101782806218,1
347,0.347000002861,0.347000002861,0,0,0.347000002861,0.0812977850437,0.101413011551,1
348,0.347999989986,0.347999989986,0,0,0.347999989986,0.0813990160823,0.101051665843,1
349,0.349000006914,0.349000006914,0,0,0.349000006914,0.081499889493,0.100698709488,1
350,0.34999999404,0.34999999404,0,0,0.34999999404,0.081600420177,0.100354149938,1
351,0.351000010967,0.351000010967,0,0,0.351000010967,0.0817006081343,0.100017957389,1
352,0.351999998093,0.351999998093,0,0,0.351999998093,0.0818004608154,0.0996901169419,1
353,0.352999985218,0.352999985218,0,0,0.352999985218,0.081899985671,0.0993706062436,1
354,0.354000002146,0.354000002146,0,0,0.354000002146,0.0819992050529,0.0990593880415,1
355,0.354999989271,0.354999989271,0,0,0.354999989271,0.0820981115103,0.0987564772367,1
356,0.356000006199,0.356000006199,0,0,0.356000006199,0.0821967199445,0.0984618291259,1
357,0.356999993324,0.356999993324,0,0,0.356999993324,0.082295037806,0.0981754437089,1
358,0.358000010252,0.358000010252,0,0,0.358000010252,0.0823930799961,0.0978972837329,1
359,0.358999997377,0.358999997377,0,0,0.358999997377,0.0824908390641,0.0976273491979,1
360,0.360000014305,0.360000014305,0,0,0.360000014305,0.0825883373618,0.0973656028509,1
361,0.361000001431,0.361000001431,0,0,0.361000001431,0.0826855748892,0.0971120521426,1
362,0.361999988556,0.361999988556,0,0,0.361999988556,0.0827825590968,0.0968666672707,1
363,0.363000005484,0.363000005484,0,0,0.363000005484,0.0828793123364,0.0966294258833,1
364,0.363999992609,0.363999992609,0,0,0.363999992609,0.0829758197069,0.0964003279805,1
365,0.365000009537,0.365000009537,0,0,0.365000009537,0.0830721110106,0.0961793363094,1
366,0.365999996662,0.365999996662,0,0,0.365999996662,0.0831681862473,0.0959664583206,1
367,0.36700001359,0.36700001359,0,0,0.36700001359,0.0832640454173,0.0957616567612,1
368,0.368000000715,0.368000000715,0,0,0.368000000715,0.0833597108722,0.0955649390817,1
369,0.368999987841,0.368999987841,0,0,0.368999987841,0.0834551751614,0.0953762754798,1
370,0.370000004768,0.370000004768,0,0,0.370000004768,0.0835504680872,0.095195658505,1
371,0.370999991894,0.370999991894,0,0,0.370999991894,0.0836455747485,0.0950230658054,1
372,0.372000008821,0.372000008821,0,0,0.372000008821,0.0837405100465,0.0948584899306,1
373,0.372999995947,0.372999995947,0,0,0.372999995947,0.0838352888823,0.09470192343,1
374,0.374000012875,0.374000012875,0,0,0.374000012875,0.0839299187064,0.0945533439517,1
375,0.375,0.375,0,0,0.375,0.084024399519,0.0944127365947,1
376,0.375999987125,0.375999987125,0,0,0.375999987125,0.0841187462211,0.0942801013589,1
377,0.377000004053,0.377000004053,0,0,0.377000004053,0.0842129662633,0.094155408442,1
378,0.377999991179,0.377999991179,0,0,0.377999991179,0.0843070596457,0.0940386652946,1
379,0.379000008106,0.379000008106,0,0,0.379000008106,0.0844010412693,0.0939298421144,1
380,0.379999995232,0.379999995232,0,0,0.379999995232,0.0844949185848,0.0938289389014,1
381,0.381000012159,0.381000012159,0,0,0.381000012159,0.0845886990428,0.0937359407544,1
382,0.381999999285,0.381999999285,0,0,0.381999999285,0.0846823900938,0.0936508327723,1
383,0.38299998641,0.38299998641,0,0,0.38299998641,0.084776006639,0.0935736149549,1
384,0.384000003338,0.384000003338,0,0,0.384000003338,0.0848695412278,0.0935042649508,1
385,0.384999990463,0.384999990463,0,0,0.384999990463,0.084963016212,0.0934427827597,1
386,0.386000007391,0.386000007391,0,0,0.386000007391,0.0850564315915,0.0933891460299,1
387,0.386999994516,0.386999994516,0,0,0.386999994516,0.085149794817,0.0933433622122,1
388,0.388000011444,0.388000011444,0,0,0.388000011444,0.0852431207895,0.093305401504,1
389,0.388999998569,0.388999998569,0,0,0.388999998569,0.0853364095092,0.0932752788067,1
390,0.389999985695,0.389999985695,0,0,0.389999985695,0.0854296684265,0.0932529643178,1
391,0.391000002623,0.391000002623,0,0,0.391000002623,0.0855229198933,0.0932384505868,1
392,0.391999989748,0.391999989748,0,0,0.391999989748,0.0856161490083,0.0932317450643,1
393,0.393000006676,0.393000006676,0,0,0.393000006676,0.0857093855739,0.0932328253984,1
394,0.393999993801,0.393999993801,0,0,0.393999993801,0.0858026221395,0.0932416915894,1
395,0.395000010729,0.395000010729,0,0,0.395000010729,0.0858958736062,0.0932583287358,1
396,0.395999997854,0.395999997854,0,0,0.395999997854,0.0859891399741,0.0932827293873,1
397,0.397000014782,0.397000014782,0,0,0.397000014782,0.0860824435949,0.0933148935437,1
398,0.398000001907,0.398000001907,0,0,0.398000001907,0.0861757770181,0.0933548137546,1
399,0.398999989033,0.398999989033,0,0,0.398999989033,0.0862691551447,0.0934024751186,1
400,0.40000000596,0.40000000596,0,0,0.40000000596,0.0863625854254,0.093457877636,1
401,0.400999993086,0.400999993086,0,0,0.400999993086,0.0864560753107,0.0935210064054,1
402,0.402000010014,0.402000010014,0,0,0.402000010014,0.0865496322513,0.0935918688774,1
403,0.402999997139,0.402999997139,0,0,0.402999997139,0.0866432636976,0.093670450151,1
404,0.404000014067,0.404000014067,0,0,0.404000014067,0.0867369771004,0.0937567427754,1
405,0.405000001192,0.405000001192,0,0,0.405000001192,0.0868307799101,0.0938507467508,1
406,0.405999988317,0.405999988317,0,0,0.405999988317,0.0869246795774,0.093952447176,1
407,0.407000005245,0.407000005245,0,0,0.407000005245,0.0870186835527,0.094061858952,1
408,0.407999992371,0.407999992371,0,0,0.407999992371,0.0871128067374,0.0941789522767,1
409,0.409000009298,0.409000009298,0,0,0.409000009298,0.0872070491314,0.0943037420511,1
410,0.409999996424,0.409999996424,0,0,0.409999996424,0.0873014181852,0.0944362059236,1
411,0.411000013351,0.411000013351,0,0,0.411000013351,0.0873959213495,0.0945763587952,1
412,0.412000000477,0.412000000477,0,0,0.412000000477,0.0874905735254,0.0947241783142,1
413,0.412999987602,0.412999987602,0,0,0.412999987602,0.0875853747129,0.0948796719313,1
414,0.41400000453,0.41400000453,0,0,0.41400000453,0.0876803323627,0.0950428321958,1
415,0.414999991655,0.414999991655,0,0,0.414999991655,0.0877754613757,0.0952136591077,1
416,0.416000008583,0.416000008583,0,0,0.416000008583,0.0878707617521,0.0953921452165,1
417,0.416999995708,0.416999995708,0,0,0.416999995708,0.0879662483931,0.0955782830715,1
418,0.418000012636,0.418000012636,0,0,0.418000012636,0.0880619212985,0.0957720801234,1
419,0.418999999762,0.418999999762,0,0,0.418999999762,0.0881577953696,0.095973521471,1
420,0.419999986887,0.419999986887,0,0,0.419999986887,0.0882538706064,0.0961826145649,1
421,0.421000003815,0.421000003815,0,0,0.421000003815,0.0883501619101,0.0963993519545,1
422,0.42199999094,0.42199999094,0,0,0.42199999094,0.0884466692805,0.0966237261891,1
423,0.423000007868,0.423000007868,0,0,0.423000007868,0.088543407619,0.0968557521701,1
424,0.423999994993,0.423999994993,0,0,0.423999994993,0.088640384376,0.097095400095,1
425,0.425000011921,0.425000011921,0,0,0.425000011921,0.0887375995517,0.0973426997662,1
426,0.425999999046,0.425999999046,0,0,0.425999999046,0.088835068047,0.0975976213813,1
427,0.426999986172,0.426999986172,0,0,0.426999986172,0.0889327973127,0.0978601798415,1
428,0.428000003099,0.428000003099,0,0,0.428000003099,0.0890307873487,0.0981303676963,1
429,0.428999990225,0.428999990225,0,0,0.428999990225,0.0891290530562,0.0984081849456,1
430,0.430000007153,0.430000007153,0,0,0.430000007153,0.0892276093364,0.09869363904,1
431,0.430999994278,0.430999994278,0,0,0.430999994278,0.089326441288,0.0989867076278,1
432,0.432000011206,0.432000011206,0,0,0.432000011206,0.0894255787134,0.0992874056101,1
433,0.432999998331,0.432999998331,0,0,0.432999998331,0.0895250216126,0.0995957255363,1
434,0.433999985456,0.433999985456,0,0,0.433999985456,0.0896247699857,0.0999116674066,1
435,0.435000002384,0.435000002384,0,0,0.435000002384,0.0897248461843,0.100235246122,1
436,0.43599998951,0.43599998951,0,0,0.43599998951,0.0898252427578,0.10056643188,1
437,0.437000006437,0.437000006437,0,0,0.437000006437,0.089925982058,0.100905254483,1
438,0.437999993563,0.437999993563,0,0,0.437999993563,0.0900270566344,0.101251684129,1
439,0.43900001049,0.43900001049,0,0,0.43900001049,0.0901284888387,0.10160575062,1
440,0.439999997616,0.439999997616,0,0,0.439999997616,0.0902302712202,0.101967431605,1
441,0.441000014544,0.441000014544,0,0,0.441000014544,0.0903324261308,0.102336741984,1
442,0.442000001669,0.442000001669,0,0,0.442000001669,0.0904349535704,0.102713666856,1
443,0.442999988794,0.442999988794,0,0,0.442999988794,0.0905378609896,0.103098206222,1
444,0.444000005722,0.444000005722,0,0,0.444000005722,0.090641155839,0.103490389884,1
445,0.444999992847,0.444999992847,0,0,0.444999992847,0.090744882822,0.103952951729,1
446,0.446000009775,0.446000009775,0,0,0.446000009775,0.0908490419388,0.104361698031,1
447,0.446999996901,0.446999996901,0,0,0.446999996901,0.0909536108375,0.104778073728,1
448,0.448000013828,0.448000013828,0,0,0.448000013828,0.0910585969687,0.105202041566,1
449,0.449000000954,0.449000000954,0,0,0.449000000954,0.0911640152335,0.10563352704,1
450,0.449999988079,0.449999988079,0,0,0.449999988079,0.0912698656321,0.106072507799,1
451,0.451000005007,0.451000005007,0,0,0.451000005007,0.0913761630654,0.106518931687,1
452,0.451999992132,0.451999992132,0,0,0.451999992132,0.0914829075336,0.10697273165,1
453,0.45300000906,0.45300000906,0,0,0.45300000906,0.0915901139379,0.107433885336,1
454,0.453999996185,0.453999996185,0,0,0.453999996185,0.0916977748275,0.107902310789,1
455,0.455000013113,0.455000013113,0,0,0.455000013113,0.0918059200048,0.108377993107,1
456,0.456000000238,0.456000000238,0,0,0.456000000238,0.0919145345688,0.108860857785,1
457,0.456999987364,0.456999987364,0,0,0.456999987364,0.092023640871,0.109350860119,1
458,0.458000004292,0.458000004292,0,0,0.458000004292,0.0921332389116,0.109847970307,1
459,0.458999991417,0.458999991417,0,0,0.458999991417,0.0922433361411,0.110352106392,1
460,0.460000008345,0.460000008345,0,0,0.460000008345,0.0923539474607,0.110863260925,1
461,0.46099999547,0.46099999547,0,0,0.46099999547,0.0924650654197,0.111381344497,1
462,0.462000012398,0.462000012398,0,0,0.462000012398,0.0925767123699,0.111906342208,1
463,0.462999999523,0.462999999523,0,0,0.462999999523,0.0926888808608,0.112438172102,1
464,0.463999986649,0.463999986649,0,0,0.463999986649,0.0928015857935,0.112976804376,1
465,0.465000003576,0.465000003576,0,0,0.465000003576,0.0929148420691,0.113522209227,1
466,0.465999990702,0.465999990702,0,0,0.465999990702,0.0930286347866,0.114074297249,1
467,0.467000007629,0.467000007629,0,0,0.467000007629,0.0931429937482,0.114633068442,1
468,0.467999994755,0.467999994755,0,0,0.467999994755,0.0932579040527,0.115198425949,1
469,0.469000011683,0.469000011683,0,0,0.469000011683,0.093373388052,0.115770362318,1
470,0.469999998808,0.469999998808,0,0,0.469999998808,0.0934894457459,0.116348788142,1
471,0.470999985933,0.470999985933,0,0,0.470999985933,0.0936060920358,0.116933681071,1
472,0.472000002861,0.472000002861,0,0,0.472000002861,0.0937233194709,0.117525011301,1
473,0.472999989986,0.472999989986,0,0,0.472999989986,0.0938411429524,0.118122689426,1
474,0.474000006914,0.474000006914,0,0,0.474000006914,0.093959569931,0.118726700544,1
475,0.47499999404,0.47499999404,0,0,0.47499999404,0.0940785929561,0.11933697015,1
476,0.476000010967,0.476000010967,0,0,0.476000010967,0.0941982418299,0.119953483343,1
477,0.476999998093,0.476999998093,0,0,0.476999998093,0.0943185091019,0.120576150715,1
478,0.477999985218,0.477999985218,0,0,0.477999985218,0.0944393947721,0.121204949915,1
479,0.479000002146,0.479000002146,0,0,0.479000002146,0.0945609137416,0.12183984369,1
480,0.479999989271,0.479999989271,0,0,0.479999989271,0.0946830734611,0.122480757535,1
481,0.481000006199,0.481000006199,0,0,0.481000006199,0.094805881381,0.123127669096,1
482,0.481999993324,0.481999993324,0,0,0.481999993324,0.0949293300509,0.123780503869,1
483,0.483000010252,0.483000010252,0,0,0.483000010252,0.0950534418225,0.124439239502,1
484,0.483999997377,0.483999997377,0,0,0.483999997377,0.0951782166958,0.125103801489,1
485,0.485000014305,0.485000014305,0,0,0.485000014305,0.0953036546707,0.125774174929,1
486,0.486000001431,0.486000001431,0,0,0.486000001431,0.0954297631979,0.126450285316,1
487,0.486999988556,0.486999988556,0,0,0.486999988556,0.0955565497279,0.127132087946,1
488,0.488000005484,0.488000005484,0,0,0.488000005484,0.0956840291619,0.127819553018,1
489,0.488999992609,0.488999992609,0,0,0.488999992609,0.0958121940494,0.128512606025,1
490,0.490000009537,0.490000009537,0,0,0.490000009537,0.0959410592914,0.129211232066,1
491,0.490999996662,0.490999996662,0,0,0.490999996662,0.0960706174374,0.129915341735,1
492,0.49200001359,0.49200001359,0,0,0.49200001359,0.0962008908391,0.130624935031,1
493,0.493000000715,0.493000000715,0,0,0.493000000715,0.096331872046,0.131339922547,1
494,0.493999987841,0.493999987841,0,0,0.493999987841,0.0964635685086,0.132060259581,1
495,0.495000004768,0.495000004768,0,0,0.495000004768,0.0965959951282,0.132785946131,1
496,0.495999991894,0.495999991894,0,0,0.495999991894,0.096729144454,0.13351687789,1
497,0.497000008821,0.497000008821,0,0,0.497000008821,0.0968630313873,0.134253039956,1
498,0.497999995947,0.497999995947,0,0,0.497999995947,0.0969976484776,0.134994357824,1
499,0.499000012875,0.499000012875,0,0,0.499000012875,0.0971330180764,0.135740816593,1
500,0.5,0.5,0,0,0.5,0.0972691327333,0.136492341757,1
501,0.500999987125,0.500999987125,0,0,0.500999987125,0.0974059998989,0.137248873711,1
502,0.501999974251,0.501999974251,0,0,0.501999974251,0.0975436270237,0.138010397553,1
503,0.503000020981,0.503000020981,0,0,0.503000020981,0.0976820290089,0.138776898384,1
504,0.504000008106,0.504000008106,0,0,0.504000008106,0.0978211909533,0.139548227191,1
505,0.504999995232,0.504999995232,0,0,0.504999995232,0.097961127758,0.140324398875,1
506,0.505999982357,0.505999982357,0,0,0.505999982357,0.0981018394232,0.141105353832,1
507,0.507000029087,0.507000029087,0,0,0.507000029087,0.0982433408499,0.141891106963,1
508,0.508000016212,0.508000016212,0,0,0.508000016212,0.0983856245875,0.142681479454,1
509,0.509000003338,0.509000003338,0,0,0.509000003338,0.0985287055373,0.143476516008,1
510,0.509999990463,0.509999990463,0,0,0.509999990463,0.0986725762486,0.144276127219,1
511,0.510999977589,0.510999977589,0,0,0.510999977589,0.0988172590733,0.145080298185,1
512,0.512000024319,0.512000024319,0,0,0.512000024319,0.0989627465606,0.145888999104,1
513,0.513000011444,0.513000011444,0,0,0.513000011444,0.0991090387106,0.146702110767,1
514,0.513999998569,0.513999998569,0,0,0.513999998569,0.0992561504245,0.147519603372,1
515,0.514999985695,0.514999985695,0,0,0.514999985695,0.0994040742517,0.148341462016,1
516,0.51599997282,0.51599997282,0,0,0.51599997282,0.0995528325438,0.149167612195,1
517,0.51700001955,0.51700001955,0,0,0.51700001955,0.0997024178505,0.14999806881,1
518,0.518000006676,0.518000006676,0,0,0.518000006676,0.0998528301716,0.150832682848,1
519,0.518999993801,0.518999993801,0,0,0.518999993801,0.10000410676,0.151723459363,1
520,0.519999980927,0.519999980927,0,0,0.519999980927,0.100156255066,0.152577728033,1
521,0.521000027657,0.521000027657,0,0,0.521000027657,0.100309275091,0.153435900807,1
522,0.522000014782,0.522000014782,0,0,0.522000014782,0.100463137031,0.154297828674,1
523,0.523000001907,0.523000001907,0,0,0.523000001907,0.100617863238,0.155163526535,1
524,0.523999989033,0.523999989033,0,0,0.523999989033,0.100773461163,0.156032934785,1
525,0.524999976158,0.524999976158,0,0,0.524999976158,0.100929930806,0.156905993819,1
526,0.526000022888,0.526000022888,0,0,0.526000022888,0.101087279618,0.15778273344,1
527,0.527000010014,0.527000010014,0,0,0.527000010014,0.101245500147,0.158662974834,1
528,0.527999997139,0.527999997139,0,0,0.527999997139,0.101404599845,0.159546718001,1
529,0.528999984264,0.528999984264,0,0,0.528999984264,0.101564586163,0.160433933139,1
530,0.52999997139,0.52999997139,0,0,0.52999997139,0.101725459099,0.161324560642,1
531,0.53100001812,0.53100001812,0,0,0.53100001812,0.101887241006,0.162218615413,1
532,0.532000005245,0.532000005245,0,0,0.532000005245,0.102049902081,0.163115918636,1
533,0.532999992371,0.532999992371,0,0,0.532999992371,0.102213472128,0.164016470313,1
534,0.533999979496,0.533999979496,0,0,0.533999979496,0.102377936244,0.164920240641,1
535,0.535000026226,0.535000026226,0,0,0.535000026226,0.102543316782,0.165827229619,1
536,0.536000013351,0.536000013351,0,0,0.536000013351,0.102709598839,0.166737273335,1
537,0.537000000477,0.537000000477,0,0,0.537000000477,0.102876789868,0.16765037179,1
538,0.537999987602,0.537999987602,0,0,0.537999987602,0.103044897318,0.168566480279,1
539,0.538999974728,0.538999974728,0,0,0.538999974728,0.103213921189,0.169485539198,1
540,0.540000021458,0.540000021458,0,0,0.540000021458,0.103383876383,0.170407563448,1
541,0.541000008583,0.541000008583,0,0,0.541000008583,0.103554740548,0.171332389116,1
542,0.541999995708,0.541999995708,0,0,0.541999995708,0.103726536036,0.172260001302,1
543,0.542999982834,0.542999982834,0,0,0.542999982834,0.103899262846,0.173190370202,1
544,0.544000029564,0.544000029564,0,0,0.544000029564,0.104072928429,0.174123495817,1
545,0.545000016689,0.545000016689,0,0,0.545000016689,0.104247510433,0.175059199333,1
546,0.546000003815,0.546000003815,0,0,0.546000003815,0.104423038661,0.175997495651,1
547,0.54699999094,0.54699999094,0,0,0.54699999094,0.104599505663,0.176938340068,1
548,0.547999978065,0.547999978065,0,0,0.547999978065,0.104776911438,0.177881672978,1
549,0.549000024796,0.549000024796,0,0,0.549000024796,0.104955270886,0.178827494383,1
550,0.550000011921,0.550000011921,0,0,0.550000011921,0.105134569108,0.179775640368,1
551,0.550999999046,0.550999999046,0,0,0.550999999046,0.105314813554,0.180726110935,1
552,0.551999986172,0.551999986172,0,0,0.551999986172,0.105496011674,0.181678876281,1
553,0.552999973297,0.552999973297,0,0,0.552999973297,0.105678163469,0.182633861899,1
554,0.554000020027,0.554000020027,0,0,0.554000020027,0.105861291289,0.183591082692,1
555,0.555000007153,0.555000007153,0,0,0.555000007153,0.106045357883,0.184550359845,1
556,0.555999994278,0.555999994278,0,0,0.555999994278,0.106230385602,0.185511693358,1
557,0.556999981403,0.556999981403,0,0,0.556999981403,0.106416374445,0.186475038528,1
558,0.558000028133,0.558000028133,0,0,0.558000028133,0.106603339314,0.187440395355,1
559,0.559000015259,0.559000015259,0,0,0.559000015259,0.106791265309,0.188407599926,1
560,0.560000002384,0.560000002384,0,0,0.560000002384,0.106980152428,0.189376652241,1
561,0.56099998951,0.56099998951,0,0,0.56099998951,0.107170015574,0.190347492695,1
562,0.561999976635,0.561999976635,0,0,0.561999976635,0.107360847294,0.191320076585,1
563,0.563000023365,0.563000023365,0,0,0.563000023365,0.107552662492,0.192294389009,1
564,0.56400001049,0.56400001049,0,0,0.56400001049,0.107745446265,0.193270280957,1
565,0.564999997616,0.564999997616,0,0,0.564999997616,0.107939198613,0.194247722626,1
566,0.565999984741,0.565999984741,0,0,0.565999984741,0.108133934438,0.195226699114,1
567,0.566999971867,0.566999971867,0,0,0.566999971867,0.108329646289,0.196207121015,1
568,0.568000018597,0.568000018597,0,0,0.568000018597,0.108526356518,0.197267904878,1
569,0.569000005722,0.569000005722,0,0,0.569000005722,0.108724109828,0.198251783848,1
570,0.569999992847,0.569999992847,0,0,0.569999992847,0.108922854066,0.199236944318,1
571,0.570999979973,0.570999979973,0,0,0.570999979973,0.10912258178,0.200223326683,1
572,0.572000026703,0.572000026703,0,0,0.572000026703,0.109323307872,0.201210945845,1
573,0.573000013828,0.573000013828,0,0,0.573000013828,0.10952500999,0.202199622989,1
574,0.574000000954,0.574000000954,0,0,0.574000000954,0.109727710485,0.203189373016,1
575,0.574999988079,0.574999988079,0,0,0.574999988079,0.109931387007,0.204180121422,1
576,0.575999975204,0.575999975204,0,0,0.575999975204,0.110136061907,0.2051718086,1
577,0.577000021935,0.577000021935,0,0,0.577000021935,0.110341742635,0.206164464355,1
578,0.57800000906,0.57800000906,0,0,0.57800000906,0.110548399389,0.207157880068,1
579,0.578999996185,0.578999996185,0,0,0.578999996185,0.110756054521,0.208152070642,1
580,0.579999983311,0.579999983311,0,0,0.579999983311,0.11096470058,0.209146976471,1
581,0.580999970436,0.580999970436,0,0,0.580999970436,0.111174345016,0.210142552853,1
582,0.582000017166,0.582000017166,0,0,0.582000017166,0.111384987831,0.211138769984,1
583,0.583000004292,0.583000004292,0,0,0.583000004292,0.111596621573,0.212135463953,1
584,0.583999991417,0.583999991417,0,0,0.583999991417,0.111809253693,0.213132634759,1
585,0.584999978542,0.584999978542,0,0,0.584999978542,0.11202288419,0.214130222797,1
586,0.586000025272,0.586000025272,0,0,0.586000025272,0.112237520516,0.215128228068,1
587,0.587000012398,0.587000012398,0,0,0.587000012398,0.112453147769,0.216126471758,1
588,0.587999999523,0.587999999523,0,0,0.587999999523,0.1126697734,0.217124953866,1
589,0.588999986649,0.588999986649,0,0,0.588999986649,0.112887389958,0.218123614788,1
590,0.589999973774,0.589999973774,0,0,0.589999973774,0.113106012344,0.219122380018,1
591,0.591000020504,0.591000020504,0,0,0.591000020504,0.11332564801,0.220121264458,1
592,0.592000007629,0.592000007629,0,0,0.592000007629,0.113546267152,0.221120074391,1
593,0.592999994755,0.592999994755,0,0,0.592999994755,0.113767884672,0.22211882472,1
594,0.59399998188,0.59399998188,0,0,0.59399998188,0.113990500569,0.223117440939,1
595,0.59500002861,0.59500002861,0,0,0.59500002861,0.114214129746,0.224115923047,1
596,0.596000015736,0.596000015736,0,0,0.596000015736,0.114438742399,0.225114092231,1
597,0.597000002861,0.597000002861,0,0,0.597000002861,0.11466435343,0.226111933589,1
598,0.597999989986,0.597999989986,0,0,0.597999989986,0.114890962839,0.227109387517,1
599,0.598999977112,0.598999977112,0,0,0.598999977112,0.115118563175,0.22810639441,1
600,0.600000023842,0.600000023842,0,0,0.600000023842,0.11534717679,0.229102954268,1
601,0.601000010967,0.601000010967,0,0,0.601000010967,0.115576773882,0.230102688074,1
602,0.601999998093,0.601999998093,0,0,0.601999998093,0.115807369351,0.231097966433,1
603,0.602999985218,0.602999985218,0,0,0.602999985218,0.116038963199,0.232092544436,1
604,0.603999972343,0.603999972343,0,0,0.603999972343,0.116271547973,0.23308634758,1
605,0.605000019073,0.605000019073,0,0,0.605000019073,0.116505146027,0.234079375863,1
606,0.606000006199,0.606000006199,0,0,0.606000006199,0.116739712656,0.235071450472,1
607,0.606999993324,0.606999993324,0,0,0.606999993324,0.116975277662,0.236062556505,1
608,0.60799998045,0.60799998045,0,0,0.60799998045,0.117211833596,0.237052634358,1
609,0.60900002718,0.60900002718,0,0,0.60900002718,0.117449395359,0.23804166913,1
610,0.610000014305,0.610000014305,0,0,0.610000014305,0.117687925696,0.239029467106,1
611,0.611000001431,0.611000001431,0,0,0.611000001431,0.117927446961,0.240016058087,1
612,0.611999988556,0.611999988556,0,0,0.611999988556,0.118167951703,0.241001322865,1
613,0.612999975681,0.612999975681,0,0,0.612999975681,0.118409439921,0.241985231638,1
614,0.614000022411,0.614000022411,0,0,0.614000022411,0.118651933968,0.242967769504,1
615,0.615000009537,0.615000009537,0,0,0.615000009537,0.11889538914,0.243948742747,1
616,0.615999996662,0.615999996662,0,0,0.615999996662,0.119139820337,0.244928136468,1
617,0.616999983788,0.616999983788,0,0,0.616999983788,0.119385235012,0.245905891061,1
618,0.617999970913,0.617999970913,0,0,0.617999970913,0.119631625712,0.24688193202,1
619,0.619000017643,0.619000017643,0,0,0.619000017643,0.119879007339,0.247856259346,1
620,0.620000004768,0.620000004768,0,0,0.620000004768,0.120127350092,0.248828664422,1
621,0.620999991894,0.620999991894,0,0,0.620999991894,0.12037666142,0.249799162149,1
622,0.621999979019,0.621999979019,0,0,0.621999979019,0.120626941323,0.250767678022,1
623,0.623000025749,0.623000025749,0,0,0.623000025749,0.120878204703,0.251734167337,1
624,0.624000012875,0.624000012875,0,0,0.624000012875,0.121130414307,0.252698481083,1
625,0.625,0.625,0,0,0.625,0.121383592486,0.253660559654,1
626,0.625999987125,0.625999987125,0,0,0.625999987125,0.121637731791,0.254620403051,1
627,0.626999974251,0.626999974251,0,0,0.626999974251,0.121892824769,0.255577862263,1
628,0.628000020981,0.628000020981,0,0,0.628000020981,0.122148893774,0.256532967091,1
629,0.629000008106,0.629000008106,0,0,0.629000008106,0.122405901551,0.257485538721,1
630,0.629999995232,0.629999995232,0,0,0.629999995232,0.122663855553,0.25843551755,1
631,0.630999982357,0.630999982357,0,0,0.630999982357,0.122922763228,0.259382873774,1
632,0.632000029087,0.632000029087,0,0,0.632000029087,0.123182632029,0.260327547789,1
633,0.633000016212,0.633000016212,0,0,0.633000016212,0.123443424702,0.261269390583,1
634,0.634000003338,0.634000003338,0,0,0.634000003338,0.123705163598,0.262208342552,1
635,0.634999990463,0.634999990463,0,0,0.634999990463,0.123967833817,0.263144373894,1
636,0.635999977589,0.635999977589,0,0,0.635999977589,0.124231442809,0.264077395201,1
637,0.637000024319,0.637000024319,0,0,0.637000024319,0.124495998025,0.265007376671,1
638,0.638000011444,0.638000011444,0,0,0.638000011444,0.124761469662,0.265934109688,1
639,0.638999998569,0.638999998569,0,0,0.638999998569,0.125027865171,0.266857624054,1
640,0.639999985695,0.639999985695,0,0,0.639999985695,0.125295177102,0.26777780056,1
641,0.64099997282,0.64099997282,0,0,0.64099997282,0.125563412905,0.268694579601,1
642,0.64200001955,0.64200001955,0,0,0.64200001955,0.125832572579,0.269607931376,1
643,0.643000006676,0.643000006676,0,0,0.643000006676,0.126102641225,0.270517677069,1
644,0.643999993801,0.643999993801,0,0,0.643999993801,0.12637360394,0.271423786879,1
645,0.644999980927,0.644999980927,0,0,0.644999980927,0.126645475626,0.272326171398,1
646,0.646000027657,0.646000027657,0,0,0.646000027657,0.126918256283,0.273224830627,1
647,0.647000014782,0.647000014782,0,0,0.647000014782,0.127191931009,0.27411955595,1
648,0.648000001907,0.648000001907,0,0,0.648000001907,0.127466484904,0.275010317564,1
649,0.648999989033,0.648999989033,0,0,0.648999989033,0.12774194777,0.275897055864,1
650,0.649999976158,0.649999976158,0,0,0.649999976158,0.128018274903,0.276779651642,1
651,0.651000022888,0.651000022888,0,0,0.651000022888,0.128295511007,0.277658134699,1
652,0.652000010014,0.652000010014,0,0,0.652000010014,0.128573596478,0.278532266617,1
653,0.652999997139,0.652999997139,0,0,0.652999997139,0.128852561116,0.279402047396,1
654,0.653999984264,0.653999984264,0,0,0.653999984264,0.129132390022,0.280267387629,1
655,0.65499997139,0.65499997139,0,0,0.65499997139,0.129413083196,0.281128197908,1
656,0.65600001812,0.65600001812,0,0,0.65600001812,0.129694655538,0.281984448433,1
657,0.657000005245,0.657000005245,0,0,0.657000005245,0.129977062345,0.282835960388,1
658,0.657999992371,0.657999992371,0,0,0.657999992371,0.130260318518,0.28368267417,1
659,0.658999979496,0.658999979496,0,0,0.658999979496,0.130544409156,0.284524530172,1
660,0.660000026226,0.660000026226,0,0,0.660000026226,0.130829378963,0.285361498594,1
661,0.661000013351,0.661000013351,0,0,0.661000013351,0.131115153432,0.286193370819,1
662,0.662000000477,0.662000000477,0,0,0.662000000477,0.131401747465,0.287020146847,1
663,0.662999987602,0.662999987602,0,0,0.662999987602,0.131689175963,0.287841677666,1
664,0.663999974728,0.663999974728,0,0,0.663999974728,0.131977424026,0.288657933474,1
665,0.665000021458,0.665000021458,0,0,0.665000021458,0.132266506553,0.289468854666,1
666,0.666000008583,0.666000008583,0,0,0.666000008583,0.13255636394,0.290274262428,1
667,0.666999995708,0.666999995708,0,0,0.666999995708,0.132780402899,0.0911717638373,1
668,0.667999982834,0.667999982834,0,0,0.667999982834,0.132871985435,0.0919806361198,1
669,0.669000029564,0.669000029564,0,0,0.669000029564,0.132964372635,0.0927850082517,1
670,0.670000016689,0.670000016689,0,0,0.670000016689,0.133057564497,0.09358471632,1
671,0.671000003815,0.671000003815,0,0,0.671000003815,0.133151531219,0.0943797528744,1
672,0.67199999094,0.67199999094,0,0,0.67199999094,0.133246317506,0.0951700434089,1
673,0.672999978065,0.672999978065,0,0,0.672999978065,0.133341878653,0.0959555357695,1
674,0.674000024796,0.674000024796,0,0,0.674000024796,0.133438229561,0.0967362076044,1
675,0.675000011921,0.675000011921,0,0,0.675000011921,0.133535340428,0.0975119173527,1
676,0.675999999046,0.675999999046,0,0,0.675999999046,0.133633241057,0.0982826426625,1
677,0.676999986172,0.676999986172,0,0,0.676999986172,0.133731901646,0.0990483313799,1
678,0.677999973297,0.677999973297,0,0,0.677999973297,0.133831337094,0.0998089239001,1
679,0.679000020027,0.679000020027,0,0,0.679000020027,0.133931517601,0.100564405322,1
680,0.680000007153,0.680000007153,0,0,0.680000007153,0.134032458067,0.101314626634,1
681,0.680999994278,0.680999994278,0,0,0.680999994278,0.134134143591,0.102059580386,1
682,0.681999981403,0.681999981403,0,0,0.681999981403,0.134236574173,0.102799214423,1
683,0.683000028133,0.683000028133,0,0,0.683000028133,0.134339749813,0.103533513844,1
684,0.684000015259,0.684000015259,0,0,0.684000015259,0.134443640709,0.104262337089,1
685,0.685000002384,0.685000002384,0,0,0.685000002384,0.134548276663,0.104985676706,1
686,0.68599998951,0.68599998951,0,0,0.68599998951,0.134653612971,0.105703480542,1
687,0.686999976635,0.686999976635,0,0,0.686999976635,0.134759679437,0.106415688992,1
688,0.688000023365,0.688000023365,0,0,0.688000023365,0.134866446257,0.107122302055,1
689,0.68900001049,0.68900001049,0,0,0.68900001049,0.134973928332,0.107823178172,1
690,0.689999997616,0.689999997616,0,0,0.689999997616,0.135082095861,0.108518317342,1
691,0.690999984741,0.690999984741,0,0,0.690999984741,0.135190963745,0.10920765996,1
692,0.691999971867,0.691999971867,0,0,0.691999971867,0.135300502181,0.109891168773,1
693,0.693000018597,0.693000018597,0,0,0.693000018597,0.135410740972,0.110568828881,1
694,0.694000005722,0.694000005722,0,0,0.694000005722,0.135521650314,0.111240513623,1
695,0.694999992847,0.694999992847,0,0,0.694999992847,0.135633215308,0.111906215549,1
696,0.695999979973,0.695999979973,0,0,0.695999979973,0.135745450854,0.112565889955,1
697,0.697000026703,0.697000026703,0,0,0.697000026703,0.135858356953,0.11321952939,1
698,0.698000013828,0.698000013828,0,0,0.698000013828,0.135971903801,0.113867007196,1
699,0.699000000954,0.699000000954,0,0,0.699000000954,0.136086076498,0.114508323371,1
700,0.699999988079,0.699999988079,0,0,0.699999988079,0.136200904846,0.115143440664,1
701,0.700999975204,0.700999975204,0,0,0.700999975204,0.136316359043,0.115772299469,1
702,0.702000021935,0.702000021935,0,0,0.702000021935,0.13643245399,0.116394907236,1
703,0.70300000906,0.70300000906,0,0,0.70300000906,0.136549159884,0.117011152208,1
704,0.703999996185,0.703999996185,0,0,0.703999996185,0.136666461825,0.117621012032,1
705,0.704999983311,0.704999983311,0,0,0.704999983311,0.136784389615,0.118224464357,1
706,0.705999970436,0.705999970436,0,0,0.705999970436,0.136902913451,0.118821457028,1
707,0.707000017166,0.707000017166,0,0,0.707000017166,0.137022033334,0.119411990047,1
708,0.708000004292,0.708000004292,0,0,0.708000004292,0.137141734362,0.119995959103,1
709,0.708999991417,0.708999991417,0,0,0.708999991417,0.137262016535,0.120573356748,1
710,0.709999978542,0.709999978542,0,0,0.709999978542,0.137382879853,0.121144138277,1
711,0.711000025272,0.711000025272,0,0,0.711000025272,0.137504309416,0.121708318591,1
712,0.712000012398,0.712000012398,0,0,0.712000012398,0.137626290321,0.122265778482,1
713,0.712999999523,0.712999999523,0,0,0.712999999523,0.13774882257,0.1228165254,1
714,0.713999986649,0.713999986649,0,0,0.713999986649,0.137871921062,0.123360514641,1
715,0.714999973774,0.714999973774,0,0,0.714999973774,0.137995541096,0.123897716403,1
716,0.716000020504,0.716000020504,0,0,0.716000020504,0.138119712472,0.124428138137,1
717,0.717000007629,0.717000007629,0,0,0.717000007629,0.138244405389,0.124951668084,1
718,0.717999994755,0.717999994755,0,0,0.717999994755,0.138369619846,0.125468313694,1
719,0.71899998188,0.71899998188,0,0,0.71899998188,0.138495340943,0.125978037715,1
720,0.72000002861,0.72000002861,0,0,0.72000002861,0.13862156868,0.126480847597,1
721,0.721000015736,0.721000015736,0,0,0.721000015736,0.138748303056,0.126976639032,1
722,0.722000002861,0.722000002861,0,0,0.722000002861,0.13887552917,0.127465426922,1
723,0.722999989986,0.722999989986,0,0,0.722999989986,0.139003232121,0.127947166562,1
724,0.723999977112,0.723999977112,0,0,0.723999977112,0.13913141191,0.128421828151,1
725,0.725000023842,0.725000023842,0,0,0.725000023842,0.139260083437,0.128889426589,1
726,0.726000010967,0.726000010967,0,0,0.726000010967,0.139389201999,0.12934987247,1
727,0.726999998093,0.726999998093,0,0,0.726999998093,0.139518782496,0.129803165793,1
728,0.727999985218,0.727999985218,0,0,0.727999985218,0.139648810029,0.130249276757,1
729,0.728999972343,0.728999972343,0,0,0.728999972343,0.139779269695,0.130688175559,1
730,0.730000019073,0.730000019073,0,0,0.730000019073,0.139910191298,0.131119862199,1
731,0.731000006199,0.731000006199,0,0,0.731000006199,0.140041515231,0.131544262171,1
732,0.731999993324,0.731999993324,0,0,0.731999993324,0.140173271298,0.131961390376,1
733,0.73299998045,0.73299998045,0,0,0.73299998045,0.140305444598,0.13237503171,1
734,0.73400002718,0.73400002718,0,0,0.73400002718,0.140438020229,0.132777541876,1
735,0.735000014305,0.735000014305,0,0,0.735000014305,0.140570998192,0.133172661066,1
736,0.736000001431,0.736000001431,0,0,0.736000001431,0.140704363585,0.133560404181,1
737,0.736999988556,0.736999988556,0,0,0.736999988556,0.140838101506,0.133940756321,1
738,0.737999975681,0.737999975681,0,0,0.737999975681,0.140972226858,0.134313672781,1
739,0.739000022411,0.739000022411,0,0,0.739000022411,0.141106724739,0.134679168463,1
740,0.740000009537,0.740000009537,0,0,0.740000009537,0.141241580248,0.135037183762,1
741,0.740999996662,0.740999996662,0,0,0.740999996662,0.141376778483,0.135387718678,1
742,0.741999983788,0.741999983788,0,0,0.741999983788,0.141512349248,0.135730743408,1
743,0.742999970913,0.742999970913,0,0,0.742999970913,0.141648247838,0.136066257954,1
744,0.744000017643,0.744000017643,0,0,0.744000017643,0.141784489155,0.136394247413,1
745,0.745000004768,0.745000004768,0,0,0.745000004768,0.141921043396,0.136714652181,1
746,0.745999991894,0.745999991894,0,0,0.745999991894,0.142057910562,0.13702750206,1
747,0.746999979019,0.746999979019,0,0,0.746999979019,0.142195090652,0.137332737446,1
748,0.748000025749,0.748000025749,0,0,0.748000025749,0.142332583666,0.137630403042,1
749,0.749000012875,0.749000012875,0,0,0.749000012875,0.142470359802,0.137920409441,1
750,0.75,0.75,0,0,0.75,0.142608419061,0.138202786446,1
751,0.750999987125,0.750999987125,0,0,0.750999987125,0.142746761441,0.138477504253,1
752,0.751999974251,0.751999974251,0,0,0.751999974251,0.142885357141,0.138744547963,1
753,0.753000020981,0.753000020981,0,0,0.753000020981,0.143024235964,0.139003917575,1
754,0.754000008106,0.754000008106,0,0,0.754000008106,0.143163368106,0.139255583286,1
755,0.754999995232,0.754999995232,0,0,0.754999995232,0.143302738667,0.139499545097,1
756,0.755999982357,0.755999982357,0,0,0.755999982357,0.143442347646,0.139735788107,1
757,0.757000029087,0.757000029087,0,0,0.757000029087,0.143582209945,0.139964312315,1
758,0.758000016212,0.758000016212,0,0,0.758000016212,0.14372228086,0.140185073018,1
759,0.759000003338,0.759000003338,0,0,0.759000003338,0.143862575293,0.140398070216,1
760,0.759999990463,0.759999990463,0,0,0.759999990463,0.144003078341,0.14060331881,1
761,0.760999977589,0.760999977589,0,0,0.760999977589,0.144143790007,0.140800788999,1
762,0.762000024319,0.762000024319,0,0,0.762000024319,0.144284695387,0.140990480781,1
763,0.763000011444,0.763000011444,0,0,0.763000011444,0.144425794482,0.141172364354,1
764,0.763999998569,0.763999998569,0,0,0.763999998569,0.144567042589,0.14134645462,1
765,0.764999985695,0.764999985695,0,0,0.764999985695,0.14470846951,0.141512721777,1
766,0.76599997282,0.76599997282,0,0,0.76599997282,0.144850060344,0.141688406467,1
767,0.76700001955,0.76700001955,0,0,0.76700001955,0.14499181509,0.141837149858,1
768,0.768000006676,0.768000006676,0,0,0.768000006676,0.145133718848,0.141978040338,1
769,0.768999993801,0.768999993801,0,0,0.768999993801,0.145275771618,0.142111092806,1
770,0.769999980927,0.769999980927,0,0,0.769999980927,0.145417943597,0.142236292362,1
771,0.771000027657,0.771000027657,0,0,0.771000027657,0.145560249686,0.142353653908,1
772,0.772000014782,0.772000014782,0,0,0.772000014782,0.145702645183,0.142463162541,1
773,0.773000001907,0.773000001907,0,0,0.773000001907,0.145845159888,0.142564803362,1
774,0.773999989033,0.773999989033,0,0,0.773999989033,0.145987778902,0.14265859127,1
775,0.774999976158,0.774999976158,0,0,0.774999976158,0.146130487323,0.142744496465,1
776,0.776000022888,0.776000022888,0,0,0.776000022888,0.146273270249,0.142822548747,1
777,0.777000010014,0.777000010014,0,0,0.777000010014,0.146416127682,0.142892733216,1
778,0.777999997139,0.777999997139,0,0,0.777999997139,0.14655905962,0.142955034971,1
779,0.778999984264,0.778999984264,0,0,0.778999984264,0.146702036262,0.143009454012,1
780,0.77999997139,0.77999997139,0,0,0.77999997139,0.146845072508,0.143056005239,1
781,0.78100001812,0.78100001812,0,0,0.78100001812,0.146988153458,0.143094673753,1
782,0.782000005245,0.782000005245,0,0,0.782000005245,0.14713126421,0.143125474453,1
783,0.782999992371,0.782999992371,0,0,0.782999992371,0.147274389863,0.143148392439,1
784,0.783999979496,0.783999979496,0,0,0.783999979496,0.147417545319,0.143163427711,1
785,0.785000026226,0.785000026226,0,0,0.785000026226,0.147560715675,0.143170580268,1
786,0.786000013351,0.786000013351,0,0,0.786000013351,0.147703886032,0.143169865012,1
787,0.787000000477,0.787000000477,0,0,0.787000000477,0.147847056389,0.143161267042,1
788,0.787999987602,0.787999987602,0,0,0.787999987602,0.147990196943,0.143144801259,1
789,0.788999974728,0.788999974728,0,0,0.788999974728,0.148133337498,0.143120467663,1
790,0.790000021458,0.790000021458,0,0,0.790000021458,0.14827644825,0.143088251352,1
791,0.791000008583,0.791000008583,0,0,0.791000008583,0.148419514298,0.14304818213,1
792,0.791999995708,0.791999995708,0,0,0.791999995708,0.148562535644,0.143000259995,1
793,0.792999982834,0.792999982834,0,0,0.792999982834,0.148705497384,0.142944470048,1
794,0.794000029564,0.794000029564,0,0,0.794000029564,0.148848429322,0.142880827188,1
795,0.795000016689,0.795000016689,0,0,0.795000016689,0.148991271853,0.142809331417,1
796,0.796000003815,0.796000003815,0,0,0.796000003815,0.149134039879,0.142729997635,1
797,0.79699999094,0.79699999094,0,0,0.79699999094,0.149276718497,0.142642840743,1
798,0.797999978065,0.797999978065,0,0,0.797999978065,0.14941932261,0.142547830939,1
799,0.799000024796,0.799000024796,0,0,0.799000024796,0.149561822414,0.142444998026,1
800,0.800000011921,0.800000011921,0,0,0.800000011921,0.14970420301,0.142334356904,1
801,0.800999999046,0.800999999046,0,0,0.800999999046,0.149846479297,0.142215907574,1
802,0.801999986172,0.801999986172,0,0,0.801999986172,0.149988636374,0.142089650035,1
803,0.802999973297,0.802999973297,0,0,0.802999973297,0.150130659342,0.141955599189,1
804,0.804000020027,0.804000020027,0,0,0.804000020027,0.150272548199,0.141813755035,1
805,0.805000007153,0.805000007153,0,0,0.805000007153,0.150414288044,0.141664132476,1
806,0.805999994278,0.805999994278,0,0,0.805999994278,0.150555878878,0.141506746411,1
807,0.806999981403,0.806999981403,0,0,0.806999981403,0.150697290897,0.141341596842,1
808,0.808000028133,0.808000028133,0,0,0.808000028133,0.150838553905,0.141168698668,1
809,0.809000015259,0.809000015259,0,0,0.809000015259,0.1509796381,0.140988051891,1
810,0.810000002384,0.810000002384,0,0,0.810000002384,0.151120528579,0.140799686313,1
811,0.81099998951,0.81099998951,0,0,0.81099998951,0.151261225343,0.140603601933,1
812,0.811999976635,0.811999976635,0,0,0.811999976635,0.151401728392,0.140399798751,1
813,0.813000023365,0.813000023365,0,0,0.813000023365,0.151542037725,0.140188291669,1
814,0.81400001049,0.81400001049,0,0,0.81400001049,0.151682108641,0.139969110489,1
815,0.814999997616,0.814999997616,0,0,0.814999997616,0.151821956038,0.13966794312,1
816,0.815999984741,0.815999984741,0,0,0.815999984741,0.151961490512,0.139429792762,1
817,0.816999971867,0.816999971867,0,0,0.816999971867,0.152100801468,0.139183998108,1
818,0.818000018597,0.818000018597,0,0,0.818000018597,0.152239859104,0.138930544257,1
819,0.819000005722,0.819000005722,0,0,0.819000005722,0.152378663421,0.138669475913,1
820,0.819999992847,0.819999992847,0,0,0.819999992847,0.152517184615,0.138400807977,1
821,0.820999979973,0.820999979973,0,0,0.820999979973,0.15265545249,0.138124540448,1
822,0.822000026703,0.822000026703,0,0,0.822000026703,0.152793437243,0.137840673327,1
823,0.823000013828,0.823000013828,0,0,0.823000013828,0.152931138873,0.137549251318,1
824,0.824000000954,0.824000000954,0,0,0.824000000954,0.15306854248,0.137250289321,1
825,0.824999988079,0.824999988079,0,0,0.824999988079,0.153205633163,0.136943787336,1
826,0.825999975204,0.825999975204,0,0,0.825999975204,0.153342425823,0.136629775167,1
827,0.827000021935,0.827000021935,0,0,0.827000021935,0.153478890657,0.136308223009,1
828,0.82800000906,0.82800000906,0,0,0.82800000906,0.153615042567,0.13597920537,1
829,0.828999996185,0.828999996185,0,0,0.828999996185,0.15375085175,0.135642722249,1
830,0.829999983311,0.829999983311,0,0,0.829999983311,0.153886318207,0.135298788548,1
831,0.830999970436,0.830999970436,0,0,0.830999970436,0.154021441936,0.134947419167,1
832,0.832000017166,0.832000017166,0,0,0.832000017166,0.154156222939,0.134588599205,1
833,0.833000004292,0.833000004292,0,0,0.833000004292,0.154290631413,0.134222403169,1
834,0.833999991417,0.833999991417,0,0,0.833999991417,0.154424667358,0.133848831058,1
835,0.834999978542,0.834999978542,0,0,0.834999978542,0.154558315873,0.133467882872,1
836,0.836000025272,0.836000025272,0,0,0.836000025272,0.15469160676,0.133079573512,1
837,0.837000012398,0.837000012398,0,0,0.837000012398,0.154824480414,0.132683962584,1
838,0.837999999523,0.837999999523,0,0,0.837999999523,0.154956966639,0.132281035185,1
839,0.838999986649,0.838999986649,0,0,0.838999986649,0.15508903563,0.131870821118,1
840,0.839999973774,0.839999973774,0,0,0.839999973774,0.155220702291,0.131453350186,1
841,0.841000020504,0.841000020504,0,0,0.841000020504,0.155351951718,0.131028592587,1
842,0.842000007629,0.842000007629,0,0,0.842000007629,0.155482754111,0.130596637726,1
843,0.842999994755,0.842999994755,0,0,0.842999994755,0.155613124371,0.130157485604,1
844,0.84399998188,0.84399998188,0,0,0.84399998188,0.155743062496,0.129711136222,1
845,0.84500002861,0.84500002861,0,0,0.84500002861,0.155872553587,0.12925760448,1
846,0.846000015736,0.846000015736,0,0,0.846000015736,0.156001582742,0.128796949983,1
847,0.847000002861,0.847000002861,0,0,0.847000002861,0.156130135059,0.12832917273,1
848,0.847999989986,0.847999989986,0,0,0.847999989986,0.156258225441,0.127854302526,1
849,0.848999977112,0.848999977112,0,0,0.848999977112,0.156385838985,0.127372339368,1
850,0.850000023842,0.850000023842,0,0,0.850000023842,0.156512975693,0.12688331306,1
851,0.851000010967,0.851000010967,0,0,0.851000010967,0.156639605761,0.126387268305,1
852,0.851999998093,0.851999998093,0,0,0.851999998093,0.15676574409,0.125884220004,1
853,0.852999985218,0.852999985218,0,0,0.852999985218,0.156891360879,0.125374183059,1
854,0.853999972343,0.853999972343,0,0,0.853999972343,0.157016485929,0.124857179821,1
855,0.855000019073,0.855000019073,0,0,0.855000019073,0.157141089439,0.124333210289,1
856,0.856000006199,0.856000006199,0,0,0.856000006199,0.157265156507,0.123802356422,1
857,0.856999993324,0.856999993324,0,0,0.856999993324,0.157388687134,0.123264610767,1
858,0.85799998045,0.85799998045,0,0,0.85799998045,0.157511681318,0.122720003128,1
859,0.85900002718,0.85900002718,0,0,0.85900002718,0.15763412416,0.122168518603,1
860,0.860000014305,0.860000014305,0,0,0.860000014305,0.157756015658,0.121610246599,1
861,0.861000001431,0.861000001431,0,0,0.861000001431,0.157877340913,0.121045187116,1
862,0.861999988556,0.861999988556,0,0,0.861999988556,0.157998099923,0.120473362505,1
863,0.862999975681,0.862999975681,0,0,0.862999975681,0.158118277788,0.11989479512,1
864,0.864000022411,0.864000022411,0,0,0.864000022411,0.158237889409,0.119309477508,1
865,0.865000009537,0.865000009537,0,0,0.865000009537,0.158356904984,0.118717513978,1
866,0.865999996662,0.865999996662,0,0,0.865999996662,0.158475324512,0.118118882179,1
867,0.866999983788,0.866999983788,0,0,0.866999983788,0.158593133092,0.117513611913,1
868,0.867999970913,0.867999970913,0,0,0.867999970913,0.158710345626,0.116901732981,1
869,0.869000017643,0.869000017643,0,0,0.869000017643,0.158826947212,0.116283237934,1
870,0.870000004768,0.870000004768,0,0,0.870000004768,0.158942908049,0.115658223629,1
871,0.870999991894,0.870999991894,0,0,0.870999991894,0.159058257937,0.115026675165,1
872,0.871999979019,0.871999979019,0,0,0.871999979019,0.159172967076,0.114388637245,1
873,0.873000025749,0.873000025749,0,0,0.873000025749,0.159287035465,0.113744080067,1
874,0.874000012875,0.874000012875,0,0,0.874000012875,0.159400448203,0.113093115389,1
875,0.875,0.875,0,0,0.875,0.159513220191,0.112435743213,1
876,0.875999987125,0.875999987125,0,0,0.875999987125,0.159625321627,0.111771970987,1
877,0.876999974251,0.876999974251,0,0,0.876999974251,0.15973675251,0.111101843417,1
878,0.878000020981,0.878000020981,0,0,0.878000020981,0.159847527742,0.1104253456,1
879,0.879000008106,0.879000008106,0,0,0.879000008106,0.15995760262,0.109742589295,1
880,0.879999995232,0.879999995232,0,0,0.879999995232,0.160067006946,0.109053552151,1
881,0.880999982357,0.880999982357,0,0,0.880999982357,0.160175710917,0.10835827142,1
882,0.882000029087,0.882000029087,0,0,0.882000029087,0.160283714533,0.107656732202,1
883,0.883000016212,0.883000016212,0,0,0.883000016212,0.160391017795,0.106949053705,1
884,0.884000003338,0.884000003338,0,0,0.884000003338,0.160497620702,0.106235221028,1
885,0.884999990463,0.884999990463,0,0,0.884999990463,0.160603493452,0.105515256524,1
886,0.885999977589,0.885999977589,0,0,0.885999977589,0.160708650947,0.104789197445,1
887,0.887000024319,0.887000024319,0,0,0.887000024319,0.160813078284,0.10405702889,1
888,0.888000011444,0.888000011444,0,0,0.888000011444,0.160916760564,0.103318870068,1
889,0.888999998569,0.888999998569,0,0,0.888999998569,0.161019712687,0.102500073612,1
890,0.889999985695,0.889999985695,0,0,0.889999985695,0.161121845245,0.101776838303,1
891,0.89099997282,0.89099997282,0,0,0.89099997282,0.161223247647,0.101047426462,1
892,0.89200001955,0.89200001955,0,0,0.89200001955,0.161323934793,0.100311867893,1
893,0.893000006676,0.893000006676,0,0,0.893000006676,0.161423876882,0.0995703041553,1
894,0.893999993801,0.893999993801,0,0,0.893999993801,0.161523073912,0.0988227725029,1
895,0.894999980927,0.894999980927,0,0,0.894999980927,0.161621510983,0.09806933254,1
896,0.896000027657,0.896000027657,0,0,0.896000027657,0.161719202995,0.0973100140691,1
897,0.897000014782,0.897000014782,0,0,0.897000014782,0.161816135049,0.0965449661016,1
898,0.898000001907,0.898000001907,0,0,0.898000001907,0.161912292242,0.0957742258906,1
899,0.898999989033,0.898999989033,0,0,0.898999989033,0.162007674575,0.0949978530407,1
900,0.899999976158,0.899999976158,0,0,0.899999976158,0.162102282047,0.094215914607,1
901,0.901000022888,0.901000022888,0,0,0.901000022888,0.162196114659,0.093428440392,1
902,0.902000010014,0.902000010014,0,0,0.902000010014,0.162289142609,0.0926355868578,1
903,0.902999997139,0.902999997139,0,0,0.902999997139,0.162381380796,0.0918373763561,1
904,0.903999984264,0.903999984264,0,0,0.903999984264,0.162472814322,0.0910338833928,1
905,0.90499997139,0.90499997139,0,0,0.90499997139,0.162563443184,0.0902251750231,1
906,0.90600001812,0.90600001812,0,0,0.90600001812,0.162653267384,0.0894112661481,1
907,0.907000005245,0.907000005245,0,0,0.907000005245,0.162742257118,0.0885923355818,1
908,0.907999992371,0.907999992371,0,0,0.907999992371,0.16283044219,0.0877683982253,1
909,0.908999979496,0.908999979496,0,0,0.908999979496,0.162917792797,0.0869395211339,1
910,0.910000026226,0.910000026226,0,0,0.910000026226,0.16300432384,0.0861057266593,1
911,0.911000013351,0.911000013351,0,0,0.911000013351,0.163090005517,0.0852671861649,1
912,0.912000000477,0.912000000477,0,0,0.912000000477,0.163174852729,0.0844239220023,1
913,0.912999987602,0.912999987602,0,0,0.912999987602,0.163258850574,0.0835760012269,1
914,0.913999974728,0.913999974728,0,0,0.913999974728,0.163341999054,0.0827234908938,1
915,0.915000021458,0.915000021458,0,0,0.915000021458,0.163424298167,0.0818664208055,1
916,0.916000008583,0.916000008583,0,0,0.916000008583,0.163505733013,0.0810049548745,1
917,0.916999995708,0.916999995708,0,0,0.916999995708,0.163586303592,0.0801391154528,1
918,0.917999982834,0.917999982834,0,0,0.917999982834,0.163666009903,0.0792689695954,1
919,0.919000029564,0.919000029564,0,0,0.919000029564,0.163744851947,0.0783945396543,1
920,0.920000016689,0.920000016689,0,0,0.920000016689,0.163822799921,0.0775160044432,1
921,0.921000003815,0.921000003815,0,0,0.921000003815,0.163899883628,0.0766333788633,1
922,0.92199999094,0.92199999094,0,0,0.92199999094,0.163976073265,0.0757467374206,1
923,0.922999978065,0.922999978065,0,0,0.922999978065,0.164051368833,0.0748561397195,1
924,0.924000024796,0.924000024796,0,0,0.924000024796,0.164125785232,0.0739616155624,1
925,0.925000011921,0.925000011921,0,0,0.925000011921,0.16419929266,0.0730633437634,1
926,0.925999999046,0.925999999046,0,0,0.925999999046,0.164271906018,0.0721613317728,1
927,0.926999986172,0.926999986172,0,0,0.926999986172,0.164343610406,0.0712556615472,1
928,0.927999973297,0.927999973297,0,0,0.927999973297,0.164414420724,0.0703464001417,1
929,0.929000020027,0.929000020027,0,0,0.929000020027,0.16448430717,0.0694335624576,1
930,0.930000007153,0.930000007153,0,0,0.930000007153,0.164553284645,0.0685173347592,1
931,0.930999994278,0.930999994278,0,0,0.930999994278,0.164621338248,0.0675977319479,1
932,0.931999981403,0.931999981403,0,0,0.931999981403,0.164688482881,0.0666748210788,1
933,0.933000028133,0.933000028133,0,0,0.933000028133,0.16475468874,0.0657486245036,1
934,0.934000015259,0.934000015259,0,0,0.934000015259,0.164819970727,0.0648193210363,1
935,0.935000002384,0.935000002384,0,0,0.935000002384,0.164884328842,0.0638869255781,1
936,0.93599998951,0.93599998951,0,0,0.93599998951,0.164947748184,0.0629515200853,1
937,0.936999976635,0.936999976635,0,0,0.936999976635,0.165010228753,0.0620131678879,1
938,0.938000023365,0.938000023365,0,0,0.938000023365,0.165071770549,0.0610718838871,1
939,0.93900001049,0.93900001049,0,0,0.93900001049,0.165132373571,0.0601278543472,1
940,0.939999997616,0.939999997616,0,0,0.939999997616,0.16519202292,0.0591810978949,1
941,0.940999984741,0.940999984741,0,0,0.940999984741,0.165250733495,0.0582316853106,1
942,0.941999971867,0.941999971867,0,0,0.941999971867,0.165308490396,0.0572796836495,1
943,0.943000018597,0.943000018597,0,0,0.943000018597,0.165365293622,0.0563251152635,1
944,0.944000005722,0.944000005722,0,0,0.944000005722,0.165421143174,0.0553681626916,1
945,0.944999992847,0.944999992847,0,0,0.944999992847,0.165476039052,0.0544088445604,1
946,0.945999979973,0.945999979973,0,0,0.945999979973,0.165529966354,0.0534472316504,1
947,0.947000026703,0.947000026703,0,0,0.947000026703,0.165582925081,0.0524833351374,1
948,0.948000013828,0.948000013828,0,0,0.948000013828,0.165634930134,0.0515173412859,1
949,0.949000000954,0.949000000954,0,0,0.949000000954,0.165685966611,0.0505492724478,1
950,0.949999988079,0.949999988079,0,0,0.949999988079,0.165736019611,0.0495791919529,1
951,0.950999975204,0.950999975204,0,0,0.950999975204,0.165785118937,0.0486071780324,1
952,0.952000021935,0.952000021935,0,0,0.952000021935,0.165833234787,0.0476332455873,1
953,0.95300000906,0.95300000906,0,0,0.95300000906,0.165880382061,0.046657577157,1
954,0.953999996185,0.953999996185,0,0,0.953999996185,0.165926545858,0.0456801876426,1
955,0.954999983311,0.954999983311,0,0,0.954999983311,0.16597174108,0.0447011552751,1
956,0.955999970436,0.955999970436,0,0,0.955999970436,0.166015952826,0.0437205471098,1
957,0.957000017166,0.957000017166,0,0,0.957000017166,0.166059181094,0.0427383743227,1
958,0.958000004292,0.958000004292,0,0,0.958000004292,0.166101425886,0.0417548343539,1
959,0.958999991417,0.958999991417,0,0,0.958999991417,0.166142687201,0.0407699346542,1
960,0.959999978542,0.959999978542,0,0,0.959999978542,0.16618296504,0.0397837497294,1
961,0.961000025272,0.961000025272,0,0,0.961000025272,0.166222259402,0.0387962907553,1
962,0.962000012398,0.962000012398,0,0,0.962000012398,0.166260570288,0.0378077477217,1
963,0.962999999523,0.962999999523,0,0,0.962999999523,0.166297882795,0.0368181355298,1
964,0.963999986649,0.963999986649,0,0,0.963999986649,0.166334196925,0.03582752496,1
965,0.964999973774,0.964999973774,0,0,0.964999973774,0.166369527578,0.0348359830678,1
966,0.966000020504,0.966000020504,0,0,0.966000020504,0.166403874755,0.0338435322046,1
967,0.967000007629,0.967000007629,0,0,0.967000007629,0.166437223554,0.0328503586352,1
968,0.967999994755,0.967999994755,0,0,0.967999994755,0.166469573975,0.0318564735353,1
969,0.96899998188,0.96899998188,0,0,0.96899998188,0.166500926018,0.0308619476855,1
970,0.97000002861,0.97000002861,0,0,0.97000002861,0.166531294584,0.0298667978495,1
971,0.971000015736,0.971000015736,0,0,0.971000015736,0.166560664773,0.0288712121546,1
972,0.972000002861,0.972000002861,0,0,0.972000002861,0.166589036584,0.0278752036393,1
973,0.972999989986,0.972999989986,0,0,0.972999989986,0.166616410017,0.026878843084,1
974,0.973999977112,0.973999977112,0,0,0.973999977112,0.166642799973,0.0258822031319,1
975,0.975000023842,0.975000023842,0,0,0.975000023842,0.166668176651,0.0248852930963,1
976,0.976000010967,0.976000010967,0,0,0.976000010967,0.166692569852,0.0238883066922,1
977,0.976999998093,0.976999998093,0,0,0.976999998093,0.166715949774,0.022891253233,1
978,0.977999985218,0.977999985218,0,0,0.977999985218,0.166738346219,0.0218942072242,1
979,0.978999972343,0.978999972343,0,0,0.978999972343,0.166759744287,0.0208972357213,1
980,0.980000019073,0.980000019073,0,0,0.980000019073,0.166780143976,0.0199003554881,1
981,0.981000006199,0.981000006199,0,0,0.981000006199,0.166799545288,0.0189037509263,1
982,0.981999993324,0.981999993324,0,0,0.981999993324,0.166817948222,0.0179074369371,1
983,0.98299998045,0.98299998045,0,0,0.98299998045,0.166835352778,0.0169114861637,1
984,0.98400002718,0.98400002718,0,0,0.98400002718,0.166851773858,0.0159159060568,1
985,0.985000014305,0.985000014305,0,0,0.985000014305,0.16686719656,0.0149208875373,1
986,0.986000001431,0.986000001431,0,0,0.986000001431,0.166881620884,0.0139264427125,1
987,0.986999988556,0.986999988556,0,0,0.986999988556,0.16689504683,0.012932642363,1
988,0.987999975681,0.987999975681,0,0,0.987999975681,0.166907474399,0.0119395563379,1
989,0.989000022411,0.989000022411,0,0,0.989000022411,0.16691891849,0.0109471958131,1
990,0.990000009537,0.990000009537,0,0,0.990000009537,0.166929379106,0.00995575077832,1
991,0.990999996662,0.990999996662,0,0,0.990999996662,0.166938841343,0.00896523054689,1
992,0.991999983788,0.991999983788,0,0,0.991999983788,0.166947305202,0.0079757058993,1
993,0.992999970913,0.992999970913,0,0,0.992999970913,0.166954785585,0.00698724668473,1
994,0.994000017643,0.994000017643,0,0,0.994000017643,0.166961282492,0.00599986501038,1
995,0.995000004768,0.995000004768,0,0,0.995000004768,0.16696678102,0.00501374760643,1
996,0.995999991894,0.995999991894,0,0,0.995999991894,0.166971310973,0.00402890518308,1
997,0.996999979019,0.996999979019,0,0,0.996999979019,0.166974842548,0.00304540782236,1
998,0.998000025749,0.998000025749,0,0,0.998000025749,0.166977405548,0.00206326623447,1
999,0.999000012875,0.999000012875,0,0,0.999000012875,0.16697897017,0.0010826671496,1
1000,1,1,0,0,1,0.166979566216,0.000103620892332,1


==> 04_Z_data_singular_corner_errors_mlhp.csv <==
N, E
1.000000000000E+00, 8.411215790783E+01
4.000000000000E+00, 6.539168091218E+01
1.300000000000E+01, 5.068593246456E+01
2.800000000000E+01, 3.946278924745E+01
5.200000000000E+01, 3.091628423111E+01
8.800000000000E+01, 2.436545560516E+01
1.390000000000E+02, 1.930794890335E+01
2.080000000000E+02, 1.537646072219E+01
2.980000000000E+02, 1.230032702101E+01
4.120000000000E+02, 9.878913543223E+00
5.530000000000E+02, 7.962342720848E+00
7.240000000000E+02, 6.437778222436E+00
9.280000000000E+02, 5.219600960077E+00
1.168000000000E+03, 4.242341714679E+00
1.447000000000E+03, 3.455566225935E+00
1.768000000000E+03, 2.820148834713E+00
2.134000000000E+03, 2.305537812878E+00
2.548000000000E+03, 1.887732785752E+00
3.013000000000E+03, 1.547776615741E+00


==> 04_Z_data_singular_corner_errors_ushp_r0.2.csv <==
N, E
1.000000000000E+00, 8.411215790783E+01
4.000000000000E+00, 5.619847400952E+01
9.000000000000E+00, 3.722999495609E+01
1.700000000000E+01, 2.263240484850E+01
2.900000000000E+01, 1.432436139480E+01
4.600000000000E+01, 9.175616770735E+00
6.900000000000E+01, 5.886682340024E+00
9.900000000000E+01, 3.731516787802E+00
1.370000000000E+02, 2.386996729140E+00
1.840000000000E+02, 1.541235635401E+00
2.410000000000E+02, 9.985040481209E-01
3.090000000000E+02, 6.469678011953E-01
3.890000000000E+02, 4.214571186746E-01
4.820000000000E+02, 2.756027430398E-01
5.890000000000E+02, 1.808077480941E-01
7.100000000000E+02, 1.556878054169E-01
8.450000000000E+02, 1.414682254352E-01
9.950000000000E+02, 1.329307613560E-01
1.160000000000E+03, 1.273424909448E-01


==> 04_Z_data_singular_corner_errors_ushp_r0.5.csv <==
N, E
1.000000000000E+00, 8.411215790783E+01
4.000000000000E+00, 6.504769453941E+01
9.000000000000E+00, 5.053629239079E+01
1.700000000000E+01, 3.936445155203E+01
2.900000000000E+01, 3.088628917594E+01
4.600000000000E+01, 2.435516788106E+01
6.900000000000E+01, 1.930658593787E+01
9.900000000000E+01, 1.537747560030E+01
1.370000000000E+02, 1.230193416030E+01
1.840000000000E+02, 9.880376404716E+00
2.410000000000E+02, 7.963487797245E+00
3.090000000000E+02, 6.438608166246E+00
3.890000000000E+02, 5.220176837426E+00
4.820000000000E+02, 4.242730009759E+00
5.890000000000E+02, 3.455822885025E+00
7.110000000000E+02, 2.820315970034E+00
8.490000000000E+02, 2.305645417542E+00
1.004000000000E+03, 1.887801443273E+00
1.177000000000E+03, 1.547820105505E+00


==> 04_Z_data_small_overlap_condition_number.csv <==
o, p1, p2, p3, p4, p5, p6, p7, p8
0.5, 13.168922938173822, 22.759348363296343, 32.8164207703773, 331.58633193847805, 965.060273383019, 7067.0824199495, 37879.9821307379, 495811.2989020038
0.25, 17.100827862495937, 25.228574083549145, 148.4355036786952, 446.45448273855783, 1878.253316546176, 14894.495423020067, 107593.60704219177, 670611.3378127571
0.125, 20.015020246649264, 29.21496816673224, 584.3098807495293, 1083.026006217649, 2717.9524608283664, 35757.95112639219, 260031.28799999383, 2.7990130367469997e6
0.0625, 25.667662887293204, 47.41619188000248, 1966.1253275961226, 2392.045921564078, 4643.289336866573, 155752.9581386729, 1.061649168338314e6, 2.6288671731525432e7
0.03125, 46.30522221030911, 88.46734176060085, 5176.3475475569485, 5896.171016314076, 12352.457518094896, 586064.581723891, 6.550928865598917e6, 2.583572284044417e8
0.015625, 91.49678535630088, 170.92389074397113, 11499.420515986592, 13629.274927015864, 47727.027314792955, 1.9109500268588262e6, 4.686117331776135e7, 3.0817857385222383e9
0.0078125, 182.69283057173678, 336.0204578784753, 23852.840895388446, 29118.927175912853, 173674.43515966475, 7.708927961967387e6, 3.6500151963377166e8, 6.32915047864492e10
0.00390625, 365.35709791208507, 666.3068001547708, 48339.901071458145, 59896.693493565275, 474718.87871160026, 4.373274437919889e7, 2.9031733912350965e9, 1.789240789347861e12
0.001953125, 730.7995913032446, 1326.9264345371234, 97187.83697215041, 121284.36770968378, 1.073511871483356e6, 3.1057491046316403e8, 2.3198596591052177e10, 5.63871435701634e13
0.0009765625, 1461.7370041761249, 2648.1892613352966, 194817.1354800653, 243958.28187919655, 2.247072952780275e6, 2.4024743943792896e9, 1.8556541591764856e11, 1.4398180325784098e15
0.00048828125, 2923.637006460351, 5290.7267142798455, 390041.6707263925, 489251.0106134653, 4.575242118588125e6, 1.9053458400924675e10, 1.4850411884933767e12, 5.702888960146926e15
0.000244140625, 5847.449351806675, 10575.807524863803, 780473.5297710436, 979807.8277795325, 9.22050018019555e6, 1.5209854487369052e11, 1.1886411029525135e13, 4.3815487816146395e15
0.0001220703125, 11695.080152379007, 21145.97209961769, 1.561328598463719e6, 1.9609068704778256e6, 1.8505119942341726e7, 1.216299119456672e12, 9.232913503409148e13, 6.94426965753057e15
6.103515625e-5, 23390.344793582815, 42286.302726296446, 3.1230344012372205e6, 3.923097590242506e6, 3.707132928679884e7, 9.71814879342621e12, 6.85281129357316e14, 1.8882231080759336e16
3.0517578125e-5, 46780.875592280405, 84566.96471794578, 6.246443831197455e6, 7.847475342331502e6, 7.42022145163097e7, 7.927023721184433e13, 1.386648214204147e16, 3.37491286719063e16
1.52587890625e-5, 93561.93794673587, 169128.28906941347, 1.2493261628566e7, 1.569622896981784e7, 1.4846321010306358e8, 5.782179723351084e14, 2.694559047646074e15, 2.7311740087996304e17
7.62939453125e-6, 187124.06303353634, 338250.93795914046, 2.4986896591580763e7, 3.139373533740624e7, 2.969848338488351e8, 2.6077593833254365e15, 2.279268496317035e16, 1.72281597067342e18
3.814697265625e-6, 374248.31338031427, 676496.2358471958, 4.9974166270341806e7, 6.2788747330172785e7, 5.940279083334951e8, 9.669250269981085e17, 8.149444466250043e17, 3.313547750857972e17
1.9073486328125e-6, 748496.8142671799, 1.3529868318647405e6, 9.994870501371849e7, 1.2557877129866545e8, 1.1881135718377466e9, 4.2968821476126784e17, 9.575196771513137e18, 2.595924915631173e17
9.5367431640625e-7, 1.4969938158646773e6, 2.7059680233760476e6, 1.9989778625246972e8, 2.5115882059310624e8, 2.376285788907716e9, 3.382252086398675e18, 7.673827745142704e18, 4.693733173583242e17


==> 04_Z_data_small_overlap_pcg_iterations.csv <==
o, p1, p2, p3, p4, p5, p6, p7, p8
5.00000E-01, 7.00000E+00, 1.90000E+01, 3.10000E+01, 5.40000E+01, 9.00000E+01, 1.41000E+02, 2.01000E+02, 3.19000E+02
2.50000E-01, 7.00000E+00, 1.90000E+01, 3.10000E+01, 5.70000E+01, 9.30000E+01, 1.49000E+02, 2.17000E+02, 4.00000E+02
1.25000E-01, 7.00000E+00, 1.90000E+01, 3.20000E+01, 5.90000E+01, 9.80000E+01, 1.55000E+02, 2.67000E+02, 6.16000E+02
6.25000E-02, 7.00000E+00, 1.90000E+01, 3.10000E+01, 6.10000E+01, 1.03000E+02, 2.03000E+02, 4.41000E+02, 1.04100E+03
3.12500E-02, 7.00000E+00, 2.00000E+01, 3.30000E+01, 6.40000E+01, 1.23000E+02, 3.13000E+02, 6.82000E+02, 1.93300E+03
1.56250E-02, 7.00000E+00, 2.10000E+01, 3.30000E+01, 7.40000E+01, 1.64000E+02, 4.03000E+02, 1.04800E+03, 3.25100E+03
7.81250E-03, 7.00000E+00, 2.10000E+01, 3.60000E+01, 9.30000E+01, 2.24000E+02, 5.27000E+02, 1.81300E+03, 7.23700E+03
3.90625E-03, 7.00000E+00, 2.10000E+01, 3.70000E+01, 1.08000E+02, 2.53000E+02, 8.24000E+02, 2.50600E+03, 1.21970E+04
1.95313E-03, 7.00000E+00, 2.20000E+01, 3.90000E+01, 1.17000E+02, 3.05000E+02, 1.13100E+03, 3.90600E+03, 8.28000E+03
9.76563E-04, 7.00000E+00, 2.40000E+01, 4.70000E+01, 1.27000E+02, 3.61000E+02, 1.62700E+03, 5.91500E+03, 1.42170E+04
4.88281E-04, 7.00000E+00, 2.50000E+01, 4.50000E+01, 1.48000E+02, 3.88000E+02, 2.22000E+03, 8.79400E+03, 1.59210E+04
2.44141E-04, 7.00000E+00, 2.60000E+01, 5.30000E+01, 1.53000E+02, 4.37000E+02, 2.23600E+03, 4.05900E+03, 1.23090E+04
1.22070E-04, 8.00000E+00, 2.80000E+01, 5.00000E+01, 1.69000E+02, 4.91000E+02, 2.78500E+03, 4.10200E+03, 1.29830E+04
6.10352E-05, 8.00000E+00, 3.10000E+01, 6.00000E+01, 1.81000E+02, 5.33000E+02, 9.57000E+02, 5.17300E+03, 6.11100E+03
3.05176E-05, 8.00000E+00, 3.40000E+01, 6.40000E+01, 1.94000E+02, 5.75000E+02, 1.02700E+03, 1.74100E+03, 4.52700E+03
1.52588E-05, 8.00000E+00, 3.30000E+01, 6.80000E+01, 2.10000E+02, 6.24000E+02, 9.84000E+02, 1.83400E+03, 2.24700E+03
7.62939E-06, 9.00000E+00, 3.50000E+01, 6.20000E+01, 2.21000E+02, 6.33000E+02, 1.11900E+03, 2.06000E+03, 2.46700E+03
3.81470E-06, 1.00000E+01, 3.60000E+01, 7.40000E+01, 2.23000E+02, 7.11000E+02, 1.18900E+03, 2.21800E+03, 2.71100E+03
1.90735E-06, 1.00000E+01, 3.80000E+01, 7.70000E+01, 2.55000E+02, 7.83000E+02, 1.31700E+03, 2.49100E+03, 2.96200E+03
9.53674E-07, 1.00000E+01, 3.90000E+01, 7.80000E+01, 2.52000E+02, 8.11000E+02, 1.40600E+03, 2.63100E+03, 3.19600E+03


==> 04_Z_data_traveling_heat_source_probe_11x11_p4_r0.csv <==
Block Name,Row ID,avg(T Gradient (0)),avg(T Gradient (1)),avg(T Gradient (Magnitude)),avg(T),avg(vtkValidPointMask),avg(X),avg(Y),avg(Z),max(T Gradient (0)),max(T Gradient (1)),max(T Gradient (Magnitude)),max(T),max(vtkValidPointMask),max(X),max(Y),max(Z),med(T Gradient (0)),med(T Gradient (1)),med(T Gradient (Magnitude)),med(T),med(vtkValidPointMask),med(X),med(Y),med(Z),min(T Gradient (0)),min(T Gradient (1)),min(T Gradient (Magnitude)),min(T),min(vtkValidPointMask),min(X),min(Y),min(Z),N,q1(T Gradient (0)),q1(T Gradient (1)),q1(T Gradient (Magnitude)),q1(T),q1(vtkValidPointMask),q1(X),q1(Y),q1(Z),q3(T Gradient (0)),q3(T Gradient (1)),q3(T Gradient (Magnitude)),q3(T),q3(vtkValidPointMask),q3(X),q3(Y),q3(Z),std(T Gradient (0)),std(T Gradient (1)),std(T Gradient (Magnitude)),std(T),std(vtkValidPointMask),std(X),std(Y),std(Z),sum(T Gradient (0)),sum(T Gradient (1)),sum(T Gradient (Magnitude)),sum(T),sum(vtkValidPointMask),sum(X),sum(Y),sum(Z),Time,vtkValidPointMask
stats,0,1.39230749537e-16,1.58232899139e-06,1.58232899139e-06,-8.73142084856e-07,1,0,2.5,0,1.39230749537e-16,1.58232899139e-06,1.58232899139e-06,-8.73142084856e-07,1,0,2.5,0,1.39230749537e-16,1.58232899139e-06,1.58232899139e-06,-8.73142084856e-07,1,0,2.5,0,1.39230749537e-16,1.58232899139e-06,1.58232899139e-06,-8.73142084856e-07,1,0,2.5,0,1,1.39230749537e-16,1.58232899139e-06,1.58232899139e-06,-8.73142084856e-07,1,0,2.5,0,1.39230749537e-16,1.58232899139e-06,1.58232899139e-06,-8.73142084856e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.39230749537e-16,1.58232899139e-06,1.58232899139e-06,-8.73142084856e-07,1,0,2.5,0,0,1
stats,1,-3.50379423253e-07,2.88006276605e-06,2.90129742098e-06,-1.54920485329e-06,1,0,2.5,0,-3.50379423253e-07,2.88006276605e-06,2.90129742098e-06,-1.54920485329e-06,1,0,2.5,0,-3.50379423253e-07,2.88006276605e-06,2.90129742098e-06,-1.54920485329e-06,1,0,2.5,0,-3.50379423253e-07,2.88006276605e-06,2.90129742098e-06,-1.54920485329e-06,1,0,2.5,0,1,-3.50379423253e-07,2.88006276605e-06,2.90129742098e-06,-1.54920485329e-06,1,0,2.5,0,-3.50379423253e-07,2.88006276605e-06,2.90129742098e-06,-1.54920485329e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.50379423253e-07,2.88006276605e-06,2.90129742098e-06,-1.54920485329e-06,1,0,2.5,0,1,1
stats,2,-1.47284333707e-06,3.80716551263e-06,4.08212872571e-06,-2.00685917662e-06,1,0,2.5,0,-1.47284333707e-06,3.80716551263e-06,4.08212872571e-06,-2.00685917662e-06,1,0,2.5,0,-1.47284333707e-06,3.80716551263e-06,4.08212872571e-06,-2.00685917662e-06,1,0,2.5,0,-1.47284333707e-06,3.80716551263e-06,4.08212872571e-06,-2.00685917662e-06,1,0,2.5,0,1,-1.47284333707e-06,3.80716551263e-06,4.08212872571e-06,-2.00685917662e-06,1,0,2.5,0,-1.47284333707e-06,3.80716551263e-06,4.08212872571e-06,-2.00685917662e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.47284333707e-06,3.80716551263e-06,4.08212872571e-06,-2.00685917662e-06,1,0,2.5,0,2,1
stats,3,-2.82100177174e-06,4.45908654001e-06,5.27650490767e-06,-2.31679314311e-06,1,0,2.5,0,-2.82100177174e-06,4.45908654001e-06,5.27650490767e-06,-2.31679314311e-06,1,0,2.5,0,-2.82100177174e-06,4.45908654001e-06,5.27650490767e-06,-2.31679314311e-06,1,0,2.5,0,-2.82100177174e-06,4.45908654001e-06,5.27650490767e-06,-2.31679314311e-06,1,0,2.5,0,1,-2.82100177174e-06,4.45908654001e-06,5.27650490767e-06,-2.31679314311e-06,1,0,2.5,0,-2.82100177174e-06,4.45908654001e-06,5.27650490767e-06,-2.31679314311e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.82100177174e-06,4.45908654001e-06,5.27650490767e-06,-2.31679314311e-06,1,0,2.5,0,3,1
stats,4,-3.83945189242e-06,4.91634091304e-06,6.23793221166e-06,-2.52753875429e-06,1,0,2.5,0,-3.83945189242e-06,4.91634091304e-06,6.23793221166e-06,-2.52753875429e-06,1,0,2.5,0,-3.83945189242e-06,4.91634091304e-06,6.23793221166e-06,-2.52753875429e-06,1,0,2.5,0,-3.83945189242e-06,4.91634091304e-06,6.23793221166e-06,-2.52753875429e-06,1,0,2.5,0,1,-3.83945189242e-06,4.91634091304e-06,6.23793221166e-06,-2.52753875429e-06,1,0,2.5,0,-3.83945189242e-06,4.91634091304e-06,6.23793221166e-06,-2.52753875429e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.83945189242e-06,4.91634091304e-06,6.23793221166e-06,-2.52753875429e-06,1,0,2.5,0,4,1
stats,5,-5.22135587744e-06,5.1966949286e-06,7.3666951721e-06,-2.66179517894e-06,1,0,2.5,0,-5.22135587744e-06,5.1966949286e-06,7.3666951721e-06,-2.66179517894e-06,1,0,2.5,0,-5.22135587744e-06,5.1966949286e-06,7.3666951721e-06,-2.66179517894e-06,1,0,2.5,0,-5.22135587744e-06,5.1966949286e-06,7.3666951721e-06,-2.66179517894e-06,1,0,2.5,0,1,-5.22135587744e-06,5.1966949286e-06,7.3666951721e-06,-2.66179517894e-06,1,0,2.5,0,-5.22135587744e-06,5.1966949286e-06,7.3666951721e-06,-2.66179517894e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-5.22135587744e-06,5.1966949286e-06,7.3666951721e-06,-2.66179517894e-06,1,0,2.5,0,5,1
stats,6,-7.24550682207e-06,5.34671517016e-06,9.00470604392e-06,-2.74801936939e-06,1,0,2.5,0,-7.24550682207e-06,5.34671517016e-06,9.00470604392e-06,-2.74801936939e-06,1,0,2.5,0,-7.24550682207e-06,5.34671517016e-06,9.00470604392e-06,-2.74801936939e-06,1,0,2.5,0,-7.24550682207e-06,5.34671517016e-06,9.00470604392e-06,-2.74801936939e-06,1,0,2.5,0,1,-7.24550682207e-06,5.34671517016e-06,9.00470604392e-06,-2.74801936939e-06,1,0,2.5,0,-7.24550682207e-06,5.34671517016e-06,9.00470604392e-06,-2.74801936939e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-7.24550682207e-06,5.34671517016e-06,9.00470604392e-06,-2.74801936939e-06,1,0,2.5,0,6,1
stats,7,-8.6404479589e-06,5.33406728209e-06,1.01542900666e-05,-2.75135903394e-06,1,0,2.5,0,-8.6404479589e-06,5.33406728209e-06,1.01542900666e-05,-2.75135903394e-06,1,0,2.5,0,-8.6404479589e-06,5.33406728209e-06,1.01542900666e-05,-2.75135903394e-06,1,0,2.5,0,-8.6404479589e-06,5.33406728209e-06,1.01542900666e-05,-2.75135903394e-06,1,0,2.5,0,1,-8.6404479589e-06,5.33406728209e-06,1.01542900666e-05,-2.75135903394e-06,1,0,2.5,0,-8.6404479589e-06,5.33406728209e-06,1.01542900666e-05,-2.75135903394e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-8.6404479589e-06,5.33406728209e-06,1.01542900666e-05,-2.75135903394e-06,1,0,2.5,0,7,1
stats,8,-9.91506749415e-06,5.34602895641e-06,1.12644838737e-05,-2.78178686131e-06,1,0,2.5,0,-9.91506749415e-06,5.34602895641e-06,1.12644838737e-05,-2.78178686131e-06,1,0,2.5,0,-9.91506749415e-06,5.34602895641e-06,1.12644838737e-05,-2.78178686131e-06,1,0,2.5,0,-9.91506749415e-06,5.34602895641e-06,1.12644838737e-05,-2.78178686131e-06,1,0,2.5,0,1,-9.91506749415e-06,5.34602895641e-06,1.12644838737e-05,-2.78178686131e-06,1,0,2.5,0,-9.91506749415e-06,5.34602895641e-06,1.12644838737e-05,-2.78178686131e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-9.91506749415e-06,5.34602895641e-06,1.12644838737e-05,-2.78178686131e-06,1,0,2.5,0,8,1
stats,9,-1.16491100925e-05,5.21605306858e-06,1.27635803437e-05,-2.74585386251e-06,1,0,2.5,0,-1.16491100925e-05,5.21605306858e-06,1.27635803437e-05,-2.74585386251e-06,1,0,2.5,0,-1.16491100925e-05,5.21605306858e-06,1.27635803437e-05,-2.74585386251e-06,1,0,2.5,0,-1.16491100925e-05,5.21605306858e-06,1.27635803437e-05,-2.74585386251e-06,1,0,2.5,0,1,-1.16491100925e-05,5.21605306858e-06,1.27635803437e-05,-2.74585386251e-06,1,0,2.5,0,-1.16491100925e-05,5.21605306858e-06,1.27635803437e-05,-2.74585386251e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.16491100925e-05,5.21605306858e-06,1.27635803437e-05,-2.74585386251e-06,1,0,2.5,0,9,1
stats,10,-1.34867705128e-05,5.01464728586e-06,1.43888728417e-05,-2.67521022579e-06,1,0,2.5,0,-1.34867705128e-05,5.01464728586e-06,1.43888728417e-05,-2.67521022579e-06,1,0,2.5,0,-1.34867705128e-05,5.01464728586e-06,1.43888728417e-05,-2.67521022579e-06,1,0,2.5,0,-1.34867705128e-05,5.01464728586e-06,1.43888728417e-05,-2.67521022579e-06,1,0,2.5,0,1,-1.34867705128e-05,5.01464728586e-06,1.43888728417e-05,-2.67521022579e-06,1,0,2.5,0,-1.34867705128e-05,5.01464728586e-06,1.43888728417e-05,-2.67521022579e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.34867705128e-05,5.01464728586e-06,1.43888728417e-05,-2.67521022579e-06,1,0,2.5,0,10,1
stats,11,-1.47258851939e-05,4.67078052679e-06,1.54488789121e-05,-2.522353725e-06,1,0,2.5,0,-1.47258851939e-05,4.67078052679e-06,1.54488789121e-05,-2.522353725e-06,1,0,2.5,0,-1.47258851939e-05,4.67078052679e-06,1.54488789121e-05,-2.522353725e-06,1,0,2.5,0,-1.47258851939e-05,4.67078052679e-06,1.54488789121e-05,-2.522353725e-06,1,0,2.5,0,1,-1.47258851939e-05,4.67078052679e-06,1.54488789121e-05,-2.522353725e-06,1,0,2.5,0,-1.47258851939e-05,4.67078052679e-06,1.54488789121e-05,-2.522353725e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.47258851939e-05,4.67078052679e-06,1.54488789121e-05,-2.522353725e-06,1,0,2.5,0,11,1
stats,12,-1.6503243387e-05,4.36215486843e-06,1.70700150193e-05,-2.40067538471e-06,1,0,2.5,0,-1.6503243387e-05,4.36215486843e-06,1.70700150193e-05,-2.40067538471e-06,1,0,2.5,0,-1.6503243387e-05,4.36215486843e-06,1.70700150193e-05,-2.40067538471e-06,1,0,2.5,0,-1.6503243387e-05,4.36215486843e-06,1.70700150193e-05,-2.40067538471e-06,1,0,2.5,0,1,-1.6503243387e-05,4.36215486843e-06,1.70700150193e-05,-2.40067538471e-06,1,0,2.5,0,-1.6503243387e-05,4.36215486843e-06,1.70700150193e-05,-2.40067538471e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.6503243387e-05,4.36215486843e-06,1.70700150193e-05,-2.40067538471e-06,1,0,2.5,0,12,1
stats,13,-1.80823008122e-05,3.83583665098e-06,1.84846758202e-05,-2.15786917579e-06,1,0,2.5,0,-1.80823008122e-05,3.83583665098e-06,1.84846758202e-05,-2.15786917579e-06,1,0,2.5,0,-1.80823008122e-05,3.83583665098e-06,1.84846758202e-05,-2.15786917579e-06,1,0,2.5,0,-1.80823008122e-05,3.83583665098e-06,1.84846758202e-05,-2.15786917579e-06,1,0,2.5,0,1,-1.80823008122e-05,3.83583665098e-06,1.84846758202e-05,-2.15786917579e-06,1,0,2.5,0,-1.80823008122e-05,3.83583665098e-06,1.84846758202e-05,-2.15786917579e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.80823008122e-05,3.83583665098e-06,1.84846758202e-05,-2.15786917579e-06,1,0,2.5,0,13,1
stats,14,-1.90273040062e-05,3.42374255524e-06,1.9332881493e-05,-1.9712554149e-06,1,0,2.5,0,-1.90273040062e-05,3.42374255524e-06,1.9332881493e-05,-1.9712554149e-06,1,0,2.5,0,-1.90273040062e-05,3.42374255524e-06,1.9332881493e-05,-1.9712554149e-06,1,0,2.5,0,-1.90273040062e-05,3.42374255524e-06,1.9332881493e-05,-1.9712554149e-06,1,0,2.5,0,1,-1.90273040062e-05,3.42374255524e-06,1.9332881493e-05,-1.9712554149e-06,1,0,2.5,0,-1.90273040062e-05,3.42374255524e-06,1.9332881493e-05,-1.9712554149e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.90273040062e-05,3.42374255524e-06,1.9332881493e-05,-1.9712554149e-06,1,0,2.5,0,14,1
stats,15,-1.99025053007e-05,2.97108317682e-06,2.01230486709e-05,-1.7598414388e-06,1,0,2.5,0,-1.99025053007e-05,2.97108317682e-06,2.01230486709e-05,-1.7598414388e-06,1,0,2.5,0,-1.99025053007e-05,2.97108317682e-06,2.01230486709e-05,-1.7598414388e-06,1,0,2.5,0,-1.99025053007e-05,2.97108317682e-06,2.01230486709e-05,-1.7598414388e-06,1,0,2.5,0,1,-1.99025053007e-05,2.97108317682e-06,2.01230486709e-05,-1.7598414388e-06,1,0,2.5,0,-1.99025053007e-05,2.97108317682e-06,2.01230486709e-05,-1.7598414388e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.99025053007e-05,2.97108317682e-06,2.01230486709e-05,-1.7598414388e-06,1,0,2.5,0,15,1
stats,16,-2.14914380194e-05,2.33972264141e-06,2.16184234887e-05,-1.46276181567e-06,1,0,2.5,0,-2.14914380194e-05,2.33972264141e-06,2.16184234887e-05,-1.46276181567e-06,1,0,2.5,0,-2.14914380194e-05,2.33972264141e-06,2.16184234887e-05,-1.46276181567e-06,1,0,2.5,0,-2.14914380194e-05,2.33972264141e-06,2.16184234887e-05,-1.46276181567e-06,1,0,2.5,0,1,-2.14914380194e-05,2.33972264141e-06,2.16184234887e-05,-1.46276181567e-06,1,0,2.5,0,-2.14914380194e-05,2.33972264141e-06,2.16184234887e-05,-1.46276181567e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.14914380194e-05,2.33972264141e-06,2.16184234887e-05,-1.46276181567e-06,1,0,2.5,0,16,1
stats,17,-2.22993930947e-05,1.6950200461e-06,2.2363721655e-05,-1.14638703508e-06,1,0,2.5,0,-2.22993930947e-05,1.6950200461e-06,2.2363721655e-05,-1.14638703508e-06,1,0,2.5,0,-2.22993930947e-05,1.6950200461e-06,2.2363721655e-05,-1.14638703508e-06,1,0,2.5,0,-2.22993930947e-05,1.6950200461e-06,2.2363721655e-05,-1.14638703508e-06,1,0,2.5,0,1,-2.22993930947e-05,1.6950200461e-06,2.2363721655e-05,-1.14638703508e-06,1,0,2.5,0,-2.22993930947e-05,1.6950200461e-06,2.2363721655e-05,-1.14638703508e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.22993930947e-05,1.6950200461e-06,2.2363721655e-05,-1.14638703508e-06,1,0,2.5,0,17,1
stats,18,-2.3432825401e-05,1.11490885502e-06,2.34593335335e-05,-8.66763286922e-07,1,0,2.5,0,-2.3432825401e-05,1.11490885502e-06,2.34593335335e-05,-8.66763286922e-07,1,0,2.5,0,-2.3432825401e-05,1.11490885502e-06,2.34593335335e-05,-8.66763286922e-07,1,0,2.5,0,-2.3432825401e-05,1.11490885502e-06,2.34593335335e-05,-8.66763286922e-07,1,0,2.5,0,1,-2.3432825401e-05,1.11490885502e-06,2.34593335335e-05,-8.66763286922e-07,1,0,2.5,0,-2.3432825401e-05,1.11490885502e-06,2.34593335335e-05,-8.66763286922e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.3432825401e-05,1.11490885502e-06,2.34593335335e-05,-8.66763286922e-07,1,0,2.5,0,18,1
stats,19,-2.44374041358e-05,4.75224709362e-07,2.44420243689e-05,-5.44496856492e-07,1,0,2.5,0,-2.44374041358e-05,4.75224709362e-07,2.44420243689e-05,-5.44496856492e-07,1,0,2.5,0,-2.44374041358e-05,4.75224709362e-07,2.44420243689e-05,-5.44496856492e-07,1,0,2.5,0,-2.44374041358e-05,4.75224709362e-07,2.44420243689e-05,-5.44496856492e-07,1,0,2.5,0,1,-2.44374041358e-05,4.75224709362e-07,2.44420243689e-05,-5.44496856492e-07,1,0,2.5,0,-2.44374041358e-05,4.75224709362e-07,2.44420243689e-05,-5.44496856492e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.44374041358e-05,4.75224709362e-07,2.44420243689e-05,-5.44496856492e-07,1,0,2.5,0,19,1
stats,20,-2.5187018764e-05,-1.83361535733e-07,2.51876863331e-05,-2.10260949984e-07,1,0,2.5,0,-2.5187018764e-05,-1.83361535733e-07,2.51876863331e-05,-2.10260949984e-07,1,0,2.5,0,-2.5187018764e-05,-1.83361535733e-07,2.51876863331e-05,-2.10260949984e-07,1,0,2.5,0,-2.5187018764e-05,-1.83361535733e-07,2.51876863331e-05,-2.10260949984e-07,1,0,2.5,0,1,-2.5187018764e-05,-1.83361535733e-07,2.51876863331e-05,-2.10260949984e-07,1,0,2.5,0,-2.5187018764e-05,-1.83361535733e-07,2.51876863331e-05,-2.10260949984e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.5187018764e-05,-1.83361535733e-07,2.51876863331e-05,-2.10260949984e-07,1,0,2.5,0,20,1
stats,21,-2.55721352005e-05,-8.3347100599e-07,2.55857139564e-05,1.2364952795e-07,1,0,2.5,0,-2.55721352005e-05,-8.3347100599e-07,2.55857139564e-05,1.2364952795e-07,1,0,2.5,0,-2.55721352005e-05,-8.3347100599e-07,2.55857139564e-05,1.2364952795e-07,1,0,2.5,0,-2.55721352005e-05,-8.3347100599e-07,2.55857139564e-05,1.2364952795e-07,1,0,2.5,0,1,-2.55721352005e-05,-8.3347100599e-07,2.55857139564e-05,1.2364952795e-07,1,0,2.5,0,-2.55721352005e-05,-8.3347100599e-07,2.55857139564e-05,1.2364952795e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.55721352005e-05,-8.3347100599e-07,2.55857139564e-05,1.2364952795e-07,1,0,2.5,0,21,1
stats,22,-2.62845369434e-05,-1.43797399232e-06,2.63238416665e-05,4.33658300381e-07,1,0,2.5,0,-2.62845369434e-05,-1.43797399232e-06,2.63238416665e-05,4.33658300381e-07,1,0,2.5,0,-2.62845369434e-05,-1.43797399232e-06,2.63238416665e-05,4.33658300381e-07,1,0,2.5,0,-2.62845369434e-05,-1.43797399232e-06,2.63238416665e-05,4.33658300381e-07,1,0,2.5,0,1,-2.62845369434e-05,-1.43797399232e-06,2.63238416665e-05,4.33658300381e-07,1,0,2.5,0,-2.62845369434e-05,-1.43797399232e-06,2.63238416665e-05,4.33658300381e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.62845369434e-05,-1.43797399232e-06,2.63238416665e-05,4.33658300381e-07,1,0,2.5,0,22,1
stats,23,-2.63301135419e-05,-1.98587827072e-06,2.64048976533e-05,7.27176200144e-07,1,0,2.5,0,-2.63301135419e-05,-1.98587827072e-06,2.64048976533e-05,7.27176200144e-07,1,0,2.5,0,-2.63301135419e-05,-1.98587827072e-06,2.64048976533e-05,7.27176200144e-07,1,0,2.5,0,-2.63301135419e-05,-1.98587827072e-06,2.64048976533e-05,7.27176200144e-07,1,0,2.5,0,1,-2.63301135419e-05,-1.98587827072e-06,2.64048976533e-05,7.27176200144e-07,1,0,2.5,0,-2.63301135419e-05,-1.98587827072e-06,2.64048976533e-05,7.27176200144e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.63301135419e-05,-1.98587827072e-06,2.64048976533e-05,7.27176200144e-07,1,0,2.5,0,23,1
stats,24,-2.57390547631e-05,-2.49564345722e-06,2.58597592619e-05,1.00611646303e-06,1,0,2.5,0,-2.57390547631e-05,-2.49564345722e-06,2.58597592619e-05,1.00611646303e-06,1,0,2.5,0,-2.57390547631e-05,-2.49564345722e-06,2.58597592619e-05,1.00611646303e-06,1,0,2.5,0,-2.57390547631e-05,-2.49564345722e-06,2.58597592619e-05,1.00611646303e-06,1,0,2.5,0,1,-2.57390547631e-05,-2.49564345722e-06,2.58597592619e-05,1.00611646303e-06,1,0,2.5,0,-2.57390547631e-05,-2.49564345722e-06,2.58597592619e-05,1.00611646303e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.57390547631e-05,-2.49564345722e-06,2.58597592619e-05,1.00611646303e-06,1,0,2.5,0,24,1
stats,25,-2.59393655142e-05,-3.1473002764e-06,2.6129602702e-05,1.34906179028e-06,1,0,2.5,0,-2.59393655142e-05,-3.1473002764e-06,2.6129602702e-05,1.34906179028e-06,1,0,2.5,0,-2.59393655142e-05,-3.1473002764e-06,2.6129602702e-05,1.34906179028e-06,1,0,2.5,0,-2.59393655142e-05,-3.1473002764e-06,2.6129602702e-05,1.34906179028e-06,1,0,2.5,0,1,-2.59393655142e-05,-3.1473002764e-06,2.6129602702e-05,1.34906179028e-06,1,0,2.5,0,-2.59393655142e-05,-3.1473002764e-06,2.6129602702e-05,1.34906179028e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.59393655142e-05,-3.1473002764e-06,2.6129602702e-05,1.34906179028e-06,1,0,2.5,0,25,1
stats,26,-2.53236412391e-05,-3.60575472769e-06,2.55790600932e-05,1.60314357345e-06,1,0,2.5,0,-2.53236412391e-05,-3.60575472769e-06,2.55790600932e-05,1.60314357345e-06,1,0,2.5,0,-2.53236412391e-05,-3.60575472769e-06,2.55790600932e-05,1.60314357345e-06,1,0,2.5,0,-2.53236412391e-05,-3.60575472769e-06,2.55790600932e-05,1.60314357345e-06,1,0,2.5,0,1,-2.53236412391e-05,-3.60575472769e-06,2.55790600932e-05,1.60314357345e-06,1,0,2.5,0,-2.53236412391e-05,-3.60575472769e-06,2.55790600932e-05,1.60314357345e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.53236412391e-05,-3.60575472769e-06,2.55790600932e-05,1.60314357345e-06,1,0,2.5,0,26,1
stats,27,-2.42292571784e-05,-4.00269300371e-06,2.45576557063e-05,1.83249323982e-06,1,0,2.5,0,-2.42292571784e-05,-4.00269300371e-06,2.45576557063e-05,1.83249323982e-06,1,0,2.5,0,-2.42292571784e-05,-4.00269300371e-06,2.45576557063e-05,1.83249323982e-06,1,0,2.5,0,-2.42292571784e-05,-4.00269300371e-06,2.45576557063e-05,1.83249323982e-06,1,0,2.5,0,1,-2.42292571784e-05,-4.00269300371e-06,2.45576557063e-05,1.83249323982e-06,1,0,2.5,0,-2.42292571784e-05,-4.00269300371e-06,2.45576557063e-05,1.83249323982e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.42292571784e-05,-4.00269300371e-06,2.45576557063e-05,1.83249323982e-06,1,0,2.5,0,27,1
stats,28,-2.35520801652e-05,-4.38391680291e-06,2.39566106757e-05,2.04690763894e-06,1,0,2.5,0,-2.35520801652e-05,-4.38391680291e-06,2.39566106757e-05,2.04690763894e-06,1,0,2.5,0,-2.35520801652e-05,-4.38391680291e-06,2.39566106757e-05,2.04690763894e-06,1,0,2.5,0,-2.35520801652e-05,-4.38391680291e-06,2.39566106757e-05,2.04690763894e-06,1,0,2.5,0,1,-2.35520801652e-05,-4.38391680291e-06,2.39566106757e-05,2.04690763894e-06,1,0,2.5,0,-2.35520801652e-05,-4.38391680291e-06,2.39566106757e-05,2.04690763894e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.35520801652e-05,-4.38391680291e-06,2.39566106757e-05,2.04690763894e-06,1,0,2.5,0,28,1
stats,29,-2.27239925152e-05,-4.73159889225e-06,2.3211374355e-05,2.24562245421e-06,1,0,2.5,0,-2.27239925152e-05,-4.73159889225e-06,2.3211374355e-05,2.24562245421e-06,1,0,2.5,0,-2.27239925152e-05,-4.73159889225e-06,2.3211374355e-05,2.24562245421e-06,1,0,2.5,0,-2.27239925152e-05,-4.73159889225e-06,2.3211374355e-05,2.24562245421e-06,1,0,2.5,0,1,-2.27239925152e-05,-4.73159889225e-06,2.3211374355e-05,2.24562245421e-06,1,0,2.5,0,-2.27239925152e-05,-4.73159889225e-06,2.3211374355e-05,2.24562245421e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.27239925152e-05,-4.73159889225e-06,2.3211374355e-05,2.24562245421e-06,1,0,2.5,0,29,1
stats,30,-2.18545446842e-05,-4.98300141771e-06,2.24154282478e-05,2.39758401221e-06,1,0,2.5,0,-2.18545446842e-05,-4.98300141771e-06,2.24154282478e-05,2.39758401221e-06,1,0,2.5,0,-2.18545446842e-05,-4.98300141771e-06,2.24154282478e-05,2.39758401221e-06,1,0,2.5,0,-2.18545446842e-05,-4.98300141771e-06,2.24154282478e-05,2.39758401221e-06,1,0,2.5,0,1,-2.18545446842e-05,-4.98300141771e-06,2.24154282478e-05,2.39758401221e-06,1,0,2.5,0,-2.18545446842e-05,-4.98300141771e-06,2.24154282478e-05,2.39758401221e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.18545446842e-05,-4.98300141771e-06,2.24154282478e-05,2.39758401221e-06,1,0,2.5,0,30,1
stats,31,-1.9997045456e-05,-4.99722227687e-06,2.06119875656e-05,2.43947692979e-06,1,0,2.5,0,-1.9997045456e-05,-4.99722227687e-06,2.06119875656e-05,2.43947692979e-06,1,0,2.5,0,-1.9997045456e-05,-4.99722227687e-06,2.06119875656e-05,2.43947692979e-06,1,0,2.5,0,-1.9997045456e-05,-4.99722227687e-06,2.06119875656e-05,2.43947692979e-06,1,0,2.5,0,1,-1.9997045456e-05,-4.99722227687e-06,2.06119875656e-05,2.43947692979e-06,1,0,2.5,0,-1.9997045456e-05,-4.99722227687e-06,2.06119875656e-05,2.43947692979e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.9997045456e-05,-4.99722227687e-06,2.06119875656e-05,2.43947692979e-06,1,0,2.5,0,31,1
stats,32,-1.83023566933e-05,-5.0483886298e-06,1.89858492377e-05,2.49444929068e-06,1,0,2.5,0,-1.83023566933e-05,-5.0483886298e-06,1.89858492377e-05,2.49444929068e-06,1,0,2.5,0,-1.83023566933e-05,-5.0483886298e-06,1.89858492377e-05,2.49444929068e-06,1,0,2.5,0,-1.83023566933e-05,-5.0483886298e-06,1.89858492377e-05,2.49444929068e-06,1,0,2.5,0,1,-1.83023566933e-05,-5.0483886298e-06,1.89858492377e-05,2.49444929068e-06,1,0,2.5,0,-1.83023566933e-05,-5.0483886298e-06,1.89858492377e-05,2.49444929068e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.83023566933e-05,-5.0483886298e-06,1.89858492377e-05,2.49444929068e-06,1,0,2.5,0,32,1
stats,33,-1.66246918525e-05,-5.01915292261e-06,1.7365837266e-05,2.50643893196e-06,1,0,2.5,0,-1.66246918525e-05,-5.01915292261e-06,1.7365837266e-05,2.50643893196e-06,1,0,2.5,0,-1.66246918525e-05,-5.01915292261e-06,1.7365837266e-05,2.50643893196e-06,1,0,2.5,0,-1.66246918525e-05,-5.01915292261e-06,1.7365837266e-05,2.50643893196e-06,1,0,2.5,0,1,-1.66246918525e-05,-5.01915292261e-06,1.7365837266e-05,2.50643893196e-06,1,0,2.5,0,-1.66246918525e-05,-5.01915292261e-06,1.7365837266e-05,2.50643893196e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.66246918525e-05,-5.01915292261e-06,1.7365837266e-05,2.50643893196e-06,1,0,2.5,0,33,1
stats,34,-1.43848037624e-05,-4.81667075292e-06,1.51698022819e-05,2.43441581915e-06,1,0,2.5,0,-1.43848037624e-05,-4.81667075292e-06,1.51698022819e-05,2.43441581915e-06,1,0,2.5,0,-1.43848037624e-05,-4.81667075292e-06,1.51698022819e-05,2.43441581915e-06,1,0,2.5,0,-1.43848037624e-05,-4.81667075292e-06,1.51698022819e-05,2.43441581915e-06,1,0,2.5,0,1,-1.43848037624e-05,-4.81667075292e-06,1.51698022819e-05,2.43441581915e-06,1,0,2.5,0,-1.43848037624e-05,-4.81667075292e-06,1.51698022819e-05,2.43441581915e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.43848037624e-05,-4.81667075292e-06,1.51698022819e-05,2.43441581915e-06,1,0,2.5,0,34,1
stats,35,-1.22522096717e-05,-4.57962187284e-06,1.30801217892e-05,2.33964874496e-06,1,0,2.5,0,-1.22522096717e-05,-4.57962187284e-06,1.30801217892e-05,2.33964874496e-06,1,0,2.5,0,-1.22522096717e-05,-4.57962187284e-06,1.30801217892e-05,2.33964874496e-06,1,0,2.5,0,-1.22522096717e-05,-4.57962187284e-06,1.30801217892e-05,2.33964874496e-06,1,0,2.5,0,1,-1.22522096717e-05,-4.57962187284e-06,1.30801217892e-05,2.33964874496e-06,1,0,2.5,0,-1.22522096717e-05,-4.57962187284e-06,1.30801217892e-05,2.33964874496e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.22522096717e-05,-4.57962187284e-06,1.30801217892e-05,2.33964874496e-06,1,0,2.5,0,35,1
stats,36,-1.00998695416e-05,-4.24827840106e-06,1.09569718916e-05,2.19327853301e-06,1,0,2.5,0,-1.00998695416e-05,-4.24827840106e-06,1.09569718916e-05,2.19327853301e-06,1,0,2.5,0,-1.00998695416e-05,-4.24827840106e-06,1.09569718916e-05,2.19327853301e-06,1,0,2.5,0,-1.00998695416e-05,-4.24827840106e-06,1.09569718916e-05,2.19327853301e-06,1,0,2.5,0,1,-1.00998695416e-05,-4.24827840106e-06,1.09569718916e-05,2.19327853301e-06,1,0,2.5,0,-1.00998695416e-05,-4.24827840106e-06,1.09569718916e-05,2.19327853301e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.00998695416e-05,-4.24827840106e-06,1.09569718916e-05,2.19327853301e-06,1,0,2.5,0,36,1
stats,37,-7.4250247053e-06,-3.70994439436e-06,8.30028147902e-06,1.94429253497e-06,1,0,2.5,0,-7.4250247053e-06,-3.70994439436e-06,8.30028147902e-06,1.94429253497e-06,1,0,2.5,0,-7.4250247053e-06,-3.70994439436e-06,8.30028147902e-06,1.94429253497e-06,1,0,2.5,0,-7.4250247053e-06,-3.70994439436e-06,8.30028147902e-06,1.94429253497e-06,1,0,2.5,0,1,-7.4250247053e-06,-3.70994439436e-06,8.30028147902e-06,1.94429253497e-06,1,0,2.5,0,-7.4250247053e-06,-3.70994439436e-06,8.30028147902e-06,1.94429253497e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-7.4250247053e-06,-3.70994439436e-06,8.30028147902e-06,1.94429253497e-06,1,0,2.5,0,37,1
stats,38,-5.31539399162e-06,-3.36176003657e-06,6.28926409263e-06,1.78161292297e-06,1,0,2.5,0,-5.31539399162e-06,-3.36176003657e-06,6.28926409263e-06,1.78161292297e-06,1,0,2.5,0,-5.31539399162e-06,-3.36176003657e-06,6.28926409263e-06,1.78161292297e-06,1,0,2.5,0,-5.31539399162e-06,-3.36176003657e-06,6.28926409263e-06,1.78161292297e-06,1,0,2.5,0,1,-5.31539399162e-06,-3.36176003657e-06,6.28926409263e-06,1.78161292297e-06,1,0,2.5,0,-5.31539399162e-06,-3.36176003657e-06,6.28926409263e-06,1.78161292297e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-5.31539399162e-06,-3.36176003657e-06,6.28926409263e-06,1.78161292297e-06,1,0,2.5,0,38,1
stats,39,-3.05273601953e-06,-2.8941688015e-06,4.20659125666e-06,1.55806253588e-06,1,0,2.5,0,-3.05273601953e-06,-2.8941688015e-06,4.20659125666e-06,1.55806253588e-06,1,0,2.5,0,-3.05273601953e-06,-2.8941688015e-06,4.20659125666e-06,1.55806253588e-06,1,0,2.5,0,-3.05273601953e-06,-2.8941688015e-06,4.20659125666e-06,1.55806253588e-06,1,0,2.5,0,1,-3.05273601953e-06,-2.8941688015e-06,4.20659125666e-06,1.55806253588e-06,1,0,2.5,0,-3.05273601953e-06,-2.8941688015e-06,4.20659125666e-06,1.55806253588e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.05273601953e-06,-2.8941688015e-06,4.20659125666e-06,1.55806253588e-06,1,0,2.5,0,39,1
stats,40,-9.23207608139e-07,-2.40062649937e-06,2.57202646026e-06,1.31681656512e-06,1,0,2.5,0,-9.23207608139e-07,-2.40062649937e-06,2.57202646026e-06,1.31681656512e-06,1,0,2.5,0,-9.23207608139e-07,-2.40062649937e-06,2.57202646026e-06,1.31681656512e-06,1,0,2.5,0,-9.23207608139e-07,-2.40062649937e-06,2.57202646026e-06,1.31681656512e-06,1,0,2.5,0,1,-9.23207608139e-07,-2.40062649937e-06,2.57202646026e-06,1.31681656512e-06,1,0,2.5,0,-9.23207608139e-07,-2.40062649937e-06,2.57202646026e-06,1.31681656512e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-9.23207608139e-07,-2.40062649937e-06,2.57202646026e-06,1.31681656512e-06,1,0,2.5,0,40,1
stats,41,1.03242791738e-06,-1.942013796e-06,2.19939192903e-06,1.09099073597e-06,1,0,2.5,0,1.03242791738e-06,-1.942013796e-06,2.19939192903e-06,1.09099073597e-06,1,0,2.5,0,1.03242791738e-06,-1.942013796e-06,2.19939192903e-06,1.09099073597e-06,1,0,2.5,0,1.03242791738e-06,-1.942013796e-06,2.19939192903e-06,1.09099073597e-06,1,0,2.5,0,1,1.03242791738e-06,-1.942013796e-06,2.19939192903e-06,1.09099073597e-06,1,0,2.5,0,1.03242791738e-06,-1.942013796e-06,2.19939192903e-06,1.09099073597e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.03242791738e-06,-1.942013796e-06,2.19939192903e-06,1.09099073597e-06,1,0,2.5,0,41,1
stats,42,2.62370122073e-06,-1.53759458499e-06,3.04105333271e-06,8.84595522166e-07,1,0,2.5,0,2.62370122073e-06,-1.53759458499e-06,3.04105333271e-06,8.84595522166e-07,1,0,2.5,0,2.62370122073e-06,-1.53759458499e-06,3.04105333271e-06,8.84595522166e-07,1,0,2.5,0,2.62370122073e-06,-1.53759458499e-06,3.04105333271e-06,8.84595522166e-07,1,0,2.5,0,1,2.62370122073e-06,-1.53759458499e-06,3.04105333271e-06,8.84595522166e-07,1,0,2.5,0,2.62370122073e-06,-1.53759458499e-06,3.04105333271e-06,8.84595522166e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.62370122073e-06,-1.53759458499e-06,3.04105333271e-06,8.84595522166e-07,1,0,2.5,0,42,1
stats,43,4.09672202295e-06,-1.15256534627e-06,4.25576536145e-06,6.93151207543e-07,1,0,2.5,0,4.09672202295e-06,-1.15256534627e-06,4.25576536145e-06,6.93151207543e-07,1,0,2.5,0,4.09672202295e-06,-1.15256534627e-06,4.25576536145e-06,6.93151207543e-07,1,0,2.5,0,4.09672202295e-06,-1.15256534627e-06,4.25576536145e-06,6.93151207543e-07,1,0,2.5,0,1,4.09672202295e-06,-1.15256534627e-06,4.25576536145e-06,6.93151207543e-07,1,0,2.5,0,4.09672202295e-06,-1.15256534627e-06,4.25576536145e-06,6.93151207543e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,4.09672202295e-06,-1.15256534627e-06,4.25576536145e-06,6.93151207543e-07,1,0,2.5,0,43,1
stats,44,5.42257157576e-06,-7.24360177173e-07,5.47073841517e-06,4.77330388549e-07,1,0,2.5,0,5.42257157576e-06,-7.24360177173e-07,5.47073841517e-06,4.77330388549e-07,1,0,2.5,0,5.42257157576e-06,-7.24360177173e-07,5.47073841517e-06,4.77330388549e-07,1,0,2.5,0,5.42257157576e-06,-7.24360177173e-07,5.47073841517e-06,4.77330388549e-07,1,0,2.5,0,1,5.42257157576e-06,-7.24360177173e-07,5.47073841517e-06,4.77330388549e-07,1,0,2.5,0,5.42257157576e-06,-7.24360177173e-07,5.47073841517e-06,4.77330388549e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,5.42257157576e-06,-7.24360177173e-07,5.47073841517e-06,4.77330388549e-07,1,0,2.5,0,44,1
stats,45,6.49458934276e-06,-3.90563684505e-07,6.50632227917e-06,3.08228521817e-07,1,0,2.5,0,6.49458934276e-06,-3.90563684505e-07,6.50632227917e-06,3.08228521817e-07,1,0,2.5,0,6.49458934276e-06,-3.90563684505e-07,6.50632227917e-06,3.08228521817e-07,1,0,2.5,0,6.49458934276e-06,-3.90563684505e-07,6.50632227917e-06,3.08228521817e-07,1,0,2.5,0,1,6.49458934276e-06,-3.90563684505e-07,6.50632227917e-06,3.08228521817e-07,1,0,2.5,0,6.49458934276e-06,-3.90563684505e-07,6.50632227917e-06,3.08228521817e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,6.49458934276e-06,-3.90563684505e-07,6.50632227917e-06,3.08228521817e-07,1,0,2.5,0,45,1
stats,46,7.46444811739e-06,-5.2618158719e-08,7.46463365431e-06,1.43066614555e-07,1,0,2.5,0,7.46444811739e-06,-5.2618158719e-08,7.46463365431e-06,1.43066614555e-07,1,0,2.5,0,7.46444811739e-06,-5.2618158719e-08,7.46463365431e-06,1.43066614555e-07,1,0,2.5,0,7.46444811739e-06,-5.2618158719e-08,7.46463365431e-06,1.43066614555e-07,1,0,2.5,0,1,7.46444811739e-06,-5.2618158719e-08,7.46463365431e-06,1.43066614555e-07,1,0,2.5,0,7.46444811739e-06,-5.2618158719e-08,7.46463365431e-06,1.43066614555e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,7.46444811739e-06,-5.2618158719e-08,7.46463365431e-06,1.43066614555e-07,1,0,2.5,0,46,1
stats,47,8.17143882159e-06,1.74708517875e-07,8.17330601421e-06,2.8494556048e-08,1,0,2.5,0,8.17143882159e-06,1.74708517875e-07,8.17330601421e-06,2.8494556048e-08,1,0,2.5,0,8.17143882159e-06,1.74708517875e-07,8.17330601421e-06,2.8494556048e-08,1,0,2.5,0,8.17143882159e-06,1.74708517875e-07,8.17330601421e-06,2.8494556048e-08,1,0,2.5,0,1,8.17143882159e-06,1.74708517875e-07,8.17330601421e-06,2.8494556048e-08,1,0,2.5,0,8.17143882159e-06,1.74708517875e-07,8.17330601421e-06,2.8494556048e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,8.17143882159e-06,1.74708517875e-07,8.17330601421e-06,2.8494556048e-08,1,0,2.5,0,47,1
stats,48,8.51813092595e-06,3.31027024458e-07,8.524560144e-06,-4.99378032259e-08,1,0,2.5,0,8.51813092595e-06,3.31027024458e-07,8.524560144e-06,-4.99378032259e-08,1,0,2.5,0,8.51813092595e-06,3.31027024458e-07,8.524560144e-06,-4.99378032259e-08,1,0,2.5,0,8.51813092595e-06,3.31027024458e-07,8.524560144e-06,-4.99378032259e-08,1,0,2.5,0,1,8.51813092595e-06,3.31027024458e-07,8.524560144e-06,-4.99378032259e-08,1,0,2.5,0,8.51813092595e-06,3.31027024458e-07,8.524560144e-06,-4.99378032259e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,8.51813092595e-06,3.31027024458e-07,8.524560144e-06,-4.99378032259e-08,1,0,2.5,0,48,1
stats,49,8.57840404933e-06,4.16440144591e-07,8.58850580698e-06,-9.26410663737e-08,1,0,2.5,0,8.57840404933e-06,4.16440144591e-07,8.58850580698e-06,-9.26410663737e-08,1,0,2.5,0,8.57840404933e-06,4.16440144591e-07,8.58850580698e-06,-9.26410663737e-08,1,0,2.5,0,8.57840404933e-06,4.16440144591e-07,8.58850580698e-06,-9.26410663737e-08,1,0,2.5,0,1,8.57840404933e-06,4.16440144591e-07,8.58850580698e-06,-9.26410663737e-08,1,0,2.5,0,8.57840404933e-06,4.16440144591e-07,8.58850580698e-06,-9.26410663737e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,8.57840404933e-06,4.16440144591e-07,8.58850580698e-06,-9.26410663737e-08,1,0,2.5,0,49,1
stats,50,8.30159297038e-06,3.97817444764e-07,8.31111901789e-06,-8.40840144178e-08,1,0,2.5,0,8.30159297038e-06,3.97817444764e-07,8.31111901789e-06,-8.40840144178e-08,1,0,2.5,0,8.30159297038e-06,3.97817444764e-07,8.31111901789e-06,-8.40840144178e-08,1,0,2.5,0,8.30159297038e-06,3.97817444764e-07,8.31111901789e-06,-8.40840144178e-08,1,0,2.5,0,1,8.30159297038e-06,3.97817444764e-07,8.31111901789e-06,-8.40840144178e-08,1,0,2.5,0,8.30159297038e-06,3.97817444764e-07,8.31111901789e-06,-8.40840144178e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,8.30159297038e-06,3.97817444764e-07,8.31111901789e-06,-8.40840144178e-08,1,0,2.5,0,50,1
stats,51,7.83532868809e-06,3.25599472717e-07,7.8420907812e-06,-4.4944965083e-08,1,0,2.5,0,7.83532868809e-06,3.25599472717e-07,7.8420907812e-06,-4.4944965083e-08,1,0,2.5,0,7.83532868809e-06,3.25599472717e-07,7.8420907812e-06,-4.4944965083e-08,1,0,2.5,0,7.83532868809e-06,3.25599472717e-07,7.8420907812e-06,-4.4944965083e-08,1,0,2.5,0,1,7.83532868809e-06,3.25599472717e-07,7.8420907812e-06,-4.4944965083e-08,1,0,2.5,0,7.83532868809e-06,3.25599472717e-07,7.8420907812e-06,-4.4944965083e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,7.83532868809e-06,3.25599472717e-07,7.8420907812e-06,-4.4944965083e-08,1,0,2.5,0,51,1
stats,52,7.13091321813e-06,1.88371231502e-07,7.13340068614e-06,2.90780999279e-08,1,0,2.5,0,7.13091321813e-06,1.88371231502e-07,7.13340068614e-06,2.90780999279e-08,1,0,2.5,0,7.13091321813e-06,1.88371231502e-07,7.13340068614e-06,2.90780999279e-08,1,0,2.5,0,7.13091321813e-06,1.88371231502e-07,7.13340068614e-06,2.90780999279e-08,1,0,2.5,0,1,7.13091321813e-06,1.88371231502e-07,7.13340068614e-06,2.90780999279e-08,1,0,2.5,0,7.13091321813e-06,1.88371231502e-07,7.13340068614e-06,2.90780999279e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,7.13091321813e-06,1.88371231502e-07,7.13340068614e-06,2.90780999279e-08,1,0,2.5,0,52,1
stats,53,6.40006101094e-06,4.29428439475e-08,6.40020516585e-06,1.11242506762e-07,1,0,2.5,0,6.40006101094e-06,4.29428439475e-08,6.40020516585e-06,1.11242506762e-07,1,0,2.5,0,6.40006101094e-06,4.29428439475e-08,6.40020516585e-06,1.11242506762e-07,1,0,2.5,0,6.40006101094e-06,4.29428439475e-08,6.40020516585e-06,1.11242506762e-07,1,0,2.5,0,1,6.40006101094e-06,4.29428439475e-08,6.40020516585e-06,1.11242506762e-07,1,0,2.5,0,6.40006101094e-06,4.29428439475e-08,6.40020516585e-06,1.11242506762e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,6.40006101094e-06,4.29428439475e-08,6.40020516585e-06,1.11242506762e-07,1,0,2.5,0,53,1
stats,54,5.58137253392e-06,-1.168439141e-07,5.58259534955e-06,2.03612088967e-07,1,0,2.5,0,5.58137253392e-06,-1.168439141e-07,5.58259534955e-06,2.03612088967e-07,1,0,2.5,0,5.58137253392e-06,-1.168439141e-07,5.58259534955e-06,2.03612088967e-07,1,0,2.5,0,5.58137253392e-06,-1.168439141e-07,5.58259534955e-06,2.03612088967e-07,1,0,2.5,0,1,5.58137253392e-06,-1.168439141e-07,5.58259534955e-06,2.03612088967e-07,1,0,2.5,0,5.58137253392e-06,-1.168439141e-07,5.58259534955e-06,2.03612088967e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,5.58137253392e-06,-1.168439141e-07,5.58259534955e-06,2.03612088967e-07,1,0,2.5,0,54,1
stats,55,4.86175395054e-06,-2.15587718344e-07,4.8665315262e-06,2.7802551017e-07,1,0,2.5,0,4.86175395054e-06,-2.15587718344e-07,4.8665315262e-06,2.7802551017e-07,1,0,2.5,0,4.86175395054e-06,-2.15587718344e-07,4.8665315262e-06,2.7802551017e-07,1,0,2.5,0,4.86175395054e-06,-2.15587718344e-07,4.8665315262e-06,2.7802551017e-07,1,0,2.5,0,1,4.86175395054e-06,-2.15587718344e-07,4.8665315262e-06,2.7802551017e-07,1,0,2.5,0,4.86175395054e-06,-2.15587718344e-07,4.8665315262e-06,2.7802551017e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,4.86175395054e-06,-2.15587718344e-07,4.8665315262e-06,2.7802551017e-07,1,0,2.5,0,55,1
stats,56,4.21764525527e-06,-3.35329275458e-07,4.23095480073e-06,3.5374290519e-07,1,0,2.5,0,4.21764525527e-06,-3.35329275458e-07,4.23095480073e-06,3.5374290519e-07,1,0,2.5,0,4.21764525527e-06,-3.35329275458e-07,4.23095480073e-06,3.5374290519e-07,1,0,2.5,0,4.21764525527e-06,-3.35329275458e-07,4.23095480073e-06,3.5374290519e-07,1,0,2.5,0,1,4.21764525527e-06,-3.35329275458e-07,4.23095480073e-06,3.5374290519e-07,1,0,2.5,0,4.21764525527e-06,-3.35329275458e-07,4.23095480073e-06,3.5374290519e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,4.21764525527e-06,-3.35329275458e-07,4.23095480073e-06,3.5374290519e-07,1,0,2.5,0,56,1
stats,57,3.59729847332e-06,-4.21845726351e-07,3.62194828085e-06,4.19878006142e-07,1,0,2.5,0,3.59729847332e-06,-4.21845726351e-07,3.62194828085e-06,4.19878006142e-07,1,0,2.5,0,3.59729847332e-06,-4.21845726351e-07,3.62194828085e-06,4.19878006142e-07,1,0,2.5,0,3.59729847332e-06,-4.21845726351e-07,3.62194828085e-06,4.19878006142e-07,1,0,2.5,0,1,3.59729847332e-06,-4.21845726351e-07,3.62194828085e-06,4.19878006142e-07,1,0,2.5,0,3.59729847332e-06,-4.21845726351e-07,3.62194828085e-06,4.19878006142e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,3.59729847332e-06,-4.21845726351e-07,3.62194828085e-06,4.19878006142e-07,1,0,2.5,0,57,1
stats,58,3.02184594148e-06,-4.99345844673e-07,3.06282527163e-06,4.81001961816e-07,1,0,2.5,0,3.02184594148e-06,-4.99345844673e-07,3.06282527163e-06,4.81001961816e-07,1,0,2.5,0,3.02184594148e-06,-4.99345844673e-07,3.06282527163e-06,4.81001961816e-07,1,0,2.5,0,3.02184594148e-06,-4.99345844673e-07,3.06282527163e-06,4.81001961816e-07,1,0,2.5,0,1,3.02184594148e-06,-4.99345844673e-07,3.06282527163e-06,4.81001961816e-07,1,0,2.5,0,3.02184594148e-06,-4.99345844673e-07,3.06282527163e-06,4.81001961816e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,3.02184594148e-06,-4.99345844673e-07,3.06282527163e-06,4.81001961816e-07,1,0,2.5,0,58,1
stats,59,2.41391899181e-06,-6.09923972661e-07,2.4897815365e-06,5.49377602965e-07,1,0,2.5,0,2.41391899181e-06,-6.09923972661e-07,2.4897815365e-06,5.49377602965e-07,1,0,2.5,0,2.41391899181e-06,-6.09923972661e-07,2.4897815365e-06,5.49377602965e-07,1,0,2.5,0,2.41391899181e-06,-6.09923972661e-07,2.4897815365e-06,5.49377602965e-07,1,0,2.5,0,1,2.41391899181e-06,-6.09923972661e-07,2.4897815365e-06,5.49377602965e-07,1,0,2.5,0,2.41391899181e-06,-6.09923972661e-07,2.4897815365e-06,5.49377602965e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.41391899181e-06,-6.09923972661e-07,2.4897815365e-06,5.49377602965e-07,1,0,2.5,0,59,1
stats,60,1.90456285054e-06,-6.81988808537e-07,2.02298497243e-06,6.02939849159e-07,1,0,2.5,0,1.90456285054e-06,-6.81988808537e-07,2.02298497243e-06,6.02939849159e-07,1,0,2.5,0,1.90456285054e-06,-6.81988808537e-07,2.02298497243e-06,6.02939849159e-07,1,0,2.5,0,1.90456285054e-06,-6.81988808537e-07,2.02298497243e-06,6.02939849159e-07,1,0,2.5,0,1,1.90456285054e-06,-6.81988808537e-07,2.02298497243e-06,6.02939849159e-07,1,0,2.5,0,1.90456285054e-06,-6.81988808537e-07,2.02298497243e-06,6.02939849159e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.90456285054e-06,-6.81988808537e-07,2.02298497243e-06,6.02939849159e-07,1,0,2.5,0,60,1
stats,61,1.34657818762e-06,-7.491486258e-07,1.54094016125e-06,6.54601535643e-07,1,0,2.5,0,1.34657818762e-06,-7.491486258e-07,1.54094016125e-06,6.54601535643e-07,1,0,2.5,0,1.34657818762e-06,-7.491486258e-07,1.54094016125e-06,6.54601535643e-07,1,0,2.5,0,1.34657818762e-06,-7.491486258e-07,1.54094016125e-06,6.54601535643e-07,1,0,2.5,0,1,1.34657818762e-06,-7.491486258e-07,1.54094016125e-06,6.54601535643e-07,1,0,2.5,0,1.34657818762e-06,-7.491486258e-07,1.54094016125e-06,6.54601535643e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.34657818762e-06,-7.491486258e-07,1.54094016125e-06,6.54601535643e-07,1,0,2.5,0,61,1
stats,62,9.64129640124e-07,-7.45328065932e-07,1.21863035929e-06,6.77837874719e-07,1,0,2.5,0,9.64129640124e-07,-7.45328065932e-07,1.21863035929e-06,6.77837874719e-07,1,0,2.5,0,9.64129640124e-07,-7.45328065932e-07,1.21863035929e-06,6.77837874719e-07,1,0,2.5,0,9.64129640124e-07,-7.45328065932e-07,1.21863035929e-06,6.77837874719e-07,1,0,2.5,0,1,9.64129640124e-07,-7.45328065932e-07,1.21863035929e-06,6.77837874719e-07,1,0,2.5,0,9.64129640124e-07,-7.45328065932e-07,1.21863035929e-06,6.77837874719e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,9.64129640124e-07,-7.45328065932e-07,1.21863035929e-06,6.77837874719e-07,1,0,2.5,0,62,1
stats,63,7.34955904136e-07,-7.23270886738e-07,1.03115519323e-06,6.86695500463e-07,1,0,2.5,0,7.34955904136e-07,-7.23270886738e-07,1.03115519323e-06,6.86695500463e-07,1,0,2.5,0,7.34955904136e-07,-7.23270886738e-07,1.03115519323e-06,6.86695500463e-07,1,0,2.5,0,7.34955904136e-07,-7.23270886738e-07,1.03115519323e-06,6.86695500463e-07,1,0,2.5,0,1,7.34955904136e-07,-7.23270886738e-07,1.03115519323e-06,6.86695500463e-07,1,0,2.5,0,7.34955904136e-07,-7.23270886738e-07,1.03115519323e-06,6.86695500463e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,7.34955904136e-07,-7.23270886738e-07,1.03115519323e-06,6.86695500463e-07,1,0,2.5,0,63,1
stats,64,3.49776200892e-07,-7.81174492204e-07,8.55907103414e-07,7.19759782442e-07,1,0,2.5,0,3.49776200892e-07,-7.81174492204e-07,8.55907103414e-07,7.19759782442e-07,1,0,2.5,0,3.49776200892e-07,-7.81174492204e-07,8.55907103414e-07,7.19759782442e-07,1,0,2.5,0,3.49776200892e-07,-7.81174492204e-07,8.55907103414e-07,7.19759782442e-07,1,0,2.5,0,1,3.49776200892e-07,-7.81174492204e-07,8.55907103414e-07,7.19759782442e-07,1,0,2.5,0,3.49776200892e-07,-7.81174492204e-07,8.55907103414e-07,7.19759782442e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,3.49776200892e-07,-7.81174492204e-07,8.55907103414e-07,7.19759782442e-07,1,0,2.5,0,64,1
stats,65,3.81026801222e-08,-7.81726782861e-07,7.82654808518e-07,7.33300566935e-07,1,0,2.5,0,3.81026801222e-08,-7.81726782861e-07,7.82654808518e-07,7.33300566935e-07,1,0,2.5,0,3.81026801222e-08,-7.81726782861e-07,7.82654808518e-07,7.33300566935e-07,1,0,2.5,0,3.81026801222e-08,-7.81726782861e-07,7.82654808518e-07,7.33300566935e-07,1,0,2.5,0,1,3.81026801222e-08,-7.81726782861e-07,7.82654808518e-07,7.33300566935e-07,1,0,2.5,0,3.81026801222e-08,-7.81726782861e-07,7.82654808518e-07,7.33300566935e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,3.81026801222e-08,-7.81726782861e-07,7.82654808518e-07,7.33300566935e-07,1,0,2.5,0,65,1
stats,66,-2.44901713131e-07,-7.81811309025e-07,8.19271463115e-07,7.42441557122e-07,1,0,2.5,0,-2.44901713131e-07,-7.81811309025e-07,8.19271463115e-07,7.42441557122e-07,1,0,2.5,0,-2.44901713131e-07,-7.81811309025e-07,8.19271463115e-07,7.42441557122e-07,1,0,2.5,0,-2.44901713131e-07,-7.81811309025e-07,8.19271463115e-07,7.42441557122e-07,1,0,2.5,0,1,-2.44901713131e-07,-7.81811309025e-07,8.19271463115e-07,7.42441557122e-07,1,0,2.5,0,-2.44901713131e-07,-7.81811309025e-07,8.19271463115e-07,7.42441557122e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.44901713131e-07,-7.81811309025e-07,8.19271463115e-07,7.42441557122e-07,1,0,2.5,0,66,1
stats,67,-5.510045753e-07,-7.89242676547e-07,9.62553940553e-07,7.5045312542e-07,1,0,2.5,0,-5.510045753e-07,-7.89242676547e-07,9.62553940553e-07,7.5045312542e-07,1,0,2.5,0,-5.510045753e-07,-7.89242676547e-07,9.62553940553e-07,7.5045312542e-07,1,0,2.5,0,-5.510045753e-07,-7.89242676547e-07,9.62553940553e-07,7.5045312542e-07,1,0,2.5,0,1,-5.510045753e-07,-7.89242676547e-07,9.62553940553e-07,7.5045312542e-07,1,0,2.5,0,-5.510045753e-07,-7.89242676547e-07,9.62553940553e-07,7.5045312542e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-5.510045753e-07,-7.89242676547e-07,9.62553940553e-07,7.5045312542e-07,1,0,2.5,0,67,1
stats,68,-7.70685687712e-07,-7.46970329146e-07,1.07327582555e-06,7.39227232316e-07,1,0,2.5,0,-7.70685687712e-07,-7.46970329146e-07,1.07327582555e-06,7.39227232316e-07,1,0,2.5,0,-7.70685687712e-07,-7.46970329146e-07,1.07327582555e-06,7.39227232316e-07,1,0,2.5,0,-7.70685687712e-07,-7.46970329146e-07,1.07327582555e-06,7.39227232316e-07,1,0,2.5,0,1,-7.70685687712e-07,-7.46970329146e-07,1.07327582555e-06,7.39227232316e-07,1,0,2.5,0,-7.70685687712e-07,-7.46970329146e-07,1.07327582555e-06,7.39227232316e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-7.70685687712e-07,-7.46970329146e-07,1.07327582555e-06,7.39227232316e-07,1,0,2.5,0,68,1
stats,69,-9.22013953186e-07,-7.02634508798e-07,1.15922603072e-06,7.20837419976e-07,1,0,2.5,0,-9.22013953186e-07,-7.02634508798e-07,1.15922603072e-06,7.20837419976e-07,1,0,2.5,0,-9.22013953186e-07,-7.02634508798e-07,1.15922603072e-06,7.20837419976e-07,1,0,2.5,0,-9.22013953186e-07,-7.02634508798e-07,1.15922603072e-06,7.20837419976e-07,1,0,2.5,0,1,-9.22013953186e-07,-7.02634508798e-07,1.15922603072e-06,7.20837419976e-07,1,0,2.5,0,-9.22013953186e-07,-7.02634508798e-07,1.15922603072e-06,7.20837419976e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-9.22013953186e-07,-7.02634508798e-07,1.15922603072e-06,7.20837419976e-07,1,0,2.5,0,69,1
stats,70,-1.06505467556e-06,-6.75862963817e-07,1.26140093926e-06,7.03822195192e-07,1,0,2.5,0,-1.06505467556e-06,-6.75862963817e-07,1.26140093926e-06,7.03822195192e-07,1,0,2.5,0,-1.06505467556e-06,-6.75862963817e-07,1.26140093926e-06,7.03822195192e-07,1,0,2.5,0,-1.06505467556e-06,-6.75862963817e-07,1.26140093926e-06,7.03822195192e-07,1,0,2.5,0,1,-1.06505467556e-06,-6.75862963817e-07,1.26140093926e-06,7.03822195192e-07,1,0,2.5,0,-1.06505467556e-06,-6.75862963817e-07,1.26140093926e-06,7.03822195192e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.06505467556e-06,-6.75862963817e-07,1.26140093926e-06,7.03822195192e-07,1,0,2.5,0,70,1
stats,71,-1.11961219318e-06,-6.05043339874e-07,1.2726385421e-06,6.6974166657e-07,1,0,2.5,0,-1.11961219318e-06,-6.05043339874e-07,1.2726385421e-06,6.6974166657e-07,1,0,2.5,0,-1.11961219318e-06,-6.05043339874e-07,1.2726385421e-06,6.6974166657e-07,1,0,2.5,0,-1.11961219318e-06,-6.05043339874e-07,1.2726385421e-06,6.6974166657e-07,1,0,2.5,0,1,-1.11961219318e-06,-6.05043339874e-07,1.2726385421e-06,6.6974166657e-07,1,0,2.5,0,-1.11961219318e-06,-6.05043339874e-07,1.2726385421e-06,6.6974166657e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.11961219318e-06,-6.05043339874e-07,1.2726385421e-06,6.6974166657e-07,1,0,2.5,0,71,1
stats,72,-1.14550471153e-06,-5.45827788301e-07,1.26890074625e-06,6.36723711978e-07,1,0,2.5,0,-1.14550471153e-06,-5.45827788301e-07,1.26890074625e-06,6.36723711978e-07,1,0,2.5,0,-1.14550471153e-06,-5.45827788301e-07,1.26890074625e-06,6.36723711978e-07,1,0,2.5,0,-1.14550471153e-06,-5.45827788301e-07,1.26890074625e-06,6.36723711978e-07,1,0,2.5,0,1,-1.14550471153e-06,-5.45827788301e-07,1.26890074625e-06,6.36723711978e-07,1,0,2.5,0,-1.14550471153e-06,-5.45827788301e-07,1.26890074625e-06,6.36723711978e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.14550471153e-06,-5.45827788301e-07,1.26890074625e-06,6.36723711978e-07,1,0,2.5,0,72,1
stats,73,-1.1753978697e-06,-5.08299535795e-07,1.28059696181e-06,6.06456751484e-07,1,0,2.5,0,-1.1753978697e-06,-5.08299535795e-07,1.28059696181e-06,6.06456751484e-07,1,0,2.5,0,-1.1753978697e-06,-5.08299535795e-07,1.28059696181e-06,6.06456751484e-07,1,0,2.5,0,-1.1753978697e-06,-5.08299535795e-07,1.28059696181e-06,6.06456751484e-07,1,0,2.5,0,1,-1.1753978697e-06,-5.08299535795e-07,1.28059696181e-06,6.06456751484e-07,1,0,2.5,0,-1.1753978697e-06,-5.08299535795e-07,1.28059696181e-06,6.06456751484e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.1753978697e-06,-5.08299535795e-07,1.28059696181e-06,6.06456751484e-07,1,0,2.5,0,73,1
stats,74,-1.18172897601e-06,-4.38384603285e-07,1.26042232296e-06,5.66443191019e-07,1,0,2.5,0,-1.18172897601e-06,-4.38384603285e-07,1.26042232296e-06,5.66443191019e-07,1,0,2.5,0,-1.18172897601e-06,-4.38384603285e-07,1.26042232296e-06,5.66443191019e-07,1,0,2.5,0,-1.18172897601e-06,-4.38384603285e-07,1.26042232296e-06,5.66443191019e-07,1,0,2.5,0,1,-1.18172897601e-06,-4.38384603285e-07,1.26042232296e-06,5.66443191019e-07,1,0,2.5,0,-1.18172897601e-06,-4.38384603285e-07,1.26042232296e-06,5.66443191019e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.18172897601e-06,-4.38384603285e-07,1.26042232296e-06,5.66443191019e-07,1,0,2.5,0,74,1
stats,75,-1.12155123588e-06,-3.642645936e-07,1.1792225223e-06,5.19680497746e-07,1,0,2.5,0,-1.12155123588e-06,-3.642645936e-07,1.1792225223e-06,5.19680497746e-07,1,0,2.5,0,-1.12155123588e-06,-3.642645936e-07,1.1792225223e-06,5.19680497746e-07,1,0,2.5,0,-1.12155123588e-06,-3.642645936e-07,1.1792225223e-06,5.19680497746e-07,1,0,2.5,0,1,-1.12155123588e-06,-3.642645936e-07,1.1792225223e-06,5.19680497746e-07,1,0,2.5,0,-1.12155123588e-06,-3.642645936e-07,1.1792225223e-06,5.19680497746e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.12155123588e-06,-3.642645936e-07,1.1792225223e-06,5.19680497746e-07,1,0,2.5,0,75,1
stats,76,-1.04121681943e-06,-3.16084680207e-07,1.08813696897e-06,4.77547587252e-07,1,0,2.5,0,-1.04121681943e-06,-3.16084680207e-07,1.08813696897e-06,4.77547587252e-07,1,0,2.5,0,-1.04121681943e-06,-3.16084680207e-07,1.08813696897e-06,4.77547587252e-07,1,0,2.5,0,-1.04121681943e-06,-3.16084680207e-07,1.08813696897e-06,4.77547587252e-07,1,0,2.5,0,1,-1.04121681943e-06,-3.16084680207e-07,1.08813696897e-06,4.77547587252e-07,1,0,2.5,0,-1.04121681943e-06,-3.16084680207e-07,1.08813696897e-06,4.77547587252e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.04121681943e-06,-3.16084680207e-07,1.08813696897e-06,4.77547587252e-07,1,0,2.5,0,76,1
stats,77,-9.89549221231e-07,-2.53637466585e-07,1.02153785519e-06,4.33894769003e-07,1,0,2.5,0,-9.89549221231e-07,-2.53637466585e-07,1.02153785519e-06,4.33894769003e-07,1,0,2.5,0,-9.89549221231e-07,-2.53637466585e-07,1.02153785519e-06,4.33894769003e-07,1,0,2.5,0,-9.89549221231e-07,-2.53637466585e-07,1.02153785519e-06,4.33894769003e-07,1,0,2.5,0,1,-9.89549221231e-07,-2.53637466585e-07,1.02153785519e-06,4.33894769003e-07,1,0,2.5,0,-9.89549221231e-07,-2.53637466585e-07,1.02153785519e-06,4.33894769003e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-9.89549221231e-07,-2.53637466585e-07,1.02153785519e-06,4.33894769003e-07,1,0,2.5,0,77,1
stats,78,-9.12643997708e-07,-1.7333375979e-07,9.28958399982e-07,3.82741802696e-07,1,0,2.5,0,-9.12643997708e-07,-1.7333375979e-07,9.28958399982e-07,3.82741802696e-07,1,0,2.5,0,-9.12643997708e-07,-1.7333375979e-07,9.28958399982e-07,3.82741802696e-07,1,0,2.5,0,-9.12643997708e-07,-1.7333375979e-07,9.28958399982e-07,3.82741802696e-07,1,0,2.5,0,1,-9.12643997708e-07,-1.7333375979e-07,9.28958399982e-07,3.82741802696e-07,1,0,2.5,0,-9.12643997708e-07,-1.7333375979e-07,9.28958399982e-07,3.82741802696e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-9.12643997708e-07,-1.7333375979e-07,9.28958399982e-07,3.82741802696e-07,1,0,2.5,0,78,1
stats,79,-7.82222002726e-07,-9.39278308465e-08,7.87841145211e-07,3.27859993376e-07,1,0,2.5,0,-7.82222002726e-07,-9.39278308465e-08,7.87841145211e-07,3.27859993376e-07,1,0,2.5,0,-7.82222002726e-07,-9.39278308465e-08,7.87841145211e-07,3.27859993376e-07,1,0,2.5,0,-7.82222002726e-07,-9.39278308465e-08,7.87841145211e-07,3.27859993376e-07,1,0,2.5,0,1,-7.82222002726e-07,-9.39278308465e-08,7.87841145211e-07,3.27859993376e-07,1,0,2.5,0,-7.82222002726e-07,-9.39278308465e-08,7.87841145211e-07,3.27859993376e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-7.82222002726e-07,-9.39278308465e-08,7.87841145211e-07,3.27859993376e-07,1,0,2.5,0,79,1
stats,80,-6.54462780858e-07,-3.81773617164e-08,6.55575377095e-07,2.80166744915e-07,1,0,2.5,0,-6.54462780858e-07,-3.81773617164e-08,6.55575377095e-07,2.80166744915e-07,1,0,2.5,0,-6.54462780858e-07,-3.81773617164e-08,6.55575377095e-07,2.80166744915e-07,1,0,2.5,0,-6.54462780858e-07,-3.81773617164e-08,6.55575377095e-07,2.80166744915e-07,1,0,2.5,0,1,-6.54462780858e-07,-3.81773617164e-08,6.55575377095e-07,2.80166744915e-07,1,0,2.5,0,-6.54462780858e-07,-3.81773617164e-08,6.55575377095e-07,2.80166744915e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-6.54462780858e-07,-3.81773617164e-08,6.55575377095e-07,2.80166744915e-07,1,0,2.5,0,80,1
stats,81,-5.49076332845e-07,3.07765546381e-08,5.49938192762e-07,2.30051952599e-07,1,0,2.5,0,-5.49076332845e-07,3.07765546381e-08,5.49938192762e-07,2.30051952599e-07,1,0,2.5,0,-5.49076332845e-07,3.07765546381e-08,5.49938192762e-07,2.30051952599e-07,1,0,2.5,0,-5.49076332845e-07,3.07765546381e-08,5.49938192762e-07,2.30051952599e-07,1,0,2.5,0,1,-5.49076332845e-07,3.07765546381e-08,5.49938192762e-07,2.30051952599e-07,1,0,2.5,0,-5.49076332845e-07,3.07765546381e-08,5.49938192762e-07,2.30051952599e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-5.49076332845e-07,3.07765546381e-08,5.49938192762e-07,2.30051952599e-07,1,0,2.5,0,81,1
stats,82,-4.07399824098e-07,9.972568904e-08,4.19427976794e-07,1.76778016225e-07,1,0,2.5,0,-4.07399824098e-07,9.972568904e-08,4.19427976794e-07,1.76778016225e-07,1,0,2.5,0,-4.07399824098e-07,9.972568904e-08,4.19427976794e-07,1.76778016225e-07,1,0,2.5,0,-4.07399824098e-07,9.972568904e-08,4.19427976794e-07,1.76778016225e-07,1,0,2.5,0,1,-4.07399824098e-07,9.972568904e-08,4.19427976794e-07,1.76778016225e-07,1,0,2.5,0,-4.07399824098e-07,9.972568904e-08,4.19427976794e-07,1.76778016225e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.07399824098e-07,9.972568904e-08,4.19427976794e-07,1.76778016225e-07,1,0,2.5,0,82,1
stats,83,-2.28155343507e-07,1.71662961179e-07,2.85522389731e-07,1.1987035009e-07,1,0,2.5,0,-2.28155343507e-07,1.71662961179e-07,2.85522389731e-07,1.1987035009e-07,1,0,2.5,0,-2.28155343507e-07,1.71662961179e-07,2.85522389731e-07,1.1987035009e-07,1,0,2.5,0,-2.28155343507e-07,1.71662961179e-07,2.85522389731e-07,1.1987035009e-07,1,0,2.5,0,1,-2.28155343507e-07,1.71662961179e-07,2.85522389731e-07,1.1987035009e-07,1,0,2.5,0,-2.28155343507e-07,1.71662961179e-07,2.85522389731e-07,1.1987035009e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.28155343507e-07,1.71662961179e-07,2.85522389731e-07,1.1987035009e-07,1,0,2.5,0,83,1
stats,84,-2.94678326185e-08,2.29235965321e-07,2.311222147e-07,6.62693651066e-08,1,0,2.5,0,-2.94678326185e-08,2.29235965321e-07,2.311222147e-07,6.62693651066e-08,1,0,2.5,0,-2.94678326185e-08,2.29235965321e-07,2.311222147e-07,6.62693651066e-08,1,0,2.5,0,-2.94678326185e-08,2.29235965321e-07,2.311222147e-07,6.62693651066e-08,1,0,2.5,0,1,-2.94678326185e-08,2.29235965321e-07,2.311222147e-07,6.62693651066e-08,1,0,2.5,0,-2.94678326185e-08,2.29235965321e-07,2.311222147e-07,6.62693651066e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.94678326185e-08,2.29235965321e-07,2.311222147e-07,6.62693651066e-08,1,0,2.5,0,84,1
stats,85,1.41754739502e-07,2.89538093057e-07,3.22376649819e-07,1.55431862936e-08,1,0,2.5,0,1.41754739502e-07,2.89538093057e-07,3.22376649819e-07,1.55431862936e-08,1,0,2.5,0,1.41754739502e-07,2.89538093057e-07,3.22376649819e-07,1.55431862936e-08,1,0,2.5,0,1.41754739502e-07,2.89538093057e-07,3.22376649819e-07,1.55431862936e-08,1,0,2.5,0,1,1.41754739502e-07,2.89538093057e-07,3.22376649819e-07,1.55431862936e-08,1,0,2.5,0,1.41754739502e-07,2.89538093057e-07,3.22376649819e-07,1.55431862936e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.41754739502e-07,2.89538093057e-07,3.22376649819e-07,1.55431862936e-08,1,0,2.5,0,85,1
stats,86,3.17848389386e-07,3.50656904402e-07,4.7327355901e-07,-3.54809515102e-08,1,0,2.5,0,3.17848389386e-07,3.50656904402e-07,4.7327355901e-07,-3.54809515102e-08,1,0,2.5,0,3.17848389386e-07,3.50656904402e-07,4.7327355901e-07,-3.54809515102e-08,1,0,2.5,0,3.17848389386e-07,3.50656904402e-07,4.7327355901e-07,-3.54809515102e-08,1,0,2.5,0,1,3.17848389386e-07,3.50656904402e-07,4.7327355901e-07,-3.54809515102e-08,1,0,2.5,0,3.17848389386e-07,3.50656904402e-07,4.7327355901e-07,-3.54809515102e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,3.17848389386e-07,3.50656904402e-07,4.7327355901e-07,-3.54809515102e-08,1,0,2.5,0,86,1
stats,87,5.22476909737e-07,4.11110818277e-07,6.64826472985e-07,-8.81552182364e-08,1,0,2.5,0,5.22476909737e-07,4.11110818277e-07,6.64826472985e-07,-8.81552182364e-08,1,0,2.5,0,5.22476909737e-07,4.11110818277e-07,6.64826472985e-07,-8.81552182364e-08,1,0,2.5,0,5.22476909737e-07,4.11110818277e-07,6.64826472985e-07,-8.81552182364e-08,1,0,2.5,0,1,5.22476909737e-07,4.11110818277e-07,6.64826472985e-07,-8.81552182364e-08,1,0,2.5,0,5.22476909737e-07,4.11110818277e-07,6.64826472985e-07,-8.81552182364e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,5.22476909737e-07,4.11110818277e-07,6.64826472985e-07,-8.81552182364e-08,1,0,2.5,0,87,1
stats,88,6.81837491356e-07,4.50828167686e-07,8.17403474684e-07,-1.30330462866e-07,1,0,2.5,0,6.81837491356e-07,4.50828167686e-07,8.17403474684e-07,-1.30330462866e-07,1,0,2.5,0,6.81837491356e-07,4.50828167686e-07,8.17403474684e-07,-1.30330462866e-07,1,0,2.5,0,6.81837491356e-07,4.50828167686e-07,8.17403474684e-07,-1.30330462866e-07,1,0,2.5,0,1,6.81837491356e-07,4.50828167686e-07,8.17403474684e-07,-1.30330462866e-07,1,0,2.5,0,6.81837491356e-07,4.50828167686e-07,8.17403474684e-07,-1.30330462866e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,6.81837491356e-07,4.50828167686e-07,8.17403474684e-07,-1.30330462866e-07,1,0,2.5,0,88,1
stats,89,8.18205705855e-07,4.95405743095e-07,9.56497501647e-07,-1.7209143266e-07,1,0,2.5,0,8.18205705855e-07,4.95405743095e-07,9.56497501647e-07,-1.7209143266e-07,1,0,2.5,0,8.18205705855e-07,4.95405743095e-07,9.56497501647e-07,-1.7209143266e-07,1,0,2.5,0,8.18205705855e-07,4.95405743095e-07,9.56497501647e-07,-1.7209143266e-07,1,0,2.5,0,1,8.18205705855e-07,4.95405743095e-07,9.56497501647e-07,-1.7209143266e-07,1,0,2.5,0,8.18205705855e-07,4.95405743095e-07,9.56497501647e-07,-1.7209143266e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,8.18205705855e-07,4.95405743095e-07,9.56497501647e-07,-1.7209143266e-07,1,0,2.5,0,89,1
stats,90,9.71203235167e-07,5.41027191048e-07,1.11173119421e-06,-2.15886402088e-07,1,0,2.5,0,9.71203235167e-07,5.41027191048e-07,1.11173119421e-06,-2.15886402088e-07,1,0,2.5,0,9.71203235167e-07,5.41027191048e-07,1.11173119421e-06,-2.15886402088e-07,1,0,2.5,0,9.71203235167e-07,5.41027191048e-07,1.11173119421e-06,-2.15886402088e-07,1,0,2.5,0,1,9.71203235167e-07,5.41027191048e-07,1.11173119421e-06,-2.15886402088e-07,1,0,2.5,0,9.71203235167e-07,5.41027191048e-07,1.11173119421e-06,-2.15886402088e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,9.71203235167e-07,5.41027191048e-07,1.11173119421e-06,-2.15886402088e-07,1,0,2.5,0,90,1
stats,91,1.16530395644e-06,5.90344200191e-07,1.30630758122e-06,-2.6329848879e-07,1,0,2.5,0,1.16530395644e-06,5.90344200191e-07,1.30630758122e-06,-2.6329848879e-07,1,0,2.5,0,1.16530395644e-06,5.90344200191e-07,1.30630758122e-06,-2.6329848879e-07,1,0,2.5,0,1.16530395644e-06,5.90344200191e-07,1.30630758122e-06,-2.6329848879e-07,1,0,2.5,0,1,1.16530395644e-06,5.90344200191e-07,1.30630758122e-06,-2.6329848879e-07,1,0,2.5,0,1.16530395644e-06,5.90344200191e-07,1.30630758122e-06,-2.6329848879e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.16530395644e-06,5.90344200191e-07,1.30630758122e-06,-2.6329848879e-07,1,0,2.5,0,91,1
stats,92,1.35862705974e-06,6.31332625289e-07,1.49814832184e-06,-3.07521418108e-07,1,0,2.5,0,1.35862705974e-06,6.31332625289e-07,1.49814832184e-06,-3.07521418108e-07,1,0,2.5,0,1.35862705974e-06,6.31332625289e-07,1.49814832184e-06,-3.07521418108e-07,1,0,2.5,0,1.35862705974e-06,6.31332625289e-07,1.49814832184e-06,-3.07521418108e-07,1,0,2.5,0,1,1.35862705974e-06,6.31332625289e-07,1.49814832184e-06,-3.07521418108e-07,1,0,2.5,0,1.35862705974e-06,6.31332625289e-07,1.49814832184e-06,-3.07521418108e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.35862705974e-06,6.31332625289e-07,1.49814832184e-06,-3.07521418108e-07,1,0,2.5,0,92,1
stats,93,1.52836753387e-06,6.70182316753e-07,1.66884740338e-06,-3.45896097542e-07,1,0,2.5,0,1.52836753387e-06,6.70182316753e-07,1.66884740338e-06,-3.45896097542e-07,1,0,2.5,0,1.52836753387e-06,6.70182316753e-07,1.66884740338e-06,-3.45896097542e-07,1,0,2.5,0,1.52836753387e-06,6.70182316753e-07,1.66884740338e-06,-3.45896097542e-07,1,0,2.5,0,1,1.52836753387e-06,6.70182316753e-07,1.66884740338e-06,-3.45896097542e-07,1,0,2.5,0,1.52836753387e-06,6.70182316753e-07,1.66884740338e-06,-3.45896097542e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.52836753387e-06,6.70182316753e-07,1.66884740338e-06,-3.45896097542e-07,1,0,2.5,0,93,1
stats,94,1.68926976585e-06,7.07155720647e-07,1.83131146514e-06,-3.81643332048e-07,1,0,2.5,0,1.68926976585e-06,7.07155720647e-07,1.83131146514e-06,-3.81643332048e-07,1,0,2.5,0,1.68926976585e-06,7.07155720647e-07,1.83131146514e-06,-3.81643332048e-07,1,0,2.5,0,1.68926976585e-06,7.07155720647e-07,1.83131146514e-06,-3.81643332048e-07,1,0,2.5,0,1,1.68926976585e-06,7.07155720647e-07,1.83131146514e-06,-3.81643332048e-07,1,0,2.5,0,1.68926976585e-06,7.07155720647e-07,1.83131146514e-06,-3.81643332048e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.68926976585e-06,7.07155720647e-07,1.83131146514e-06,-3.81643332048e-07,1,0,2.5,0,94,1
stats,95,1.82508154012e-06,7.28638383407e-07,1.96515566131e-06,-4.12122346916e-07,1,0,2.5,0,1.82508154012e-06,7.28638383407e-07,1.96515566131e-06,-4.12122346916e-07,1,0,2.5,0,1.82508154012e-06,7.28638383407e-07,1.96515566131e-06,-4.12122346916e-07,1,0,2.5,0,1.82508154012e-06,7.28638383407e-07,1.96515566131e-06,-4.12122346916e-07,1,0,2.5,0,1,1.82508154012e-06,7.28638383407e-07,1.96515566131e-06,-4.12122346916e-07,1,0,2.5,0,1.82508154012e-06,7.28638383407e-07,1.96515566131e-06,-4.12122346916e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.82508154012e-06,7.28638383407e-07,1.96515566131e-06,-4.12122346916e-07,1,0,2.5,0,95,1
stats,96,1.95326447283e-06,7.48515674331e-07,2.09177392207e-06,-4.40213682396e-07,1,0,2.5,0,1.95326447283e-06,7.48515674331e-07,2.09177392207e-06,-4.40213682396e-07,1,0,2.5,0,1.95326447283e-06,7.48515674331e-07,2.09177392207e-06,-4.40213682396e-07,1,0,2.5,0,1.95326447283e-06,7.48515674331e-07,2.09177392207e-06,-4.40213682396e-07,1,0,2.5,0,1,1.95326447283e-06,7.48515674331e-07,2.09177392207e-06,-4.40213682396e-07,1,0,2.5,0,1.95326447283e-06,7.48515674331e-07,2.09177392207e-06,-4.40213682396e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.95326447283e-06,7.48515674331e-07,2.09177392207e-06,-4.40213682396e-07,1,0,2.5,0,96,1
stats,97,2.09476070268e-06,7.75998842073e-07,2.23387473852e-06,-4.69811567427e-07,1,0,2.5,0,2.09476070268e-06,7.75998842073e-07,2.23387473852e-06,-4.69811567427e-07,1,0,2.5,0,2.09476070268e-06,7.75998842073e-07,2.23387473852e-06,-4.69811567427e-07,1,0,2.5,0,2.09476070268e-06,7.75998842073e-07,2.23387473852e-06,-4.69811567427e-07,1,0,2.5,0,1,2.09476070268e-06,7.75998842073e-07,2.23387473852e-06,-4.69811567427e-07,1,0,2.5,0,2.09476070268e-06,7.75998842073e-07,2.23387473852e-06,-4.69811567427e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.09476070268e-06,7.75998842073e-07,2.23387473852e-06,-4.69811567427e-07,1,0,2.5,0,97,1
stats,98,2.24861355491e-06,8.05785475677e-07,2.38863003688e-06,-4.98864039855e-07,1,0,2.5,0,2.24861355491e-06,8.05785475677e-07,2.38863003688e-06,-4.98864039855e-07,1,0,2.5,0,2.24861355491e-06,8.05785475677e-07,2.38863003688e-06,-4.98864039855e-07,1,0,2.5,0,2.24861355491e-06,8.05785475677e-07,2.38863003688e-06,-4.98864039855e-07,1,0,2.5,0,1,2.24861355491e-06,8.05785475677e-07,2.38863003688e-06,-4.98864039855e-07,1,0,2.5,0,2.24861355491e-06,8.05785475677e-07,2.38863003688e-06,-4.98864039855e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.24861355491e-06,8.05785475677e-07,2.38863003688e-06,-4.98864039855e-07,1,0,2.5,0,98,1
stats,99,2.31864441957e-06,8.04945443633e-07,2.45439377977e-06,-5.13745646913e-07,1,0,2.5,0,2.31864441957e-06,8.04945443633e-07,2.45439377977e-06,-5.13745646913e-07,1,0,2.5,0,2.31864441957e-06,8.04945443633e-07,2.45439377977e-06,-5.13745646913e-07,1,0,2.5,0,2.31864441957e-06,8.04945443633e-07,2.45439377977e-06,-5.13745646913e-07,1,0,2.5,0,1,2.31864441957e-06,8.04945443633e-07,2.45439377977e-06,-5.13745646913e-07,1,0,2.5,0,2.31864441957e-06,8.04945443633e-07,2.45439377977e-06,-5.13745646913e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.31864441957e-06,8.04945443633e-07,2.45439377977e-06,-5.13745646913e-07,1,0,2.5,0,99,1
stats,100,2.3999343739e-06,8.05544118521e-07,2.53151847573e-06,-5.286244118e-07,1,0,2.5,0,2.3999343739e-06,8.05544118521e-07,2.53151847573e-06,-5.286244118e-07,1,0,2.5,0,2.3999343739e-06,8.05544118521e-07,2.53151847573e-06,-5.286244118e-07,1,0,2.5,0,2.3999343739e-06,8.05544118521e-07,2.53151847573e-06,-5.286244118e-07,1,0,2.5,0,1,2.3999343739e-06,8.05544118521e-07,2.53151847573e-06,-5.286244118e-07,1,0,2.5,0,2.3999343739e-06,8.05544118521e-07,2.53151847573e-06,-5.286244118e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.3999343739e-06,8.05544118521e-07,2.53151847573e-06,-5.286244118e-07,1,0,2.5,0,100,1
stats,101,2.48128048952e-06,8.09563175608e-07,2.61000877799e-06,-5.42523196145e-07,1,0,2.5,0,2.48128048952e-06,8.09563175608e-07,2.61000877799e-06,-5.42523196145e-07,1,0,2.5,0,2.48128048952e-06,8.09563175608e-07,2.61000877799e-06,-5.42523196145e-07,1,0,2.5,0,2.48128048952e-06,8.09563175608e-07,2.61000877799e-06,-5.42523196145e-07,1,0,2.5,0,1,2.48128048952e-06,8.09563175608e-07,2.61000877799e-06,-5.42523196145e-07,1,0,2.5,0,2.48128048952e-06,8.09563175608e-07,2.61000877799e-06,-5.42523196145e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.48128048952e-06,8.09563175608e-07,2.61000877799e-06,-5.42523196145e-07,1,0,2.5,0,101,1
stats,102,2.51674418905e-06,8.00749205609e-07,2.64106051873e-06,-5.50004529032e-07,1,0,2.5,0,2.51674418905e-06,8.00749205609e-07,2.64106051873e-06,-5.50004529032e-07,1,0,2.5,0,2.51674418905e-06,8.00749205609e-07,2.64106051873e-06,-5.50004529032e-07,1,0,2.5,0,2.51674418905e-06,8.00749205609e-07,2.64106051873e-06,-5.50004529032e-07,1,0,2.5,0,1,2.51674418905e-06,8.00749205609e-07,2.64106051873e-06,-5.50004529032e-07,1,0,2.5,0,2.51674418905e-06,8.00749205609e-07,2.64106051873e-06,-5.50004529032e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.51674418905e-06,8.00749205609e-07,2.64106051873e-06,-5.50004529032e-07,1,0,2.5,0,102,1
stats,103,2.58561749433e-06,8.04082787909e-07,2.70776058642e-06,-5.62169645946e-07,1,0,2.5,0,2.58561749433e-06,8.04082787909e-07,2.70776058642e-06,-5.62169645946e-07,1,0,2.5,0,2.58561749433e-06,8.04082787909e-07,2.70776058642e-06,-5.62169645946e-07,1,0,2.5,0,2.58561749433e-06,8.04082787909e-07,2.70776058642e-06,-5.62169645946e-07,1,0,2.5,0,1,2.58561749433e-06,8.04082787909e-07,2.70776058642e-06,-5.62169645946e-07,1,0,2.5,0,2.58561749433e-06,8.04082787909e-07,2.70776058642e-06,-5.62169645946e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.58561749433e-06,8.04082787909e-07,2.70776058642e-06,-5.62169645946e-07,1,0,2.5,0,103,1
stats,104,2.68437497652e-06,8.10993185496e-07,2.80420726995e-06,-5.75064859731e-07,1,0,2.5,0,2.68437497652e-06,8.10993185496e-07,2.80420726995e-06,-5.75064859731e-07,1,0,2.5,0,2.68437497652e-06,8.10993185496e-07,2.80420726995e-06,-5.75064859731e-07,1,0,2.5,0,2.68437497652e-06,8.10993185496e-07,2.80420726995e-06,-5.75064859731e-07,1,0,2.5,0,1,2.68437497652e-06,8.10993185496e-07,2.80420726995e-06,-5.75064859731e-07,1,0,2.5,0,2.68437497652e-06,8.10993185496e-07,2.80420726995e-06,-5.75064859731e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.68437497652e-06,8.10993185496e-07,2.80420726995e-06,-5.75064859731e-07,1,0,2.5,0,104,1
stats,105,2.72428042081e-06,7.96127267222e-07,2.83822532765e-06,-5.75977026074e-07,1,0,2.5,0,2.72428042081e-06,7.96127267222e-07,2.83822532765e-06,-5.75977026074e-07,1,0,2.5,0,2.72428042081e-06,7.96127267222e-07,2.83822532765e-06,-5.75977026074e-07,1,0,2.5,0,2.72428042081e-06,7.96127267222e-07,2.83822532765e-06,-5.75977026074e-07,1,0,2.5,0,1,2.72428042081e-06,7.96127267222e-07,2.83822532765e-06,-5.75977026074e-07,1,0,2.5,0,2.72428042081e-06,7.96127267222e-07,2.83822532765e-06,-5.75977026074e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.72428042081e-06,7.96127267222e-07,2.83822532765e-06,-5.75977026074e-07,1,0,2.5,0,105,1
stats,106,2.72188208328e-06,7.6995775089e-07,2.82868813883e-06,-5.70311897263e-07,1,0,2.5,0,2.72188208328e-06,7.6995775089e-07,2.82868813883e-06,-5.70311897263e-07,1,0,2.5,0,2.72188208328e-06,7.6995775089e-07,2.82868813883e-06,-5.70311897263e-07,1,0,2.5,0,2.72188208328e-06,7.6995775089e-07,2.82868813883e-06,-5.70311897263e-07,1,0,2.5,0,1,2.72188208328e-06,7.6995775089e-07,2.82868813883e-06,-5.70311897263e-07,1,0,2.5,0,2.72188208328e-06,7.6995775089e-07,2.82868813883e-06,-5.70311897263e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.72188208328e-06,7.6995775089e-07,2.82868813883e-06,-5.70311897263e-07,1,0,2.5,0,106,1
stats,107,2.75652405435e-06,7.54998097818e-07,2.85804958366e-06,-5.69142855511e-07,1,0,2.5,0,2.75652405435e-06,7.54998097818e-07,2.85804958366e-06,-5.69142855511e-07,1,0,2.5,0,2.75652405435e-06,7.54998097818e-07,2.85804958366e-06,-5.69142855511e-07,1,0,2.5,0,2.75652405435e-06,7.54998097818e-07,2.85804958366e-06,-5.69142855511e-07,1,0,2.5,0,1,2.75652405435e-06,7.54998097818e-07,2.85804958366e-06,-5.69142855511e-07,1,0,2.5,0,2.75652405435e-06,7.54998097818e-07,2.85804958366e-06,-5.69142855511e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.75652405435e-06,7.54998097818e-07,2.85804958366e-06,-5.69142855511e-07,1,0,2.5,0,107,1
stats,108,2.77720528175e-06,7.3693900049e-07,2.8733165891e-06,-5.65288758025e-07,1,0,2.5,0,2.77720528175e-06,7.3693900049e-07,2.8733165891e-06,-5.65288758025e-07,1,0,2.5,0,2.77720528175e-06,7.3693900049e-07,2.8733165891e-06,-5.65288758025e-07,1,0,2.5,0,2.77720528175e-06,7.3693900049e-07,2.8733165891e-06,-5.65288758025e-07,1,0,2.5,0,1,2.77720528175e-06,7.3693900049e-07,2.8733165891e-06,-5.65288758025e-07,1,0,2.5,0,2.77720528175e-06,7.3693900049e-07,2.8733165891e-06,-5.65288758025e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.77720528175e-06,7.3693900049e-07,2.8733165891e-06,-5.65288758025e-07,1,0,2.5,0,108,1
stats,109,2.76319087789e-06,7.05873844709e-07,2.85192595584e-06,-5.54207758796e-07,1,0,2.5,0,2.76319087789e-06,7.05873844709e-07,2.85192595584e-06,-5.54207758796e-07,1,0,2.5,0,2.76319087789e-06,7.05873844709e-07,2.85192595584e-06,-5.54207758796e-07,1,0,2.5,0,2.76319087789e-06,7.05873844709e-07,2.85192595584e-06,-5.54207758796e-07,1,0,2.5,0,1,2.76319087789e-06,7.05873844709e-07,2.85192595584e-06,-5.54207758796e-07,1,0,2.5,0,2.76319087789e-06,7.05873844709e-07,2.85192595584e-06,-5.54207758796e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.76319087789e-06,7.05873844709e-07,2.85192595584e-06,-5.54207758796e-07,1,0,2.5,0,109,1
stats,110,2.74715694104e-06,6.73000840834e-07,2.82839209831e-06,-5.41096540019e-07,1,0,2.5,0,2.74715694104e-06,6.73000840834e-07,2.82839209831e-06,-5.41096540019e-07,1,0,2.5,0,2.74715694104e-06,6.73000840834e-07,2.82839209831e-06,-5.41096540019e-07,1,0,2.5,0,2.74715694104e-06,6.73000840834e-07,2.82839209831e-06,-5.41096540019e-07,1,0,2.5,0,1,2.74715694104e-06,6.73000840834e-07,2.82839209831e-06,-5.41096540019e-07,1,0,2.5,0,2.74715694104e-06,6.73000840834e-07,2.82839209831e-06,-5.41096540019e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.74715694104e-06,6.73000840834e-07,2.82839209831e-06,-5.41096540019e-07,1,0,2.5,0,110,1
stats,111,2.73119417216e-06,6.43833345748e-07,2.80605468106e-06,-5.28212865447e-07,1,0,2.5,0,2.73119417216e-06,6.43833345748e-07,2.80605468106e-06,-5.28212865447e-07,1,0,2.5,0,2.73119417216e-06,6.43833345748e-07,2.80605468106e-06,-5.28212865447e-07,1,0,2.5,0,2.73119417216e-06,6.43833345748e-07,2.80605468106e-06,-5.28212865447e-07,1,0,2.5,0,1,2.73119417216e-06,6.43833345748e-07,2.80605468106e-06,-5.28212865447e-07,1,0,2.5,0,2.73119417216e-06,6.43833345748e-07,2.80605468106e-06,-5.28212865447e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.73119417216e-06,6.43833345748e-07,2.80605468106e-06,-5.28212865447e-07,1,0,2.5,0,111,1
stats,112,2.69808788289e-06,6.09379696925e-07,2.76604805549e-06,-5.12080021053e-07,1,0,2.5,0,2.69808788289e-06,6.09379696925e-07,2.76604805549e-06,-5.12080021053e-07,1,0,2.5,0,2.69808788289e-06,6.09379696925e-07,2.76604805549e-06,-5.12080021053e-07,1,0,2.5,0,2.69808788289e-06,6.09379696925e-07,2.76604805549e-06,-5.12080021053e-07,1,0,2.5,0,1,2.69808788289e-06,6.09379696925e-07,2.76604805549e-06,-5.12080021053e-07,1,0,2.5,0,2.69808788289e-06,6.09379696925e-07,2.76604805549e-06,-5.12080021053e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.69808788289e-06,6.09379696925e-07,2.76604805549e-06,-5.12080021053e-07,1,0,2.5,0,112,1
stats,113,2.65560356638e-06,5.6859465758e-07,2.71579278888e-06,-4.9247825018e-07,1,0,2.5,0,2.65560356638e-06,5.6859465758e-07,2.71579278888e-06,-4.9247825018e-07,1,0,2.5,0,2.65560356638e-06,5.6859465758e-07,2.71579278888e-06,-4.9247825018e-07,1,0,2.5,0,2.65560356638e-06,5.6859465758e-07,2.71579278888e-06,-4.9247825018e-07,1,0,2.5,0,1,2.65560356638e-06,5.6859465758e-07,2.71579278888e-06,-4.9247825018e-07,1,0,2.5,0,2.65560356638e-06,5.6859465758e-07,2.71579278888e-06,-4.9247825018e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.65560356638e-06,5.6859465758e-07,2.71579278888e-06,-4.9247825018e-07,1,0,2.5,0,113,1
stats,114,2.60939509644e-06,5.28370435404e-07,2.66235201707e-06,-4.72240174076e-07,1,0,2.5,0,2.60939509644e-06,5.28370435404e-07,2.66235201707e-06,-4.72240174076e-07,1,0,2.5,0,2.60939509644e-06,5.28370435404e-07,2.66235201707e-06,-4.72240174076e-07,1,0,2.5,0,2.60939509644e-06,5.28370435404e-07,2.66235201707e-06,-4.72240174076e-07,1,0,2.5,0,1,2.60939509644e-06,5.28370435404e-07,2.66235201707e-06,-4.72240174076e-07,1,0,2.5,0,2.60939509644e-06,5.28370435404e-07,2.66235201707e-06,-4.72240174076e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.60939509644e-06,5.28370435404e-07,2.66235201707e-06,-4.72240174076e-07,1,0,2.5,0,114,1
stats,115,2.55807526628e-06,4.86073190586e-07,2.60384649664e-06,-4.50847238653e-07,1,0,2.5,0,2.55807526628e-06,4.86073190586e-07,2.60384649664e-06,-4.50847238653e-07,1,0,2.5,0,2.55807526628e-06,4.86073190586e-07,2.60384649664e-06,-4.50847238653e-07,1,0,2.5,0,2.55807526628e-06,4.86073190586e-07,2.60384649664e-06,-4.50847238653e-07,1,0,2.5,0,1,2.55807526628e-06,4.86073190586e-07,2.60384649664e-06,-4.50847238653e-07,1,0,2.5,0,2.55807526628e-06,4.86073190586e-07,2.60384649664e-06,-4.50847238653e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.55807526628e-06,4.86073190586e-07,2.60384649664e-06,-4.50847238653e-07,1,0,2.5,0,115,1
stats,116,2.50036646321e-06,4.40228035359e-07,2.53882512879e-06,-4.27085751653e-07,1,0,2.5,0,2.50036646321e-06,4.40228035359e-07,2.53882512879e-06,-4.27085751653e-07,1,0,2.5,0,2.50036646321e-06,4.40228035359e-07,2.53882512879e-06,-4.27085751653e-07,1,0,2.5,0,2.50036646321e-06,4.40228035359e-07,2.53882512879e-06,-4.27085751653e-07,1,0,2.5,0,1,2.50036646321e-06,4.40228035359e-07,2.53882512879e-06,-4.27085751653e-07,1,0,2.5,0,2.50036646321e-06,4.40228035359e-07,2.53882512879e-06,-4.27085751653e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.50036646321e-06,4.40228035359e-07,2.53882512879e-06,-4.27085751653e-07,1,0,2.5,0,116,1
stats,117,2.42207761403e-06,3.90671715422e-07,2.45338219429e-06,-3.99870685897e-07,1,0,2.5,0,2.42207761403e-06,3.90671715422e-07,2.45338219429e-06,-3.99870685897e-07,1,0,2.5,0,2.42207761403e-06,3.90671715422e-07,2.45338219429e-06,-3.99870685897e-07,1,0,2.5,0,2.42207761403e-06,3.90671715422e-07,2.45338219429e-06,-3.99870685897e-07,1,0,2.5,0,1,2.42207761403e-06,3.90671715422e-07,2.45338219429e-06,-3.99870685897e-07,1,0,2.5,0,2.42207761403e-06,3.90671715422e-07,2.45338219429e-06,-3.99870685897e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.42207761403e-06,3.90671715422e-07,2.45338219429e-06,-3.99870685897e-07,1,0,2.5,0,117,1
stats,118,2.33593937082e-06,3.42254196539e-07,2.36087930716e-06,-3.7184159396e-07,1,0,2.5,0,2.33593937082e-06,3.42254196539e-07,2.36087930716e-06,-3.7184159396e-07,1,0,2.5,0,2.33593937082e-06,3.42254196539e-07,2.36087930716e-06,-3.7184159396e-07,1,0,2.5,0,2.33593937082e-06,3.42254196539e-07,2.36087930716e-06,-3.7184159396e-07,1,0,2.5,0,1,2.33593937082e-06,3.42254196539e-07,2.36087930716e-06,-3.7184159396e-07,1,0,2.5,0,2.33593937082e-06,3.42254196539e-07,2.36087930716e-06,-3.7184159396e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.33593937082e-06,3.42254196539e-07,2.36087930716e-06,-3.7184159396e-07,1,0,2.5,0,118,1
stats,119,2.26786823987e-06,2.95974786013e-07,2.28710018746e-06,-3.46113552041e-07,1,0,2.5,0,2.26786823987e-06,2.95974786013e-07,2.28710018746e-06,-3.46113552041e-07,1,0,2.5,0,2.26786823987e-06,2.95974786013e-07,2.28710018746e-06,-3.46113552041e-07,1,0,2.5,0,2.26786823987e-06,2.95974786013e-07,2.28710018746e-06,-3.46113552041e-07,1,0,2.5,0,1,2.26786823987e-06,2.95974786013e-07,2.28710018746e-06,-3.46113552041e-07,1,0,2.5,0,2.26786823987e-06,2.95974786013e-07,2.28710018746e-06,-3.46113552041e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.26786823987e-06,2.95974786013e-07,2.28710018746e-06,-3.46113552041e-07,1,0,2.5,0,119,1
stats,120,2.17642855205e-06,2.42107631721e-07,2.18985337597e-06,-3.16801134659e-07,1,0,2.5,0,2.17642855205e-06,2.42107631721e-07,2.18985337597e-06,-3.16801134659e-07,1,0,2.5,0,2.17642855205e-06,2.42107631721e-07,2.18985337597e-06,-3.16801134659e-07,1,0,2.5,0,2.17642855205e-06,2.42107631721e-07,2.18985337597e-06,-3.16801134659e-07,1,0,2.5,0,1,2.17642855205e-06,2.42107631721e-07,2.18985337597e-06,-3.16801134659e-07,1,0,2.5,0,2.17642855205e-06,2.42107631721e-07,2.18985337597e-06,-3.16801134659e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.17642855205e-06,2.42107631721e-07,2.18985337597e-06,-3.16801134659e-07,1,0,2.5,0,120,1
stats,121,2.07737230085e-06,1.87932101881e-07,2.08585584005e-06,-2.86898966806e-07,1,0,2.5,0,2.07737230085e-06,1.87932101881e-07,2.08585584005e-06,-2.86898966806e-07,1,0,2.5,0,2.07737230085e-06,1.87932101881e-07,2.08585584005e-06,-2.86898966806e-07,1,0,2.5,0,2.07737230085e-06,1.87932101881e-07,2.08585584005e-06,-2.86898966806e-07,1,0,2.5,0,1,2.07737230085e-06,1.87932101881e-07,2.08585584005e-06,-2.86898966806e-07,1,0,2.5,0,2.07737230085e-06,1.87932101881e-07,2.08585584005e-06,-2.86898966806e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.07737230085e-06,1.87932101881e-07,2.08585584005e-06,-2.86898966806e-07,1,0,2.5,0,121,1
stats,122,1.9785418317e-06,1.34863228141e-07,1.98313273359e-06,-2.57234120227e-07,1,0,2.5,0,1.9785418317e-06,1.34863228141e-07,1.98313273359e-06,-2.57234120227e-07,1,0,2.5,0,1.9785418317e-06,1.34863228141e-07,1.98313273359e-06,-2.57234120227e-07,1,0,2.5,0,1.9785418317e-06,1.34863228141e-07,1.98313273359e-06,-2.57234120227e-07,1,0,2.5,0,1,1.9785418317e-06,1.34863228141e-07,1.98313273359e-06,-2.57234120227e-07,1,0,2.5,0,1.9785418317e-06,1.34863228141e-07,1.98313273359e-06,-2.57234120227e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.9785418317e-06,1.34863228141e-07,1.98313273359e-06,-2.57234120227e-07,1,0,2.5,0,122,1
stats,123,1.86657746326e-06,8.04667479315e-08,1.86831107385e-06,-2.26888701604e-07,1,0,2.5,0,1.86657746326e-06,8.04667479315e-08,1.86831107385e-06,-2.26888701604e-07,1,0,2.5,0,1.86657746326e-06,8.04667479315e-08,1.86831107385e-06,-2.26888701604e-07,1,0,2.5,0,1.86657746326e-06,8.04667479315e-08,1.86831107385e-06,-2.26888701604e-07,1,0,2.5,0,1,1.86657746326e-06,8.04667479315e-08,1.86831107385e-06,-2.26888701604e-07,1,0,2.5,0,1.86657746326e-06,8.04667479315e-08,1.86831107385e-06,-2.26888701604e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.86657746326e-06,8.04667479315e-08,1.86831107385e-06,-2.26888701604e-07,1,0,2.5,0,123,1
stats,124,1.74865635927e-06,3.00024254329e-08,1.74891374627e-06,-1.96643384243e-07,1,0,2.5,0,1.74865635927e-06,3.00024254329e-08,1.74891374627e-06,-1.96643384243e-07,1,0,2.5,0,1.74865635927e-06,3.00024254329e-08,1.74891374627e-06,-1.96643384243e-07,1,0,2.5,0,1.74865635927e-06,3.00024254329e-08,1.74891374627e-06,-1.96643384243e-07,1,0,2.5,0,1,1.74865635927e-06,3.00024254329e-08,1.74891374627e-06,-1.96643384243e-07,1,0,2.5,0,1.74865635927e-06,3.00024254329e-08,1.74891374627e-06,-1.96643384243e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.74865635927e-06,3.00024254329e-08,1.74891374627e-06,-1.96643384243e-07,1,0,2.5,0,124,1
stats,125,1.63367212735e-06,-1.7332993707e-08,1.63376410001e-06,-1.67748424929e-07,1,0,2.5,0,1.63367212735e-06,-1.7332993707e-08,1.63376410001e-06,-1.67748424929e-07,1,0,2.5,0,1.63367212735e-06,-1.7332993707e-08,1.63376410001e-06,-1.67748424929e-07,1,0,2.5,0,1.63367212735e-06,-1.7332993707e-08,1.63376410001e-06,-1.67748424929e-07,1,0,2.5,0,1,1.63367212735e-06,-1.7332993707e-08,1.63376410001e-06,-1.67748424929e-07,1,0,2.5,0,1.63367212735e-06,-1.7332993707e-08,1.63376410001e-06,-1.67748424929e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.63367212735e-06,-1.7332993707e-08,1.63376410001e-06,-1.67748424929e-07,1,0,2.5,0,125,1
stats,126,1.51091978751e-06,-6.77541933669e-08,1.51243818891e-06,-1.38591431664e-07,1,0,2.5,0,1.51091978751e-06,-6.77541933669e-08,1.51243818891e-06,-1.38591431664e-07,1,0,2.5,0,1.51091978751e-06,-6.77541933669e-08,1.51243818891e-06,-1.38591431664e-07,1,0,2.5,0,1.51091978751e-06,-6.77541933669e-08,1.51243818891e-06,-1.38591431664e-07,1,0,2.5,0,1,1.51091978751e-06,-6.77541933669e-08,1.51243818891e-06,-1.38591431664e-07,1,0,2.5,0,1.51091978751e-06,-6.77541933669e-08,1.51243818891e-06,-1.38591431664e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.51091978751e-06,-6.77541933669e-08,1.51243818891e-06,-1.38591431664e-07,1,0,2.5,0,126,1
stats,127,1.38577445341e-06,-1.16241601233e-07,1.39064115956e-06,-1.10261552777e-07,1,0,2.5,0,1.38577445341e-06,-1.16241601233e-07,1.39064115956e-06,-1.10261552777e-07,1,0,2.5,0,1.38577445341e-06,-1.16241601233e-07,1.39064115956e-06,-1.10261552777e-07,1,0,2.5,0,1.38577445341e-06,-1.16241601233e-07,1.39064115956e-06,-1.10261552777e-07,1,0,2.5,0,1,1.38577445341e-06,-1.16241601233e-07,1.39064115956e-06,-1.10261552777e-07,1,0,2.5,0,1.38577445341e-06,-1.16241601233e-07,1.39064115956e-06,-1.10261552777e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.38577445341e-06,-1.16241601233e-07,1.39064115956e-06,-1.10261552777e-07,1,0,2.5,0,127,1
stats,128,1.25844883314e-06,-1.62869682185e-07,1.268944402e-06,-8.27111392709e-08,1,0,2.5,0,1.25844883314e-06,-1.62869682185e-07,1.268944402e-06,-8.27111392709e-08,1,0,2.5,0,1.25844883314e-06,-1.62869682185e-07,1.268944402e-06,-8.27111392709e-08,1,0,2.5,0,1.25844883314e-06,-1.62869682185e-07,1.268944402e-06,-8.27111392709e-08,1,0,2.5,0,1,1.25844883314e-06,-1.62869682185e-07,1.268944402e-06,-8.27111392709e-08,1,0,2.5,0,1.25844883314e-06,-1.62869682185e-07,1.268944402e-06,-8.27111392709e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.25844883314e-06,-1.62869682185e-07,1.268944402e-06,-8.27111392709e-08,1,0,2.5,0,128,1
stats,129,1.13103999411e-06,-2.09596194622e-07,1.15029649805e-06,-5.57251098598e-08,1,0,2.5,0,1.13103999411e-06,-2.09596194622e-07,1.15029649805e-06,-5.57251098598e-08,1,0,2.5,0,1.13103999411e-06,-2.09596194622e-07,1.15029649805e-06,-5.57251098598e-08,1,0,2.5,0,1.13103999411e-06,-2.09596194622e-07,1.15029649805e-06,-5.57251098598e-08,1,0,2.5,0,1,1.13103999411e-06,-2.09596194622e-07,1.15029649805e-06,-5.57251098598e-08,1,0,2.5,0,1.13103999411e-06,-2.09596194622e-07,1.15029649805e-06,-5.57251098598e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.13103999411e-06,-2.09596194622e-07,1.15029649805e-06,-5.57251098598e-08,1,0,2.5,0,129,1
stats,130,9.94864421955e-07,-2.48130589853e-07,1.02534090729e-06,-3.03619316355e-08,1,0,2.5,0,9.94864421955e-07,-2.48130589853e-07,1.02534090729e-06,-3.03619316355e-08,1,0,2.5,0,9.94864421955e-07,-2.48130589853e-07,1.02534090729e-06,-3.03619316355e-08,1,0,2.5,0,9.94864421955e-07,-2.48130589853e-07,1.02534090729e-06,-3.03619316355e-08,1,0,2.5,0,1,9.94864421955e-07,-2.48130589853e-07,1.02534090729e-06,-3.03619316355e-08,1,0,2.5,0,9.94864421955e-07,-2.48130589853e-07,1.02534090729e-06,-3.03619316355e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,9.94864421955e-07,-2.48130589853e-07,1.02534090729e-06,-3.03619316355e-08,1,0,2.5,0,130,1
stats,131,8.70452936397e-07,-2.79525039559e-07,9.14233339699e-07,-7.97379140494e-09,1,0,2.5,0,8.70452936397e-07,-2.79525039559e-07,9.14233339699e-07,-7.97379140494e-09,1,0,2.5,0,8.70452936397e-07,-2.79525039559e-07,9.14233339699e-07,-7.97379140494e-09,1,0,2.5,0,8.70452936397e-07,-2.79525039559e-07,9.14233339699e-07,-7.97379140494e-09,1,0,2.5,0,1,8.70452936397e-07,-2.79525039559e-07,9.14233339699e-07,-7.97379140494e-09,1,0,2.5,0,8.70452936397e-07,-2.79525039559e-07,9.14233339699e-07,-7.97379140494e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,8.70452936397e-07,-2.79525039559e-07,9.14233339699e-07,-7.97379140494e-09,1,0,2.5,0,131,1
stats,132,7.52788423597e-07,-3.09018560074e-07,8.13746225958e-07,1.27107471215e-08,1,0,2.5,0,7.52788423597e-07,-3.09018560074e-07,8.13746225958e-07,1.27107471215e-08,1,0,2.5,0,7.52788423597e-07,-3.09018560074e-07,8.13746225958e-07,1.27107471215e-08,1,0,2.5,0,7.52788423597e-07,-3.09018560074e-07,8.13746225958e-07,1.27107471215e-08,1,0,2.5,0,1,7.52788423597e-07,-3.09018560074e-07,8.13746225958e-07,1.27107471215e-08,1,0,2.5,0,7.52788423597e-07,-3.09018560074e-07,8.13746225958e-07,1.27107471215e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,7.52788423597e-07,-3.09018560074e-07,8.13746225958e-07,1.27107471215e-08,1,0,2.5,0,132,1
stats,133,6.36956485778e-07,-3.31769911099e-07,7.18181638604e-07,3.13042320954e-08,1,0,2.5,0,6.36956485778e-07,-3.31769911099e-07,7.18181638604e-07,3.13042320954e-08,1,0,2.5,0,6.36956485778e-07,-3.31769911099e-07,7.18181638604e-07,3.13042320954e-08,1,0,2.5,0,6.36956485778e-07,-3.31769911099e-07,7.18181638604e-07,3.13042320954e-08,1,0,2.5,0,1,6.36956485778e-07,-3.31769911099e-07,7.18181638604e-07,3.13042320954e-08,1,0,2.5,0,6.36956485778e-07,-3.31769911099e-07,7.18181638604e-07,3.13042320954e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,6.36956485778e-07,-3.31769911099e-07,7.18181638604e-07,3.13042320954e-08,1,0,2.5,0,133,1
stats,134,5.37879031981e-07,-3.4656892467e-07,6.39862378193e-07,4.61686369135e-08,1,0,2.5,0,5.37879031981e-07,-3.4656892467e-07,6.39862378193e-07,4.61686369135e-08,1,0,2.5,0,5.37879031981e-07,-3.4656892467e-07,6.39862378193e-07,4.61686369135e-08,1,0,2.5,0,5.37879031981e-07,-3.4656892467e-07,6.39862378193e-07,4.61686369135e-08,1,0,2.5,0,1,5.37879031981e-07,-3.4656892467e-07,6.39862378193e-07,4.61686369135e-08,1,0,2.5,0,5.37879031981e-07,-3.4656892467e-07,6.39862378193e-07,4.61686369135e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,5.37879031981e-07,-3.4656892467e-07,6.39862378193e-07,4.61686369135e-08,1,0,2.5,0,134,1
stats,135,4.70396372521e-07,-3.55559109266e-07,5.8965667904e-07,5.69119613658e-08,1,0,2.5,0,4.70396372521e-07,-3.55559109266e-07,5.8965667904e-07,5.69119613658e-08,1,0,2.5,0,4.70396372521e-07,-3.55559109266e-07,5.8965667904e-07,5.69119613658e-08,1,0,2.5,0,4.70396372521e-07,-3.55559109266e-07,5.8965667904e-07,5.69119613658e-08,1,0,2.5,0,1,4.70396372521e-07,-3.55559109266e-07,5.8965667904e-07,5.69119613658e-08,1,0,2.5,0,4.70396372521e-07,-3.55559109266e-07,5.8965667904e-07,5.69119613658e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,4.70396372521e-07,-3.55559109266e-07,5.8965667904e-07,5.69119613658e-08,1,0,2.5,0,135,1
stats,136,3.61034892649e-07,-3.57262933903e-07,5.07920276505e-07,6.8706889067e-08,1,0,2.5,0,3.61034892649e-07,-3.57262933903e-07,5.07920276505e-07,6.8706889067e-08,1,0,2.5,0,3.61034892649e-07,-3.57262933903e-07,5.07920276505e-07,6.8706889067e-08,1,0,2.5,0,3.61034892649e-07,-3.57262933903e-07,5.07920276505e-07,6.8706889067e-08,1,0,2.5,0,1,3.61034892649e-07,-3.57262933903e-07,5.07920276505e-07,6.8706889067e-08,1,0,2.5,0,3.61034892649e-07,-3.57262933903e-07,5.07920276505e-07,6.8706889067e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,3.61034892649e-07,-3.57262933903e-07,5.07920276505e-07,6.8706889067e-08,1,0,2.5,0,136,1
stats,137,2.7753802101e-07,-3.55623654968e-07,4.51104796184e-07,7.6827582518e-08,1,0,2.5,0,2.7753802101e-07,-3.55623654968e-07,4.51104796184e-07,7.6827582518e-08,1,0,2.5,0,2.7753802101e-07,-3.55623654968e-07,4.51104796184e-07,7.6827582518e-08,1,0,2.5,0,2.7753802101e-07,-3.55623654968e-07,4.51104796184e-07,7.6827582518e-08,1,0,2.5,0,1,2.7753802101e-07,-3.55623654968e-07,4.51104796184e-07,7.6827582518e-08,1,0,2.5,0,2.7753802101e-07,-3.55623654968e-07,4.51104796184e-07,7.6827582518e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.7753802101e-07,-3.55623654968e-07,4.51104796184e-07,7.6827582518e-08,1,0,2.5,0,137,1
stats,138,2.22479428658e-07,-3.4567210605e-07,4.1107944071e-07,8.04761413065e-08,1,0,2.5,0,2.22479428658e-07,-3.4567210605e-07,4.1107944071e-07,8.04761413065e-08,1,0,2.5,0,2.22479428658e-07,-3.4567210605e-07,4.1107944071e-07,8.04761413065e-08,1,0,2.5,0,2.22479428658e-07,-3.4567210605e-07,4.1107944071e-07,8.04761413065e-08,1,0,2.5,0,1,2.22479428658e-07,-3.4567210605e-07,4.1107944071e-07,8.04761413065e-08,1,0,2.5,0,2.22479428658e-07,-3.4567210605e-07,4.1107944071e-07,8.04761413065e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.22479428658e-07,-3.4567210605e-07,4.1107944071e-07,8.04761413065e-08,1,0,2.5,0,138,1
stats,139,2.0141445134e-07,-3.30041899588e-07,3.86646405559e-07,7.98204098373e-08,1,0,2.5,0,2.0141445134e-07,-3.30041899588e-07,3.86646405559e-07,7.98204098373e-08,1,0,2.5,0,2.0141445134e-07,-3.30041899588e-07,3.86646405559e-07,7.98204098373e-08,1,0,2.5,0,2.0141445134e-07,-3.30041899588e-07,3.86646405559e-07,7.98204098373e-08,1,0,2.5,0,1,2.0141445134e-07,-3.30041899588e-07,3.86646405559e-07,7.98204098373e-08,1,0,2.5,0,2.0141445134e-07,-3.30041899588e-07,3.86646405559e-07,7.98204098373e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.0141445134e-07,-3.30041899588e-07,3.86646405559e-07,7.98204098373e-08,1,0,2.5,0,139,1
stats,140,1.87786866945e-07,-3.08324786147e-07,3.61009796279e-07,7.71714638859e-08,1,0,2.5,0,1.87786866945e-07,-3.08324786147e-07,3.61009796279e-07,7.71714638859e-08,1,0,2.5,0,1.87786866945e-07,-3.08324786147e-07,3.61009796279e-07,7.71714638859e-08,1,0,2.5,0,1.87786866945e-07,-3.08324786147e-07,3.61009796279e-07,7.71714638859e-08,1,0,2.5,0,1,1.87786866945e-07,-3.08324786147e-07,3.61009796279e-07,7.71714638859e-08,1,0,2.5,0,1.87786866945e-07,-3.08324786147e-07,3.61009796279e-07,7.71714638859e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.87786866945e-07,-3.08324786147e-07,3.61009796279e-07,7.71714638859e-08,1,0,2.5,0,140,1
stats,141,1.98309223265e-07,-2.84344537249e-07,3.4666751958e-07,7.17582722132e-08,1,0,2.5,0,1.98309223265e-07,-2.84344537249e-07,3.4666751958e-07,7.17582722132e-08,1,0,2.5,0,1.98309223265e-07,-2.84344537249e-07,3.4666751958e-07,7.17582722132e-08,1,0,2.5,0,1.98309223265e-07,-2.84344537249e-07,3.4666751958e-07,7.17582722132e-08,1,0,2.5,0,1,1.98309223265e-07,-2.84344537249e-07,3.4666751958e-07,7.17582722132e-08,1,0,2.5,0,1.98309223265e-07,-2.84344537249e-07,3.4666751958e-07,7.17582722132e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.98309223265e-07,-2.84344537249e-07,3.4666751958e-07,7.17582722132e-08,1,0,2.5,0,141,1
stats,142,1.99768493303e-07,-2.54819241263e-07,3.23790516177e-07,6.58770744622e-08,1,0,2.5,0,1.99768493303e-07,-2.54819241263e-07,3.23790516177e-07,6.58770744622e-08,1,0,2.5,0,1.99768493303e-07,-2.54819241263e-07,3.23790516177e-07,6.58770744622e-08,1,0,2.5,0,1.99768493303e-07,-2.54819241263e-07,3.23790516177e-07,6.58770744622e-08,1,0,2.5,0,1,1.99768493303e-07,-2.54819241263e-07,3.23790516177e-07,6.58770744622e-08,1,0,2.5,0,1.99768493303e-07,-2.54819241263e-07,3.23790516177e-07,6.58770744622e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.99768493303e-07,-2.54819241263e-07,3.23790516177e-07,6.58770744622e-08,1,0,2.5,0,142,1
stats,143,1.94888997385e-07,-2.1936932626e-07,2.93435903131e-07,5.88970792137e-08,1,0,2.5,0,1.94888997385e-07,-2.1936932626e-07,2.93435903131e-07,5.88970792137e-08,1,0,2.5,0,1.94888997385e-07,-2.1936932626e-07,2.93435903131e-07,5.88970792137e-08,1,0,2.5,0,1.94888997385e-07,-2.1936932626e-07,2.93435903131e-07,5.88970792137e-08,1,0,2.5,0,1,1.94888997385e-07,-2.1936932626e-07,2.93435903131e-07,5.88970792137e-08,1,0,2.5,0,1.94888997385e-07,-2.1936932626e-07,2.93435903131e-07,5.88970792137e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.94888997385e-07,-2.1936932626e-07,2.93435903131e-07,5.88970792137e-08,1,0,2.5,0,143,1
stats,144,2.34780955566e-07,-1.82704397389e-07,2.97494523238e-07,4.77602810633e-08,1,0,2.5,0,2.34780955566e-07,-1.82704397389e-07,2.97494523238e-07,4.77602810633e-08,1,0,2.5,0,2.34780955566e-07,-1.82704397389e-07,2.97494523238e-07,4.77602810633e-08,1,0,2.5,0,2.34780955566e-07,-1.82704397389e-07,2.97494523238e-07,4.77602810633e-08,1,0,2.5,0,1,2.34780955566e-07,-1.82704397389e-07,2.97494523238e-07,4.77602810633e-08,1,0,2.5,0,2.34780955566e-07,-1.82704397389e-07,2.97494523238e-07,4.77602810633e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.34780955566e-07,-1.82704397389e-07,2.97494523238e-07,4.77602810633e-08,1,0,2.5,0,144,1
stats,145,2.83436406789e-07,-1.46569391291e-07,3.19090560197e-07,3.56984699579e-08,1,0,2.5,0,2.83436406789e-07,-1.46569391291e-07,3.19090560197e-07,3.56984699579e-08,1,0,2.5,0,2.83436406789e-07,-1.46569391291e-07,3.19090560197e-07,3.56984699579e-08,1,0,2.5,0,2.83436406789e-07,-1.46569391291e-07,3.19090560197e-07,3.56984699579e-08,1,0,2.5,0,1,2.83436406789e-07,-1.46569391291e-07,3.19090560197e-07,3.56984699579e-08,1,0,2.5,0,2.83436406789e-07,-1.46569391291e-07,3.19090560197e-07,3.56984699579e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.83436406789e-07,-1.46569391291e-07,3.19090560197e-07,3.56984699579e-08,1,0,2.5,0,145,1
stats,146,3.44220239867e-07,-1.10332884162e-07,3.61470483767e-07,2.27053380542e-08,1,0,2.5,0,3.44220239867e-07,-1.10332884162e-07,3.61470483767e-07,2.27053380542e-08,1,0,2.5,0,3.44220239867e-07,-1.10332884162e-07,3.61470483767e-07,2.27053380542e-08,1,0,2.5,0,3.44220239867e-07,-1.10332884162e-07,3.61470483767e-07,2.27053380542e-08,1,0,2.5,0,1,3.44220239867e-07,-1.10332884162e-07,3.61470483767e-07,2.27053380542e-08,1,0,2.5,0,3.44220239867e-07,-1.10332884162e-07,3.61470483767e-07,2.27053380542e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,3.44220239867e-07,-1.10332884162e-07,3.61470483767e-07,2.27053380542e-08,1,0,2.5,0,146,1
stats,147,4.10449729316e-07,-7.12267791414e-08,4.16584015284e-07,8.9207432552e-09,1,0,2.5,0,4.10449729316e-07,-7.12267791414e-08,4.16584015284e-07,8.9207432552e-09,1,0,2.5,0,4.10449729316e-07,-7.12267791414e-08,4.16584015284e-07,8.9207432552e-09,1,0,2.5,0,4.10449729316e-07,-7.12267791414e-08,4.16584015284e-07,8.9207432552e-09,1,0,2.5,0,1,4.10449729316e-07,-7.12267791414e-08,4.16584015284e-07,8.9207432552e-09,1,0,2.5,0,4.10449729316e-07,-7.12267791414e-08,4.16584015284e-07,8.9207432552e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,4.10449729316e-07,-7.12267791414e-08,4.16584015284e-07,8.9207432552e-09,1,0,2.5,0,147,1
stats,148,4.92230412874e-07,-3.32795444535e-08,4.93354150422e-07,-5.63754820604e-09,1,0,2.5,0,4.92230412874e-07,-3.32795444535e-08,4.93354150422e-07,-5.63754820604e-09,1,0,2.5,0,4.92230412874e-07,-3.32795444535e-08,4.93354150422e-07,-5.63754820604e-09,1,0,2.5,0,4.92230412874e-07,-3.32795444535e-08,4.93354150422e-07,-5.63754820604e-09,1,0,2.5,0,1,4.92230412874e-07,-3.32795444535e-08,4.93354150422e-07,-5.63754820604e-09,1,0,2.5,0,4.92230412874e-07,-3.32795444535e-08,4.93354150422e-07,-5.63754820604e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,4.92230412874e-07,-3.32795444535e-08,4.93354150422e-07,-5.63754820604e-09,1,0,2.5,0,148,1
stats,149,5.48721970972e-07,-2.39426722892e-09,5.48727200567e-07,-1.67245524096e-08,1,0,2.5,0,5.48721970972e-07,-2.39426722892e-09,5.48727200567e-07,-1.67245524096e-08,1,0,2.5,0,5.48721970972e-07,-2.39426722892e-09,5.48727200567e-07,-1.67245524096e-08,1,0,2.5,0,5.48721970972e-07,-2.39426722892e-09,5.48727200567e-07,-1.67245524096e-08,1,0,2.5,0,1,5.48721970972e-07,-2.39426722892e-09,5.48727200567e-07,-1.67245524096e-08,1,0,2.5,0,5.48721970972e-07,-2.39426722892e-09,5.48727200567e-07,-1.67245524096e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,5.48721970972e-07,-2.39426722892e-09,5.48727200567e-07,-1.67245524096e-08,1,0,2.5,0,149,1
stats,150,6.17722548668e-07,2.46539464399e-08,6.18214357928e-07,-2.79708238793e-08,1,0,2.5,0,6.17722548668e-07,2.46539464399e-08,6.18214357928e-07,-2.79708238793e-08,1,0,2.5,0,6.17722548668e-07,2.46539464399e-08,6.18214357928e-07,-2.79708238793e-08,1,0,2.5,0,6.17722548668e-07,2.46539464399e-08,6.18214357928e-07,-2.79708238793e-08,1,0,2.5,0,1,6.17722548668e-07,2.46539464399e-08,6.18214357928e-07,-2.79708238793e-08,1,0,2.5,0,6.17722548668e-07,2.46539464399e-08,6.18214357928e-07,-2.79708238793e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,6.17722548668e-07,2.46539464399e-08,6.18214357928e-07,-2.79708238793e-08,1,0,2.5,0,150,1
stats,151,6.61029616822e-07,5.45240723682e-08,6.6327447712e-07,-3.73723381131e-08,1,0,2.5,0,6.61029616822e-07,5.45240723682e-08,6.6327447712e-07,-3.73723381131e-08,1,0,2.5,0,6.61029616822e-07,5.45240723682e-08,6.6327447712e-07,-3.73723381131e-08,1,0,2.5,0,6.61029616822e-07,5.45240723682e-08,6.6327447712e-07,-3.73723381131e-08,1,0,2.5,0,1,6.61029616822e-07,5.45240723682e-08,6.6327447712e-07,-3.73723381131e-08,1,0,2.5,0,6.61029616822e-07,5.45240723682e-08,6.6327447712e-07,-3.73723381131e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,6.61029616822e-07,5.45240723682e-08,6.6327447712e-07,-3.73723381131e-08,1,0,2.5,0,151,1
stats,152,7.26673704321e-07,7.98554466996e-08,7.3104826015e-07,-4.77881272332e-08,1,0,2.5,0,7.26673704321e-07,7.98554466996e-08,7.3104826015e-07,-4.77881272332e-08,1,0,2.5,0,7.26673704321e-07,7.98554466996e-08,7.3104826015e-07,-4.77881272332e-08,1,0,2.5,0,7.26673704321e-07,7.98554466996e-08,7.3104826015e-07,-4.77881272332e-08,1,0,2.5,0,1,7.26673704321e-07,7.98554466996e-08,7.3104826015e-07,-4.77881272332e-08,1,0,2.5,0,7.26673704321e-07,7.98554466996e-08,7.3104826015e-07,-4.77881272332e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,7.26673704321e-07,7.98554466996e-08,7.3104826015e-07,-4.77881272332e-08,1,0,2.5,0,152,1
stats,153,7.88747570368e-07,1.00265275194e-07,7.95094877049e-07,-5.67271882801e-08,1,0,2.5,0,7.88747570368e-07,1.00265275194e-07,7.95094877049e-07,-5.67271882801e-08,1,0,2.5,0,7.88747570368e-07,1.00265275194e-07,7.95094877049e-07,-5.67271882801e-08,1,0,2.5,0,7.88747570368e-07,1.00265275194e-07,7.95094877049e-07,-5.67271882801e-08,1,0,2.5,0,1,7.88747570368e-07,1.00265275194e-07,7.95094877049e-07,-5.67271882801e-08,1,0,2.5,0,7.88747570368e-07,1.00265275194e-07,7.95094877049e-07,-5.67271882801e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,7.88747570368e-07,1.00265275194e-07,7.95094877049e-07,-5.67271882801e-08,1,0,2.5,0,153,1
stats,154,8.2916244537e-07,1.14404116403e-07,8.37017694266e-07,-6.25687519573e-08,1,0,2.5,0,8.2916244537e-07,1.14404116403e-07,8.37017694266e-07,-6.25687519573e-08,1,0,2.5,0,8.2916244537e-07,1.14404116403e-07,8.37017694266e-07,-6.25687519573e-08,1,0,2.5,0,8.2916244537e-07,1.14404116403e-07,8.37017694266e-07,-6.25687519573e-08,1,0,2.5,0,1,8.2916244537e-07,1.14404116403e-07,8.37017694266e-07,-6.25687519573e-08,1,0,2.5,0,8.2916244537e-07,1.14404116403e-07,8.37017694266e-07,-6.25687519573e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,8.2916244537e-07,1.14404116403e-07,8.37017694266e-07,-6.25687519573e-08,1,0,2.5,0,154,1
stats,155,8.6109946551e-07,1.27056367205e-07,8.70422638855e-07,-6.71506583672e-08,1,0,2.5,0,8.6109946551e-07,1.27056367205e-07,8.70422638855e-07,-6.71506583672e-08,1,0,2.5,0,8.6109946551e-07,1.27056367205e-07,8.70422638855e-07,-6.71506583672e-08,1,0,2.5,0,8.6109946551e-07,1.27056367205e-07,8.70422638855e-07,-6.71506583672e-08,1,0,2.5,0,1,8.6109946551e-07,1.27056367205e-07,8.70422638855e-07,-6.71506583672e-08,1,0,2.5,0,8.6109946551e-07,1.27056367205e-07,8.70422638855e-07,-6.71506583672e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,8.6109946551e-07,1.27056367205e-07,8.70422638855e-07,-6.71506583672e-08,1,0,2.5,0,155,1
stats,156,8.79462049852e-07,1.33780034162e-07,8.89578871011e-07,-6.96573181358e-08,1,0,2.5,0,8.79462049852e-07,1.33780034162e-07,8.89578871011e-07,-6.96573181358e-08,1,0,2.5,0,8.79462049852e-07,1.33780034162e-07,8.89578871011e-07,-6.96573181358e-08,1,0,2.5,0,8.79462049852e-07,1.33780034162e-07,8.89578871011e-07,-6.96573181358e-08,1,0,2.5,0,1,8.79462049852e-07,1.33780034162e-07,8.89578871011e-07,-6.96573181358e-08,1,0,2.5,0,8.79462049852e-07,1.33780034162e-07,8.89578871011e-07,-6.96573181358e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,8.79462049852e-07,1.33780034162e-07,8.89578871011e-07,-6.96573181358e-08,1,0,2.5,0,156,1
stats,157,8.90102057838e-07,1.35771927035e-07,9.00397537862e-07,-7.13445089673e-08,1,0,2.5,0,8.90102057838e-07,1.35771927035e-07,9.00397537862e-07,-7.13445089673e-08,1,0,2.5,0,8.90102057838e-07,1.35771927035e-07,9.00397537862e-07,-7.13445089673e-08,1,0,2.5,0,8.90102057838e-07,1.35771927035e-07,9.00397537862e-07,-7.13445089673e-08,1,0,2.5,0,1,8.90102057838e-07,1.35771927035e-07,9.00397537862e-07,-7.13445089673e-08,1,0,2.5,0,8.90102057838e-07,1.35771927035e-07,9.00397537862e-07,-7.13445089673e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,8.90102057838e-07,1.35771927035e-07,9.00397537862e-07,-7.13445089673e-08,1,0,2.5,0,157,1
stats,158,9.28521671995e-07,1.37697654168e-07,9.38676294027e-07,-7.51444986236e-08,1,0,2.5,0,9.28521671995e-07,1.37697654168e-07,9.38676294027e-07,-7.51444986236e-08,1,0,2.5,0,9.28521671995e-07,1.37697654168e-07,9.38676294027e-07,-7.51444986236e-08,1,0,2.5,0,9.28521671995e-07,1.37697654168e-07,9.38676294027e-07,-7.51444986236e-08,1,0,2.5,0,1,9.28521671995e-07,1.37697654168e-07,9.38676294027e-07,-7.51444986236e-08,1,0,2.5,0,9.28521671995e-07,1.37697654168e-07,9.38676294027e-07,-7.51444986236e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,9.28521671995e-07,1.37697654168e-07,9.38676294027e-07,-7.51444986236e-08,1,0,2.5,0,158,1
stats,159,9.68782501332e-07,1.37806978273e-07,9.78534785645e-07,-7.83372513524e-08,1,0,2.5,0,9.68782501332e-07,1.37806978273e-07,9.78534785645e-07,-7.83372513524e-08,1,0,2.5,0,9.68782501332e-07,1.37806978273e-07,9.78534785645e-07,-7.83372513524e-08,1,0,2.5,0,9.68782501332e-07,1.37806978273e-07,9.78534785645e-07,-7.83372513524e-08,1,0,2.5,0,1,9.68782501332e-07,1.37806978273e-07,9.78534785645e-07,-7.83372513524e-08,1,0,2.5,0,9.68782501332e-07,1.37806978273e-07,9.78534785645e-07,-7.83372513524e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,9.68782501332e-07,1.37806978273e-07,9.78534785645e-07,-7.83372513524e-08,1,0,2.5,0,159,1
stats,160,9.88678607428e-07,1.45577260469e-07,9.99338794827e-07,-8.01514872251e-08,1,0,2.5,0,9.88678607428e-07,1.45577260469e-07,9.99338794827e-07,-8.01514872251e-08,1,0,2.5,0,9.88678607428e-07,1.45577260469e-07,9.99338794827e-07,-8.01514872251e-08,1,0,2.5,0,9.88678607428e-07,1.45577260469e-07,9.99338794827e-07,-8.01514872251e-08,1,0,2.5,0,1,9.88678607428e-07,1.45577260469e-07,9.99338794827e-07,-8.01514872251e-08,1,0,2.5,0,9.88678607428e-07,1.45577260469e-07,9.99338794827e-07,-8.01514872251e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,9.88678607428e-07,1.45577260469e-07,9.99338794827e-07,-8.01514872251e-08,1,0,2.5,0,160,1
stats,161,9.91270781014e-07,1.44656922885e-07,1.00177010154e-06,-7.93762069407e-08,1,0,2.5,0,9.91270781014e-07,1.44656922885e-07,1.00177010154e-06,-7.93762069407e-08,1,0,2.5,0,9.91270781014e-07,1.44656922885e-07,1.00177010154e-06,-7.93762069407e-08,1,0,2.5,0,9.91270781014e-07,1.44656922885e-07,1.00177010154e-06,-7.93762069407e-08,1,0,2.5,0,1,9.91270781014e-07,1.44656922885e-07,1.00177010154e-06,-7.93762069407e-08,1,0,2.5,0,9.91270781014e-07,1.44656922885e-07,1.00177010154e-06,-7.93762069407e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,9.91270781014e-07,1.44656922885e-07,1.00177010154e-06,-7.93762069407e-08,1,0,2.5,0,161,1
stats,162,1.0067541325e-06,1.42210254239e-07,1.01674856978e-06,-7.93234491425e-08,1,0,2.5,0,1.0067541325e-06,1.42210254239e-07,1.01674856978e-06,-7.93234491425e-08,1,0,2.5,0,1.0067541325e-06,1.42210254239e-07,1.01674856978e-06,-7.93234491425e-08,1,0,2.5,0,1.0067541325e-06,1.42210254239e-07,1.01674856978e-06,-7.93234491425e-08,1,0,2.5,0,1,1.0067541325e-06,1.42210254239e-07,1.01674856978e-06,-7.93234491425e-08,1,0,2.5,0,1.0067541325e-06,1.42210254239e-07,1.01674856978e-06,-7.93234491425e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.0067541325e-06,1.42210254239e-07,1.01674856978e-06,-7.93234491425e-08,1,0,2.5,0,162,1
stats,163,9.96563699118e-07,1.40164203799e-07,1.00637225842e-06,-7.69103962739e-08,1,0,2.5,0,9.96563699118e-07,1.40164203799e-07,1.00637225842e-06,-7.69103962739e-08,1,0,2.5,0,9.96563699118e-07,1.40164203799e-07,1.00637225842e-06,-7.69103962739e-08,1,0,2.5,0,9.96563699118e-07,1.40164203799e-07,1.00637225842e-06,-7.69103962739e-08,1,0,2.5,0,1,9.96563699118e-07,1.40164203799e-07,1.00637225842e-06,-7.69103962739e-08,1,0,2.5,0,9.96563699118e-07,1.40164203799e-07,1.00637225842e-06,-7.69103962739e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,9.96563699118e-07,1.40164203799e-07,1.00637225842e-06,-7.69103962739e-08,1,0,2.5,0,163,1
stats,164,9.72963675849e-07,1.40876423416e-07,9.83109543995e-07,-7.37369418857e-08,1,0,2.5,0,9.72963675849e-07,1.40876423416e-07,9.83109543995e-07,-7.37369418857e-08,1,0,2.5,0,9.72963675849e-07,1.40876423416e-07,9.83109543995e-07,-7.37369418857e-08,1,0,2.5,0,9.72963675849e-07,1.40876423416e-07,9.83109543995e-07,-7.37369418857e-08,1,0,2.5,0,1,9.72963675849e-07,1.40876423416e-07,9.83109543995e-07,-7.37369418857e-08,1,0,2.5,0,9.72963675849e-07,1.40876423416e-07,9.83109543995e-07,-7.37369418857e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,9.72963675849e-07,1.40876423416e-07,9.83109543995e-07,-7.37369418857e-08,1,0,2.5,0,164,1
stats,165,9.44225064359e-07,1.39005976507e-07,9.54402253228e-07,-6.99868181187e-08,1,0,2.5,0,9.44225064359e-07,1.39005976507e-07,9.54402253228e-07,-6.99868181187e-08,1,0,2.5,0,9.44225064359e-07,1.39005976507e-07,9.54402253228e-07,-6.99868181187e-08,1,0,2.5,0,9.44225064359e-07,1.39005976507e-07,9.54402253228e-07,-6.99868181187e-08,1,0,2.5,0,1,9.44225064359e-07,1.39005976507e-07,9.54402253228e-07,-6.99868181187e-08,1,0,2.5,0,9.44225064359e-07,1.39005976507e-07,9.54402253228e-07,-6.99868181187e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,9.44225064359e-07,1.39005976507e-07,9.54402253228e-07,-6.99868181187e-08,1,0,2.5,0,165,1
stats,166,9.21134528653e-07,1.29867032683e-07,9.30244198116e-07,-6.57058762954e-08,1,0,2.5,0,9.21134528653e-07,1.29867032683e-07,9.30244198116e-07,-6.57058762954e-08,1,0,2.5,0,9.21134528653e-07,1.29867032683e-07,9.30244198116e-07,-6.57058762954e-08,1,0,2.5,0,9.21134528653e-07,1.29867032683e-07,9.30244198116e-07,-6.57058762954e-08,1,0,2.5,0,1,9.21134528653e-07,1.29867032683e-07,9.30244198116e-07,-6.57058762954e-08,1,0,2.5,0,9.21134528653e-07,1.29867032683e-07,9.30244198116e-07,-6.57058762954e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,9.21134528653e-07,1.29867032683e-07,9.30244198116e-07,-6.57058762954e-08,1,0,2.5,0,166,1
stats,167,8.80682875959e-07,1.19957363154e-07,8.88815009148e-07,-5.99897589382e-08,1,0,2.5,0,8.80682875959e-07,1.19957363154e-07,8.88815009148e-07,-5.99897589382e-08,1,0,2.5,0,8.80682875959e-07,1.19957363154e-07,8.88815009148e-07,-5.99897589382e-08,1,0,2.5,0,8.80682875959e-07,1.19957363154e-07,8.88815009148e-07,-5.99897589382e-08,1,0,2.5,0,1,8.80682875959e-07,1.19957363154e-07,8.88815009148e-07,-5.99897589382e-08,1,0,2.5,0,8.80682875959e-07,1.19957363154e-07,8.88815009148e-07,-5.99897589382e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,8.80682875959e-07,1.19957363154e-07,8.88815009148e-07,-5.99897589382e-08,1,0,2.5,0,167,1
stats,168,8.21646153781e-07,1.10252607044e-07,8.29010275538e-07,-5.31551052063e-08,1,0,2.5,0,8.21646153781e-07,1.10252607044e-07,8.29010275538e-07,-5.31551052063e-08,1,0,2.5,0,8.21646153781e-07,1.10252607044e-07,8.29010275538e-07,-5.31551052063e-08,1,0,2.5,0,8.21646153781e-07,1.10252607044e-07,8.29010275538e-07,-5.31551052063e-08,1,0,2.5,0,1,8.21646153781e-07,1.10252607044e-07,8.29010275538e-07,-5.31551052063e-08,1,0,2.5,0,8.21646153781e-07,1.10252607044e-07,8.29010275538e-07,-5.31551052063e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,8.21646153781e-07,1.10252607044e-07,8.29010275538e-07,-5.31551052063e-08,1,0,2.5,0,168,1
stats,169,7.71615248141e-07,1.03248481764e-07,7.78492335485e-07,-4.80272319692e-08,1,0,2.5,0,7.71615248141e-07,1.03248481764e-07,7.78492335485e-07,-4.80272319692e-08,1,0,2.5,0,7.71615248141e-07,1.03248481764e-07,7.78492335485e-07,-4.80272319692e-08,1,0,2.5,0,7.71615248141e-07,1.03248481764e-07,7.78492335485e-07,-4.80272319692e-08,1,0,2.5,0,1,7.71615248141e-07,1.03248481764e-07,7.78492335485e-07,-4.80272319692e-08,1,0,2.5,0,7.71615248141e-07,1.03248481764e-07,7.78492335485e-07,-4.80272319692e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,7.71615248141e-07,1.03248481764e-07,7.78492335485e-07,-4.80272319692e-08,1,0,2.5,0,169,1
stats,170,7.35106709726e-07,9.92709345837e-08,7.41779331292e-07,-4.46881003313e-08,1,0,2.5,0,7.35106709726e-07,9.92709345837e-08,7.41779331292e-07,-4.46881003313e-08,1,0,2.5,0,7.35106709726e-07,9.92709345837e-08,7.41779331292e-07,-4.46881003313e-08,1,0,2.5,0,7.35106709726e-07,9.92709345837e-08,7.41779331292e-07,-4.46881003313e-08,1,0,2.5,0,1,7.35106709726e-07,9.92709345837e-08,7.41779331292e-07,-4.46881003313e-08,1,0,2.5,0,7.35106709726e-07,9.92709345837e-08,7.41779331292e-07,-4.46881003313e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,7.35106709726e-07,9.92709345837e-08,7.41779331292e-07,-4.46881003313e-08,1,0,2.5,0,170,1
stats,171,6.88112891112e-07,9.00792969105e-08,6.93983906785e-07,-3.93960952749e-08,1,0,2.5,0,6.88112891112e-07,9.00792969105e-08,6.93983906785e-07,-3.93960952749e-08,1,0,2.5,0,6.88112891112e-07,9.00792969105e-08,6.93983906785e-07,-3.93960952749e-08,1,0,2.5,0,6.88112891112e-07,9.00792969105e-08,6.93983906785e-07,-3.93960952749e-08,1,0,2.5,0,1,6.88112891112e-07,9.00792969105e-08,6.93983906785e-07,-3.93960952749e-08,1,0,2.5,0,6.88112891112e-07,9.00792969105e-08,6.93983906785e-07,-3.93960952749e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,6.88112891112e-07,9.00792969105e-08,6.93983906785e-07,-3.93960952749e-08,1,0,2.5,0,171,1
stats,172,6.27992619684e-07,8.03109969638e-08,6.33107106296e-07,-3.30192229114e-08,1,0,2.5,0,6.27992619684e-07,8.03109969638e-08,6.33107106296e-07,-3.30192229114e-08,1,0,2.5,0,6.27992619684e-07,8.03109969638e-08,6.33107106296e-07,-3.30192229114e-08,1,0,2.5,0,6.27992619684e-07,8.03109969638e-08,6.33107106296e-07,-3.30192229114e-08,1,0,2.5,0,1,6.27992619684e-07,8.03109969638e-08,6.33107106296e-07,-3.30192229114e-08,1,0,2.5,0,6.27992619684e-07,8.03109969638e-08,6.33107106296e-07,-3.30192229114e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,6.27992619684e-07,8.03109969638e-08,6.33107106296e-07,-3.30192229114e-08,1,0,2.5,0,172,1
stats,173,5.44043871287e-07,6.97604249922e-08,5.48498178432e-07,-2.48144562676e-08,1,0,2.5,0,5.44043871287e-07,6.97604249922e-08,5.48498178432e-07,-2.48144562676e-08,1,0,2.5,0,5.44043871287e-07,6.97604249922e-08,5.48498178432e-07,-2.48144562676e-08,1,0,2.5,0,5.44043871287e-07,6.97604249922e-08,5.48498178432e-07,-2.48144562676e-08,1,0,2.5,0,1,5.44043871287e-07,6.97604249922e-08,5.48498178432e-07,-2.48144562676e-08,1,0,2.5,0,5.44043871287e-07,6.97604249922e-08,5.48498178432e-07,-2.48144562676e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,5.44043871287e-07,6.97604249922e-08,5.48498178432e-07,-2.48144562676e-08,1,0,2.5,0,173,1
stats,174,4.80086271182e-07,6.19539690661e-08,4.84067243178e-07,-1.98654319661e-08,1,0,2.5,0,4.80086271182e-07,6.19539690661e-08,4.84067243178e-07,-1.98654319661e-08,1,0,2.5,0,4.80086271182e-07,6.19539690661e-08,4.84067243178e-07,-1.98654319661e-08,1,0,2.5,0,4.80086271182e-07,6.19539690661e-08,4.84067243178e-07,-1.98654319661e-08,1,0,2.5,0,1,4.80086271182e-07,6.19539690661e-08,4.84067243178e-07,-1.98654319661e-08,1,0,2.5,0,4.80086271182e-07,6.19539690661e-08,4.84067243178e-07,-1.98654319661e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,4.80086271182e-07,6.19539690661e-08,4.84067243178e-07,-1.98654319661e-08,1,0,2.5,0,174,1
stats,175,4.19839750521e-07,5.77185552686e-08,4.23788691251e-07,-1.56520094663e-08,1,0,2.5,0,4.19839750521e-07,5.77185552686e-08,4.23788691251e-07,-1.56520094663e-08,1,0,2.5,0,4.19839750521e-07,5.77185552686e-08,4.23788691251e-07,-1.56520094663e-08,1,0,2.5,0,4.19839750521e-07,5.77185552686e-08,4.23788691251e-07,-1.56520094663e-08,1,0,2.5,0,1,4.19839750521e-07,5.77185552686e-08,4.23788691251e-07,-1.56520094663e-08,1,0,2.5,0,4.19839750521e-07,5.77185552686e-08,4.23788691251e-07,-1.56520094663e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,4.19839750521e-07,5.77185552686e-08,4.23788691251e-07,-1.56520094663e-08,1,0,2.5,0,175,1
stats,176,3.4907404256e-07,4.81760409343e-08,3.52382784286e-07,-9.70960112312e-09,1,0,2.5,0,3.4907404256e-07,4.81760409343e-08,3.52382784286e-07,-9.70960112312e-09,1,0,2.5,0,3.4907404256e-07,4.81760409343e-08,3.52382784286e-07,-9.70960112312e-09,1,0,2.5,0,3.4907404256e-07,4.81760409343e-08,3.52382784286e-07,-9.70960112312e-09,1,0,2.5,0,1,3.4907404256e-07,4.81760409343e-08,3.52382784286e-07,-9.70960112312e-09,1,0,2.5,0,3.4907404256e-07,4.81760409343e-08,3.52382784286e-07,-9.70960112312e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,3.4907404256e-07,4.81760409343e-08,3.52382784286e-07,-9.70960112312e-09,1,0,2.5,0,176,1
stats,177,2.80150146637e-07,3.69024597546e-08,2.82570169929e-07,-4.19909351734e-09,1,0,2.5,0,2.80150146637e-07,3.69024597546e-08,2.82570169929e-07,-4.19909351734e-09,1,0,2.5,0,2.80150146637e-07,3.69024597546e-08,2.82570169929e-07,-4.19909351734e-09,1,0,2.5,0,2.80150146637e-07,3.69024597546e-08,2.82570169929e-07,-4.19909351734e-09,1,0,2.5,0,1,2.80150146637e-07,3.69024597546e-08,2.82570169929e-07,-4.19909351734e-09,1,0,2.5,0,2.80150146637e-07,3.69024597546e-08,2.82570169929e-07,-4.19909351734e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,2.80150146637e-07,3.69024597546e-08,2.82570169929e-07,-4.19909351734e-09,1,0,2.5,0,177,1
stats,178,2.00609633794e-07,2.76949325695e-08,2.02512310921e-07,1.82786752401e-09,1,0,2.5,0,2.00609633794e-07,2.76949325695e-08,2.02512310921e-07,1.82786752401e-09,1,0,2.5,0,2.00609633794e-07,2.76949325695e-08,2.02512310921e-07,1.82786752401e-09,1,0,2.5,0,2.00609633794e-07,2.76949325695e-08,2.02512310921e-07,1.82786752401e-09,1,0,2.5,0,1,2.00609633794e-07,2.76949325695e-08,2.02512310921e-07,1.82786752401e-09,1,0,2.5,0,2.00609633794e-07,2.76949325695e-08,2.02512310921e-07,1.82786752401e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,2.00609633794e-07,2.76949325695e-08,2.02512310921e-07,1.82786752401e-09,1,0,2.5,0,178,1
stats,179,1.32124526431e-07,2.0783121002e-08,1.33749125553e-07,5.90249271681e-09,1,0,2.5,0,1.32124526431e-07,2.0783121002e-08,1.33749125553e-07,5.90249271681e-09,1,0,2.5,0,1.32124526431e-07,2.0783121002e-08,1.33749125553e-07,5.90249271681e-09,1,0,2.5,0,1.32124526431e-07,2.0783121002e-08,1.33749125553e-07,5.90249271681e-09,1,0,2.5,0,1,1.32124526431e-07,2.0783121002e-08,1.33749125553e-07,5.90249271681e-09,1,0,2.5,0,1.32124526431e-07,2.0783121002e-08,1.33749125553e-07,5.90249271681e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.32124526431e-07,2.0783121002e-08,1.33749125553e-07,5.90249271681e-09,1,0,2.5,0,179,1
stats,180,6.59494077127e-08,1.71331535626e-08,6.81386040924e-08,9.35794997048e-09,1,0,2.5,0,6.59494077127e-08,1.71331535626e-08,6.81386040924e-08,9.35794997048e-09,1,0,2.5,0,6.59494077127e-08,1.71331535626e-08,6.81386040924e-08,9.35794997048e-09,1,0,2.5,0,6.59494077127e-08,1.71331535626e-08,6.81386040924e-08,9.35794997048e-09,1,0,2.5,0,1,6.59494077127e-08,1.71331535626e-08,6.81386040924e-08,9.35794997048e-09,1,0,2.5,0,6.59494077127e-08,1.71331535626e-08,6.81386040924e-08,9.35794997048e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,6.59494077127e-08,1.71331535626e-08,6.81386040924e-08,9.35794997048e-09,1,0,2.5,0,180,1
stats,181,-7.42057526537e-09,7.99760080383e-09,1.09099289602e-08,1.42412037718e-08,1,0,2.5,0,-7.42057526537e-09,7.99760080383e-09,1.09099289602e-08,1.42412037718e-08,1,0,2.5,0,-7.42057526537e-09,7.99760080383e-09,1.09099289602e-08,1.42412037718e-08,1,0,2.5,0,-7.42057526537e-09,7.99760080383e-09,1.09099289602e-08,1.42412037718e-08,1,0,2.5,0,1,-7.42057526537e-09,7.99760080383e-09,1.09099289602e-08,1.42412037718e-08,1,0,2.5,0,-7.42057526537e-09,7.99760080383e-09,1.09099289602e-08,1.42412037718e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-7.42057526537e-09,7.99760080383e-09,1.09099289602e-08,1.42412037718e-08,1,0,2.5,0,181,1
stats,182,-7.63064207376e-08,-3.17305737241e-09,7.63723662089e-08,1.85020354593e-08,1,0,2.5,0,-7.63064207376e-08,-3.17305737241e-09,7.63723662089e-08,1.85020354593e-08,1,0,2.5,0,-7.63064207376e-08,-3.17305737241e-09,7.63723662089e-08,1.85020354593e-08,1,0,2.5,0,-7.63064207376e-08,-3.17305737241e-09,7.63723662089e-08,1.85020354593e-08,1,0,2.5,0,1,-7.63064207376e-08,-3.17305737241e-09,7.63723662089e-08,1.85020354593e-08,1,0,2.5,0,-7.63064207376e-08,-3.17305737241e-09,7.63723662089e-08,1.85020354593e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-7.63064207376e-08,-3.17305737241e-09,7.63723662089e-08,1.85020354593e-08,1,0,2.5,0,182,1
stats,183,-1.53416777948e-07,-1.16623741775e-08,1.53859417651e-07,2.31366978909e-08,1,0,2.5,0,-1.53416777948e-07,-1.16623741775e-08,1.53859417651e-07,2.31366978909e-08,1,0,2.5,0,-1.53416777948e-07,-1.16623741775e-08,1.53859417651e-07,2.31366978909e-08,1,0,2.5,0,-1.53416777948e-07,-1.16623741775e-08,1.53859417651e-07,2.31366978909e-08,1,0,2.5,0,1,-1.53416777948e-07,-1.16623741775e-08,1.53859417651e-07,2.31366978909e-08,1,0,2.5,0,-1.53416777948e-07,-1.16623741775e-08,1.53859417651e-07,2.31366978909e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.53416777948e-07,-1.16623741775e-08,1.53859417651e-07,2.31366978909e-08,1,0,2.5,0,183,1
stats,184,-2.18958177811e-07,-1.8443925498e-08,2.1973362152e-07,2.59048960061e-08,1,0,2.5,0,-2.18958177811e-07,-1.8443925498e-08,2.1973362152e-07,2.59048960061e-08,1,0,2.5,0,-2.18958177811e-07,-1.8443925498e-08,2.1973362152e-07,2.59048960061e-08,1,0,2.5,0,-2.18958177811e-07,-1.8443925498e-08,2.1973362152e-07,2.59048960061e-08,1,0,2.5,0,1,-2.18958177811e-07,-1.8443925498e-08,2.1973362152e-07,2.59048960061e-08,1,0,2.5,0,-2.18958177811e-07,-1.8443925498e-08,2.1973362152e-07,2.59048960061e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.18958177811e-07,-1.8443925498e-08,2.1973362152e-07,2.59048960061e-08,1,0,2.5,0,184,1
stats,185,-2.81119270085e-07,-2.20007425611e-08,2.81978856265e-07,2.80522289842e-08,1,0,2.5,0,-2.81119270085e-07,-2.20007425611e-08,2.81978856265e-07,2.80522289842e-08,1,0,2.5,0,-2.81119270085e-07,-2.20007425611e-08,2.81978856265e-07,2.80522289842e-08,1,0,2.5,0,-2.81119270085e-07,-2.20007425611e-08,2.81978856265e-07,2.80522289842e-08,1,0,2.5,0,1,-2.81119270085e-07,-2.20007425611e-08,2.81978856265e-07,2.80522289842e-08,1,0,2.5,0,-2.81119270085e-07,-2.20007425611e-08,2.81978856265e-07,2.80522289842e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.81119270085e-07,-2.20007425611e-08,2.81978856265e-07,2.80522289842e-08,1,0,2.5,0,185,1
stats,186,-3.46817216723e-07,-3.1255435573e-08,3.4822275552e-07,3.13682591013e-08,1,0,2.5,0,-3.46817216723e-07,-3.1255435573e-08,3.4822275552e-07,3.13682591013e-08,1,0,2.5,0,-3.46817216723e-07,-3.1255435573e-08,3.4822275552e-07,3.13682591013e-08,1,0,2.5,0,-3.46817216723e-07,-3.1255435573e-08,3.4822275552e-07,3.13682591013e-08,1,0,2.5,0,1,-3.46817216723e-07,-3.1255435573e-08,3.4822275552e-07,3.13682591013e-08,1,0,2.5,0,-3.46817216723e-07,-3.1255435573e-08,3.4822275552e-07,3.13682591013e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.46817216723e-07,-3.1255435573e-08,3.4822275552e-07,3.13682591013e-08,1,0,2.5,0,186,1
stats,187,-3.99788348204e-07,-4.42836380898e-08,4.02233467867e-07,3.36258842992e-08,1,0,2.5,0,-3.99788348204e-07,-4.42836380898e-08,4.02233467867e-07,3.36258842992e-08,1,0,2.5,0,-3.99788348204e-07,-4.42836380898e-08,4.02233467867e-07,3.36258842992e-08,1,0,2.5,0,-3.99788348204e-07,-4.42836380898e-08,4.02233467867e-07,3.36258842992e-08,1,0,2.5,0,1,-3.99788348204e-07,-4.42836380898e-08,4.02233467867e-07,3.36258842992e-08,1,0,2.5,0,-3.99788348204e-07,-4.42836380898e-08,4.02233467867e-07,3.36258842992e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.99788348204e-07,-4.42836380898e-08,4.02233467867e-07,3.36258842992e-08,1,0,2.5,0,187,1
stats,188,-4.69868780328e-07,-5.27619441471e-08,4.72821852782e-07,3.71947876943e-08,1,0,2.5,0,-4.69868780328e-07,-5.27619441471e-08,4.72821852782e-07,3.71947876943e-08,1,0,2.5,0,-4.69868780328e-07,-5.27619441471e-08,4.72821852782e-07,3.71947876943e-08,1,0,2.5,0,-4.69868780328e-07,-5.27619441471e-08,4.72821852782e-07,3.71947876943e-08,1,0,2.5,0,1,-4.69868780328e-07,-5.27619441471e-08,4.72821852782e-07,3.71947876943e-08,1,0,2.5,0,-4.69868780328e-07,-5.27619441471e-08,4.72821852782e-07,3.71947876943e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.69868780328e-07,-5.27619441471e-08,4.72821852782e-07,3.71947876943e-08,1,0,2.5,0,188,1
stats,189,-5.34873890956e-07,-6.07680874509e-08,5.3831479363e-07,3.96787243062e-08,1,0,2.5,0,-5.34873890956e-07,-6.07680874509e-08,5.3831479363e-07,3.96787243062e-08,1,0,2.5,0,-5.34873890956e-07,-6.07680874509e-08,5.3831479363e-07,3.96787243062e-08,1,0,2.5,0,-5.34873890956e-07,-6.07680874509e-08,5.3831479363e-07,3.96787243062e-08,1,0,2.5,0,1,-5.34873890956e-07,-6.07680874509e-08,5.3831479363e-07,3.96787243062e-08,1,0,2.5,0,-5.34873890956e-07,-6.07680874509e-08,5.3831479363e-07,3.96787243062e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-5.34873890956e-07,-6.07680874509e-08,5.3831479363e-07,3.96787243062e-08,1,0,2.5,0,189,1
stats,190,-5.84626491218e-07,-6.61451977635e-08,5.88356442677e-07,4.01352728829e-08,1,0,2.5,0,-5.84626491218e-07,-6.61451977635e-08,5.88356442677e-07,4.01352728829e-08,1,0,2.5,0,-5.84626491218e-07,-6.61451977635e-08,5.88356442677e-07,4.01352728829e-08,1,0,2.5,0,-5.84626491218e-07,-6.61451977635e-08,5.88356442677e-07,4.01352728829e-08,1,0,2.5,0,1,-5.84626491218e-07,-6.61451977635e-08,5.88356442677e-07,4.01352728829e-08,1,0,2.5,0,-5.84626491218e-07,-6.61451977635e-08,5.88356442677e-07,4.01352728829e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-5.84626491218e-07,-6.61451977635e-08,5.88356442677e-07,4.01352728829e-08,1,0,2.5,0,190,1
stats,191,-6.22685433882e-07,-7.79012978569e-08,6.27539463949e-07,4.05610123266e-08,1,0,2.5,0,-6.22685433882e-07,-7.79012978569e-08,6.27539463949e-07,4.05610123266e-08,1,0,2.5,0,-6.22685433882e-07,-7.79012978569e-08,6.27539463949e-07,4.05610123266e-08,1,0,2.5,0,-6.22685433882e-07,-7.79012978569e-08,6.27539463949e-07,4.05610123266e-08,1,0,2.5,0,1,-6.22685433882e-07,-7.79012978569e-08,6.27539463949e-07,4.05610123266e-08,1,0,2.5,0,-6.22685433882e-07,-7.79012978569e-08,6.27539463949e-07,4.05610123266e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-6.22685433882e-07,-7.79012978569e-08,6.27539463949e-07,4.05610123266e-08,1,0,2.5,0,191,1
stats,192,-6.58020212541e-07,-9.13055941965e-08,6.64324716126e-07,4.12583283094e-08,1,0,2.5,0,-6.58020212541e-07,-9.13055941965e-08,6.64324716126e-07,4.12583283094e-08,1,0,2.5,0,-6.58020212541e-07,-9.13055941965e-08,6.64324716126e-07,4.12583283094e-08,1,0,2.5,0,-6.58020212541e-07,-9.13055941965e-08,6.64324716126e-07,4.12583283094e-08,1,0,2.5,0,1,-6.58020212541e-07,-9.13055941965e-08,6.64324716126e-07,4.12583283094e-08,1,0,2.5,0,-6.58020212541e-07,-9.13055941965e-08,6.64324716126e-07,4.12583283094e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-6.58020212541e-07,-9.13055941965e-08,6.64324716126e-07,4.12583283094e-08,1,0,2.5,0,192,1
stats,193,-7.04260230577e-07,-1.02150039538e-07,7.11629866146e-07,4.30653415151e-08,1,0,2.5,0,-7.04260230577e-07,-1.02150039538e-07,7.11629866146e-07,4.30653415151e-08,1,0,2.5,0,-7.04260230577e-07,-1.02150039538e-07,7.11629866146e-07,4.30653415151e-08,1,0,2.5,0,-7.04260230577e-07,-1.02150039538e-07,7.11629866146e-07,4.30653415151e-08,1,0,2.5,0,1,-7.04260230577e-07,-1.02150039538e-07,7.11629866146e-07,4.30653415151e-08,1,0,2.5,0,-7.04260230577e-07,-1.02150039538e-07,7.11629866146e-07,4.30653415151e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-7.04260230577e-07,-1.02150039538e-07,7.11629866146e-07,4.30653415151e-08,1,0,2.5,0,193,1
stats,194,-7.48927391214e-07,-1.12784825035e-07,7.5737222005e-07,4.43726406729e-08,1,0,2.5,0,-7.48927391214e-07,-1.12784825035e-07,7.5737222005e-07,4.43726406729e-08,1,0,2.5,0,-7.48927391214e-07,-1.12784825035e-07,7.5737222005e-07,4.43726406729e-08,1,0,2.5,0,-7.48927391214e-07,-1.12784825035e-07,7.5737222005e-07,4.43726406729e-08,1,0,2.5,0,1,-7.48927391214e-07,-1.12784825035e-07,7.5737222005e-07,4.43726406729e-08,1,0,2.5,0,-7.48927391214e-07,-1.12784825035e-07,7.5737222005e-07,4.43726406729e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-7.48927391214e-07,-1.12784825035e-07,7.5737222005e-07,4.43726406729e-08,1,0,2.5,0,194,1
stats,195,-7.65858658269e-07,-1.21353409099e-07,7.75413525389e-07,4.24400354859e-08,1,0,2.5,0,-7.65858658269e-07,-1.21353409099e-07,7.75413525389e-07,4.24400354859e-08,1,0,2.5,0,-7.65858658269e-07,-1.21353409099e-07,7.75413525389e-07,4.24400354859e-08,1,0,2.5,0,-7.65858658269e-07,-1.21353409099e-07,7.75413525389e-07,4.24400354859e-08,1,0,2.5,0,1,-7.65858658269e-07,-1.21353409099e-07,7.75413525389e-07,4.24400354859e-08,1,0,2.5,0,-7.65858658269e-07,-1.21353409099e-07,7.75413525389e-07,4.24400354859e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-7.65858658269e-07,-1.21353409099e-07,7.75413525389e-07,4.24400354859e-08,1,0,2.5,0,195,1
stats,196,-7.85457643815e-07,-1.33281673698e-07,7.96685469595e-07,4.21886596769e-08,1,0,2.5,0,-7.85457643815e-07,-1.33281673698e-07,7.96685469595e-07,4.21886596769e-08,1,0,2.5,0,-7.85457643815e-07,-1.33281673698e-07,7.96685469595e-07,4.21886596769e-08,1,0,2.5,0,-7.85457643815e-07,-1.33281673698e-07,7.96685469595e-07,4.21886596769e-08,1,0,2.5,0,1,-7.85457643815e-07,-1.33281673698e-07,7.96685469595e-07,4.21886596769e-08,1,0,2.5,0,-7.85457643815e-07,-1.33281673698e-07,7.96685469595e-07,4.21886596769e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-7.85457643815e-07,-1.33281673698e-07,7.96685469595e-07,4.21886596769e-08,1,0,2.5,0,196,1
stats,197,-8.1789488604e-07,-1.48798932287e-07,8.31320107864e-07,4.40824443615e-08,1,0,2.5,0,-8.1789488604e-07,-1.48798932287e-07,8.31320107864e-07,4.40824443615e-08,1,0,2.5,0,-8.1789488604e-07,-1.48798932287e-07,8.31320107864e-07,4.40824443615e-08,1,0,2.5,0,-8.1789488604e-07,-1.48798932287e-07,8.31320107864e-07,4.40824443615e-08,1,0,2.5,0,1,-8.1789488604e-07,-1.48798932287e-07,8.31320107864e-07,4.40824443615e-08,1,0,2.5,0,-8.1789488604e-07,-1.48798932287e-07,8.31320107864e-07,4.40824443615e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-8.1789488604e-07,-1.48798932287e-07,8.31320107864e-07,4.40824443615e-08,1,0,2.5,0,197,1
stats,198,-8.51796130519e-07,-1.62929623571e-07,8.67238554747e-07,4.57141737797e-08,1,0,2.5,0,-8.51796130519e-07,-1.62929623571e-07,8.67238554747e-07,4.57141737797e-08,1,0,2.5,0,-8.51796130519e-07,-1.62929623571e-07,8.67238554747e-07,4.57141737797e-08,1,0,2.5,0,-8.51796130519e-07,-1.62929623571e-07,8.67238554747e-07,4.57141737797e-08,1,0,2.5,0,1,-8.51796130519e-07,-1.62929623571e-07,8.67238554747e-07,4.57141737797e-08,1,0,2.5,0,-8.51796130519e-07,-1.62929623571e-07,8.67238554747e-07,4.57141737797e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-8.51796130519e-07,-1.62929623571e-07,8.67238554747e-07,4.57141737797e-08,1,0,2.5,0,198,1
stats,199,-8.51514357691e-07,-1.77486469966e-07,8.69814982707e-07,4.35749356598e-08,1,0,2.5,0,-8.51514357691e-07,-1.77486469966e-07,8.69814982707e-07,4.35749356598e-08,1,0,2.5,0,-8.51514357691e-07,-1.77486469966e-07,8.69814982707e-07,4.35749356598e-08,1,0,2.5,0,-8.51514357691e-07,-1.77486469966e-07,8.69814982707e-07,4.35749356598e-08,1,0,2.5,0,1,-8.51514357691e-07,-1.77486469966e-07,8.69814982707e-07,4.35749356598e-08,1,0,2.5,0,-8.51514357691e-07,-1.77486469966e-07,8.69814982707e-07,4.35749356598e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-8.51514357691e-07,-1.77486469966e-07,8.69814982707e-07,4.35749356598e-08,1,0,2.5,0,199,1
stats,200,-8.41971541377e-07,-1.89387790783e-07,8.63008608576e-07,4.12544665096e-08,1,0,2.5,0,-8.41971541377e-07,-1.89387790783e-07,8.63008608576e-07,4.12544665096e-08,1,0,2.5,0,-8.41971541377e-07,-1.89387790783e-07,8.63008608576e-07,4.12544665096e-08,1,0,2.5,0,-8.41971541377e-07,-1.89387790783e-07,8.63008608576e-07,4.12544665096e-08,1,0,2.5,0,1,-8.41971541377e-07,-1.89387790783e-07,8.63008608576e-07,4.12544665096e-08,1,0,2.5,0,-8.41971541377e-07,-1.89387790783e-07,8.63008608576e-07,4.12544665096e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-8.41971541377e-07,-1.89387790783e-07,8.63008608576e-07,4.12544665096e-08,1,0,2.5,0,200,1
stats,201,-8.6081814743e-07,-2.0871162576e-07,8.85758652203e-07,4.33477573836e-08,1,0,2.5,0,-8.6081814743e-07,-2.0871162576e-07,8.85758652203e-07,4.33477573836e-08,1,0,2.5,0,-8.6081814743e-07,-2.0871162576e-07,8.85758652203e-07,4.33477573836e-08,1,0,2.5,0,-8.6081814743e-07,-2.0871162576e-07,8.85758652203e-07,4.33477573836e-08,1,0,2.5,0,1,-8.6081814743e-07,-2.0871162576e-07,8.85758652203e-07,4.33477573836e-08,1,0,2.5,0,-8.6081814743e-07,-2.0871162576e-07,8.85758652203e-07,4.33477573836e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-8.6081814743e-07,-2.0871162576e-07,8.85758652203e-07,4.33477573836e-08,1,0,2.5,0,201,1
stats,202,-8.52517871408e-07,-2.24787484626e-07,8.81655353169e-07,4.1946041307e-08,1,0,2.5,0,-8.52517871408e-07,-2.24787484626e-07,8.81655353169e-07,4.1946041307e-08,1,0,2.5,0,-8.52517871408e-07,-2.24787484626e-07,8.81655353169e-07,4.1946041307e-08,1,0,2.5,0,-8.52517871408e-07,-2.24787484626e-07,8.81655353169e-07,4.1946041307e-08,1,0,2.5,0,1,-8.52517871408e-07,-2.24787484626e-07,8.81655353169e-07,4.1946041307e-08,1,0,2.5,0,-8.52517871408e-07,-2.24787484626e-07,8.81655353169e-07,4.1946041307e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-8.52517871408e-07,-2.24787484626e-07,8.81655353169e-07,4.1946041307e-08,1,0,2.5,0,202,1
stats,203,-8.21407752483e-07,-2.41778167265e-07,8.56251915593e-07,3.90848029497e-08,1,0,2.5,0,-8.21407752483e-07,-2.41778167265e-07,8.56251915593e-07,3.90848029497e-08,1,0,2.5,0,-8.21407752483e-07,-2.41778167265e-07,8.56251915593e-07,3.90848029497e-08,1,0,2.5,0,-8.21407752483e-07,-2.41778167265e-07,8.56251915593e-07,3.90848029497e-08,1,0,2.5,0,1,-8.21407752483e-07,-2.41778167265e-07,8.56251915593e-07,3.90848029497e-08,1,0,2.5,0,-8.21407752483e-07,-2.41778167265e-07,8.56251915593e-07,3.90848029497e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-8.21407752483e-07,-2.41778167265e-07,8.56251915593e-07,3.90848029497e-08,1,0,2.5,0,203,1
stats,204,-8.05095055512e-07,-2.58166267031e-07,8.45474914968e-07,3.89940773005e-08,1,0,2.5,0,-8.05095055512e-07,-2.58166267031e-07,8.45474914968e-07,3.89940773005e-08,1,0,2.5,0,-8.05095055512e-07,-2.58166267031e-07,8.45474914968e-07,3.89940773005e-08,1,0,2.5,0,-8.05095055512e-07,-2.58166267031e-07,8.45474914968e-07,3.89940773005e-08,1,0,2.5,0,1,-8.05095055512e-07,-2.58166267031e-07,8.45474914968e-07,3.89940773005e-08,1,0,2.5,0,-8.05095055512e-07,-2.58166267031e-07,8.45474914968e-07,3.89940773005e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-8.05095055512e-07,-2.58166267031e-07,8.45474914968e-07,3.89940773005e-08,1,0,2.5,0,204,1
stats,205,-7.99063684553e-07,-2.75016986961e-07,8.45066324473e-07,4.03873166022e-08,1,0,2.5,0,-7.99063684553e-07,-2.75016986961e-07,8.45066324473e-07,4.03873166022e-08,1,0,2.5,0,-7.99063684553e-07,-2.75016986961e-07,8.45066324473e-07,4.03873166022e-08,1,0,2.5,0,-7.99063684553e-07,-2.75016986961e-07,8.45066324473e-07,4.03873166022e-08,1,0,2.5,0,1,-7.99063684553e-07,-2.75016986961e-07,8.45066324473e-07,4.03873166022e-08,1,0,2.5,0,-7.99063684553e-07,-2.75016986961e-07,8.45066324473e-07,4.03873166022e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-7.99063684553e-07,-2.75016986961e-07,8.45066324473e-07,4.03873166022e-08,1,0,2.5,0,205,1
stats,206,-8.00888756203e-07,-2.94882624985e-07,8.53450956129e-07,4.27793160895e-08,1,0,2.5,0,-8.00888756203e-07,-2.94882624985e-07,8.53450956129e-07,4.27793160895e-08,1,0,2.5,0,-8.00888756203e-07,-2.94882624985e-07,8.53450956129e-07,4.27793160895e-08,1,0,2.5,0,-8.00888756203e-07,-2.94882624985e-07,8.53450956129e-07,4.27793160895e-08,1,0,2.5,0,1,-8.00888756203e-07,-2.94882624985e-07,8.53450956129e-07,4.27793160895e-08,1,0,2.5,0,-8.00888756203e-07,-2.94882624985e-07,8.53450956129e-07,4.27793160895e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-8.00888756203e-07,-2.94882624985e-07,8.53450956129e-07,4.27793160895e-08,1,0,2.5,0,206,1
stats,207,-8.01150861207e-07,-3.13305179134e-07,8.60234194988e-07,4.45225758483e-08,1,0,2.5,0,-8.01150861207e-07,-3.13305179134e-07,8.60234194988e-07,4.45225758483e-08,1,0,2.5,0,-8.01150861207e-07,-3.13305179134e-07,8.60234194988e-07,4.45225758483e-08,1,0,2.5,0,-8.01150861207e-07,-3.13305179134e-07,8.60234194988e-07,4.45225758483e-08,1,0,2.5,0,1,-8.01150861207e-07,-3.13305179134e-07,8.60234194988e-07,4.45225758483e-08,1,0,2.5,0,-8.01150861207e-07,-3.13305179134e-07,8.60234194988e-07,4.45225758483e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-8.01150861207e-07,-3.13305179134e-07,8.60234194988e-07,4.45225758483e-08,1,0,2.5,0,207,1
stats,208,-7.82892129791e-07,-3.33525917995e-07,8.50975709454e-07,4.45523795634e-08,1,0,2.5,0,-7.82892129791e-07,-3.33525917995e-07,8.50975709454e-07,4.45523795634e-08,1,0,2.5,0,-7.82892129791e-07,-3.33525917995e-07,8.50975709454e-07,4.45523795634e-08,1,0,2.5,0,-7.82892129791e-07,-3.33525917995e-07,8.50975709454e-07,4.45523795634e-08,1,0,2.5,0,1,-7.82892129791e-07,-3.33525917995e-07,8.50975709454e-07,4.45523795634e-08,1,0,2.5,0,-7.82892129791e-07,-3.33525917995e-07,8.50975709454e-07,4.45523795634e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-7.82892129791e-07,-3.33525917995e-07,8.50975709454e-07,4.45523795634e-08,1,0,2.5,0,208,1
stats,209,-7.40520420095e-07,-3.55945957153e-07,8.21625235403e-07,4.28079331982e-08,1,0,2.5,0,-7.40520420095e-07,-3.55945957153e-07,8.21625235403e-07,4.28079331982e-08,1,0,2.5,0,-7.40520420095e-07,-3.55945957153e-07,8.21625235403e-07,4.28079331982e-08,1,0,2.5,0,-7.40520420095e-07,-3.55945957153e-07,8.21625235403e-07,4.28079331982e-08,1,0,2.5,0,1,-7.40520420095e-07,-3.55945957153e-07,8.21625235403e-07,4.28079331982e-08,1,0,2.5,0,-7.40520420095e-07,-3.55945957153e-07,8.21625235403e-07,4.28079331982e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-7.40520420095e-07,-3.55945957153e-07,8.21625235403e-07,4.28079331982e-08,1,0,2.5,0,209,1
stats,210,-7.29021223833e-07,-3.80799690447e-07,8.22484253149e-07,4.5631320944e-08,1,0,2.5,0,-7.29021223833e-07,-3.80799690447e-07,8.22484253149e-07,4.5631320944e-08,1,0,2.5,0,-7.29021223833e-07,-3.80799690447e-07,8.22484253149e-07,4.5631320944e-08,1,0,2.5,0,-7.29021223833e-07,-3.80799690447e-07,8.22484253149e-07,4.5631320944e-08,1,0,2.5,0,1,-7.29021223833e-07,-3.80799690447e-07,8.22484253149e-07,4.5631320944e-08,1,0,2.5,0,-7.29021223833e-07,-3.80799690447e-07,8.22484253149e-07,4.5631320944e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-7.29021223833e-07,-3.80799690447e-07,8.22484253149e-07,4.5631320944e-08,1,0,2.5,0,210,1
stats,211,-6.83424900672e-07,-4.02219626494e-07,7.93000765498e-07,4.4046863934e-08,1,0,2.5,0,-6.83424900672e-07,-4.02219626494e-07,7.93000765498e-07,4.4046863934e-08,1,0,2.5,0,-6.83424900672e-07,-4.02219626494e-07,7.93000765498e-07,4.4046863934e-08,1,0,2.5,0,-6.83424900672e-07,-4.02219626494e-07,7.93000765498e-07,4.4046863934e-08,1,0,2.5,0,1,-6.83424900672e-07,-4.02219626494e-07,7.93000765498e-07,4.4046863934e-08,1,0,2.5,0,-6.83424900672e-07,-4.02219626494e-07,7.93000765498e-07,4.4046863934e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-6.83424900672e-07,-4.02219626494e-07,7.93000765498e-07,4.4046863934e-08,1,0,2.5,0,211,1
stats,212,-6.36717743419e-07,-4.20139429025e-07,7.62841125379e-07,4.27384598822e-08,1,0,2.5,0,-6.36717743419e-07,-4.20139429025e-07,7.62841125379e-07,4.27384598822e-08,1,0,2.5,0,-6.36717743419e-07,-4.20139429025e-07,7.62841125379e-07,4.27384598822e-08,1,0,2.5,0,-6.36717743419e-07,-4.20139429025e-07,7.62841125379e-07,4.27384598822e-08,1,0,2.5,0,1,-6.36717743419e-07,-4.20139429025e-07,7.62841125379e-07,4.27384598822e-08,1,0,2.5,0,-6.36717743419e-07,-4.20139429025e-07,7.62841125379e-07,4.27384598822e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-6.36717743419e-07,-4.20139429025e-07,7.62841125379e-07,4.27384598822e-08,1,0,2.5,0,212,1
stats,213,-5.7924006569e-07,-4.43188497457e-07,7.29338808014e-07,4.11833447345e-08,1,0,2.5,0,-5.7924006569e-07,-4.43188497457e-07,7.29338808014e-07,4.11833447345e-08,1,0,2.5,0,-5.7924006569e-07,-4.43188497457e-07,7.29338808014e-07,4.11833447345e-08,1,0,2.5,0,-5.7924006569e-07,-4.43188497457e-07,7.29338808014e-07,4.11833447345e-08,1,0,2.5,0,1,-5.7924006569e-07,-4.43188497457e-07,7.29338808014e-07,4.11833447345e-08,1,0,2.5,0,-5.7924006569e-07,-4.43188497457e-07,7.29338808014e-07,4.11833447345e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-5.7924006569e-07,-4.43188497457e-07,7.29338808014e-07,4.11833447345e-08,1,0,2.5,0,213,1
stats,214,-5.25679922703e-07,-4.69059074248e-07,7.04525234596e-07,4.14245562297e-08,1,0,2.5,0,-5.25679922703e-07,-4.69059074248e-07,7.04525234596e-07,4.14245562297e-08,1,0,2.5,0,-5.25679922703e-07,-4.69059074248e-07,7.04525234596e-07,4.14245562297e-08,1,0,2.5,0,-5.25679922703e-07,-4.69059074248e-07,7.04525234596e-07,4.14245562297e-08,1,0,2.5,0,1,-5.25679922703e-07,-4.69059074248e-07,7.04525234596e-07,4.14245562297e-08,1,0,2.5,0,-5.25679922703e-07,-4.69059074248e-07,7.04525234596e-07,4.14245562297e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-5.25679922703e-07,-4.69059074248e-07,7.04525234596e-07,4.14245562297e-08,1,0,2.5,0,214,1
stats,215,-4.60965793536e-07,-4.9325319651e-07,6.75120872984e-07,4.09491285325e-08,1,0,2.5,0,-4.60965793536e-07,-4.9325319651e-07,6.75120872984e-07,4.09491285325e-08,1,0,2.5,0,-4.60965793536e-07,-4.9325319651e-07,6.75120872984e-07,4.09491285325e-08,1,0,2.5,0,-4.60965793536e-07,-4.9325319651e-07,6.75120872984e-07,4.09491285325e-08,1,0,2.5,0,1,-4.60965793536e-07,-4.9325319651e-07,6.75120872984e-07,4.09491285325e-08,1,0,2.5,0,-4.60965793536e-07,-4.9325319651e-07,6.75120872984e-07,4.09491285325e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.60965793536e-07,-4.9325319651e-07,6.75120872984e-07,4.09491285325e-08,1,0,2.5,0,215,1
stats,216,-3.97951595232e-07,-5.17224634677e-07,6.52600022022e-07,4.13403569155e-08,1,0,2.5,0,-3.97951595232e-07,-5.17224634677e-07,6.52600022022e-07,4.13403569155e-08,1,0,2.5,0,-3.97951595232e-07,-5.17224634677e-07,6.52600022022e-07,4.13403569155e-08,1,0,2.5,0,-3.97951595232e-07,-5.17224634677e-07,6.52600022022e-07,4.13403569155e-08,1,0,2.5,0,1,-3.97951595232e-07,-5.17224634677e-07,6.52600022022e-07,4.13403569155e-08,1,0,2.5,0,-3.97951595232e-07,-5.17224634677e-07,6.52600022022e-07,4.13403569155e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.97951595232e-07,-5.17224634677e-07,6.52600022022e-07,4.13403569155e-08,1,0,2.5,0,216,1
stats,217,-3.20844691259e-07,-5.42712996321e-07,6.30459112472e-07,4.09820088976e-08,1,0,2.5,0,-3.20844691259e-07,-5.42712996321e-07,6.30459112472e-07,4.09820088976e-08,1,0,2.5,0,-3.20844691259e-07,-5.42712996321e-07,6.30459112472e-07,4.09820088976e-08,1,0,2.5,0,-3.20844691259e-07,-5.42712996321e-07,6.30459112472e-07,4.09820088976e-08,1,0,2.5,0,1,-3.20844691259e-07,-5.42712996321e-07,6.30459112472e-07,4.09820088976e-08,1,0,2.5,0,-3.20844691259e-07,-5.42712996321e-07,6.30459112472e-07,4.09820088976e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.20844691259e-07,-5.42712996321e-07,6.30459112472e-07,4.09820088976e-08,1,0,2.5,0,217,1
stats,218,-2.85476914996e-07,-5.70035354031e-07,6.37524408376e-07,4.61789255723e-08,1,0,2.5,0,-2.85476914996e-07,-5.70035354031e-07,6.37524408376e-07,4.61789255723e-08,1,0,2.5,0,-2.85476914996e-07,-5.70035354031e-07,6.37524408376e-07,4.61789255723e-08,1,0,2.5,0,-2.85476914996e-07,-5.70035354031e-07,6.37524408376e-07,4.61789255723e-08,1,0,2.5,0,1,-2.85476914996e-07,-5.70035354031e-07,6.37524408376e-07,4.61789255723e-08,1,0,2.5,0,-2.85476914996e-07,-5.70035354031e-07,6.37524408376e-07,4.61789255723e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.85476914996e-07,-5.70035354031e-07,6.37524408376e-07,4.61789255723e-08,1,0,2.5,0,218,1
stats,219,-2.55991665199e-07,-5.96566337663e-07,6.49171113309e-07,5.14247169292e-08,1,0,2.5,0,-2.55991665199e-07,-5.96566337663e-07,6.49171113309e-07,5.14247169292e-08,1,0,2.5,0,-2.55991665199e-07,-5.96566337663e-07,6.49171113309e-07,5.14247169292e-08,1,0,2.5,0,-2.55991665199e-07,-5.96566337663e-07,6.49171113309e-07,5.14247169292e-08,1,0,2.5,0,1,-2.55991665199e-07,-5.96566337663e-07,6.49171113309e-07,5.14247169292e-08,1,0,2.5,0,-2.55991665199e-07,-5.96566337663e-07,6.49171113309e-07,5.14247169292e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.55991665199e-07,-5.96566337663e-07,6.49171113309e-07,5.14247169292e-08,1,0,2.5,0,219,1
stats,220,-1.92135473753e-07,-6.21986885108e-07,6.50986748951e-07,5.23240721861e-08,1,0,2.5,0,-1.92135473753e-07,-6.21986885108e-07,6.50986748951e-07,5.23240721861e-08,1,0,2.5,0,-1.92135473753e-07,-6.21986885108e-07,6.50986748951e-07,5.23240721861e-08,1,0,2.5,0,-1.92135473753e-07,-6.21986885108e-07,6.50986748951e-07,5.23240721861e-08,1,0,2.5,0,1,-1.92135473753e-07,-6.21986885108e-07,6.50986748951e-07,5.23240721861e-08,1,0,2.5,0,-1.92135473753e-07,-6.21986885108e-07,6.50986748951e-07,5.23240721861e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.92135473753e-07,-6.21986885108e-07,6.50986748951e-07,5.23240721861e-08,1,0,2.5,0,220,1
stats,221,-1.31445389684e-07,-6.49217440696e-07,6.62390505113e-07,5.43893321492e-08,1,0,2.5,0,-1.31445389684e-07,-6.49217440696e-07,6.62390505113e-07,5.43893321492e-08,1,0,2.5,0,-1.31445389684e-07,-6.49217440696e-07,6.62390505113e-07,5.43893321492e-08,1,0,2.5,0,-1.31445389684e-07,-6.49217440696e-07,6.62390505113e-07,5.43893321492e-08,1,0,2.5,0,1,-1.31445389684e-07,-6.49217440696e-07,6.62390505113e-07,5.43893321492e-08,1,0,2.5,0,-1.31445389684e-07,-6.49217440696e-07,6.62390505113e-07,5.43893321492e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.31445389684e-07,-6.49217440696e-07,6.62390505113e-07,5.43893321492e-08,1,0,2.5,0,221,1
stats,222,-5.65142670439e-08,-6.78206276916e-07,6.80556865973e-07,5.55789227974e-08,1,0,2.5,0,-5.65142670439e-08,-6.78206276916e-07,6.80556865973e-07,5.55789227974e-08,1,0,2.5,0,-5.65142670439e-08,-6.78206276916e-07,6.80556865973e-07,5.55789227974e-08,1,0,2.5,0,-5.65142670439e-08,-6.78206276916e-07,6.80556865973e-07,5.55789227974e-08,1,0,2.5,0,1,-5.65142670439e-08,-6.78206276916e-07,6.80556865973e-07,5.55789227974e-08,1,0,2.5,0,-5.65142670439e-08,-6.78206276916e-07,6.80556865973e-07,5.55789227974e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-5.65142670439e-08,-6.78206276916e-07,6.80556865973e-07,5.55789227974e-08,1,0,2.5,0,222,1
stats,223,8.97378082954e-09,-7.09005860244e-07,7.0906264682e-07,5.89262292294e-08,1,0,2.5,0,8.97378082954e-09,-7.09005860244e-07,7.0906264682e-07,5.89262292294e-08,1,0,2.5,0,8.97378082954e-09,-7.09005860244e-07,7.0906264682e-07,5.89262292294e-08,1,0,2.5,0,8.97378082954e-09,-7.09005860244e-07,7.0906264682e-07,5.89262292294e-08,1,0,2.5,0,1,8.97378082954e-09,-7.09005860244e-07,7.0906264682e-07,5.89262292294e-08,1,0,2.5,0,8.97378082954e-09,-7.09005860244e-07,7.0906264682e-07,5.89262292294e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,8.97378082954e-09,-7.09005860244e-07,7.0906264682e-07,5.89262292294e-08,1,0,2.5,0,223,1
stats,224,7.58788090138e-08,-7.38421476854e-07,7.42309794077e-07,6.24314395736e-08,1,0,2.5,0,7.58788090138e-08,-7.38421476854e-07,7.42309794077e-07,6.24314395736e-08,1,0,2.5,0,7.58788090138e-08,-7.38421476854e-07,7.42309794077e-07,6.24314395736e-08,1,0,2.5,0,7.58788090138e-08,-7.38421476854e-07,7.42309794077e-07,6.24314395736e-08,1,0,2.5,0,1,7.58788090138e-08,-7.38421476854e-07,7.42309794077e-07,6.24314395736e-08,1,0,2.5,0,7.58788090138e-08,-7.38421476854e-07,7.42309794077e-07,6.24314395736e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,7.58788090138e-08,-7.38421476854e-07,7.42309794077e-07,6.24314395736e-08,1,0,2.5,0,224,1
stats,225,9.18975828768e-08,-7.70942222061e-07,7.76400099767e-07,7.19676336303e-08,1,0,2.5,0,9.18975828768e-08,-7.70942222061e-07,7.76400099767e-07,7.19676336303e-08,1,0,2.5,0,9.18975828768e-08,-7.70942222061e-07,7.76400099767e-07,7.19676336303e-08,1,0,2.5,0,9.18975828768e-08,-7.70942222061e-07,7.76400099767e-07,7.19676336303e-08,1,0,2.5,0,1,9.18975828768e-08,-7.70942222061e-07,7.76400099767e-07,7.19676336303e-08,1,0,2.5,0,9.18975828768e-08,-7.70942222061e-07,7.76400099767e-07,7.19676336303e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,9.18975828768e-08,-7.70942222061e-07,7.76400099767e-07,7.19676336303e-08,1,0,2.5,0,225,1
stats,226,1.48223534779e-07,-8.05183219654e-07,8.18712521777e-07,7.6248817038e-08,1,0,2.5,0,1.48223534779e-07,-8.05183219654e-07,8.18712521777e-07,7.6248817038e-08,1,0,2.5,0,1.48223534779e-07,-8.05183219654e-07,8.18712521777e-07,7.6248817038e-08,1,0,2.5,0,1.48223534779e-07,-8.05183219654e-07,8.18712521777e-07,7.6248817038e-08,1,0,2.5,0,1,1.48223534779e-07,-8.05183219654e-07,8.18712521777e-07,7.6248817038e-08,1,0,2.5,0,1.48223534779e-07,-8.05183219654e-07,8.18712521777e-07,7.6248817038e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.48223534779e-07,-8.05183219654e-07,8.18712521777e-07,7.6248817038e-08,1,0,2.5,0,226,1
stats,227,2.06190165386e-07,-8.41798339479e-07,8.66682682954e-07,8.08591948953e-08,1,0,2.5,0,2.06190165386e-07,-8.41798339479e-07,8.66682682954e-07,8.08591948953e-08,1,0,2.5,0,2.06190165386e-07,-8.41798339479e-07,8.66682682954e-07,8.08591948953e-08,1,0,2.5,0,2.06190165386e-07,-8.41798339479e-07,8.66682682954e-07,8.08591948953e-08,1,0,2.5,0,1,2.06190165386e-07,-8.41798339479e-07,8.66682682954e-07,8.08591948953e-08,1,0,2.5,0,2.06190165386e-07,-8.41798339479e-07,8.66682682954e-07,8.08591948953e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.06190165386e-07,-8.41798339479e-07,8.66682682954e-07,8.08591948953e-08,1,0,2.5,0,227,1
stats,228,2.60852431211e-07,-8.77752597717e-07,9.15692965009e-07,8.6127137422e-08,1,0,2.5,0,2.60852431211e-07,-8.77752597717e-07,9.15692965009e-07,8.6127137422e-08,1,0,2.5,0,2.60852431211e-07,-8.77752597717e-07,9.15692965009e-07,8.6127137422e-08,1,0,2.5,0,2.60852431211e-07,-8.77752597717e-07,9.15692965009e-07,8.6127137422e-08,1,0,2.5,0,1,2.60852431211e-07,-8.77752597717e-07,9.15692965009e-07,8.6127137422e-08,1,0,2.5,0,2.60852431211e-07,-8.77752597717e-07,9.15692965009e-07,8.6127137422e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.60852431211e-07,-8.77752597717e-07,9.15692965009e-07,8.6127137422e-08,1,0,2.5,0,228,1
stats,229,3.26680890339e-07,-9.11391794034e-07,9.68171207205e-07,9.02842813844e-08,1,0,2.5,0,3.26680890339e-07,-9.11391794034e-07,9.68171207205e-07,9.02842813844e-08,1,0,2.5,0,3.26680890339e-07,-9.11391794034e-07,9.68171207205e-07,9.02842813844e-08,1,0,2.5,0,3.26680890339e-07,-9.11391794034e-07,9.68171207205e-07,9.02842813844e-08,1,0,2.5,0,1,3.26680890339e-07,-9.11391794034e-07,9.68171207205e-07,9.02842813844e-08,1,0,2.5,0,3.26680890339e-07,-9.11391794034e-07,9.68171207205e-07,9.02842813844e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,3.26680890339e-07,-9.11391794034e-07,9.68171207205e-07,9.02842813844e-08,1,0,2.5,0,229,1
stats,230,3.8352447973e-07,-9.49216655499e-07,1.02376918676e-06,9.61436867897e-08,1,0,2.5,0,3.8352447973e-07,-9.49216655499e-07,1.02376918676e-06,9.61436867897e-08,1,0,2.5,0,3.8352447973e-07,-9.49216655499e-07,1.02376918676e-06,9.61436867897e-08,1,0,2.5,0,3.8352447973e-07,-9.49216655499e-07,1.02376918676e-06,9.61436867897e-08,1,0,2.5,0,1,3.8352447973e-07,-9.49216655499e-07,1.02376918676e-06,9.61436867897e-08,1,0,2.5,0,3.8352447973e-07,-9.49216655499e-07,1.02376918676e-06,9.61436867897e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,3.8352447973e-07,-9.49216655499e-07,1.02376918676e-06,9.61436867897e-08,1,0,2.5,0,230,1
stats,231,4.2236729314e-07,-9.88065494312e-07,1.0745545751e-06,1.04372404053e-07,1,0,2.5,0,4.2236729314e-07,-9.88065494312e-07,1.0745545751e-06,1.04372404053e-07,1,0,2.5,0,4.2236729314e-07,-9.88065494312e-07,1.0745545751e-06,1.04372404053e-07,1,0,2.5,0,4.2236729314e-07,-9.88065494312e-07,1.0745545751e-06,1.04372404053e-07,1,0,2.5,0,1,4.2236729314e-07,-9.88065494312e-07,1.0745545751e-06,1.04372404053e-07,1,0,2.5,0,4.2236729314e-07,-9.88065494312e-07,1.0745545751e-06,1.04372404053e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,4.2236729314e-07,-9.88065494312e-07,1.0745545751e-06,1.04372404053e-07,1,0,2.5,0,231,1
stats,232,4.79787217955e-07,-1.02151477677e-06,1.12857799195e-06,1.09904611634e-07,1,0,2.5,0,4.79787217955e-07,-1.02151477677e-06,1.12857799195e-06,1.09904611634e-07,1,0,2.5,0,4.79787217955e-07,-1.02151477677e-06,1.12857799195e-06,1.09904611634e-07,1,0,2.5,0,4.79787217955e-07,-1.02151477677e-06,1.12857799195e-06,1.09904611634e-07,1,0,2.5,0,1,4.79787217955e-07,-1.02151477677e-06,1.12857799195e-06,1.09904611634e-07,1,0,2.5,0,4.79787217955e-07,-1.02151477677e-06,1.12857799195e-06,1.09904611634e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,4.79787217955e-07,-1.02151477677e-06,1.12857799195e-06,1.09904611634e-07,1,0,2.5,0,232,1
stats,233,5.38277447504e-07,-1.05738365619e-06,1.18650871173e-06,1.15506530562e-07,1,0,2.5,0,5.38277447504e-07,-1.05738365619e-06,1.18650871173e-06,1.15506530562e-07,1,0,2.5,0,5.38277447504e-07,-1.05738365619e-06,1.18650871173e-06,1.15506530562e-07,1,0,2.5,0,5.38277447504e-07,-1.05738365619e-06,1.18650871173e-06,1.15506530562e-07,1,0,2.5,0,1,5.38277447504e-07,-1.05738365619e-06,1.18650871173e-06,1.15506530562e-07,1,0,2.5,0,5.38277447504e-07,-1.05738365619e-06,1.18650871173e-06,1.15506530562e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,5.38277447504e-07,-1.05738365619e-06,1.18650871173e-06,1.15506530562e-07,1,0,2.5,0,233,1
stats,234,5.96308723289e-07,-1.09420341232e-06,1.24614007291e-06,1.21691471122e-07,1,0,2.5,0,5.96308723289e-07,-1.09420341232e-06,1.24614007291e-06,1.21691471122e-07,1,0,2.5,0,5.96308723289e-07,-1.09420341232e-06,1.24614007291e-06,1.21691471122e-07,1,0,2.5,0,5.96308723289e-07,-1.09420341232e-06,1.24614007291e-06,1.21691471122e-07,1,0,2.5,0,1,5.96308723289e-07,-1.09420341232e-06,1.24614007291e-06,1.21691471122e-07,1,0,2.5,0,5.96308723289e-07,-1.09420341232e-06,1.24614007291e-06,1.21691471122e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,5.96308723289e-07,-1.09420341232e-06,1.24614007291e-06,1.21691471122e-07,1,0,2.5,0,234,1
stats,235,6.52679773339e-07,-1.12830650778e-06,1.3034824633e-06,1.28410874822e-07,1,0,2.5,0,6.52679773339e-07,-1.12830650778e-06,1.3034824633e-06,1.28410874822e-07,1,0,2.5,0,6.52679773339e-07,-1.12830650778e-06,1.3034824633e-06,1.28410874822e-07,1,0,2.5,0,6.52679773339e-07,-1.12830650778e-06,1.3034824633e-06,1.28410874822e-07,1,0,2.5,0,1,6.52679773339e-07,-1.12830650778e-06,1.3034824633e-06,1.28410874822e-07,1,0,2.5,0,6.52679773339e-07,-1.12830650778e-06,1.3034824633e-06,1.28410874822e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,6.52679773339e-07,-1.12830650778e-06,1.3034824633e-06,1.28410874822e-07,1,0,2.5,0,235,1
stats,236,6.98149506206e-07,-1.16598346267e-06,1.35901814247e-06,1.36888658631e-07,1,0,2.5,0,6.98149506206e-07,-1.16598346267e-06,1.35901814247e-06,1.36888658631e-07,1,0,2.5,0,6.98149506206e-07,-1.16598346267e-06,1.35901814247e-06,1.36888658631e-07,1,0,2.5,0,6.98149506206e-07,-1.16598346267e-06,1.35901814247e-06,1.36888658631e-07,1,0,2.5,0,1,6.98149506206e-07,-1.16598346267e-06,1.35901814247e-06,1.36888658631e-07,1,0,2.5,0,6.98149506206e-07,-1.16598346267e-06,1.35901814247e-06,1.36888658631e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,6.98149506206e-07,-1.16598346267e-06,1.35901814247e-06,1.36888658631e-07,1,0,2.5,0,236,1
stats,237,7.35300545784e-07,-1.20216623145e-06,1.40920917602e-06,1.46071784002e-07,1,0,2.5,0,7.35300545784e-07,-1.20216623145e-06,1.40920917602e-06,1.46071784002e-07,1,0,2.5,0,7.35300545784e-07,-1.20216623145e-06,1.40920917602e-06,1.46071784002e-07,1,0,2.5,0,7.35300545784e-07,-1.20216623145e-06,1.40920917602e-06,1.46071784002e-07,1,0,2.5,0,1,7.35300545784e-07,-1.20216623145e-06,1.40920917602e-06,1.46071784002e-07,1,0,2.5,0,7.35300545784e-07,-1.20216623145e-06,1.40920917602e-06,1.46071784002e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,7.35300545784e-07,-1.20216623145e-06,1.40920917602e-06,1.46071784002e-07,1,0,2.5,0,237,1
stats,238,7.78096080012e-07,-1.23416043607e-06,1.45896729009e-06,1.54171033273e-07,1,0,2.5,0,7.78096080012e-07,-1.23416043607e-06,1.45896729009e-06,1.54171033273e-07,1,0,2.5,0,7.78096080012e-07,-1.23416043607e-06,1.45896729009e-06,1.54171033273e-07,1,0,2.5,0,7.78096080012e-07,-1.23416043607e-06,1.45896729009e-06,1.54171033273e-07,1,0,2.5,0,1,7.78096080012e-07,-1.23416043607e-06,1.45896729009e-06,1.54171033273e-07,1,0,2.5,0,7.78096080012e-07,-1.23416043607e-06,1.45896729009e-06,1.54171033273e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,7.78096080012e-07,-1.23416043607e-06,1.45896729009e-06,1.54171033273e-07,1,0,2.5,0,238,1
stats,239,8.2342450014e-07,-1.26370525777e-06,1.50830328494e-06,1.61942153909e-07,1,0,2.5,0,8.2342450014e-07,-1.26370525777e-06,1.50830328494e-06,1.61942153909e-07,1,0,2.5,0,8.2342450014e-07,-1.26370525777e-06,1.50830328494e-06,1.61942153909e-07,1,0,2.5,0,8.2342450014e-07,-1.26370525777e-06,1.50830328494e-06,1.61942153909e-07,1,0,2.5,0,1,8.2342450014e-07,-1.26370525777e-06,1.50830328494e-06,1.61942153909e-07,1,0,2.5,0,8.2342450014e-07,-1.26370525777e-06,1.50830328494e-06,1.61942153909e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,8.2342450014e-07,-1.26370525777e-06,1.50830328494e-06,1.61942153909e-07,1,0,2.5,0,239,1
stats,240,8.71356121479e-07,-1.29174668473e-06,1.55816269398e-06,1.69359523738e-07,1,0,2.5,0,8.71356121479e-07,-1.29174668473e-06,1.55816269398e-06,1.69359523738e-07,1,0,2.5,0,8.71356121479e-07,-1.29174668473e-06,1.55816269398e-06,1.69359523738e-07,1,0,2.5,0,8.71356121479e-07,-1.29174668473e-06,1.55816269398e-06,1.69359523738e-07,1,0,2.5,0,1,8.71356121479e-07,-1.29174668473e-06,1.55816269398e-06,1.69359523738e-07,1,0,2.5,0,8.71356121479e-07,-1.29174668473e-06,1.55816269398e-06,1.69359523738e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,8.71356121479e-07,-1.29174668473e-06,1.55816269398e-06,1.69359523738e-07,1,0,2.5,0,240,1
stats,241,9.21959269817e-07,-1.31450087792e-06,1.60559068263e-06,1.76233342586e-07,1,0,2.5,0,9.21959269817e-07,-1.31450087792e-06,1.60559068263e-06,1.76233342586e-07,1,0,2.5,0,9.21959269817e-07,-1.31450087792e-06,1.60559068263e-06,1.76233342586e-07,1,0,2.5,0,9.21959269817e-07,-1.31450087792e-06,1.60559068263e-06,1.76233342586e-07,1,0,2.5,0,1,9.21959269817e-07,-1.31450087792e-06,1.60559068263e-06,1.76233342586e-07,1,0,2.5,0,9.21959269817e-07,-1.31450087792e-06,1.60559068263e-06,1.76233342586e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,9.21959269817e-07,-1.31450087792e-06,1.60559068263e-06,1.76233342586e-07,1,0,2.5,0,241,1
stats,242,9.74702061285e-07,-1.34385470574e-06,1.66011739111e-06,1.84474018283e-07,1,0,2.5,0,9.74702061285e-07,-1.34385470574e-06,1.66011739111e-06,1.84474018283e-07,1,0,2.5,0,9.74702061285e-07,-1.34385470574e-06,1.66011739111e-06,1.84474018283e-07,1,0,2.5,0,9.74702061285e-07,-1.34385470574e-06,1.66011739111e-06,1.84474018283e-07,1,0,2.5,0,1,9.74702061285e-07,-1.34385470574e-06,1.66011739111e-06,1.84474018283e-07,1,0,2.5,0,9.74702061285e-07,-1.34385470574e-06,1.66011739111e-06,1.84474018283e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,9.74702061285e-07,-1.34385470574e-06,1.66011739111e-06,1.84474018283e-07,1,0,2.5,0,242,1
stats,243,1.01351167814e-06,-1.37326537697e-06,1.70676992184e-06,1.94409764731e-07,1,0,2.5,0,1.01351167814e-06,-1.37326537697e-06,1.70676992184e-06,1.94409764731e-07,1,0,2.5,0,1.01351167814e-06,-1.37326537697e-06,1.70676992184e-06,1.94409764731e-07,1,0,2.5,0,1.01351167814e-06,-1.37326537697e-06,1.70676992184e-06,1.94409764731e-07,1,0,2.5,0,1,1.01351167814e-06,-1.37326537697e-06,1.70676992184e-06,1.94409764731e-07,1,0,2.5,0,1.01351167814e-06,-1.37326537697e-06,1.70676992184e-06,1.94409764731e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.01351167814e-06,-1.37326537697e-06,1.70676992184e-06,1.94409764731e-07,1,0,2.5,0,243,1
stats,244,1.04711136828e-06,-1.39762221352e-06,1.74636477368e-06,2.0459924599e-07,1,0,2.5,0,1.04711136828e-06,-1.39762221352e-06,1.74636477368e-06,2.0459924599e-07,1,0,2.5,0,1.04711136828e-06,-1.39762221352e-06,1.74636477368e-06,2.0459924599e-07,1,0,2.5,0,1.04711136828e-06,-1.39762221352e-06,1.74636477368e-06,2.0459924599e-07,1,0,2.5,0,1,1.04711136828e-06,-1.39762221352e-06,1.74636477368e-06,2.0459924599e-07,1,0,2.5,0,1.04711136828e-06,-1.39762221352e-06,1.74636477368e-06,2.0459924599e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.04711136828e-06,-1.39762221352e-06,1.74636477368e-06,2.0459924599e-07,1,0,2.5,0,244,1
stats,245,1.08426263523e-06,-1.42161923122e-06,1.78791128747e-06,2.14819294797e-07,1,0,2.5,0,1.08426263523e-06,-1.42161923122e-06,1.78791128747e-06,2.14819294797e-07,1,0,2.5,0,1.08426263523e-06,-1.42161923122e-06,1.78791128747e-06,2.14819294797e-07,1,0,2.5,0,1.08426263523e-06,-1.42161923122e-06,1.78791128747e-06,2.14819294797e-07,1,0,2.5,0,1,1.08426263523e-06,-1.42161923122e-06,1.78791128747e-06,2.14819294797e-07,1,0,2.5,0,1.08426263523e-06,-1.42161923122e-06,1.78791128747e-06,2.14819294797e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.08426263523e-06,-1.42161923122e-06,1.78791128747e-06,2.14819294797e-07,1,0,2.5,0,245,1
stats,246,1.11850340545e-06,-1.44925047607e-06,1.83067663784e-06,2.26564623063e-07,1,0,2.5,0,1.11850340545e-06,-1.44925047607e-06,1.83067663784e-06,2.26564623063e-07,1,0,2.5,0,1.11850340545e-06,-1.44925047607e-06,1.83067663784e-06,2.26564623063e-07,1,0,2.5,0,1.11850340545e-06,-1.44925047607e-06,1.83067663784e-06,2.26564623063e-07,1,0,2.5,0,1,1.11850340545e-06,-1.44925047607e-06,1.83067663784e-06,2.26564623063e-07,1,0,2.5,0,1.11850340545e-06,-1.44925047607e-06,1.83067663784e-06,2.26564623063e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.11850340545e-06,-1.44925047607e-06,1.83067663784e-06,2.26564623063e-07,1,0,2.5,0,246,1
stats,247,1.14852832667e-06,-1.48108074427e-06,1.87422449471e-06,2.39699005533e-07,1,0,2.5,0,1.14852832667e-06,-1.48108074427e-06,1.87422449471e-06,2.39699005533e-07,1,0,2.5,0,1.14852832667e-06,-1.48108074427e-06,1.87422449471e-06,2.39699005533e-07,1,0,2.5,0,1.14852832667e-06,-1.48108074427e-06,1.87422449471e-06,2.39699005533e-07,1,0,2.5,0,1,1.14852832667e-06,-1.48108074427e-06,1.87422449471e-06,2.39699005533e-07,1,0,2.5,0,1.14852832667e-06,-1.48108074427e-06,1.87422449471e-06,2.39699005533e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.14852832667e-06,-1.48108074427e-06,1.87422449471e-06,2.39699005533e-07,1,0,2.5,0,247,1
stats,248,1.17573949865e-06,-1.5081576521e-06,1.9123031052e-06,2.53026968267e-07,1,0,2.5,0,1.17573949865e-06,-1.5081576521e-06,1.9123031052e-06,2.53026968267e-07,1,0,2.5,0,1.17573949865e-06,-1.5081576521e-06,1.9123031052e-06,2.53026968267e-07,1,0,2.5,0,1.17573949865e-06,-1.5081576521e-06,1.9123031052e-06,2.53026968267e-07,1,0,2.5,0,1,1.17573949865e-06,-1.5081576521e-06,1.9123031052e-06,2.53026968267e-07,1,0,2.5,0,1.17573949865e-06,-1.5081576521e-06,1.9123031052e-06,2.53026968267e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.17573949865e-06,-1.5081576521e-06,1.9123031052e-06,2.53026968267e-07,1,0,2.5,0,248,1
stats,249,1.19809169519e-06,-1.54096198912e-06,1.95191887542e-06,2.67713090807e-07,1,0,2.5,0,1.19809169519e-06,-1.54096198912e-06,1.95191887542e-06,2.67713090807e-07,1,0,2.5,0,1.19809169519e-06,-1.54096198912e-06,1.95191887542e-06,2.67713090807e-07,1,0,2.5,0,1.19809169519e-06,-1.54096198912e-06,1.95191887542e-06,2.67713090807e-07,1,0,2.5,0,1,1.19809169519e-06,-1.54096198912e-06,1.95191887542e-06,2.67713090807e-07,1,0,2.5,0,1.19809169519e-06,-1.54096198912e-06,1.95191887542e-06,2.67713090807e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.19809169519e-06,-1.54096198912e-06,1.95191887542e-06,2.67713090807e-07,1,0,2.5,0,249,1
stats,250,1.21679715903e-06,-1.58428713348e-06,1.9976389467e-06,2.84594989353e-07,1,0,2.5,0,1.21679715903e-06,-1.58428713348e-06,1.9976389467e-06,2.84594989353e-07,1,0,2.5,0,1.21679715903e-06,-1.58428713348e-06,1.9976389467e-06,2.84594989353e-07,1,0,2.5,0,1.21679715903e-06,-1.58428713348e-06,1.9976389467e-06,2.84594989353e-07,1,0,2.5,0,1,1.21679715903e-06,-1.58428713348e-06,1.9976389467e-06,2.84594989353e-07,1,0,2.5,0,1.21679715903e-06,-1.58428713348e-06,1.9976389467e-06,2.84594989353e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.21679715903e-06,-1.58428713348e-06,1.9976389467e-06,2.84594989353e-07,1,0,2.5,0,250,1
stats,251,1.23071470171e-06,-1.62437697782e-06,2.0379545731e-06,3.02320756873e-07,1,0,2.5,0,1.23071470171e-06,-1.62437697782e-06,2.0379545731e-06,3.02320756873e-07,1,0,2.5,0,1.23071470171e-06,-1.62437697782e-06,2.0379545731e-06,3.02320756873e-07,1,0,2.5,0,1.23071470171e-06,-1.62437697782e-06,2.0379545731e-06,3.02320756873e-07,1,0,2.5,0,1,1.23071470171e-06,-1.62437697782e-06,2.0379545731e-06,3.02320756873e-07,1,0,2.5,0,1.23071470171e-06,-1.62437697782e-06,2.0379545731e-06,3.02320756873e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.23071470171e-06,-1.62437697782e-06,2.0379545731e-06,3.02320756873e-07,1,0,2.5,0,251,1
stats,252,1.23511415495e-06,-1.66037898452e-06,2.06938761949e-06,3.20785318308e-07,1,0,2.5,0,1.23511415495e-06,-1.66037898452e-06,2.06938761949e-06,3.20785318308e-07,1,0,2.5,0,1.23511415495e-06,-1.66037898452e-06,2.06938761949e-06,3.20785318308e-07,1,0,2.5,0,1.23511415495e-06,-1.66037898452e-06,2.06938761949e-06,3.20785318308e-07,1,0,2.5,0,1,1.23511415495e-06,-1.66037898452e-06,2.06938761949e-06,3.20785318308e-07,1,0,2.5,0,1.23511415495e-06,-1.66037898452e-06,2.06938761949e-06,3.20785318308e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.23511415495e-06,-1.66037898452e-06,2.06938761949e-06,3.20785318308e-07,1,0,2.5,0,252,1
stats,253,1.23998233903e-06,-1.71119381775e-06,2.11322981158e-06,3.41201456422e-07,1,0,2.5,0,1.23998233903e-06,-1.71119381775e-06,2.11322981158e-06,3.41201456422e-07,1,0,2.5,0,1.23998233903e-06,-1.71119381775e-06,2.11322981158e-06,3.41201456422e-07,1,0,2.5,0,1.23998233903e-06,-1.71119381775e-06,2.11322981158e-06,3.41201456422e-07,1,0,2.5,0,1,1.23998233903e-06,-1.71119381775e-06,2.11322981158e-06,3.41201456422e-07,1,0,2.5,0,1.23998233903e-06,-1.71119381775e-06,2.11322981158e-06,3.41201456422e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.23998233903e-06,-1.71119381775e-06,2.11322981158e-06,3.41201456422e-07,1,0,2.5,0,253,1
stats,254,1.24880091334e-06,-1.77605033969e-06,2.17114211409e-06,3.63797454384e-07,1,0,2.5,0,1.24880091334e-06,-1.77605033969e-06,2.17114211409e-06,3.63797454384e-07,1,0,2.5,0,1.24880091334e-06,-1.77605033969e-06,2.17114211409e-06,3.63797454384e-07,1,0,2.5,0,1.24880091334e-06,-1.77605033969e-06,2.17114211409e-06,3.63797454384e-07,1,0,2.5,0,1,1.24880091334e-06,-1.77605033969e-06,2.17114211409e-06,3.63797454384e-07,1,0,2.5,0,1.24880091334e-06,-1.77605033969e-06,2.17114211409e-06,3.63797454384e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.24880091334e-06,-1.77605033969e-06,2.17114211409e-06,3.63797454384e-07,1,0,2.5,0,254,1
stats,255,1.2445457287e-06,-1.830574206e-06,2.21357095143e-06,3.8690961901e-07,1,0,2.5,0,1.2445457287e-06,-1.830574206e-06,2.21357095143e-06,3.8690961901e-07,1,0,2.5,0,1.2445457287e-06,-1.830574206e-06,2.21357095143e-06,3.8690961901e-07,1,0,2.5,0,1.2445457287e-06,-1.830574206e-06,2.21357095143e-06,3.8690961901e-07,1,0,2.5,0,1,1.2445457287e-06,-1.830574206e-06,2.21357095143e-06,3.8690961901e-07,1,0,2.5,0,1.2445457287e-06,-1.830574206e-06,2.21357095143e-06,3.8690961901e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.2445457287e-06,-1.830574206e-06,2.21357095143e-06,3.8690961901e-07,1,0,2.5,0,255,1
stats,256,1.22553126403e-06,-1.87942896446e-06,2.24369796342e-06,4.10859996691e-07,1,0,2.5,0,1.22553126403e-06,-1.87942896446e-06,2.24369796342e-06,4.10859996691e-07,1,0,2.5,0,1.22553126403e-06,-1.87942896446e-06,2.24369796342e-06,4.10859996691e-07,1,0,2.5,0,1.22553126403e-06,-1.87942896446e-06,2.24369796342e-06,4.10859996691e-07,1,0,2.5,0,1,1.22553126403e-06,-1.87942896446e-06,2.24369796342e-06,4.10859996691e-07,1,0,2.5,0,1.22553126403e-06,-1.87942896446e-06,2.24369796342e-06,4.10859996691e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.22553126403e-06,-1.87942896446e-06,2.24369796342e-06,4.10859996691e-07,1,0,2.5,0,256,1
stats,257,1.21792572827e-06,-1.95345569409e-06,2.30202795137e-06,4.36869129317e-07,1,0,2.5,0,1.21792572827e-06,-1.95345569409e-06,2.30202795137e-06,4.36869129317e-07,1,0,2.5,0,1.21792572827e-06,-1.95345569409e-06,2.30202795137e-06,4.36869129317e-07,1,0,2.5,0,1.21792572827e-06,-1.95345569409e-06,2.30202795137e-06,4.36869129317e-07,1,0,2.5,0,1,1.21792572827e-06,-1.95345569409e-06,2.30202795137e-06,4.36869129317e-07,1,0,2.5,0,1.21792572827e-06,-1.95345569409e-06,2.30202795137e-06,4.36869129317e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.21792572827e-06,-1.95345569409e-06,2.30202795137e-06,4.36869129317e-07,1,0,2.5,0,257,1
stats,258,1.2118914583e-06,-2.0432491965e-06,2.37561539507e-06,4.65340974642e-07,1,0,2.5,0,1.2118914583e-06,-2.0432491965e-06,2.37561539507e-06,4.65340974642e-07,1,0,2.5,0,1.2118914583e-06,-2.0432491965e-06,2.37561539507e-06,4.65340974642e-07,1,0,2.5,0,1.2118914583e-06,-2.0432491965e-06,2.37561539507e-06,4.65340974642e-07,1,0,2.5,0,1,1.2118914583e-06,-2.0432491965e-06,2.37561539507e-06,4.65340974642e-07,1,0,2.5,0,1.2118914583e-06,-2.0432491965e-06,2.37561539507e-06,4.65340974642e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.2118914583e-06,-2.0432491965e-06,2.37561539507e-06,4.65340974642e-07,1,0,2.5,0,258,1
stats,259,1.19153253308e-06,-2.11804785977e-06,2.43020099333e-06,4.94162918585e-07,1,0,2.5,0,1.19153253308e-06,-2.11804785977e-06,2.43020099333e-06,4.94162918585e-07,1,0,2.5,0,1.19153253308e-06,-2.11804785977e-06,2.43020099333e-06,4.94162918585e-07,1,0,2.5,0,1.19153253308e-06,-2.11804785977e-06,2.43020099333e-06,4.94162918585e-07,1,0,2.5,0,1,1.19153253308e-06,-2.11804785977e-06,2.43020099333e-06,4.94162918585e-07,1,0,2.5,0,1.19153253308e-06,-2.11804785977e-06,2.43020099333e-06,4.94162918585e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.19153253308e-06,-2.11804785977e-06,2.43020099333e-06,4.94162918585e-07,1,0,2.5,0,259,1
stats,260,1.15682394153e-06,-2.19960384129e-06,2.48525634561e-06,5.25146447217e-07,1,0,2.5,0,1.15682394153e-06,-2.19960384129e-06,2.48525634561e-06,5.25146447217e-07,1,0,2.5,0,1.15682394153e-06,-2.19960384129e-06,2.48525634561e-06,5.25146447217e-07,1,0,2.5,0,1.15682394153e-06,-2.19960384129e-06,2.48525634561e-06,5.25146447217e-07,1,0,2.5,0,1,1.15682394153e-06,-2.19960384129e-06,2.48525634561e-06,5.25146447217e-07,1,0,2.5,0,1.15682394153e-06,-2.19960384129e-06,2.48525634561e-06,5.25146447217e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.15682394153e-06,-2.19960384129e-06,2.48525634561e-06,5.25146447217e-07,1,0,2.5,0,260,1
stats,261,1.14632337045e-06,-2.28378894462e-06,2.55533745985e-06,5.53911831958e-07,1,0,2.5,0,1.14632337045e-06,-2.28378894462e-06,2.55533745985e-06,5.53911831958e-07,1,0,2.5,0,1.14632337045e-06,-2.28378894462e-06,2.55533745985e-06,5.53911831958e-07,1,0,2.5,0,1.14632337045e-06,-2.28378894462e-06,2.55533745985e-06,5.53911831958e-07,1,0,2.5,0,1,1.14632337045e-06,-2.28378894462e-06,2.55533745985e-06,5.53911831958e-07,1,0,2.5,0,1.14632337045e-06,-2.28378894462e-06,2.55533745985e-06,5.53911831958e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.14632337045e-06,-2.28378894462e-06,2.55533745985e-06,5.53911831958e-07,1,0,2.5,0,261,1
stats,262,1.11279234716e-06,-2.35267157223e-06,2.60257002083e-06,5.83270036714e-07,1,0,2.5,0,1.11279234716e-06,-2.35267157223e-06,2.60257002083e-06,5.83270036714e-07,1,0,2.5,0,1.11279234716e-06,-2.35267157223e-06,2.60257002083e-06,5.83270036714e-07,1,0,2.5,0,1.11279234716e-06,-2.35267157223e-06,2.60257002083e-06,5.83270036714e-07,1,0,2.5,0,1,1.11279234716e-06,-2.35267157223e-06,2.60257002083e-06,5.83270036714e-07,1,0,2.5,0,1.11279234716e-06,-2.35267157223e-06,2.60257002083e-06,5.83270036714e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.11279234716e-06,-2.35267157223e-06,2.60257002083e-06,5.83270036714e-07,1,0,2.5,0,262,1
stats,263,1.07775042579e-06,-2.44802390625e-06,2.67476480076e-06,6.15983765329e-07,1,0,2.5,0,1.07775042579e-06,-2.44802390625e-06,2.67476480076e-06,6.15983765329e-07,1,0,2.5,0,1.07775042579e-06,-2.44802390625e-06,2.67476480076e-06,6.15983765329e-07,1,0,2.5,0,1.07775042579e-06,-2.44802390625e-06,2.67476480076e-06,6.15983765329e-07,1,0,2.5,0,1,1.07775042579e-06,-2.44802390625e-06,2.67476480076e-06,6.15983765329e-07,1,0,2.5,0,1.07775042579e-06,-2.44802390625e-06,2.67476480076e-06,6.15983765329e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.07775042579e-06,-2.44802390625e-06,2.67476480076e-06,6.15983765329e-07,1,0,2.5,0,263,1
stats,264,1.04692901459e-06,-2.55708300756e-06,2.76310220215e-06,6.50073559427e-07,1,0,2.5,0,1.04692901459e-06,-2.55708300756e-06,2.76310220215e-06,6.50073559427e-07,1,0,2.5,0,1.04692901459e-06,-2.55708300756e-06,2.76310220215e-06,6.50073559427e-07,1,0,2.5,0,1.04692901459e-06,-2.55708300756e-06,2.76310220215e-06,6.50073559427e-07,1,0,2.5,0,1,1.04692901459e-06,-2.55708300756e-06,2.76310220215e-06,6.50073559427e-07,1,0,2.5,0,1.04692901459e-06,-2.55708300756e-06,2.76310220215e-06,6.50073559427e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.04692901459e-06,-2.55708300756e-06,2.76310220215e-06,6.50073559427e-07,1,0,2.5,0,264,1
stats,265,1.01687373899e-06,-2.65919970843e-06,2.84699399344e-06,6.83596056206e-07,1,0,2.5,0,1.01687373899e-06,-2.65919970843e-06,2.84699399344e-06,6.83596056206e-07,1,0,2.5,0,1.01687373899e-06,-2.65919970843e-06,2.84699399344e-06,6.83596056206e-07,1,0,2.5,0,1.01687373899e-06,-2.65919970843e-06,2.84699399344e-06,6.83596056206e-07,1,0,2.5,0,1,1.01687373899e-06,-2.65919970843e-06,2.84699399344e-06,6.83596056206e-07,1,0,2.5,0,1.01687373899e-06,-2.65919970843e-06,2.84699399344e-06,6.83596056206e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.01687373899e-06,-2.65919970843e-06,2.84699399344e-06,6.83596056206e-07,1,0,2.5,0,265,1
stats,266,1.00445549833e-06,-2.75410570794e-06,2.93155744657e-06,7.14588452411e-07,1,0,2.5,0,1.00445549833e-06,-2.75410570794e-06,2.93155744657e-06,7.14588452411e-07,1,0,2.5,0,1.00445549833e-06,-2.75410570794e-06,2.93155744657e-06,7.14588452411e-07,1,0,2.5,0,1.00445549833e-06,-2.75410570794e-06,2.93155744657e-06,7.14588452411e-07,1,0,2.5,0,1,1.00445549833e-06,-2.75410570794e-06,2.93155744657e-06,7.14588452411e-07,1,0,2.5,0,1.00445549833e-06,-2.75410570794e-06,2.93155744657e-06,7.14588452411e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.00445549833e-06,-2.75410570794e-06,2.93155744657e-06,7.14588452411e-07,1,0,2.5,0,266,1
stats,267,9.71099211711e-07,-2.85750707008e-06,3.01800923808e-06,7.4894245472e-07,1,0,2.5,0,9.71099211711e-07,-2.85750707008e-06,3.01800923808e-06,7.4894245472e-07,1,0,2.5,0,9.71099211711e-07,-2.85750707008e-06,3.01800923808e-06,7.4894245472e-07,1,0,2.5,0,9.71099211711e-07,-2.85750707008e-06,3.01800923808e-06,7.4894245472e-07,1,0,2.5,0,1,9.71099211711e-07,-2.85750707008e-06,3.01800923808e-06,7.4894245472e-07,1,0,2.5,0,9.71099211711e-07,-2.85750707008e-06,3.01800923808e-06,7.4894245472e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,9.71099211711e-07,-2.85750707008e-06,3.01800923808e-06,7.4894245472e-07,1,0,2.5,0,267,1
stats,268,9.12387008611e-07,-2.96166376756e-06,3.09901633955e-06,7.85735380759e-07,1,0,2.5,0,9.12387008611e-07,-2.96166376756e-06,3.09901633955e-06,7.85735380759e-07,1,0,2.5,0,9.12387008611e-07,-2.96166376756e-06,3.09901633955e-06,7.85735380759e-07,1,0,2.5,0,9.12387008611e-07,-2.96166376756e-06,3.09901633955e-06,7.85735380759e-07,1,0,2.5,0,1,9.12387008611e-07,-2.96166376756e-06,3.09901633955e-06,7.85735380759e-07,1,0,2.5,0,9.12387008611e-07,-2.96166376756e-06,3.09901633955e-06,7.85735380759e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,9.12387008611e-07,-2.96166376756e-06,3.09901633955e-06,7.85735380759e-07,1,0,2.5,0,268,1
stats,269,8.9043612661e-07,-3.06656784232e-06,3.19322953146e-06,8.18844625883e-07,1,0,2.5,0,8.9043612661e-07,-3.06656784232e-06,3.19322953146e-06,8.18844625883e-07,1,0,2.5,0,8.9043612661e-07,-3.06656784232e-06,3.19322953146e-06,8.18844625883e-07,1,0,2.5,0,8.9043612661e-07,-3.06656784232e-06,3.19322953146e-06,8.18844625883e-07,1,0,2.5,0,1,8.9043612661e-07,-3.06656784232e-06,3.19322953146e-06,8.18844625883e-07,1,0,2.5,0,8.9043612661e-07,-3.06656784232e-06,3.19322953146e-06,8.18844625883e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,8.9043612661e-07,-3.06656784232e-06,3.19322953146e-06,8.18844625883e-07,1,0,2.5,0,269,1
stats,270,8.89523732894e-07,-3.18019010592e-06,3.30225088874e-06,8.51368895383e-07,1,0,2.5,0,8.89523732894e-07,-3.18019010592e-06,3.30225088874e-06,8.51368895383e-07,1,0,2.5,0,8.89523732894e-07,-3.18019010592e-06,3.30225088874e-06,8.51368895383e-07,1,0,2.5,0,8.89523732894e-07,-3.18019010592e-06,3.30225088874e-06,8.51368895383e-07,1,0,2.5,0,1,8.89523732894e-07,-3.18019010592e-06,3.30225088874e-06,8.51368895383e-07,1,0,2.5,0,8.89523732894e-07,-3.18019010592e-06,3.30225088874e-06,8.51368895383e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,8.89523732894e-07,-3.18019010592e-06,3.30225088874e-06,8.51368895383e-07,1,0,2.5,0,270,1
stats,271,8.73080523434e-07,-3.29215959027e-06,3.40596307069e-06,8.85815779839e-07,1,0,2.5,0,8.73080523434e-07,-3.29215959027e-06,3.40596307069e-06,8.85815779839e-07,1,0,2.5,0,8.73080523434e-07,-3.29215959027e-06,3.40596307069e-06,8.85815779839e-07,1,0,2.5,0,8.73080523434e-07,-3.29215959027e-06,3.40596307069e-06,8.85815779839e-07,1,0,2.5,0,1,8.73080523434e-07,-3.29215959027e-06,3.40596307069e-06,8.85815779839e-07,1,0,2.5,0,8.73080523434e-07,-3.29215959027e-06,3.40596307069e-06,8.85815779839e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,8.73080523434e-07,-3.29215959027e-06,3.40596307069e-06,8.85815779839e-07,1,0,2.5,0,271,1
stats,272,8.2211698782e-07,-3.40423957823e-06,3.50210279976e-06,9.23923323626e-07,1,0,2.5,0,8.2211698782e-07,-3.40423957823e-06,3.50210279976e-06,9.23923323626e-07,1,0,2.5,0,8.2211698782e-07,-3.40423957823e-06,3.50210279976e-06,9.23923323626e-07,1,0,2.5,0,8.2211698782e-07,-3.40423957823e-06,3.50210279976e-06,9.23923323626e-07,1,0,2.5,0,1,8.2211698782e-07,-3.40423957823e-06,3.50210279976e-06,9.23923323626e-07,1,0,2.5,0,8.2211698782e-07,-3.40423957823e-06,3.50210279976e-06,9.23923323626e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,8.2211698782e-07,-3.40423957823e-06,3.50210279976e-06,9.23923323626e-07,1,0,2.5,0,272,1
stats,273,7.6120909398e-07,-3.49302263203e-06,3.57500289283e-06,9.59739622886e-07,1,0,2.5,0,7.6120909398e-07,-3.49302263203e-06,3.57500289283e-06,9.59739622886e-07,1,0,2.5,0,7.6120909398e-07,-3.49302263203e-06,3.57500289283e-06,9.59739622886e-07,1,0,2.5,0,7.6120909398e-07,-3.49302263203e-06,3.57500289283e-06,9.59739622886e-07,1,0,2.5,0,1,7.6120909398e-07,-3.49302263203e-06,3.57500289283e-06,9.59739622886e-07,1,0,2.5,0,7.6120909398e-07,-3.49302263203e-06,3.57500289283e-06,9.59739622886e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,7.6120909398e-07,-3.49302263203e-06,3.57500289283e-06,9.59739622886e-07,1,0,2.5,0,273,1
stats,274,7.40502628105e-07,-3.60108992936e-06,3.67643747268e-06,9.93380240288e-07,1,0,2.5,0,7.40502628105e-07,-3.60108992936e-06,3.67643747268e-06,9.93380240288e-07,1,0,2.5,0,7.40502628105e-07,-3.60108992936e-06,3.67643747268e-06,9.93380240288e-07,1,0,2.5,0,7.40502628105e-07,-3.60108992936e-06,3.67643747268e-06,9.93380240288e-07,1,0,2.5,0,1,7.40502628105e-07,-3.60108992936e-06,3.67643747268e-06,9.93380240288e-07,1,0,2.5,0,7.40502628105e-07,-3.60108992936e-06,3.67643747268e-06,9.93380240288e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,7.40502628105e-07,-3.60108992936e-06,3.67643747268e-06,9.93380240288e-07,1,0,2.5,0,274,1
stats,275,7.11852010227e-07,-3.71712621927e-06,3.78467439077e-06,1.02905926269e-06,1,0,2.5,0,7.11852010227e-07,-3.71712621927e-06,3.78467439077e-06,1.02905926269e-06,1,0,2.5,0,7.11852010227e-07,-3.71712621927e-06,3.78467439077e-06,1.02905926269e-06,1,0,2.5,0,7.11852010227e-07,-3.71712621927e-06,3.78467439077e-06,1.02905926269e-06,1,0,2.5,0,1,7.11852010227e-07,-3.71712621927e-06,3.78467439077e-06,1.02905926269e-06,1,0,2.5,0,7.11852010227e-07,-3.71712621927e-06,3.78467439077e-06,1.02905926269e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,7.11852010227e-07,-3.71712621927e-06,3.78467439077e-06,1.02905926269e-06,1,0,2.5,0,275,1
stats,276,6.6037449642e-07,-3.8337989281e-06,3.89025808545e-06,1.06717493509e-06,1,0,2.5,0,6.6037449642e-07,-3.8337989281e-06,3.89025808545e-06,1.06717493509e-06,1,0,2.5,0,6.6037449642e-07,-3.8337989281e-06,3.89025808545e-06,1.06717493509e-06,1,0,2.5,0,6.6037449642e-07,-3.8337989281e-06,3.89025808545e-06,1.06717493509e-06,1,0,2.5,0,1,6.6037449642e-07,-3.8337989281e-06,3.89025808545e-06,1.06717493509e-06,1,0,2.5,0,6.6037449642e-07,-3.8337989281e-06,3.89025808545e-06,1.06717493509e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,6.6037449642e-07,-3.8337989281e-06,3.89025808545e-06,1.06717493509e-06,1,0,2.5,0,276,1
stats,277,6.5039449737e-07,-3.93471464122e-06,3.98810652769e-06,1.0991683439e-06,1,0,2.5,0,6.5039449737e-07,-3.93471464122e-06,3.98810652769e-06,1.0991683439e-06,1,0,2.5,0,6.5039449737e-07,-3.93471464122e-06,3.98810652769e-06,1.0991683439e-06,1,0,2.5,0,6.5039449737e-07,-3.93471464122e-06,3.98810652769e-06,1.0991683439e-06,1,0,2.5,0,1,6.5039449737e-07,-3.93471464122e-06,3.98810652769e-06,1.0991683439e-06,1,0,2.5,0,6.5039449737e-07,-3.93471464122e-06,3.98810652769e-06,1.0991683439e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,6.5039449737e-07,-3.93471464122e-06,3.98810652769e-06,1.0991683439e-06,1,0,2.5,0,277,1
stats,278,6.45861177873e-07,-4.04983211411e-06,4.10100938097e-06,1.13277030778e-06,1,0,2.5,0,6.45861177873e-07,-4.04983211411e-06,4.10100938097e-06,1.13277030778e-06,1,0,2.5,0,6.45861177873e-07,-4.04983211411e-06,4.10100938097e-06,1.13277030778e-06,1,0,2.5,0,6.45861177873e-07,-4.04983211411e-06,4.10100938097e-06,1.13277030778e-06,1,0,2.5,0,1,6.45861177873e-07,-4.04983211411e-06,4.10100938097e-06,1.13277030778e-06,1,0,2.5,0,6.45861177873e-07,-4.04983211411e-06,4.10100938097e-06,1.13277030778e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,6.45861177873e-07,-4.04983211411e-06,4.10100938097e-06,1.13277030778e-06,1,0,2.5,0,278,1
stats,279,6.32137414414e-07,-4.16360853706e-06,4.21132199335e-06,1.16781825454e-06,1,0,2.5,0,6.32137414414e-07,-4.16360853706e-06,4.21132199335e-06,1.16781825454e-06,1,0,2.5,0,6.32137414414e-07,-4.16360853706e-06,4.21132199335e-06,1.16781825454e-06,1,0,2.5,0,6.32137414414e-07,-4.16360853706e-06,4.21132199335e-06,1.16781825454e-06,1,0,2.5,0,1,6.32137414414e-07,-4.16360853706e-06,4.21132199335e-06,1.16781825454e-06,1,0,2.5,0,6.32137414414e-07,-4.16360853706e-06,4.21132199335e-06,1.16781825454e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,6.32137414414e-07,-4.16360853706e-06,4.21132199335e-06,1.16781825454e-06,1,0,2.5,0,279,1
stats,280,5.82105144531e-07,-4.28775911132e-06,4.32709202869e-06,1.20814593174e-06,1,0,2.5,0,5.82105144531e-07,-4.28775911132e-06,4.32709202869e-06,1.20814593174e-06,1,0,2.5,0,5.82105144531e-07,-4.28775911132e-06,4.32709202869e-06,1.20814593174e-06,1,0,2.5,0,5.82105144531e-07,-4.28775911132e-06,4.32709202869e-06,1.20814593174e-06,1,0,2.5,0,1,5.82105144531e-07,-4.28775911132e-06,4.32709202869e-06,1.20814593174e-06,1,0,2.5,0,5.82105144531e-07,-4.28775911132e-06,4.32709202869e-06,1.20814593174e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.82105144531e-07,-4.28775911132e-06,4.32709202869e-06,1.20814593174e-06,1,0,2.5,0,280,1
stats,281,5.53165762085e-07,-4.37865901404e-06,4.41346219304e-06,1.24208850139e-06,1,0,2.5,0,5.53165762085e-07,-4.37865901404e-06,4.41346219304e-06,1.24208850139e-06,1,0,2.5,0,5.53165762085e-07,-4.37865901404e-06,4.41346219304e-06,1.24208850139e-06,1,0,2.5,0,5.53165762085e-07,-4.37865901404e-06,4.41346219304e-06,1.24208850139e-06,1,0,2.5,0,1,5.53165762085e-07,-4.37865901404e-06,4.41346219304e-06,1.24208850139e-06,1,0,2.5,0,5.53165762085e-07,-4.37865901404e-06,4.41346219304e-06,1.24208850139e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.53165762085e-07,-4.37865901404e-06,4.41346219304e-06,1.24208850139e-06,1,0,2.5,0,281,1
stats,282,5.40737119081e-07,-4.48642049378e-06,4.51888990938e-06,1.27646717374e-06,1,0,2.5,0,5.40737119081e-07,-4.48642049378e-06,4.51888990938e-06,1.27646717374e-06,1,0,2.5,0,5.40737119081e-07,-4.48642049378e-06,4.51888990938e-06,1.27646717374e-06,1,0,2.5,0,5.40737119081e-07,-4.48642049378e-06,4.51888990938e-06,1.27646717374e-06,1,0,2.5,0,1,5.40737119081e-07,-4.48642049378e-06,4.51888990938e-06,1.27646717374e-06,1,0,2.5,0,5.40737119081e-07,-4.48642049378e-06,4.51888990938e-06,1.27646717374e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.40737119081e-07,-4.48642049378e-06,4.51888990938e-06,1.27646717374e-06,1,0,2.5,0,282,1
stats,283,5.11209975684e-07,-4.61644640382e-06,4.64466484118e-06,1.31589433749e-06,1,0,2.5,0,5.11209975684e-07,-4.61644640382e-06,4.64466484118e-06,1.31589433749e-06,1,0,2.5,0,5.11209975684e-07,-4.61644640382e-06,4.64466484118e-06,1.31589433749e-06,1,0,2.5,0,5.11209975684e-07,-4.61644640382e-06,4.64466484118e-06,1.31589433749e-06,1,0,2.5,0,1,5.11209975684e-07,-4.61644640382e-06,4.64466484118e-06,1.31589433749e-06,1,0,2.5,0,5.11209975684e-07,-4.61644640382e-06,4.64466484118e-06,1.31589433749e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.11209975684e-07,-4.61644640382e-06,4.64466484118e-06,1.31589433749e-06,1,0,2.5,0,283,1
stats,284,4.62377556687e-07,-4.7427051868e-06,4.76519107906e-06,1.35704578952e-06,1,0,2.5,0,4.62377556687e-07,-4.7427051868e-06,4.76519107906e-06,1.35704578952e-06,1,0,2.5,0,4.62377556687e-07,-4.7427051868e-06,4.76519107906e-06,1.35704578952e-06,1,0,2.5,0,4.62377556687e-07,-4.7427051868e-06,4.76519107906e-06,1.35704578952e-06,1,0,2.5,0,1,4.62377556687e-07,-4.7427051868e-06,4.76519107906e-06,1.35704578952e-06,1,0,2.5,0,4.62377556687e-07,-4.7427051868e-06,4.76519107906e-06,1.35704578952e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.62377556687e-07,-4.7427051868e-06,4.76519107906e-06,1.35704578952e-06,1,0,2.5,0,284,1
stats,285,4.76186727383e-07,-4.83059966427e-06,4.85401369588e-06,1.38732002597e-06,1,0,2.5,0,4.76186727383e-07,-4.83059966427e-06,4.85401369588e-06,1.38732002597e-06,1,0,2.5,0,4.76186727383e-07,-4.83059966427e-06,4.85401369588e-06,1.38732002597e-06,1,0,2.5,0,4.76186727383e-07,-4.83059966427e-06,4.85401369588e-06,1.38732002597e-06,1,0,2.5,0,1,4.76186727383e-07,-4.83059966427e-06,4.85401369588e-06,1.38732002597e-06,1,0,2.5,0,4.76186727383e-07,-4.83059966427e-06,4.85401369588e-06,1.38732002597e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.76186727383e-07,-4.83059966427e-06,4.85401369588e-06,1.38732002597e-06,1,0,2.5,0,285,1
stats,286,4.90995546443e-07,-4.93742663821e-06,4.96177972309e-06,1.42080727983e-06,1,0,2.5,0,4.90995546443e-07,-4.93742663821e-06,4.96177972309e-06,1.42080727983e-06,1,0,2.5,0,4.90995546443e-07,-4.93742663821e-06,4.96177972309e-06,1.42080727983e-06,1,0,2.5,0,4.90995546443e-07,-4.93742663821e-06,4.96177972309e-06,1.42080727983e-06,1,0,2.5,0,1,4.90995546443e-07,-4.93742663821e-06,4.96177972309e-06,1.42080727983e-06,1,0,2.5,0,4.90995546443e-07,-4.93742663821e-06,4.96177972309e-06,1.42080727983e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.90995546443e-07,-4.93742663821e-06,4.96177972309e-06,1.42080727983e-06,1,0,2.5,0,286,1
stats,287,4.51981406968e-07,-5.07200957145e-06,5.09210849486e-06,1.46398849665e-06,1,0,2.5,0,4.51981406968e-07,-5.07200957145e-06,5.09210849486e-06,1.46398849665e-06,1,0,2.5,0,4.51981406968e-07,-5.07200957145e-06,5.09210849486e-06,1.46398849665e-06,1,0,2.5,0,4.51981406968e-07,-5.07200957145e-06,5.09210849486e-06,1.46398849665e-06,1,0,2.5,0,1,4.51981406968e-07,-5.07200957145e-06,5.09210849486e-06,1.46398849665e-06,1,0,2.5,0,4.51981406968e-07,-5.07200957145e-06,5.09210849486e-06,1.46398849665e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.51981406968e-07,-5.07200957145e-06,5.09210849486e-06,1.46398849665e-06,1,0,2.5,0,287,1
stats,288,4.60430584326e-07,-5.17380567544e-06,5.19425293533e-06,1.49894708557e-06,1,0,2.5,0,4.60430584326e-07,-5.17380567544e-06,5.19425293533e-06,1.49894708557e-06,1,0,2.5,0,4.60430584326e-07,-5.17380567544e-06,5.19425293533e-06,1.49894708557e-06,1,0,2.5,0,4.60430584326e-07,-5.17380567544e-06,5.19425293533e-06,1.49894708557e-06,1,0,2.5,0,1,4.60430584326e-07,-5.17380567544e-06,5.19425293533e-06,1.49894708557e-06,1,0,2.5,0,4.60430584326e-07,-5.17380567544e-06,5.19425293533e-06,1.49894708557e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.60430584326e-07,-5.17380567544e-06,5.19425293533e-06,1.49894708557e-06,1,0,2.5,0,288,1
stats,289,4.44278128953e-07,-5.27541578776e-06,5.29409044248e-06,1.53706992023e-06,1,0,2.5,0,4.44278128953e-07,-5.27541578776e-06,5.29409044248e-06,1.53706992023e-06,1,0,2.5,0,4.44278128953e-07,-5.27541578776e-06,5.29409044248e-06,1.53706992023e-06,1,0,2.5,0,4.44278128953e-07,-5.27541578776e-06,5.29409044248e-06,1.53706992023e-06,1,0,2.5,0,1,4.44278128953e-07,-5.27541578776e-06,5.29409044248e-06,1.53706992023e-06,1,0,2.5,0,4.44278128953e-07,-5.27541578776e-06,5.29409044248e-06,1.53706992023e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.44278128953e-07,-5.27541578776e-06,5.29409044248e-06,1.53706992023e-06,1,0,2.5,0,289,1
stats,290,4.05524644975e-07,-5.42452562513e-06,5.43966234545e-06,1.58388741056e-06,1,0,2.5,0,4.05524644975e-07,-5.42452562513e-06,5.43966234545e-06,1.58388741056e-06,1,0,2.5,0,4.05524644975e-07,-5.42452562513e-06,5.43966234545e-06,1.58388741056e-06,1,0,2.5,0,4.05524644975e-07,-5.42452562513e-06,5.43966234545e-06,1.58388741056e-06,1,0,2.5,0,1,4.05524644975e-07,-5.42452562513e-06,5.43966234545e-06,1.58388741056e-06,1,0,2.5,0,4.05524644975e-07,-5.42452562513e-06,5.43966234545e-06,1.58388741056e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.05524644975e-07,-5.42452562513e-06,5.43966234545e-06,1.58388741056e-06,1,0,2.5,0,290,1
stats,291,4.03531799975e-07,-5.53750851395e-06,5.55219230591e-06,1.62315325269e-06,1,0,2.5,0,4.03531799975e-07,-5.53750851395e-06,5.55219230591e-06,1.62315325269e-06,1,0,2.5,0,4.03531799975e-07,-5.53750851395e-06,5.55219230591e-06,1.62315325269e-06,1,0,2.5,0,4.03531799975e-07,-5.53750851395e-06,5.55219230591e-06,1.62315325269e-06,1,0,2.5,0,1,4.03531799975e-07,-5.53750851395e-06,5.55219230591e-06,1.62315325269e-06,1,0,2.5,0,4.03531799975e-07,-5.53750851395e-06,5.55219230591e-06,1.62315325269e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.03531799975e-07,-5.53750851395e-06,5.55219230591e-06,1.62315325269e-06,1,0,2.5,0,291,1
stats,292,4.02930709242e-07,-5.65610434933e-06,5.67043844057e-06,1.66402571722e-06,1,0,2.5,0,4.02930709242e-07,-5.65610434933e-06,5.67043844057e-06,1.66402571722e-06,1,0,2.5,0,4.02930709242e-07,-5.65610434933e-06,5.67043844057e-06,1.66402571722e-06,1,0,2.5,0,4.02930709242e-07,-5.65610434933e-06,5.67043844057e-06,1.66402571722e-06,1,0,2.5,0,1,4.02930709242e-07,-5.65610434933e-06,5.67043844057e-06,1.66402571722e-06,1,0,2.5,0,4.02930709242e-07,-5.65610434933e-06,5.67043844057e-06,1.66402571722e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.02930709242e-07,-5.65610434933e-06,5.67043844057e-06,1.66402571722e-06,1,0,2.5,0,292,1
stats,293,3.57591062539e-07,-5.81097538088e-06,5.82196753385e-06,1.714702762e-06,1,0,2.5,0,3.57591062539e-07,-5.81097538088e-06,5.82196753385e-06,1.714702762e-06,1,0,2.5,0,3.57591062539e-07,-5.81097538088e-06,5.82196753385e-06,1.714702762e-06,1,0,2.5,0,3.57591062539e-07,-5.81097538088e-06,5.82196753385e-06,1.714702762e-06,1,0,2.5,0,1,3.57591062539e-07,-5.81097538088e-06,5.82196753385e-06,1.714702762e-06,1,0,2.5,0,3.57591062539e-07,-5.81097538088e-06,5.82196753385e-06,1.714702762e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.57591062539e-07,-5.81097538088e-06,5.82196753385e-06,1.714702762e-06,1,0,2.5,0,293,1
stats,294,3.50446470065e-07,-5.93386857872e-06,5.94420816924e-06,1.75808600034e-06,1,0,2.5,0,3.50446470065e-07,-5.93386857872e-06,5.94420816924e-06,1.75808600034e-06,1,0,2.5,0,3.50446470065e-07,-5.93386857872e-06,5.94420816924e-06,1.75808600034e-06,1,0,2.5,0,3.50446470065e-07,-5.93386857872e-06,5.94420816924e-06,1.75808600034e-06,1,0,2.5,0,1,3.50446470065e-07,-5.93386857872e-06,5.94420816924e-06,1.75808600034e-06,1,0,2.5,0,3.50446470065e-07,-5.93386857872e-06,5.94420816924e-06,1.75808600034e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.50446470065e-07,-5.93386857872e-06,5.94420816924e-06,1.75808600034e-06,1,0,2.5,0,294,1
stats,295,3.50560725337e-07,-6.04935848969e-06,6.05950754107e-06,1.80049232767e-06,1,0,2.5,0,3.50560725337e-07,-6.04935848969e-06,6.05950754107e-06,1.80049232767e-06,1,0,2.5,0,3.50560725337e-07,-6.04935848969e-06,6.05950754107e-06,1.80049232767e-06,1,0,2.5,0,3.50560725337e-07,-6.04935848969e-06,6.05950754107e-06,1.80049232767e-06,1,0,2.5,0,1,3.50560725337e-07,-6.04935848969e-06,6.05950754107e-06,1.80049232767e-06,1,0,2.5,0,3.50560725337e-07,-6.04935848969e-06,6.05950754107e-06,1.80049232767e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.50560725337e-07,-6.04935848969e-06,6.05950754107e-06,1.80049232767e-06,1,0,2.5,0,295,1
stats,296,3.25043231442e-07,-6.20176024313e-06,6.21027220404e-06,1.85130022601e-06,1,0,2.5,0,3.25043231442e-07,-6.20176024313e-06,6.21027220404e-06,1.85130022601e-06,1,0,2.5,0,3.25043231442e-07,-6.20176024313e-06,6.21027220404e-06,1.85130022601e-06,1,0,2.5,0,3.25043231442e-07,-6.20176024313e-06,6.21027220404e-06,1.85130022601e-06,1,0,2.5,0,1,3.25043231442e-07,-6.20176024313e-06,6.21027220404e-06,1.85130022601e-06,1,0,2.5,0,3.25043231442e-07,-6.20176024313e-06,6.21027220404e-06,1.85130022601e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.25043231442e-07,-6.20176024313e-06,6.21027220404e-06,1.85130022601e-06,1,0,2.5,0,296,1
stats,297,3.70239348513e-07,-6.28124234936e-06,6.29214446235e-06,1.8868989855e-06,1,0,2.5,0,3.70239348513e-07,-6.28124234936e-06,6.29214446235e-06,1.8868989855e-06,1,0,2.5,0,3.70239348513e-07,-6.28124234936e-06,6.29214446235e-06,1.8868989855e-06,1,0,2.5,0,3.70239348513e-07,-6.28124234936e-06,6.29214446235e-06,1.8868989855e-06,1,0,2.5,0,1,3.70239348513e-07,-6.28124234936e-06,6.29214446235e-06,1.8868989855e-06,1,0,2.5,0,3.70239348513e-07,-6.28124234936e-06,6.29214446235e-06,1.8868989855e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.70239348513e-07,-6.28124234936e-06,6.29214446235e-06,1.8868989855e-06,1,0,2.5,0,297,1
stats,298,3.94500318635e-07,-6.41678207103e-06,6.42889744995e-06,1.933302201e-06,1,0,2.5,0,3.94500318635e-07,-6.41678207103e-06,6.42889744995e-06,1.933302201e-06,1,0,2.5,0,3.94500318635e-07,-6.41678207103e-06,6.42889744995e-06,1.933302201e-06,1,0,2.5,0,3.94500318635e-07,-6.41678207103e-06,6.42889744995e-06,1.933302201e-06,1,0,2.5,0,1,3.94500318635e-07,-6.41678207103e-06,6.42889744995e-06,1.933302201e-06,1,0,2.5,0,3.94500318635e-07,-6.41678207103e-06,6.42889744995e-06,1.933302201e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.94500318635e-07,-6.41678207103e-06,6.42889744995e-06,1.933302201e-06,1,0,2.5,0,298,1
stats,299,3.68723817701e-07,-6.60832847643e-06,6.6186071308e-06,1.99326791517e-06,1,0,2.5,0,3.68723817701e-07,-6.60832847643e-06,6.6186071308e-06,1.99326791517e-06,1,0,2.5,0,3.68723817701e-07,-6.60832847643e-06,6.6186071308e-06,1.99326791517e-06,1,0,2.5,0,3.68723817701e-07,-6.60832847643e-06,6.6186071308e-06,1.99326791517e-06,1,0,2.5,0,1,3.68723817701e-07,-6.60832847643e-06,6.6186071308e-06,1.99326791517e-06,1,0,2.5,0,3.68723817701e-07,-6.60832847643e-06,6.6186071308e-06,1.99326791517e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.68723817701e-07,-6.60832847643e-06,6.6186071308e-06,1.99326791517e-06,1,0,2.5,0,299,1
stats,300,3.5819911659e-07,-6.7697887971e-06,6.77925845594e-06,2.04905950341e-06,1,0,2.5,0,3.5819911659e-07,-6.7697887971e-06,6.77925845594e-06,2.04905950341e-06,1,0,2.5,0,3.5819911659e-07,-6.7697887971e-06,6.77925845594e-06,2.04905950341e-06,1,0,2.5,0,3.5819911659e-07,-6.7697887971e-06,6.77925845594e-06,2.04905950341e-06,1,0,2.5,0,1,3.5819911659e-07,-6.7697887971e-06,6.77925845594e-06,2.04905950341e-06,1,0,2.5,0,3.5819911659e-07,-6.7697887971e-06,6.77925845594e-06,2.04905950341e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.5819911659e-07,-6.7697887971e-06,6.77925845594e-06,2.04905950341e-06,1,0,2.5,0,300,1
stats,301,3.64325899227e-07,-6.92557478033e-06,6.93515085004e-06,2.10331245398e-06,1,0,2.5,0,3.64325899227e-07,-6.92557478033e-06,6.93515085004e-06,2.10331245398e-06,1,0,2.5,0,3.64325899227e-07,-6.92557478033e-06,6.93515085004e-06,2.10331245398e-06,1,0,2.5,0,3.64325899227e-07,-6.92557478033e-06,6.93515085004e-06,2.10331245398e-06,1,0,2.5,0,1,3.64325899227e-07,-6.92557478033e-06,6.93515085004e-06,2.10331245398e-06,1,0,2.5,0,3.64325899227e-07,-6.92557478033e-06,6.93515085004e-06,2.10331245398e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.64325899227e-07,-6.92557478033e-06,6.93515085004e-06,2.10331245398e-06,1,0,2.5,0,301,1
stats,302,4.23170405384e-07,-7.03613250153e-06,7.04884632796e-06,2.1483317596e-06,1,0,2.5,0,4.23170405384e-07,-7.03613250153e-06,7.04884632796e-06,2.1483317596e-06,1,0,2.5,0,4.23170405384e-07,-7.03613250153e-06,7.04884632796e-06,2.1483317596e-06,1,0,2.5,0,4.23170405384e-07,-7.03613250153e-06,7.04884632796e-06,2.1483317596e-06,1,0,2.5,0,1,4.23170405384e-07,-7.03613250153e-06,7.04884632796e-06,2.1483317596e-06,1,0,2.5,0,4.23170405384e-07,-7.03613250153e-06,7.04884632796e-06,2.1483317596e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.23170405384e-07,-7.03613250153e-06,7.04884632796e-06,2.1483317596e-06,1,0,2.5,0,302,1
stats,303,4.52010255003e-07,-7.17498096492e-06,7.18920455256e-06,2.20170545617e-06,1,0,2.5,0,4.52010255003e-07,-7.17498096492e-06,7.18920455256e-06,2.20170545617e-06,1,0,2.5,0,4.52010255003e-07,-7.17498096492e-06,7.18920455256e-06,2.20170545617e-06,1,0,2.5,0,4.52010255003e-07,-7.17498096492e-06,7.18920455256e-06,2.20170545617e-06,1,0,2.5,0,1,4.52010255003e-07,-7.17498096492e-06,7.18920455256e-06,2.20170545617e-06,1,0,2.5,0,4.52010255003e-07,-7.17498096492e-06,7.18920455256e-06,2.20170545617e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.52010255003e-07,-7.17498096492e-06,7.18920455256e-06,2.20170545617e-06,1,0,2.5,0,303,1
stats,304,4.53796161537e-07,-7.35164621801e-06,7.365638794e-06,2.26407064474e-06,1,0,2.5,0,4.53796161537e-07,-7.35164621801e-06,7.365638794e-06,2.26407064474e-06,1,0,2.5,0,4.53796161537e-07,-7.35164621801e-06,7.365638794e-06,2.26407064474e-06,1,0,2.5,0,4.53796161537e-07,-7.35164621801e-06,7.365638794e-06,2.26407064474e-06,1,0,2.5,0,1,4.53796161537e-07,-7.35164621801e-06,7.365638794e-06,2.26407064474e-06,1,0,2.5,0,4.53796161537e-07,-7.35164621801e-06,7.365638794e-06,2.26407064474e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.53796161537e-07,-7.35164621801e-06,7.365638794e-06,2.26407064474e-06,1,0,2.5,0,304,1
stats,305,5.09336757659e-07,-7.49063246985e-06,7.50792924009e-06,2.31800459005e-06,1,0,2.5,0,5.09336757659e-07,-7.49063246985e-06,7.50792924009e-06,2.31800459005e-06,1,0,2.5,0,5.09336757659e-07,-7.49063246985e-06,7.50792924009e-06,2.31800459005e-06,1,0,2.5,0,5.09336757659e-07,-7.49063246985e-06,7.50792924009e-06,2.31800459005e-06,1,0,2.5,0,1,5.09336757659e-07,-7.49063246985e-06,7.50792924009e-06,2.31800459005e-06,1,0,2.5,0,5.09336757659e-07,-7.49063246985e-06,7.50792924009e-06,2.31800459005e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.09336757659e-07,-7.49063246985e-06,7.50792924009e-06,2.31800459005e-06,1,0,2.5,0,305,1
stats,306,5.06610547291e-07,-7.68492191128e-06,7.70160204411e-06,2.38579741563e-06,1,0,2.5,0,5.06610547291e-07,-7.68492191128e-06,7.70160204411e-06,2.38579741563e-06,1,0,2.5,0,5.06610547291e-07,-7.68492191128e-06,7.70160204411e-06,2.38579741563e-06,1,0,2.5,0,5.06610547291e-07,-7.68492191128e-06,7.70160204411e-06,2.38579741563e-06,1,0,2.5,0,1,5.06610547291e-07,-7.68492191128e-06,7.70160204411e-06,2.38579741563e-06,1,0,2.5,0,5.06610547291e-07,-7.68492191128e-06,7.70160204411e-06,2.38579741563e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.06610547291e-07,-7.68492191128e-06,7.70160204411e-06,2.38579741563e-06,1,0,2.5,0,306,1
stats,307,5.37934454314e-07,-7.84024268796e-06,7.85867541708e-06,2.44668535743e-06,1,0,2.5,0,5.37934454314e-07,-7.84024268796e-06,7.85867541708e-06,2.44668535743e-06,1,0,2.5,0,5.37934454314e-07,-7.84024268796e-06,7.85867541708e-06,2.44668535743e-06,1,0,2.5,0,5.37934454314e-07,-7.84024268796e-06,7.85867541708e-06,2.44668535743e-06,1,0,2.5,0,1,5.37934454314e-07,-7.84024268796e-06,7.85867541708e-06,2.44668535743e-06,1,0,2.5,0,5.37934454314e-07,-7.84024268796e-06,7.85867541708e-06,2.44668535743e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.37934454314e-07,-7.84024268796e-06,7.85867541708e-06,2.44668535743e-06,1,0,2.5,0,307,1
stats,308,5.89957153352e-07,-7.98735618446e-06,8.00911402621e-06,2.505745897e-06,1,0,2.5,0,5.89957153352e-07,-7.98735618446e-06,8.00911402621e-06,2.505745897e-06,1,0,2.5,0,5.89957153352e-07,-7.98735618446e-06,8.00911402621e-06,2.505745897e-06,1,0,2.5,0,5.89957153352e-07,-7.98735618446e-06,8.00911402621e-06,2.505745897e-06,1,0,2.5,0,1,5.89957153352e-07,-7.98735618446e-06,8.00911402621e-06,2.505745897e-06,1,0,2.5,0,5.89957153352e-07,-7.98735618446e-06,8.00911402621e-06,2.505745897e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.89957153352e-07,-7.98735618446e-06,8.00911402621e-06,2.505745897e-06,1,0,2.5,0,308,1
stats,309,6.51323773582e-07,-8.12235521153e-06,8.14842769614e-06,2.56361136053e-06,1,0,2.5,0,6.51323773582e-07,-8.12235521153e-06,8.14842769614e-06,2.56361136053e-06,1,0,2.5,0,6.51323773582e-07,-8.12235521153e-06,8.14842769614e-06,2.56361136053e-06,1,0,2.5,0,6.51323773582e-07,-8.12235521153e-06,8.14842769614e-06,2.56361136053e-06,1,0,2.5,0,1,6.51323773582e-07,-8.12235521153e-06,8.14842769614e-06,2.56361136053e-06,1,0,2.5,0,6.51323773582e-07,-8.12235521153e-06,8.14842769614e-06,2.56361136053e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,6.51323773582e-07,-8.12235521153e-06,8.14842769614e-06,2.56361136053e-06,1,0,2.5,0,309,1
stats,310,7.24205392544e-07,-8.28658539831e-06,8.31817123981e-06,2.62613161794e-06,1,0,2.5,0,7.24205392544e-07,-8.28658539831e-06,8.31817123981e-06,2.62613161794e-06,1,0,2.5,0,7.24205392544e-07,-8.28658539831e-06,8.31817123981e-06,2.62613161794e-06,1,0,2.5,0,7.24205392544e-07,-8.28658539831e-06,8.31817123981e-06,2.62613161794e-06,1,0,2.5,0,1,7.24205392544e-07,-8.28658539831e-06,8.31817123981e-06,2.62613161794e-06,1,0,2.5,0,7.24205392544e-07,-8.28658539831e-06,8.31817123981e-06,2.62613161794e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,7.24205392544e-07,-8.28658539831e-06,8.31817123981e-06,2.62613161794e-06,1,0,2.5,0,310,1
stats,311,8.04923047326e-07,-8.4532521214e-06,8.49148818816e-06,2.68982830676e-06,1,0,2.5,0,8.04923047326e-07,-8.4532521214e-06,8.49148818816e-06,2.68982830676e-06,1,0,2.5,0,8.04923047326e-07,-8.4532521214e-06,8.49148818816e-06,2.68982830676e-06,1,0,2.5,0,8.04923047326e-07,-8.4532521214e-06,8.49148818816e-06,2.68982830676e-06,1,0,2.5,0,1,8.04923047326e-07,-8.4532521214e-06,8.49148818816e-06,2.68982830676e-06,1,0,2.5,0,8.04923047326e-07,-8.4532521214e-06,8.49148818816e-06,2.68982830676e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,8.04923047326e-07,-8.4532521214e-06,8.49148818816e-06,2.68982830676e-06,1,0,2.5,0,311,1
stats,312,8.88996851245e-07,-8.65761012392e-06,8.70313306223e-06,2.7600035537e-06,1,0,2.5,0,8.88996851245e-07,-8.65761012392e-06,8.70313306223e-06,2.7600035537e-06,1,0,2.5,0,8.88996851245e-07,-8.65761012392e-06,8.70313306223e-06,2.7600035537e-06,1,0,2.5,0,8.88996851245e-07,-8.65761012392e-06,8.70313306223e-06,2.7600035537e-06,1,0,2.5,0,1,8.88996851245e-07,-8.65761012392e-06,8.70313306223e-06,2.7600035537e-06,1,0,2.5,0,8.88996851245e-07,-8.65761012392e-06,8.70313306223e-06,2.7600035537e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,8.88996851245e-07,-8.65761012392e-06,8.70313306223e-06,2.7600035537e-06,1,0,2.5,0,312,1
stats,313,9.71468580246e-07,-8.89611055754e-06,8.94899585546e-06,2.83652275357e-06,1,0,2.5,0,9.71468580246e-07,-8.89611055754e-06,8.94899585546e-06,2.83652275357e-06,1,0,2.5,0,9.71468580246e-07,-8.89611055754e-06,8.94899585546e-06,2.83652275357e-06,1,0,2.5,0,9.71468580246e-07,-8.89611055754e-06,8.94899585546e-06,2.83652275357e-06,1,0,2.5,0,1,9.71468580246e-07,-8.89611055754e-06,8.94899585546e-06,2.83652275357e-06,1,0,2.5,0,9.71468580246e-07,-8.89611055754e-06,8.94899585546e-06,2.83652275357e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,9.71468580246e-07,-8.89611055754e-06,8.94899585546e-06,2.83652275357e-06,1,0,2.5,0,313,1
stats,314,1.06888819573e-06,-9.15382861422e-06,9.2160244094e-06,2.91578294309e-06,1,0,2.5,0,1.06888819573e-06,-9.15382861422e-06,9.2160244094e-06,2.91578294309e-06,1,0,2.5,0,1.06888819573e-06,-9.15382861422e-06,9.2160244094e-06,2.91578294309e-06,1,0,2.5,0,1.06888819573e-06,-9.15382861422e-06,9.2160244094e-06,2.91578294309e-06,1,0,2.5,0,1,1.06888819573e-06,-9.15382861422e-06,9.2160244094e-06,2.91578294309e-06,1,0,2.5,0,1.06888819573e-06,-9.15382861422e-06,9.2160244094e-06,2.91578294309e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.06888819573e-06,-9.15382861422e-06,9.2160244094e-06,2.91578294309e-06,1,0,2.5,0,314,1
stats,315,1.14527517781e-06,-9.46250838751e-06,9.53156450123e-06,3.00506394524e-06,1,0,2.5,0,1.14527517781e-06,-9.46250838751e-06,9.53156450123e-06,3.00506394524e-06,1,0,2.5,0,1.14527517781e-06,-9.46250838751e-06,9.53156450123e-06,3.00506394524e-06,1,0,2.5,0,1.14527517781e-06,-9.46250838751e-06,9.53156450123e-06,3.00506394524e-06,1,0,2.5,0,1,1.14527517781e-06,-9.46250838751e-06,9.53156450123e-06,3.00506394524e-06,1,0,2.5,0,1.14527517781e-06,-9.46250838751e-06,9.53156450123e-06,3.00506394524e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.14527517781e-06,-9.46250838751e-06,9.53156450123e-06,3.00506394524e-06,1,0,2.5,0,315,1
stats,316,1.2399480056e-06,-9.75450075202e-06,9.83299287327e-06,3.09175493385e-06,1,0,2.5,0,1.2399480056e-06,-9.75450075202e-06,9.83299287327e-06,3.09175493385e-06,1,0,2.5,0,1.2399480056e-06,-9.75450075202e-06,9.83299287327e-06,3.09175493385e-06,1,0,2.5,0,1.2399480056e-06,-9.75450075202e-06,9.83299287327e-06,3.09175493385e-06,1,0,2.5,0,1,1.2399480056e-06,-9.75450075202e-06,9.83299287327e-06,3.09175493385e-06,1,0,2.5,0,1.2399480056e-06,-9.75450075202e-06,9.83299287327e-06,3.09175493385e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.2399480056e-06,-9.75450075202e-06,9.83299287327e-06,3.09175493385e-06,1,0,2.5,0,316,1
stats,317,1.35558730108e-06,-1.00328670669e-05,1.01240329968e-05,3.17596573041e-06,1,0,2.5,0,1.35558730108e-06,-1.00328670669e-05,1.01240329968e-05,3.17596573041e-06,1,0,2.5,0,1.35558730108e-06,-1.00328670669e-05,1.01240329968e-05,3.17596573041e-06,1,0,2.5,0,1.35558730108e-06,-1.00328670669e-05,1.01240329968e-05,3.17596573041e-06,1,0,2.5,0,1,1.35558730108e-06,-1.00328670669e-05,1.01240329968e-05,3.17596573041e-06,1,0,2.5,0,1.35558730108e-06,-1.00328670669e-05,1.01240329968e-05,3.17596573041e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.35558730108e-06,-1.00328670669e-05,1.01240329968e-05,3.17596573041e-06,1,0,2.5,0,317,1
stats,318,1.45286253428e-06,-1.03329603007e-05,1.04345999716e-05,3.26552162733e-06,1,0,2.5,0,1.45286253428e-06,-1.03329603007e-05,1.04345999716e-05,3.26552162733e-06,1,0,2.5,0,1.45286253428e-06,-1.03329603007e-05,1.04345999716e-05,3.26552162733e-06,1,0,2.5,0,1.45286253428e-06,-1.03329603007e-05,1.04345999716e-05,3.26552162733e-06,1,0,2.5,0,1,1.45286253428e-06,-1.03329603007e-05,1.04345999716e-05,3.26552162733e-06,1,0,2.5,0,1.45286253428e-06,-1.03329603007e-05,1.04345999716e-05,3.26552162733e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.45286253428e-06,-1.03329603007e-05,1.04345999716e-05,3.26552162733e-06,1,0,2.5,0,318,1
stats,319,1.57546537594e-06,-1.05721037471e-05,1.0688848306e-05,3.34556580128e-06,1,0,2.5,0,1.57546537594e-06,-1.05721037471e-05,1.0688848306e-05,3.34556580128e-06,1,0,2.5,0,1.57546537594e-06,-1.05721037471e-05,1.0688848306e-05,3.34556580128e-06,1,0,2.5,0,1.57546537594e-06,-1.05721037471e-05,1.0688848306e-05,3.34556580128e-06,1,0,2.5,0,1,1.57546537594e-06,-1.05721037471e-05,1.0688848306e-05,3.34556580128e-06,1,0,2.5,0,1.57546537594e-06,-1.05721037471e-05,1.0688848306e-05,3.34556580128e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.57546537594e-06,-1.05721037471e-05,1.0688848306e-05,3.34556580128e-06,1,0,2.5,0,319,1
stats,320,1.67789778516e-06,-1.08276872197e-05,1.09569227789e-05,3.4304662222e-06,1,0,2.5,0,1.67789778516e-06,-1.08276872197e-05,1.09569227789e-05,3.4304662222e-06,1,0,2.5,0,1.67789778516e-06,-1.08276872197e-05,1.09569227789e-05,3.4304662222e-06,1,0,2.5,0,1.67789778516e-06,-1.08276872197e-05,1.09569227789e-05,3.4304662222e-06,1,0,2.5,0,1,1.67789778516e-06,-1.08276872197e-05,1.09569227789e-05,3.4304662222e-06,1,0,2.5,0,1.67789778516e-06,-1.08276872197e-05,1.09569227789e-05,3.4304662222e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.67789778516e-06,-1.08276872197e-05,1.09569227789e-05,3.4304662222e-06,1,0,2.5,0,320,1
stats,321,1.77539061497e-06,-1.10741975732e-05,1.12156076284e-05,3.51482367478e-06,1,0,2.5,0,1.77539061497e-06,-1.10741975732e-05,1.12156076284e-05,3.51482367478e-06,1,0,2.5,0,1.77539061497e-06,-1.10741975732e-05,1.12156076284e-05,3.51482367478e-06,1,0,2.5,0,1.77539061497e-06,-1.10741975732e-05,1.12156076284e-05,3.51482367478e-06,1,0,2.5,0,1,1.77539061497e-06,-1.10741975732e-05,1.12156076284e-05,3.51482367478e-06,1,0,2.5,0,1.77539061497e-06,-1.10741975732e-05,1.12156076284e-05,3.51482367478e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.77539061497e-06,-1.10741975732e-05,1.12156076284e-05,3.51482367478e-06,1,0,2.5,0,321,1
stats,322,1.8622273501e-06,-1.13391160994e-05,1.14910162665e-05,3.60266176358e-06,1,0,2.5,0,1.8622273501e-06,-1.13391160994e-05,1.14910162665e-05,3.60266176358e-06,1,0,2.5,0,1.8622273501e-06,-1.13391160994e-05,1.14910162665e-05,3.60266176358e-06,1,0,2.5,0,1.8622273501e-06,-1.13391160994e-05,1.14910162665e-05,3.60266176358e-06,1,0,2.5,0,1,1.8622273501e-06,-1.13391160994e-05,1.14910162665e-05,3.60266176358e-06,1,0,2.5,0,1.8622273501e-06,-1.13391160994e-05,1.14910162665e-05,3.60266176358e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.8622273501e-06,-1.13391160994e-05,1.14910162665e-05,3.60266176358e-06,1,0,2.5,0,322,1
stats,323,1.91353387891e-06,-1.15388647828e-05,1.16964529298e-05,3.68485984836e-06,1,0,2.5,0,1.91353387891e-06,-1.15388647828e-05,1.16964529298e-05,3.68485984836e-06,1,0,2.5,0,1.91353387891e-06,-1.15388647828e-05,1.16964529298e-05,3.68485984836e-06,1,0,2.5,0,1.91353387891e-06,-1.15388647828e-05,1.16964529298e-05,3.68485984836e-06,1,0,2.5,0,1,1.91353387891e-06,-1.15388647828e-05,1.16964529298e-05,3.68485984836e-06,1,0,2.5,0,1.91353387891e-06,-1.15388647828e-05,1.16964529298e-05,3.68485984836e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.91353387891e-06,-1.15388647828e-05,1.16964529298e-05,3.68485984836e-06,1,0,2.5,0,323,1
stats,324,1.9604242425e-06,-1.17860035971e-05,1.19479345813e-05,3.77327273782e-06,1,0,2.5,0,1.9604242425e-06,-1.17860035971e-05,1.19479345813e-05,3.77327273782e-06,1,0,2.5,0,1.9604242425e-06,-1.17860035971e-05,1.19479345813e-05,3.77327273782e-06,1,0,2.5,0,1.9604242425e-06,-1.17860035971e-05,1.19479345813e-05,3.77327273782e-06,1,0,2.5,0,1,1.9604242425e-06,-1.17860035971e-05,1.19479345813e-05,3.77327273782e-06,1,0,2.5,0,1.9604242425e-06,-1.17860035971e-05,1.19479345813e-05,3.77327273782e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.9604242425e-06,-1.17860035971e-05,1.19479345813e-05,3.77327273782e-06,1,0,2.5,0,324,1
stats,325,1.99277337742e-06,-1.19800542961e-05,1.21446637422e-05,3.85494877264e-06,1,0,2.5,0,1.99277337742e-06,-1.19800542961e-05,1.21446637422e-05,3.85494877264e-06,1,0,2.5,0,1.99277337742e-06,-1.19800542961e-05,1.21446637422e-05,3.85494877264e-06,1,0,2.5,0,1.99277337742e-06,-1.19800542961e-05,1.21446637422e-05,3.85494877264e-06,1,0,2.5,0,1,1.99277337742e-06,-1.19800542961e-05,1.21446637422e-05,3.85494877264e-06,1,0,2.5,0,1.99277337742e-06,-1.19800542961e-05,1.21446637422e-05,3.85494877264e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.99277337742e-06,-1.19800542961e-05,1.21446637422e-05,3.85494877264e-06,1,0,2.5,0,325,1
stats,326,1.99222881747e-06,-1.21317725643e-05,1.22942619782e-05,3.93320806324e-06,1,0,2.5,0,1.99222881747e-06,-1.21317725643e-05,1.22942619782e-05,3.93320806324e-06,1,0,2.5,0,1.99222881747e-06,-1.21317725643e-05,1.22942619782e-05,3.93320806324e-06,1,0,2.5,0,1.99222881747e-06,-1.21317725643e-05,1.22942619782e-05,3.93320806324e-06,1,0,2.5,0,1,1.99222881747e-06,-1.21317725643e-05,1.22942619782e-05,3.93320806324e-06,1,0,2.5,0,1.99222881747e-06,-1.21317725643e-05,1.22942619782e-05,3.93320806324e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.99222881747e-06,-1.21317725643e-05,1.22942619782e-05,3.93320806324e-06,1,0,2.5,0,326,1
stats,327,1.977589136e-06,-1.23158952192e-05,1.24736579892e-05,4.01553643314e-06,1,0,2.5,0,1.977589136e-06,-1.23158952192e-05,1.24736579892e-05,4.01553643314e-06,1,0,2.5,0,1.977589136e-06,-1.23158952192e-05,1.24736579892e-05,4.01553643314e-06,1,0,2.5,0,1.977589136e-06,-1.23158952192e-05,1.24736579892e-05,4.01553643314e-06,1,0,2.5,0,1,1.977589136e-06,-1.23158952192e-05,1.24736579892e-05,4.01553643314e-06,1,0,2.5,0,1.977589136e-06,-1.23158952192e-05,1.24736579892e-05,4.01553643314e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.977589136e-06,-1.23158952192e-05,1.24736579892e-05,4.01553643314e-06,1,0,2.5,0,327,1
stats,328,1.93682922145e-06,-1.24300304378e-05,1.25800224851e-05,4.08995038015e-06,1,0,2.5,0,1.93682922145e-06,-1.24300304378e-05,1.25800224851e-05,4.08995038015e-06,1,0,2.5,0,1.93682922145e-06,-1.24300304378e-05,1.25800224851e-05,4.08995038015e-06,1,0,2.5,0,1.93682922145e-06,-1.24300304378e-05,1.25800224851e-05,4.08995038015e-06,1,0,2.5,0,1,1.93682922145e-06,-1.24300304378e-05,1.25800224851e-05,4.08995038015e-06,1,0,2.5,0,1.93682922145e-06,-1.24300304378e-05,1.25800224851e-05,4.08995038015e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.93682922145e-06,-1.24300304378e-05,1.25800224851e-05,4.08995038015e-06,1,0,2.5,0,328,1
stats,329,1.86960915016e-06,-1.25006963572e-05,1.26397326312e-05,4.15965132561e-06,1,0,2.5,0,1.86960915016e-06,-1.25006963572e-05,1.26397326312e-05,4.15965132561e-06,1,0,2.5,0,1.86960915016e-06,-1.25006963572e-05,1.26397326312e-05,4.15965132561e-06,1,0,2.5,0,1.86960915016e-06,-1.25006963572e-05,1.26397326312e-05,4.15965132561e-06,1,0,2.5,0,1,1.86960915016e-06,-1.25006963572e-05,1.26397326312e-05,4.15965132561e-06,1,0,2.5,0,1.86960915016e-06,-1.25006963572e-05,1.26397326312e-05,4.15965132561e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.86960915016e-06,-1.25006963572e-05,1.26397326312e-05,4.15965132561e-06,1,0,2.5,0,329,1
stats,330,1.79470714556e-06,-1.26557497424e-05,1.27823695948e-05,4.23948904427e-06,1,0,2.5,0,1.79470714556e-06,-1.26557497424e-05,1.27823695948e-05,4.23948904427e-06,1,0,2.5,0,1.79470714556e-06,-1.26557497424e-05,1.27823695948e-05,4.23948904427e-06,1,0,2.5,0,1.79470714556e-06,-1.26557497424e-05,1.27823695948e-05,4.23948904427e-06,1,0,2.5,0,1,1.79470714556e-06,-1.26557497424e-05,1.27823695948e-05,4.23948904427e-06,1,0,2.5,0,1.79470714556e-06,-1.26557497424e-05,1.27823695948e-05,4.23948904427e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.79470714556e-06,-1.26557497424e-05,1.27823695948e-05,4.23948904427e-06,1,0,2.5,0,330,1
stats,331,1.69737984379e-06,-1.27263238028e-05,1.28390192913e-05,4.30930049333e-06,1,0,2.5,0,1.69737984379e-06,-1.27263238028e-05,1.28390192913e-05,4.30930049333e-06,1,0,2.5,0,1.69737984379e-06,-1.27263238028e-05,1.28390192913e-05,4.30930049333e-06,1,0,2.5,0,1.69737984379e-06,-1.27263238028e-05,1.28390192913e-05,4.30930049333e-06,1,0,2.5,0,1,1.69737984379e-06,-1.27263238028e-05,1.28390192913e-05,4.30930049333e-06,1,0,2.5,0,1.69737984379e-06,-1.27263238028e-05,1.28390192913e-05,4.30930049333e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.69737984379e-06,-1.27263238028e-05,1.28390192913e-05,4.30930049333e-06,1,0,2.5,0,331,1
stats,332,1.5781432694e-06,-1.27779267132e-05,1.28750125441e-05,4.3779873522e-06,1,0,2.5,0,1.5781432694e-06,-1.27779267132e-05,1.28750125441e-05,4.3779873522e-06,1,0,2.5,0,1.5781432694e-06,-1.27779267132e-05,1.28750125441e-05,4.3779873522e-06,1,0,2.5,0,1.5781432694e-06,-1.27779267132e-05,1.28750125441e-05,4.3779873522e-06,1,0,2.5,0,1,1.5781432694e-06,-1.27779267132e-05,1.28750125441e-05,4.3779873522e-06,1,0,2.5,0,1.5781432694e-06,-1.27779267132e-05,1.28750125441e-05,4.3779873522e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.5781432694e-06,-1.27779267132e-05,1.28750125441e-05,4.3779873522e-06,1,0,2.5,0,332,1
stats,333,1.43568763633e-06,-1.27684543259e-05,1.28489155031e-05,4.44018178314e-06,1,0,2.5,0,1.43568763633e-06,-1.27684543259e-05,1.28489155031e-05,4.44018178314e-06,1,0,2.5,0,1.43568763633e-06,-1.27684543259e-05,1.28489155031e-05,4.44018178314e-06,1,0,2.5,0,1.43568763633e-06,-1.27684543259e-05,1.28489155031e-05,4.44018178314e-06,1,0,2.5,0,1,1.43568763633e-06,-1.27684543259e-05,1.28489155031e-05,4.44018178314e-06,1,0,2.5,0,1.43568763633e-06,-1.27684543259e-05,1.28489155031e-05,4.44018178314e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.43568763633e-06,-1.27684543259e-05,1.28489155031e-05,4.44018178314e-06,1,0,2.5,0,333,1
stats,334,1.27832038288e-06,-1.2885067008e-05,1.29483223645e-05,4.5189199227e-06,1,0,2.5,0,1.27832038288e-06,-1.2885067008e-05,1.29483223645e-05,4.5189199227e-06,1,0,2.5,0,1.27832038288e-06,-1.2885067008e-05,1.29483223645e-05,4.5189199227e-06,1,0,2.5,0,1.27832038288e-06,-1.2885067008e-05,1.29483223645e-05,4.5189199227e-06,1,0,2.5,0,1,1.27832038288e-06,-1.2885067008e-05,1.29483223645e-05,4.5189199227e-06,1,0,2.5,0,1.27832038288e-06,-1.2885067008e-05,1.29483223645e-05,4.5189199227e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.27832038288e-06,-1.2885067008e-05,1.29483223645e-05,4.5189199227e-06,1,0,2.5,0,334,1
stats,335,1.12574298328e-06,-1.3078624761e-05,1.31269844132e-05,4.60834189653e-06,1,0,2.5,0,1.12574298328e-06,-1.3078624761e-05,1.31269844132e-05,4.60834189653e-06,1,0,2.5,0,1.12574298328e-06,-1.3078624761e-05,1.31269844132e-05,4.60834189653e-06,1,0,2.5,0,1.12574298328e-06,-1.3078624761e-05,1.31269844132e-05,4.60834189653e-06,1,0,2.5,0,1,1.12574298328e-06,-1.3078624761e-05,1.31269844132e-05,4.60834189653e-06,1,0,2.5,0,1.12574298328e-06,-1.3078624761e-05,1.31269844132e-05,4.60834189653e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.12574298328e-06,-1.3078624761e-05,1.31269844132e-05,4.60834189653e-06,1,0,2.5,0,335,1
stats,336,9.30535463795e-07,-1.31513543238e-05,1.31842334667e-05,4.68692041977e-06,1,0,2.5,0,9.30535463795e-07,-1.31513543238e-05,1.31842334667e-05,4.68692041977e-06,1,0,2.5,0,9.30535463795e-07,-1.31513543238e-05,1.31842334667e-05,4.68692041977e-06,1,0,2.5,0,9.30535463795e-07,-1.31513543238e-05,1.31842334667e-05,4.68692041977e-06,1,0,2.5,0,1,9.30535463795e-07,-1.31513543238e-05,1.31842334667e-05,4.68692041977e-06,1,0,2.5,0,9.30535463795e-07,-1.31513543238e-05,1.31842334667e-05,4.68692041977e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,9.30535463795e-07,-1.31513543238e-05,1.31842334667e-05,4.68692041977e-06,1,0,2.5,0,336,1
stats,337,7.4353920354e-07,-1.33691773954e-05,1.3389837477e-05,4.78437050333e-06,1,0,2.5,0,7.4353920354e-07,-1.33691773954e-05,1.3389837477e-05,4.78437050333e-06,1,0,2.5,0,7.4353920354e-07,-1.33691773954e-05,1.3389837477e-05,4.78437050333e-06,1,0,2.5,0,7.4353920354e-07,-1.33691773954e-05,1.3389837477e-05,4.78437050333e-06,1,0,2.5,0,1,7.4353920354e-07,-1.33691773954e-05,1.3389837477e-05,4.78437050333e-06,1,0,2.5,0,7.4353920354e-07,-1.33691773954e-05,1.3389837477e-05,4.78437050333e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,7.4353920354e-07,-1.33691773954e-05,1.3389837477e-05,4.78437050333e-06,1,0,2.5,0,337,1
stats,338,5.42022462469e-07,-1.36612006827e-05,1.36719490911e-05,4.89436024509e-06,1,0,2.5,0,5.42022462469e-07,-1.36612006827e-05,1.36719490911e-05,4.89436024509e-06,1,0,2.5,0,5.42022462469e-07,-1.36612006827e-05,1.36719490911e-05,4.89436024509e-06,1,0,2.5,0,5.42022462469e-07,-1.36612006827e-05,1.36719490911e-05,4.89436024509e-06,1,0,2.5,0,1,5.42022462469e-07,-1.36612006827e-05,1.36719490911e-05,4.89436024509e-06,1,0,2.5,0,5.42022462469e-07,-1.36612006827e-05,1.36719490911e-05,4.89436024509e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.42022462469e-07,-1.36612006827e-05,1.36719490911e-05,4.89436024509e-06,1,0,2.5,0,338,1
stats,339,3.32841267436e-07,-1.3846890397e-05,1.38508903547e-05,4.9932427828e-06,1,0,2.5,0,3.32841267436e-07,-1.3846890397e-05,1.38508903547e-05,4.9932427828e-06,1,0,2.5,0,3.32841267436e-07,-1.3846890397e-05,1.38508903547e-05,4.9932427828e-06,1,0,2.5,0,3.32841267436e-07,-1.3846890397e-05,1.38508903547e-05,4.9932427828e-06,1,0,2.5,0,1,3.32841267436e-07,-1.3846890397e-05,1.38508903547e-05,4.9932427828e-06,1,0,2.5,0,3.32841267436e-07,-1.3846890397e-05,1.38508903547e-05,4.9932427828e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.32841267436e-07,-1.3846890397e-05,1.38508903547e-05,4.9932427828e-06,1,0,2.5,0,339,1
stats,340,1.31339646714e-07,-1.41204818647e-05,1.41210930451e-05,5.10460904479e-06,1,0,2.5,0,1.31339646714e-07,-1.41204818647e-05,1.41210930451e-05,5.10460904479e-06,1,0,2.5,0,1.31339646714e-07,-1.41204818647e-05,1.41210930451e-05,5.10460904479e-06,1,0,2.5,0,1.31339646714e-07,-1.41204818647e-05,1.41210930451e-05,5.10460904479e-06,1,0,2.5,0,1,1.31339646714e-07,-1.41204818647e-05,1.41210930451e-05,5.10460904479e-06,1,0,2.5,0,1.31339646714e-07,-1.41204818647e-05,1.41210930451e-05,5.10460904479e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.31339646714e-07,-1.41204818647e-05,1.41210930451e-05,5.10460904479e-06,1,0,2.5,0,340,1
stats,341,-7.5222850171e-08,-1.4443238797e-05,1.44434343383e-05,5.22602567798e-06,1,0,2.5,0,-7.5222850171e-08,-1.4443238797e-05,1.44434343383e-05,5.22602567798e-06,1,0,2.5,0,-7.5222850171e-08,-1.4443238797e-05,1.44434343383e-05,5.22602567798e-06,1,0,2.5,0,-7.5222850171e-08,-1.4443238797e-05,1.44434343383e-05,5.22602567798e-06,1,0,2.5,0,1,-7.5222850171e-08,-1.4443238797e-05,1.44434343383e-05,5.22602567798e-06,1,0,2.5,0,-7.5222850171e-08,-1.4443238797e-05,1.44434343383e-05,5.22602567798e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-7.5222850171e-08,-1.4443238797e-05,1.44434343383e-05,5.22602567798e-06,1,0,2.5,0,341,1
stats,342,-3.08839730678e-07,-1.48027011164e-05,1.48059225467e-05,5.35678464075e-06,1,0,2.5,0,-3.08839730678e-07,-1.48027011164e-05,1.48059225467e-05,5.35678464075e-06,1,0,2.5,0,-3.08839730678e-07,-1.48027011164e-05,1.48059225467e-05,5.35678464075e-06,1,0,2.5,0,-3.08839730678e-07,-1.48027011164e-05,1.48059225467e-05,5.35678464075e-06,1,0,2.5,0,1,-3.08839730678e-07,-1.48027011164e-05,1.48059225467e-05,5.35678464075e-06,1,0,2.5,0,-3.08839730678e-07,-1.48027011164e-05,1.48059225467e-05,5.35678464075e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.08839730678e-07,-1.48027011164e-05,1.48059225467e-05,5.35678464075e-06,1,0,2.5,0,342,1
stats,343,-5.19600689586e-07,-1.50885680341e-05,1.5097512005e-05,5.47964964426e-06,1,0,2.5,0,-5.19600689586e-07,-1.50885680341e-05,1.5097512005e-05,5.47964964426e-06,1,0,2.5,0,-5.19600689586e-07,-1.50885680341e-05,1.5097512005e-05,5.47964964426e-06,1,0,2.5,0,-5.19600689586e-07,-1.50885680341e-05,1.5097512005e-05,5.47964964426e-06,1,0,2.5,0,1,-5.19600689586e-07,-1.50885680341e-05,1.5097512005e-05,5.47964964426e-06,1,0,2.5,0,-5.19600689586e-07,-1.50885680341e-05,1.5097512005e-05,5.47964964426e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-5.19600689586e-07,-1.50885680341e-05,1.5097512005e-05,5.47964964426e-06,1,0,2.5,0,343,1
stats,344,-7.09468679361e-07,-1.55732086569e-05,1.55893612828e-05,5.62949799132e-06,1,0,2.5,0,-7.09468679361e-07,-1.55732086569e-05,1.55893612828e-05,5.62949799132e-06,1,0,2.5,0,-7.09468679361e-07,-1.55732086569e-05,1.55893612828e-05,5.62949799132e-06,1,0,2.5,0,-7.09468679361e-07,-1.55732086569e-05,1.55893612828e-05,5.62949799132e-06,1,0,2.5,0,1,-7.09468679361e-07,-1.55732086569e-05,1.55893612828e-05,5.62949799132e-06,1,0,2.5,0,-7.09468679361e-07,-1.55732086569e-05,1.55893612828e-05,5.62949799132e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-7.09468679361e-07,-1.55732086569e-05,1.55893612828e-05,5.62949799132e-06,1,0,2.5,0,344,1
stats,345,-9.09197751753e-07,-1.59624814842e-05,1.59883529705e-05,5.7724432736e-06,1,0,2.5,0,-9.09197751753e-07,-1.59624814842e-05,1.59883529705e-05,5.7724432736e-06,1,0,2.5,0,-9.09197751753e-07,-1.59624814842e-05,1.59883529705e-05,5.7724432736e-06,1,0,2.5,0,-9.09197751753e-07,-1.59624814842e-05,1.59883529705e-05,5.7724432736e-06,1,0,2.5,0,1,-9.09197751753e-07,-1.59624814842e-05,1.59883529705e-05,5.7724432736e-06,1,0,2.5,0,-9.09197751753e-07,-1.59624814842e-05,1.59883529705e-05,5.7724432736e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-9.09197751753e-07,-1.59624814842e-05,1.59883529705e-05,5.7724432736e-06,1,0,2.5,0,345,1
stats,346,-1.09998291009e-06,-1.64376087923e-05,1.64743723872e-05,5.9296235122e-06,1,0,2.5,0,-1.09998291009e-06,-1.64376087923e-05,1.64743723872e-05,5.9296235122e-06,1,0,2.5,0,-1.09998291009e-06,-1.64376087923e-05,1.64743723872e-05,5.9296235122e-06,1,0,2.5,0,-1.09998291009e-06,-1.64376087923e-05,1.64743723872e-05,5.9296235122e-06,1,0,2.5,0,1,-1.09998291009e-06,-1.64376087923e-05,1.64743723872e-05,5.9296235122e-06,1,0,2.5,0,-1.09998291009e-06,-1.64376087923e-05,1.64743723872e-05,5.9296235122e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.09998291009e-06,-1.64376087923e-05,1.64743723872e-05,5.9296235122e-06,1,0,2.5,0,346,1
stats,347,-1.23544396047e-06,-1.70013372554e-05,1.70461662492e-05,6.0980919443e-06,1,0,2.5,0,-1.23544396047e-06,-1.70013372554e-05,1.70461662492e-05,6.0980919443e-06,1,0,2.5,0,-1.23544396047e-06,-1.70013372554e-05,1.70461662492e-05,6.0980919443e-06,1,0,2.5,0,-1.23544396047e-06,-1.70013372554e-05,1.70461662492e-05,6.0980919443e-06,1,0,2.5,0,1,-1.23544396047e-06,-1.70013372554e-05,1.70461662492e-05,6.0980919443e-06,1,0,2.5,0,-1.23544396047e-06,-1.70013372554e-05,1.70461662492e-05,6.0980919443e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.23544396047e-06,-1.70013372554e-05,1.70461662492e-05,6.0980919443e-06,1,0,2.5,0,347,1
stats,348,-1.38801385674e-06,-1.76523553819e-05,1.77068413905e-05,6.28502175459e-06,1,0,2.5,0,-1.38801385674e-06,-1.76523553819e-05,1.77068413905e-05,6.28502175459e-06,1,0,2.5,0,-1.38801385674e-06,-1.76523553819e-05,1.77068413905e-05,6.28502175459e-06,1,0,2.5,0,-1.38801385674e-06,-1.76523553819e-05,1.77068413905e-05,6.28502175459e-06,1,0,2.5,0,1,-1.38801385674e-06,-1.76523553819e-05,1.77068413905e-05,6.28502175459e-06,1,0,2.5,0,-1.38801385674e-06,-1.76523553819e-05,1.77068413905e-05,6.28502175459e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.38801385674e-06,-1.76523553819e-05,1.77068413905e-05,6.28502175459e-06,1,0,2.5,0,348,1
stats,349,-1.51515405378e-06,-1.81310806511e-05,1.81942777999e-05,6.45292811896e-06,1,0,2.5,0,-1.51515405378e-06,-1.81310806511e-05,1.81942777999e-05,6.45292811896e-06,1,0,2.5,0,-1.51515405378e-06,-1.81310806511e-05,1.81942777999e-05,6.45292811896e-06,1,0,2.5,0,-1.51515405378e-06,-1.81310806511e-05,1.81942777999e-05,6.45292811896e-06,1,0,2.5,0,1,-1.51515405378e-06,-1.81310806511e-05,1.81942777999e-05,6.45292811896e-06,1,0,2.5,0,-1.51515405378e-06,-1.81310806511e-05,1.81942777999e-05,6.45292811896e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.51515405378e-06,-1.81310806511e-05,1.81942777999e-05,6.45292811896e-06,1,0,2.5,0,349,1
stats,350,-1.63910249285e-06,-1.88008798432e-05,1.88721951417e-05,6.64931121719e-06,1,0,2.5,0,-1.63910249285e-06,-1.88008798432e-05,1.88721951417e-05,6.64931121719e-06,1,0,2.5,0,-1.63910249285e-06,-1.88008798432e-05,1.88721951417e-05,6.64931121719e-06,1,0,2.5,0,-1.63910249285e-06,-1.88008798432e-05,1.88721951417e-05,6.64931121719e-06,1,0,2.5,0,1,-1.63910249285e-06,-1.88008798432e-05,1.88721951417e-05,6.64931121719e-06,1,0,2.5,0,-1.63910249285e-06,-1.88008798432e-05,1.88721951417e-05,6.64931121719e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.63910249285e-06,-1.88008798432e-05,1.88721951417e-05,6.64931121719e-06,1,0,2.5,0,350,1
stats,351,-1.7438943587e-06,-1.94049407582e-05,1.94831445697e-05,6.84145561536e-06,1,0,2.5,0,-1.7438943587e-06,-1.94049407582e-05,1.94831445697e-05,6.84145561536e-06,1,0,2.5,0,-1.7438943587e-06,-1.94049407582e-05,1.94831445697e-05,6.84145561536e-06,1,0,2.5,0,-1.7438943587e-06,-1.94049407582e-05,1.94831445697e-05,6.84145561536e-06,1,0,2.5,0,1,-1.7438943587e-06,-1.94049407582e-05,1.94831445697e-05,6.84145561536e-06,1,0,2.5,0,-1.7438943587e-06,-1.94049407582e-05,1.94831445697e-05,6.84145561536e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.7438943587e-06,-1.94049407582e-05,1.94831445697e-05,6.84145561536e-06,1,0,2.5,0,351,1
stats,352,-1.83513225238e-06,-1.99689038709e-05,2.00530503207e-05,7.03204341335e-06,1,0,2.5,0,-1.83513225238e-06,-1.99689038709e-05,2.00530503207e-05,7.03204341335e-06,1,0,2.5,0,-1.83513225238e-06,-1.99689038709e-05,2.00530503207e-05,7.03204341335e-06,1,0,2.5,0,-1.83513225238e-06,-1.99689038709e-05,2.00530503207e-05,7.03204341335e-06,1,0,2.5,0,1,-1.83513225238e-06,-1.99689038709e-05,2.00530503207e-05,7.03204341335e-06,1,0,2.5,0,-1.83513225238e-06,-1.99689038709e-05,2.00530503207e-05,7.03204341335e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.83513225238e-06,-1.99689038709e-05,2.00530503207e-05,7.03204341335e-06,1,0,2.5,0,352,1
stats,353,-1.86772047073e-06,-2.05415126402e-05,2.06262484426e-05,7.22279673937e-06,1,0,2.5,0,-1.86772047073e-06,-2.05415126402e-05,2.06262484426e-05,7.22279673937e-06,1,0,2.5,0,-1.86772047073e-06,-2.05415126402e-05,2.06262484426e-05,7.22279673937e-06,1,0,2.5,0,-1.86772047073e-06,-2.05415126402e-05,2.06262484426e-05,7.22279673937e-06,1,0,2.5,0,1,-1.86772047073e-06,-2.05415126402e-05,2.06262484426e-05,7.22279673937e-06,1,0,2.5,0,-1.86772047073e-06,-2.05415126402e-05,2.06262484426e-05,7.22279673937e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.86772047073e-06,-2.05415126402e-05,2.06262484426e-05,7.22279673937e-06,1,0,2.5,0,353,1
stats,354,-1.88702915693e-06,-2.12811391975e-05,2.13646380871e-05,7.4396762102e-06,1,0,2.5,0,-1.88702915693e-06,-2.12811391975e-05,2.13646380871e-05,7.4396762102e-06,1,0,2.5,0,-1.88702915693e-06,-2.12811391975e-05,2.13646380871e-05,7.4396762102e-06,1,0,2.5,0,-1.88702915693e-06,-2.12811391975e-05,2.13646380871e-05,7.4396762102e-06,1,0,2.5,0,1,-1.88702915693e-06,-2.12811391975e-05,2.13646380871e-05,7.4396762102e-06,1,0,2.5,0,-1.88702915693e-06,-2.12811391975e-05,2.13646380871e-05,7.4396762102e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.88702915693e-06,-2.12811391975e-05,2.13646380871e-05,7.4396762102e-06,1,0,2.5,0,354,1
stats,355,-1.90768400898e-06,-2.1878777261e-05,2.19617886614e-05,7.64484229876e-06,1,0,2.5,0,-1.90768400898e-06,-2.1878777261e-05,2.19617886614e-05,7.64484229876e-06,1,0,2.5,0,-1.90768400898e-06,-2.1878777261e-05,2.19617886614e-05,7.64484229876e-06,1,0,2.5,0,-1.90768400898e-06,-2.1878777261e-05,2.19617886614e-05,7.64484229876e-06,1,0,2.5,0,1,-1.90768400898e-06,-2.1878777261e-05,2.19617886614e-05,7.64484229876e-06,1,0,2.5,0,-1.90768400898e-06,-2.1878777261e-05,2.19617886614e-05,7.64484229876e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.90768400898e-06,-2.1878777261e-05,2.19617886614e-05,7.64484229876e-06,1,0,2.5,0,355,1
stats,356,-1.92001721189e-06,-2.25021412916e-05,2.25839066843e-05,7.85682732385e-06,1,0,2.5,0,-1.92001721189e-06,-2.25021412916e-05,2.25839066843e-05,7.85682732385e-06,1,0,2.5,0,-1.92001721189e-06,-2.25021412916e-05,2.25839066843e-05,7.85682732385e-06,1,0,2.5,0,-1.92001721189e-06,-2.25021412916e-05,2.25839066843e-05,7.85682732385e-06,1,0,2.5,0,1,-1.92001721189e-06,-2.25021412916e-05,2.25839066843e-05,7.85682732385e-06,1,0,2.5,0,-1.92001721189e-06,-2.25021412916e-05,2.25839066843e-05,7.85682732385e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.92001721189e-06,-2.25021412916e-05,2.25839066843e-05,7.85682732385e-06,1,0,2.5,0,356,1
stats,357,-1.91057938537e-06,-2.32278889598e-05,2.33063328778e-05,8.0841818999e-06,1,0,2.5,0,-1.91057938537e-06,-2.32278889598e-05,2.33063328778e-05,8.0841818999e-06,1,0,2.5,0,-1.91057938537e-06,-2.32278889598e-05,2.33063328778e-05,8.0841818999e-06,1,0,2.5,0,-1.91057938537e-06,-2.32278889598e-05,2.33063328778e-05,8.0841818999e-06,1,0,2.5,0,1,-1.91057938537e-06,-2.32278889598e-05,2.33063328778e-05,8.0841818999e-06,1,0,2.5,0,-1.91057938537e-06,-2.32278889598e-05,2.33063328778e-05,8.0841818999e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.91057938537e-06,-2.32278889598e-05,2.33063328778e-05,8.0841818999e-06,1,0,2.5,0,357,1
stats,358,-1.87787361483e-06,-2.39208002313e-05,2.39943965425e-05,8.31037050375e-06,1,0,2.5,0,-1.87787361483e-06,-2.39208002313e-05,2.39943965425e-05,8.31037050375e-06,1,0,2.5,0,-1.87787361483e-06,-2.39208002313e-05,2.39943965425e-05,8.31037050375e-06,1,0,2.5,0,-1.87787361483e-06,-2.39208002313e-05,2.39943965425e-05,8.31037050375e-06,1,0,2.5,0,1,-1.87787361483e-06,-2.39208002313e-05,2.39943965425e-05,8.31037050375e-06,1,0,2.5,0,-1.87787361483e-06,-2.39208002313e-05,2.39943965425e-05,8.31037050375e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.87787361483e-06,-2.39208002313e-05,2.39943965425e-05,8.31037050375e-06,1,0,2.5,0,358,1
stats,359,-1.84353950772e-06,-2.45641967922e-05,2.46332783718e-05,8.53520123201e-06,1,0,2.5,0,-1.84353950772e-06,-2.45641967922e-05,2.46332783718e-05,8.53520123201e-06,1,0,2.5,0,-1.84353950772e-06,-2.45641967922e-05,2.46332783718e-05,8.53520123201e-06,1,0,2.5,0,-1.84353950772e-06,-2.45641967922e-05,2.46332783718e-05,8.53520123201e-06,1,0,2.5,0,1,-1.84353950772e-06,-2.45641967922e-05,2.46332783718e-05,8.53520123201e-06,1,0,2.5,0,-1.84353950772e-06,-2.45641967922e-05,2.46332783718e-05,8.53520123201e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.84353950772e-06,-2.45641967922e-05,2.46332783718e-05,8.53520123201e-06,1,0,2.5,0,359,1
stats,360,-1.73239209289e-06,-2.51330729952e-05,2.51927085628e-05,8.7453308879e-06,1,0,2.5,0,-1.73239209289e-06,-2.51330729952e-05,2.51927085628e-05,8.7453308879e-06,1,0,2.5,0,-1.73239209289e-06,-2.51330729952e-05,2.51927085628e-05,8.7453308879e-06,1,0,2.5,0,-1.73239209289e-06,-2.51330729952e-05,2.51927085628e-05,8.7453308879e-06,1,0,2.5,0,1,-1.73239209289e-06,-2.51330729952e-05,2.51927085628e-05,8.7453308879e-06,1,0,2.5,0,-1.73239209289e-06,-2.51330729952e-05,2.51927085628e-05,8.7453308879e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.73239209289e-06,-2.51330729952e-05,2.51927085628e-05,8.7453308879e-06,1,0,2.5,0,360,1
stats,361,-1.62073149568e-06,-2.58166837739e-05,2.58675081568e-05,8.97505378816e-06,1,0,2.5,0,-1.62073149568e-06,-2.58166837739e-05,2.58675081568e-05,8.97505378816e-06,1,0,2.5,0,-1.62073149568e-06,-2.58166837739e-05,2.58675081568e-05,8.97505378816e-06,1,0,2.5,0,-1.62073149568e-06,-2.58166837739e-05,2.58675081568e-05,8.97505378816e-06,1,0,2.5,0,1,-1.62073149568e-06,-2.58166837739e-05,2.58675081568e-05,8.97505378816e-06,1,0,2.5,0,-1.62073149568e-06,-2.58166837739e-05,2.58675081568e-05,8.97505378816e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.62073149568e-06,-2.58166837739e-05,2.58675081568e-05,8.97505378816e-06,1,0,2.5,0,361,1
stats,362,-1.51835558881e-06,-2.63812034973e-05,2.6424861062e-05,9.19468220673e-06,1,0,2.5,0,-1.51835558881e-06,-2.63812034973e-05,2.6424861062e-05,9.19468220673e-06,1,0,2.5,0,-1.51835558881e-06,-2.63812034973e-05,2.6424861062e-05,9.19468220673e-06,1,0,2.5,0,-1.51835558881e-06,-2.63812034973e-05,2.6424861062e-05,9.19468220673e-06,1,0,2.5,0,1,-1.51835558881e-06,-2.63812034973e-05,2.6424861062e-05,9.19468220673e-06,1,0,2.5,0,-1.51835558881e-06,-2.63812034973e-05,2.6424861062e-05,9.19468220673e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.51835558881e-06,-2.63812034973e-05,2.6424861062e-05,9.19468220673e-06,1,0,2.5,0,362,1
stats,363,-1.37556503432e-06,-2.69252759608e-05,2.69603915513e-05,9.41043163039e-06,1,0,2.5,0,-1.37556503432e-06,-2.69252759608e-05,2.69603915513e-05,9.41043163039e-06,1,0,2.5,0,-1.37556503432e-06,-2.69252759608e-05,2.69603915513e-05,9.41043163039e-06,1,0,2.5,0,-1.37556503432e-06,-2.69252759608e-05,2.69603915513e-05,9.41043163039e-06,1,0,2.5,0,1,-1.37556503432e-06,-2.69252759608e-05,2.69603915513e-05,9.41043163039e-06,1,0,2.5,0,-1.37556503432e-06,-2.69252759608e-05,2.69603915513e-05,9.41043163039e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.37556503432e-06,-2.69252759608e-05,2.69603915513e-05,9.41043163039e-06,1,0,2.5,0,363,1
stats,364,-1.13323369533e-06,-2.75021411653e-05,2.75254787994e-05,9.62397825788e-06,1,0,2.5,0,-1.13323369533e-06,-2.75021411653e-05,2.75254787994e-05,9.62397825788e-06,1,0,2.5,0,-1.13323369533e-06,-2.75021411653e-05,2.75254787994e-05,9.62397825788e-06,1,0,2.5,0,-1.13323369533e-06,-2.75021411653e-05,2.75254787994e-05,9.62397825788e-06,1,0,2.5,0,1,-1.13323369533e-06,-2.75021411653e-05,2.75254787994e-05,9.62397825788e-06,1,0,2.5,0,-1.13323369533e-06,-2.75021411653e-05,2.75254787994e-05,9.62397825788e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.13323369533e-06,-2.75021411653e-05,2.75254787994e-05,9.62397825788e-06,1,0,2.5,0,364,1
stats,365,-8.97277516287e-07,-2.80571457552e-05,2.80714903056e-05,9.84103007795e-06,1,0,2.5,0,-8.97277516287e-07,-2.80571457552e-05,2.80714903056e-05,9.84103007795e-06,1,0,2.5,0,-8.97277516287e-07,-2.80571457552e-05,2.80714903056e-05,9.84103007795e-06,1,0,2.5,0,-8.97277516287e-07,-2.80571457552e-05,2.80714903056e-05,9.84103007795e-06,1,0,2.5,0,1,-8.97277516287e-07,-2.80571457552e-05,2.80714903056e-05,9.84103007795e-06,1,0,2.5,0,-8.97277516287e-07,-2.80571457552e-05,2.80714903056e-05,9.84103007795e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,-8.97277516287e-07,-2.80571457552e-05,2.80714903056e-05,9.84103007795e-06,1,0,2.5,0,365,1
stats,366,-7.4545539519e-07,-2.85808018816e-05,2.8590522561e-05,1.00659608506e-05,1,0,2.5,0,-7.4545539519e-07,-2.85808018816e-05,2.8590522561e-05,1.00659608506e-05,1,0,2.5,0,-7.4545539519e-07,-2.85808018816e-05,2.8590522561e-05,1.00659608506e-05,1,0,2.5,0,-7.4545539519e-07,-2.85808018816e-05,2.8590522561e-05,1.00659608506e-05,1,0,2.5,0,1,-7.4545539519e-07,-2.85808018816e-05,2.8590522561e-05,1.00659608506e-05,1,0,2.5,0,-7.4545539519e-07,-2.85808018816e-05,2.8590522561e-05,1.00659608506e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,-7.4545539519e-07,-2.85808018816e-05,2.8590522561e-05,1.00659608506e-05,1,0,2.5,0,366,1
stats,367,-4.6872091275e-07,-2.91244268738e-05,2.91281976388e-05,1.02817020888e-05,1,0,2.5,0,-4.6872091275e-07,-2.91244268738e-05,2.91281976388e-05,1.02817020888e-05,1,0,2.5,0,-4.6872091275e-07,-2.91244268738e-05,2.91281976388e-05,1.02817020888e-05,1,0,2.5,0,-4.6872091275e-07,-2.91244268738e-05,2.91281976388e-05,1.02817020888e-05,1,0,2.5,0,1,-4.6872091275e-07,-2.91244268738e-05,2.91281976388e-05,1.02817020888e-05,1,0,2.5,0,-4.6872091275e-07,-2.91244268738e-05,2.91281976388e-05,1.02817020888e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.6872091275e-07,-2.91244268738e-05,2.91281976388e-05,1.02817020888e-05,1,0,2.5,0,367,1
stats,368,-1.89259537819e-07,-2.9758843084e-05,2.97594451695e-05,1.05142917164e-05,1,0,2.5,0,-1.89259537819e-07,-2.9758843084e-05,2.97594451695e-05,1.05142917164e-05,1,0,2.5,0,-1.89259537819e-07,-2.9758843084e-05,2.97594451695e-05,1.05142917164e-05,1,0,2.5,0,-1.89259537819e-07,-2.9758843084e-05,2.97594451695e-05,1.05142917164e-05,1,0,2.5,0,1,-1.89259537819e-07,-2.9758843084e-05,2.97594451695e-05,1.05142917164e-05,1,0,2.5,0,-1.89259537819e-07,-2.9758843084e-05,2.97594451695e-05,1.05142917164e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.89259537819e-07,-2.9758843084e-05,2.97594451695e-05,1.05142917164e-05,1,0,2.5,0,368,1
stats,369,4.85610414103e-08,-3.03011838696e-05,3.03012220684e-05,1.07429277705e-05,1,0,2.5,0,4.85610414103e-08,-3.03011838696e-05,3.03012220684e-05,1.07429277705e-05,1,0,2.5,0,4.85610414103e-08,-3.03011838696e-05,3.03012220684e-05,1.07429277705e-05,1,0,2.5,0,4.85610414103e-08,-3.03011838696e-05,3.03012220684e-05,1.07429277705e-05,1,0,2.5,0,1,4.85610414103e-08,-3.03011838696e-05,3.03012220684e-05,1.07429277705e-05,1,0,2.5,0,4.85610414103e-08,-3.03011838696e-05,3.03012220684e-05,1.07429277705e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.85610414103e-08,-3.03011838696e-05,3.03012220684e-05,1.07429277705e-05,1,0,2.5,0,369,1
stats,370,2.86791703275e-07,-3.08098824462e-05,3.08112175844e-05,1.09677557703e-05,1,0,2.5,0,2.86791703275e-07,-3.08098824462e-05,3.08112175844e-05,1.09677557703e-05,1,0,2.5,0,2.86791703275e-07,-3.08098824462e-05,3.08112175844e-05,1.09677557703e-05,1,0,2.5,0,2.86791703275e-07,-3.08098824462e-05,3.08112175844e-05,1.09677557703e-05,1,0,2.5,0,1,2.86791703275e-07,-3.08098824462e-05,3.08112175844e-05,1.09677557703e-05,1,0,2.5,0,2.86791703275e-07,-3.08098824462e-05,3.08112175844e-05,1.09677557703e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.86791703275e-07,-3.08098824462e-05,3.08112175844e-05,1.09677557703e-05,1,0,2.5,0,370,1
stats,371,6.55532915061e-07,-3.13013370032e-05,3.13082018693e-05,1.1178942259e-05,1,0,2.5,0,6.55532915061e-07,-3.13013370032e-05,3.13082018693e-05,1.1178942259e-05,1,0,2.5,0,6.55532915061e-07,-3.13013370032e-05,3.13082018693e-05,1.1178942259e-05,1,0,2.5,0,6.55532915061e-07,-3.13013370032e-05,3.13082018693e-05,1.1178942259e-05,1,0,2.5,0,1,6.55532915061e-07,-3.13013370032e-05,3.13082018693e-05,1.1178942259e-05,1,0,2.5,0,6.55532915061e-07,-3.13013370032e-05,3.13082018693e-05,1.1178942259e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.55532915061e-07,-3.13013370032e-05,3.13082018693e-05,1.1178942259e-05,1,0,2.5,0,371,1
stats,372,9.27757469071e-07,-3.18079801218e-05,3.1821506127e-05,1.14056510938e-05,1,0,2.5,0,9.27757469071e-07,-3.18079801218e-05,3.1821506127e-05,1.14056510938e-05,1,0,2.5,0,9.27757469071e-07,-3.18079801218e-05,3.1821506127e-05,1.14056510938e-05,1,0,2.5,0,9.27757469071e-07,-3.18079801218e-05,3.1821506127e-05,1.14056510938e-05,1,0,2.5,0,1,9.27757469071e-07,-3.18079801218e-05,3.1821506127e-05,1.14056510938e-05,1,0,2.5,0,9.27757469071e-07,-3.18079801218e-05,3.1821506127e-05,1.14056510938e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,9.27757469071e-07,-3.18079801218e-05,3.1821506127e-05,1.14056510938e-05,1,0,2.5,0,372,1
stats,373,1.25442261378e-06,-3.22115920426e-05,3.22360101563e-05,1.16138890007e-05,1,0,2.5,0,1.25442261378e-06,-3.22115920426e-05,3.22360101563e-05,1.16138890007e-05,1,0,2.5,0,1.25442261378e-06,-3.22115920426e-05,3.22360101563e-05,1.16138890007e-05,1,0,2.5,0,1.25442261378e-06,-3.22115920426e-05,3.22360101563e-05,1.16138890007e-05,1,0,2.5,0,1,1.25442261378e-06,-3.22115920426e-05,3.22360101563e-05,1.16138890007e-05,1,0,2.5,0,1.25442261378e-06,-3.22115920426e-05,3.22360101563e-05,1.16138890007e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.25442261378e-06,-3.22115920426e-05,3.22360101563e-05,1.16138890007e-05,1,0,2.5,0,373,1
stats,374,1.69706549968e-06,-3.27799025399e-05,3.28238020302e-05,1.18341031339e-05,1,0,2.5,0,1.69706549968e-06,-3.27799025399e-05,3.28238020302e-05,1.18341031339e-05,1,0,2.5,0,1.69706549968e-06,-3.27799025399e-05,3.28238020302e-05,1.18341031339e-05,1,0,2.5,0,1.69706549968e-06,-3.27799025399e-05,3.28238020302e-05,1.18341031339e-05,1,0,2.5,0,1,1.69706549968e-06,-3.27799025399e-05,3.28238020302e-05,1.18341031339e-05,1,0,2.5,0,1.69706549968e-06,-3.27799025399e-05,3.28238020302e-05,1.18341031339e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.69706549968e-06,-3.27799025399e-05,3.28238020302e-05,1.18341031339e-05,1,0,2.5,0,374,1
stats,375,2.15950649363e-06,-3.3333672036e-05,3.34035503329e-05,1.2056894775e-05,1,0,2.5,0,2.15950649363e-06,-3.3333672036e-05,3.34035503329e-05,1.2056894775e-05,1,0,2.5,0,2.15950649363e-06,-3.3333672036e-05,3.34035503329e-05,1.2056894775e-05,1,0,2.5,0,2.15950649363e-06,-3.3333672036e-05,3.34035503329e-05,1.2056894775e-05,1,0,2.5,0,1,2.15950649363e-06,-3.3333672036e-05,3.34035503329e-05,1.2056894775e-05,1,0,2.5,0,2.15950649363e-06,-3.3333672036e-05,3.34035503329e-05,1.2056894775e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.15950649363e-06,-3.3333672036e-05,3.34035503329e-05,1.2056894775e-05,1,0,2.5,0,375,1
stats,376,2.45971136792e-06,-3.37022538588e-05,3.37918936566e-05,1.22735391415e-05,1,0,2.5,0,2.45971136792e-06,-3.37022538588e-05,3.37918936566e-05,1.22735391415e-05,1,0,2.5,0,2.45971136792e-06,-3.37022538588e-05,3.37918936566e-05,1.22735391415e-05,1,0,2.5,0,2.45971136792e-06,-3.37022538588e-05,3.37918936566e-05,1.22735391415e-05,1,0,2.5,0,1,2.45971136792e-06,-3.37022538588e-05,3.37918936566e-05,1.22735391415e-05,1,0,2.5,0,2.45971136792e-06,-3.37022538588e-05,3.37918936566e-05,1.22735391415e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.45971136792e-06,-3.37022538588e-05,3.37918936566e-05,1.22735391415e-05,1,0,2.5,0,376,1
stats,377,2.87754937744e-06,-3.41625418514e-05,3.42835155607e-05,1.24890593725e-05,1,0,2.5,0,2.87754937744e-06,-3.41625418514e-05,3.42835155607e-05,1.24890593725e-05,1,0,2.5,0,2.87754937744e-06,-3.41625418514e-05,3.42835155607e-05,1.24890593725e-05,1,0,2.5,0,2.87754937744e-06,-3.41625418514e-05,3.42835155607e-05,1.24890593725e-05,1,0,2.5,0,1,2.87754937744e-06,-3.41625418514e-05,3.42835155607e-05,1.24890593725e-05,1,0,2.5,0,2.87754937744e-06,-3.41625418514e-05,3.42835155607e-05,1.24890593725e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.87754937744e-06,-3.41625418514e-05,3.42835155607e-05,1.24890593725e-05,1,0,2.5,0,377,1
stats,378,3.23651738654e-06,-3.46530614479e-05,3.48038738593e-05,1.27183166114e-05,1,0,2.5,0,3.23651738654e-06,-3.46530614479e-05,3.48038738593e-05,1.27183166114e-05,1,0,2.5,0,3.23651738654e-06,-3.46530614479e-05,3.48038738593e-05,1.27183166114e-05,1,0,2.5,0,3.23651738654e-06,-3.46530614479e-05,3.48038738593e-05,1.27183166114e-05,1,0,2.5,0,1,3.23651738654e-06,-3.46530614479e-05,3.48038738593e-05,1.27183166114e-05,1,0,2.5,0,3.23651738654e-06,-3.46530614479e-05,3.48038738593e-05,1.27183166114e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.23651738654e-06,-3.46530614479e-05,3.48038738593e-05,1.27183166114e-05,1,0,2.5,0,378,1
stats,379,3.6592023207e-06,-3.50592235918e-05,3.52496645064e-05,1.29299196487e-05,1,0,2.5,0,3.6592023207e-06,-3.50592235918e-05,3.52496645064e-05,1.29299196487e-05,1,0,2.5,0,3.6592023207e-06,-3.50592235918e-05,3.52496645064e-05,1.29299196487e-05,1,0,2.5,0,3.6592023207e-06,-3.50592235918e-05,3.52496645064e-05,1.29299196487e-05,1,0,2.5,0,1,3.6592023207e-06,-3.50592235918e-05,3.52496645064e-05,1.29299196487e-05,1,0,2.5,0,3.6592023207e-06,-3.50592235918e-05,3.52496645064e-05,1.29299196487e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.6592023207e-06,-3.50592235918e-05,3.52496645064e-05,1.29299196487e-05,1,0,2.5,0,379,1
stats,380,4.06726621804e-06,-3.5514432966e-05,3.57465760317e-05,1.31522738229e-05,1,0,2.5,0,4.06726621804e-06,-3.5514432966e-05,3.57465760317e-05,1.31522738229e-05,1,0,2.5,0,4.06726621804e-06,-3.5514432966e-05,3.57465760317e-05,1.31522738229e-05,1,0,2.5,0,4.06726621804e-06,-3.5514432966e-05,3.57465760317e-05,1.31522738229e-05,1,0,2.5,0,1,4.06726621804e-06,-3.5514432966e-05,3.57465760317e-05,1.31522738229e-05,1,0,2.5,0,4.06726621804e-06,-3.5514432966e-05,3.57465760317e-05,1.31522738229e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.06726621804e-06,-3.5514432966e-05,3.57465760317e-05,1.31522738229e-05,1,0,2.5,0,380,1
stats,381,4.49752587883e-06,-3.59872974514e-05,3.62672471965e-05,1.33763696795e-05,1,0,2.5,0,4.49752587883e-06,-3.59872974514e-05,3.62672471965e-05,1.33763696795e-05,1,0,2.5,0,4.49752587883e-06,-3.59872974514e-05,3.62672471965e-05,1.33763696795e-05,1,0,2.5,0,4.49752587883e-06,-3.59872974514e-05,3.62672471965e-05,1.33763696795e-05,1,0,2.5,0,1,4.49752587883e-06,-3.59872974514e-05,3.62672471965e-05,1.33763696795e-05,1,0,2.5,0,4.49752587883e-06,-3.59872974514e-05,3.62672471965e-05,1.33763696795e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.49752587883e-06,-3.59872974514e-05,3.62672471965e-05,1.33763696795e-05,1,0,2.5,0,381,1
stats,382,4.92555227538e-06,-3.64771804016e-05,3.6808229197e-05,1.36047447086e-05,1,0,2.5,0,4.92555227538e-06,-3.64771804016e-05,3.6808229197e-05,1.36047447086e-05,1,0,2.5,0,4.92555227538e-06,-3.64771804016e-05,3.6808229197e-05,1.36047447086e-05,1,0,2.5,0,4.92555227538e-06,-3.64771804016e-05,3.6808229197e-05,1.36047447086e-05,1,0,2.5,0,1,4.92555227538e-06,-3.64771804016e-05,3.6808229197e-05,1.36047447086e-05,1,0,2.5,0,4.92555227538e-06,-3.64771804016e-05,3.6808229197e-05,1.36047447086e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.92555227538e-06,-3.64771804016e-05,3.6808229197e-05,1.36047447086e-05,1,0,2.5,0,382,1
stats,383,5.44976728634e-06,-3.70444176951e-05,3.74431401724e-05,1.38359937409e-05,1,0,2.5,0,5.44976728634e-06,-3.70444176951e-05,3.74431401724e-05,1.38359937409e-05,1,0,2.5,0,5.44976728634e-06,-3.70444176951e-05,3.74431401724e-05,1.38359937409e-05,1,0,2.5,0,5.44976728634e-06,-3.70444176951e-05,3.74431401724e-05,1.38359937409e-05,1,0,2.5,0,1,5.44976728634e-06,-3.70444176951e-05,3.74431401724e-05,1.38359937409e-05,1,0,2.5,0,5.44976728634e-06,-3.70444176951e-05,3.74431401724e-05,1.38359937409e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.44976728634e-06,-3.70444176951e-05,3.74431401724e-05,1.38359937409e-05,1,0,2.5,0,383,1
stats,384,6.02265617999e-06,-3.76426469302e-05,3.81214013032e-05,1.40711754284e-05,1,0,2.5,0,6.02265617999e-06,-3.76426469302e-05,3.81214013032e-05,1.40711754284e-05,1,0,2.5,0,6.02265617999e-06,-3.76426469302e-05,3.81214013032e-05,1.40711754284e-05,1,0,2.5,0,6.02265617999e-06,-3.76426469302e-05,3.81214013032e-05,1.40711754284e-05,1,0,2.5,0,1,6.02265617999e-06,-3.76426469302e-05,3.81214013032e-05,1.40711754284e-05,1,0,2.5,0,6.02265617999e-06,-3.76426469302e-05,3.81214013032e-05,1.40711754284e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.02265617999e-06,-3.76426469302e-05,3.81214013032e-05,1.40711754284e-05,1,0,2.5,0,384,1
stats,385,6.33835679764e-06,-3.79994016839e-05,3.85243984056e-05,1.43042598211e-05,1,0,2.5,0,6.33835679764e-06,-3.79994016839e-05,3.85243984056e-05,1.43042598211e-05,1,0,2.5,0,6.33835679764e-06,-3.79994016839e-05,3.85243984056e-05,1.43042598211e-05,1,0,2.5,0,6.33835679764e-06,-3.79994016839e-05,3.85243984056e-05,1.43042598211e-05,1,0,2.5,0,1,6.33835679764e-06,-3.79994016839e-05,3.85243984056e-05,1.43042598211e-05,1,0,2.5,0,6.33835679764e-06,-3.79994016839e-05,3.85243984056e-05,1.43042598211e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.33835679764e-06,-3.79994016839e-05,3.85243984056e-05,1.43042598211e-05,1,0,2.5,0,385,1
stats,386,6.78506012264e-06,-3.85417770303e-05,3.91344547097e-05,1.4546141756e-05,1,0,2.5,0,6.78506012264e-06,-3.85417770303e-05,3.91344547097e-05,1.4546141756e-05,1,0,2.5,0,6.78506012264e-06,-3.85417770303e-05,3.91344547097e-05,1.4546141756e-05,1,0,2.5,0,6.78506012264e-06,-3.85417770303e-05,3.91344547097e-05,1.4546141756e-05,1,0,2.5,0,1,6.78506012264e-06,-3.85417770303e-05,3.91344547097e-05,1.4546141756e-05,1,0,2.5,0,6.78506012264e-06,-3.85417770303e-05,3.91344547097e-05,1.4546141756e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.78506012264e-06,-3.85417770303e-05,3.91344547097e-05,1.4546141756e-05,1,0,2.5,0,386,1
stats,387,7.28436316422e-06,-3.90949899156e-05,3.976782682e-05,1.47875334733e-05,1,0,2.5,0,7.28436316422e-06,-3.90949899156e-05,3.976782682e-05,1.47875334733e-05,1,0,2.5,0,7.28436316422e-06,-3.90949899156e-05,3.976782682e-05,1.47875334733e-05,1,0,2.5,0,7.28436316422e-06,-3.90949899156e-05,3.976782682e-05,1.47875334733e-05,1,0,2.5,0,1,7.28436316422e-06,-3.90949899156e-05,3.976782682e-05,1.47875334733e-05,1,0,2.5,0,7.28436316422e-06,-3.90949899156e-05,3.976782682e-05,1.47875334733e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.28436316422e-06,-3.90949899156e-05,3.976782682e-05,1.47875334733e-05,1,0,2.5,0,387,1
stats,388,7.69512098486e-06,-3.96388350055e-05,4.03788581025e-05,1.50405239765e-05,1,0,2.5,0,7.69512098486e-06,-3.96388350055e-05,4.03788581025e-05,1.50405239765e-05,1,0,2.5,0,7.69512098486e-06,-3.96388350055e-05,4.03788581025e-05,1.50405239765e-05,1,0,2.5,0,7.69512098486e-06,-3.96388350055e-05,4.03788581025e-05,1.50405239765e-05,1,0,2.5,0,1,7.69512098486e-06,-3.96388350055e-05,4.03788581025e-05,1.50405239765e-05,1,0,2.5,0,7.69512098486e-06,-3.96388350055e-05,4.03788581025e-05,1.50405239765e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.69512098486e-06,-3.96388350055e-05,4.03788581025e-05,1.50405239765e-05,1,0,2.5,0,388,1
stats,389,7.98655219114e-06,-4.0106177039e-05,4.08936466556e-05,1.52943121066e-05,1,0,2.5,0,7.98655219114e-06,-4.0106177039e-05,4.08936466556e-05,1.52943121066e-05,1,0,2.5,0,7.98655219114e-06,-4.0106177039e-05,4.08936466556e-05,1.52943121066e-05,1,0,2.5,0,7.98655219114e-06,-4.0106177039e-05,4.08936466556e-05,1.52943121066e-05,1,0,2.5,0,1,7.98655219114e-06,-4.0106177039e-05,4.08936466556e-05,1.52943121066e-05,1,0,2.5,0,7.98655219114e-06,-4.0106177039e-05,4.08936466556e-05,1.52943121066e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.98655219114e-06,-4.0106177039e-05,4.08936466556e-05,1.52943121066e-05,1,0,2.5,0,389,1
stats,390,8.35337050376e-06,-4.0680206439e-05,4.15290014644e-05,1.55548586918e-05,1,0,2.5,0,8.35337050376e-06,-4.0680206439e-05,4.15290014644e-05,1.55548586918e-05,1,0,2.5,0,8.35337050376e-06,-4.0680206439e-05,4.15290014644e-05,1.55548586918e-05,1,0,2.5,0,8.35337050376e-06,-4.0680206439e-05,4.15290014644e-05,1.55548586918e-05,1,0,2.5,0,1,8.35337050376e-06,-4.0680206439e-05,4.15290014644e-05,1.55548586918e-05,1,0,2.5,0,8.35337050376e-06,-4.0680206439e-05,4.15290014644e-05,1.55548586918e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,8.35337050376e-06,-4.0680206439e-05,4.15290014644e-05,1.55548586918e-05,1,0,2.5,0,390,1
stats,391,8.76214198797e-06,-4.12701119785e-05,4.21900149377e-05,1.58136372193e-05,1,0,2.5,0,8.76214198797e-06,-4.12701119785e-05,4.21900149377e-05,1.58136372193e-05,1,0,2.5,0,8.76214198797e-06,-4.12701119785e-05,4.21900149377e-05,1.58136372193e-05,1,0,2.5,0,8.76214198797e-06,-4.12701119785e-05,4.21900149377e-05,1.58136372193e-05,1,0,2.5,0,1,8.76214198797e-06,-4.12701119785e-05,4.21900149377e-05,1.58136372193e-05,1,0,2.5,0,8.76214198797e-06,-4.12701119785e-05,4.21900149377e-05,1.58136372193e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,8.76214198797e-06,-4.12701119785e-05,4.21900149377e-05,1.58136372193e-05,1,0,2.5,0,391,1
stats,392,8.97503923625e-06,-4.16469774791e-05,4.26030746894e-05,1.60673789651e-05,1,0,2.5,0,8.97503923625e-06,-4.16469774791e-05,4.26030746894e-05,1.60673789651e-05,1,0,2.5,0,8.97503923625e-06,-4.16469774791e-05,4.26030746894e-05,1.60673789651e-05,1,0,2.5,0,8.97503923625e-06,-4.16469774791e-05,4.26030746894e-05,1.60673789651e-05,1,0,2.5,0,1,8.97503923625e-06,-4.16469774791e-05,4.26030746894e-05,1.60673789651e-05,1,0,2.5,0,8.97503923625e-06,-4.16469774791e-05,4.26030746894e-05,1.60673789651e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,8.97503923625e-06,-4.16469774791e-05,4.26030746894e-05,1.60673789651e-05,1,0,2.5,0,392,1
stats,393,9.16900535231e-06,-4.21234544774e-05,4.31098123954e-05,1.63359090948e-05,1,0,2.5,0,9.16900535231e-06,-4.21234544774e-05,4.31098123954e-05,1.63359090948e-05,1,0,2.5,0,9.16900535231e-06,-4.21234544774e-05,4.31098123954e-05,1.63359090948e-05,1,0,2.5,0,9.16900535231e-06,-4.21234544774e-05,4.31098123954e-05,1.63359090948e-05,1,0,2.5,0,1,9.16900535231e-06,-4.21234544774e-05,4.31098123954e-05,1.63359090948e-05,1,0,2.5,0,9.16900535231e-06,-4.21234544774e-05,4.31098123954e-05,1.63359090948e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,9.16900535231e-06,-4.21234544774e-05,4.31098123954e-05,1.63359090948e-05,1,0,2.5,0,393,1
stats,394,9.3713588285e-06,-4.26075712312e-05,4.36259942944e-05,1.66011031979e-05,1,0,2.5,0,9.3713588285e-06,-4.26075712312e-05,4.36259942944e-05,1.66011031979e-05,1,0,2.5,0,9.3713588285e-06,-4.26075712312e-05,4.36259942944e-05,1.66011031979e-05,1,0,2.5,0,9.3713588285e-06,-4.26075712312e-05,4.36259942944e-05,1.66011031979e-05,1,0,2.5,0,1,9.3713588285e-06,-4.26075712312e-05,4.36259942944e-05,1.66011031979e-05,1,0,2.5,0,9.3713588285e-06,-4.26075712312e-05,4.36259942944e-05,1.66011031979e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,9.3713588285e-06,-4.26075712312e-05,4.36259942944e-05,1.66011031979e-05,1,0,2.5,0,394,1
stats,395,9.49766217673e-06,-4.3146614189e-05,4.41795855295e-05,1.68841070263e-05,1,0,2.5,0,9.49766217673e-06,-4.3146614189e-05,4.41795855295e-05,1.68841070263e-05,1,0,2.5,0,9.49766217673e-06,-4.3146614189e-05,4.41795855295e-05,1.68841070263e-05,1,0,2.5,0,9.49766217673e-06,-4.3146614189e-05,4.41795855295e-05,1.68841070263e-05,1,0,2.5,0,1,9.49766217673e-06,-4.3146614189e-05,4.41795855295e-05,1.68841070263e-05,1,0,2.5,0,9.49766217673e-06,-4.3146614189e-05,4.41795855295e-05,1.68841070263e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,9.49766217673e-06,-4.3146614189e-05,4.41795855295e-05,1.68841070263e-05,1,0,2.5,0,395,1
stats,396,9.72421457845e-06,-4.38647111878e-05,4.4929649448e-05,1.71783103724e-05,1,0,2.5,0,9.72421457845e-06,-4.38647111878e-05,4.4929649448e-05,1.71783103724e-05,1,0,2.5,0,9.72421457845e-06,-4.38647111878e-05,4.4929649448e-05,1.71783103724e-05,1,0,2.5,0,9.72421457845e-06,-4.38647111878e-05,4.4929649448e-05,1.71783103724e-05,1,0,2.5,0,1,9.72421457845e-06,-4.38647111878e-05,4.4929649448e-05,1.71783103724e-05,1,0,2.5,0,9.72421457845e-06,-4.38647111878e-05,4.4929649448e-05,1.71783103724e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,9.72421457845e-06,-4.38647111878e-05,4.4929649448e-05,1.71783103724e-05,1,0,2.5,0,396,1
stats,397,1.00556144389e-05,-4.48082537332e-05,4.5922704885e-05,1.7495260181e-05,1,0,2.5,0,1.00556144389e-05,-4.48082537332e-05,4.5922704885e-05,1.7495260181e-05,1,0,2.5,0,1.00556144389e-05,-4.48082537332e-05,4.5922704885e-05,1.7495260181e-05,1,0,2.5,0,1.00556144389e-05,-4.48082537332e-05,4.5922704885e-05,1.7495260181e-05,1,0,2.5,0,1,1.00556144389e-05,-4.48082537332e-05,4.5922704885e-05,1.7495260181e-05,1,0,2.5,0,1.00556144389e-05,-4.48082537332e-05,4.5922704885e-05,1.7495260181e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.00556144389e-05,-4.48082537332e-05,4.5922704885e-05,1.7495260181e-05,1,0,2.5,0,397,1
stats,398,1.02335170595e-05,-4.56344714621e-05,4.67678291898e-05,1.78156406037e-05,1,0,2.5,0,1.02335170595e-05,-4.56344714621e-05,4.67678291898e-05,1.78156406037e-05,1,0,2.5,0,1.02335170595e-05,-4.56344714621e-05,4.67678291898e-05,1.78156406037e-05,1,0,2.5,0,1.02335170595e-05,-4.56344714621e-05,4.67678291898e-05,1.78156406037e-05,1,0,2.5,0,1,1.02335170595e-05,-4.56344714621e-05,4.67678291898e-05,1.78156406037e-05,1,0,2.5,0,1.02335170595e-05,-4.56344714621e-05,4.67678291898e-05,1.78156406037e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.02335170595e-05,-4.56344714621e-05,4.67678291898e-05,1.78156406037e-05,1,0,2.5,0,398,1
stats,399,1.05002018245e-05,-4.66666133434e-05,4.78333240608e-05,1.81590039574e-05,1,0,2.5,0,1.05002018245e-05,-4.66666133434e-05,4.78333240608e-05,1.81590039574e-05,1,0,2.5,0,1.05002018245e-05,-4.66666133434e-05,4.78333240608e-05,1.81590039574e-05,1,0,2.5,0,1.05002018245e-05,-4.66666133434e-05,4.78333240608e-05,1.81590039574e-05,1,0,2.5,0,1,1.05002018245e-05,-4.66666133434e-05,4.78333240608e-05,1.81590039574e-05,1,0,2.5,0,1.05002018245e-05,-4.66666133434e-05,4.78333240608e-05,1.81590039574e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.05002018245e-05,-4.66666133434e-05,4.78333240608e-05,1.81590039574e-05,1,0,2.5,0,399,1
stats,400,1.09015645648e-05,-4.80005401187e-05,4.92229228257e-05,1.85350309039e-05,1,0,2.5,0,1.09015645648e-05,-4.80005401187e-05,4.92229228257e-05,1.85350309039e-05,1,0,2.5,0,1.09015645648e-05,-4.80005401187e-05,4.92229228257e-05,1.85350309039e-05,1,0,2.5,0,1.09015645648e-05,-4.80005401187e-05,4.92229228257e-05,1.85350309039e-05,1,0,2.5,0,1,1.09015645648e-05,-4.80005401187e-05,4.92229228257e-05,1.85350309039e-05,1,0,2.5,0,1.09015645648e-05,-4.80005401187e-05,4.92229228257e-05,1.85350309039e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.09015645648e-05,-4.80005401187e-05,4.92229228257e-05,1.85350309039e-05,1,0,2.5,0,400,1
stats,401,1.12666184577e-05,-4.9391102948e-05,5.06598225911e-05,1.89365600818e-05,1,0,2.5,0,1.12666184577e-05,-4.9391102948e-05,5.06598225911e-05,1.89365600818e-05,1,0,2.5,0,1.12666184577e-05,-4.9391102948e-05,5.06598225911e-05,1.89365600818e-05,1,0,2.5,0,1.12666184577e-05,-4.9391102948e-05,5.06598225911e-05,1.89365600818e-05,1,0,2.5,0,1,1.12666184577e-05,-4.9391102948e-05,5.06598225911e-05,1.89365600818e-05,1,0,2.5,0,1.12666184577e-05,-4.9391102948e-05,5.06598225911e-05,1.89365600818e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.12666184577e-05,-4.9391102948e-05,5.06598225911e-05,1.89365600818e-05,1,0,2.5,0,401,1
stats,402,1.18021625894e-05,-5.09728379257e-05,5.23213275301e-05,1.93522519112e-05,1,0,2.5,0,1.18021625894e-05,-5.09728379257e-05,5.23213275301e-05,1.93522519112e-05,1,0,2.5,0,1.18021625894e-05,-5.09728379257e-05,5.23213275301e-05,1.93522519112e-05,1,0,2.5,0,1.18021625894e-05,-5.09728379257e-05,5.23213275301e-05,1.93522519112e-05,1,0,2.5,0,1,1.18021625894e-05,-5.09728379257e-05,5.23213275301e-05,1.93522519112e-05,1,0,2.5,0,1.18021625894e-05,-5.09728379257e-05,5.23213275301e-05,1.93522519112e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.18021625894e-05,-5.09728379257e-05,5.23213275301e-05,1.93522519112e-05,1,0,2.5,0,402,1
stats,403,1.22784495034e-05,-5.25965006091e-05,5.40106666449e-05,1.98050020117e-05,1,0,2.5,0,1.22784495034e-05,-5.25965006091e-05,5.40106666449e-05,1.98050020117e-05,1,0,2.5,0,1.22784495034e-05,-5.25965006091e-05,5.40106666449e-05,1.98050020117e-05,1,0,2.5,0,1.22784495034e-05,-5.25965006091e-05,5.40106666449e-05,1.98050020117e-05,1,0,2.5,0,1,1.22784495034e-05,-5.25965006091e-05,5.40106666449e-05,1.98050020117e-05,1,0,2.5,0,1.22784495034e-05,-5.25965006091e-05,5.40106666449e-05,1.98050020117e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.22784495034e-05,-5.25965006091e-05,5.40106666449e-05,1.98050020117e-05,1,0,2.5,0,403,1
stats,404,1.28990204757e-05,-5.44438371435e-05,5.59510153835e-05,2.02853643714e-05,1,0,2.5,0,1.28990204757e-05,-5.44438371435e-05,5.59510153835e-05,2.02853643714e-05,1,0,2.5,0,1.28990204757e-05,-5.44438371435e-05,5.59510153835e-05,2.02853643714e-05,1,0,2.5,0,1.28990204757e-05,-5.44438371435e-05,5.59510153835e-05,2.02853643714e-05,1,0,2.5,0,1,1.28990204757e-05,-5.44438371435e-05,5.59510153835e-05,2.02853643714e-05,1,0,2.5,0,1.28990204757e-05,-5.44438371435e-05,5.59510153835e-05,2.02853643714e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.28990204757e-05,-5.44438371435e-05,5.59510153835e-05,2.02853643714e-05,1,0,2.5,0,404,1
stats,405,1.34705696837e-05,-5.61937631574e-05,5.77857717872e-05,2.07720531762e-05,1,0,2.5,0,1.34705696837e-05,-5.61937631574e-05,5.77857717872e-05,2.07720531762e-05,1,0,2.5,0,1.34705696837e-05,-5.61937631574e-05,5.77857717872e-05,2.07720531762e-05,1,0,2.5,0,1.34705696837e-05,-5.61937631574e-05,5.77857717872e-05,2.07720531762e-05,1,0,2.5,0,1,1.34705696837e-05,-5.61937631574e-05,5.77857717872e-05,2.07720531762e-05,1,0,2.5,0,1.34705696837e-05,-5.61937631574e-05,5.77857717872e-05,2.07720531762e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.34705696837e-05,-5.61937631574e-05,5.77857717872e-05,2.07720531762e-05,1,0,2.5,0,405,1
stats,406,1.40026986628e-05,-5.79894986004e-05,5.96561621933e-05,2.12921222555e-05,1,0,2.5,0,1.40026986628e-05,-5.79894986004e-05,5.96561621933e-05,2.12921222555e-05,1,0,2.5,0,1.40026986628e-05,-5.79894986004e-05,5.96561621933e-05,2.12921222555e-05,1,0,2.5,0,1.40026986628e-05,-5.79894986004e-05,5.96561621933e-05,2.12921222555e-05,1,0,2.5,0,1,1.40026986628e-05,-5.79894986004e-05,5.96561621933e-05,2.12921222555e-05,1,0,2.5,0,1.40026986628e-05,-5.79894986004e-05,5.96561621933e-05,2.12921222555e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.40026986628e-05,-5.79894986004e-05,5.96561621933e-05,2.12921222555e-05,1,0,2.5,0,406,1
stats,407,1.44360546983e-05,-5.94271150476e-05,6.11553914496e-05,2.17813612835e-05,1,0,2.5,0,1.44360546983e-05,-5.94271150476e-05,6.11553914496e-05,2.17813612835e-05,1,0,2.5,0,1.44360546983e-05,-5.94271150476e-05,6.11553914496e-05,2.17813612835e-05,1,0,2.5,0,1.44360546983e-05,-5.94271150476e-05,6.11553914496e-05,2.17813612835e-05,1,0,2.5,0,1,1.44360546983e-05,-5.94271150476e-05,6.11553914496e-05,2.17813612835e-05,1,0,2.5,0,1.44360546983e-05,-5.94271150476e-05,6.11553914496e-05,2.17813612835e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.44360546983e-05,-5.94271150476e-05,6.11553914496e-05,2.17813612835e-05,1,0,2.5,0,407,1
stats,408,1.50018358909e-05,-6.11040159129e-05,6.29186470178e-05,2.2302438083e-05,1,0,2.5,0,1.50018358909e-05,-6.11040159129e-05,6.29186470178e-05,2.2302438083e-05,1,0,2.5,0,1.50018358909e-05,-6.11040159129e-05,6.29186470178e-05,2.2302438083e-05,1,0,2.5,0,1.50018358909e-05,-6.11040159129e-05,6.29186470178e-05,2.2302438083e-05,1,0,2.5,0,1,1.50018358909e-05,-6.11040159129e-05,6.29186470178e-05,2.2302438083e-05,1,0,2.5,0,1.50018358909e-05,-6.11040159129e-05,6.29186470178e-05,2.2302438083e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.50018358909e-05,-6.11040159129e-05,6.29186470178e-05,2.2302438083e-05,1,0,2.5,0,408,1
stats,409,1.56225905812e-05,-6.27712506684e-05,6.46861299174e-05,2.28282042372e-05,1,0,2.5,0,1.56225905812e-05,-6.27712506684e-05,6.46861299174e-05,2.28282042372e-05,1,0,2.5,0,1.56225905812e-05,-6.27712506684e-05,6.46861299174e-05,2.28282042372e-05,1,0,2.5,0,1.56225905812e-05,-6.27712506684e-05,6.46861299174e-05,2.28282042372e-05,1,0,2.5,0,1,1.56225905812e-05,-6.27712506684e-05,6.46861299174e-05,2.28282042372e-05,1,0,2.5,0,1.56225905812e-05,-6.27712506684e-05,6.46861299174e-05,2.28282042372e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.56225905812e-05,-6.27712506684e-05,6.46861299174e-05,2.28282042372e-05,1,0,2.5,0,409,1
stats,410,1.6216397853e-05,-6.41603255644e-05,6.61779340589e-05,2.33272203332e-05,1,0,2.5,0,1.6216397853e-05,-6.41603255644e-05,6.61779340589e-05,2.33272203332e-05,1,0,2.5,0,1.6216397853e-05,-6.41603255644e-05,6.61779340589e-05,2.33272203332e-05,1,0,2.5,0,1.6216397853e-05,-6.41603255644e-05,6.61779340589e-05,2.33272203332e-05,1,0,2.5,0,1,1.6216397853e-05,-6.41603255644e-05,6.61779340589e-05,2.33272203332e-05,1,0,2.5,0,1.6216397853e-05,-6.41603255644e-05,6.61779340589e-05,2.33272203332e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.6216397853e-05,-6.41603255644e-05,6.61779340589e-05,2.33272203332e-05,1,0,2.5,0,410,1
stats,411,1.68634560396e-05,-6.55030307826e-05,6.7638917244e-05,2.38288503169e-05,1,0,2.5,0,1.68634560396e-05,-6.55030307826e-05,6.7638917244e-05,2.38288503169e-05,1,0,2.5,0,1.68634560396e-05,-6.55030307826e-05,6.7638917244e-05,2.38288503169e-05,1,0,2.5,0,1.68634560396e-05,-6.55030307826e-05,6.7638917244e-05,2.38288503169e-05,1,0,2.5,0,1,1.68634560396e-05,-6.55030307826e-05,6.7638917244e-05,2.38288503169e-05,1,0,2.5,0,1.68634560396e-05,-6.55030307826e-05,6.7638917244e-05,2.38288503169e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.68634560396e-05,-6.55030307826e-05,6.7638917244e-05,2.38288503169e-05,1,0,2.5,0,411,1
stats,412,1.74519809661e-05,-6.65118495817e-05,6.87633437337e-05,2.42973328568e-05,1,0,2.5,0,1.74519809661e-05,-6.65118495817e-05,6.87633437337e-05,2.42973328568e-05,1,0,2.5,0,1.74519809661e-05,-6.65118495817e-05,6.87633437337e-05,2.42973328568e-05,1,0,2.5,0,1.74519809661e-05,-6.65118495817e-05,6.87633437337e-05,2.42973328568e-05,1,0,2.5,0,1,1.74519809661e-05,-6.65118495817e-05,6.87633437337e-05,2.42973328568e-05,1,0,2.5,0,1.74519809661e-05,-6.65118495817e-05,6.87633437337e-05,2.42973328568e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.74519809661e-05,-6.65118495817e-05,6.87633437337e-05,2.42973328568e-05,1,0,2.5,0,412,1
stats,413,1.79220587597e-05,-6.70500376145e-05,6.94039481459e-05,2.47195603151e-05,1,0,2.5,0,1.79220587597e-05,-6.70500376145e-05,6.94039481459e-05,2.47195603151e-05,1,0,2.5,0,1.79220587597e-05,-6.70500376145e-05,6.94039481459e-05,2.47195603151e-05,1,0,2.5,0,1.79220587597e-05,-6.70500376145e-05,6.94039481459e-05,2.47195603151e-05,1,0,2.5,0,1,1.79220587597e-05,-6.70500376145e-05,6.94039481459e-05,2.47195603151e-05,1,0,2.5,0,1.79220587597e-05,-6.70500376145e-05,6.94039481459e-05,2.47195603151e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.79220587597e-05,-6.70500376145e-05,6.94039481459e-05,2.47195603151e-05,1,0,2.5,0,413,1
stats,414,1.83540905709e-05,-6.73141985317e-05,6.97715877322e-05,2.51079563895e-05,1,0,2.5,0,1.83540905709e-05,-6.73141985317e-05,6.97715877322e-05,2.51079563895e-05,1,0,2.5,0,1.83540905709e-05,-6.73141985317e-05,6.97715877322e-05,2.51079563895e-05,1,0,2.5,0,1.83540905709e-05,-6.73141985317e-05,6.97715877322e-05,2.51079563895e-05,1,0,2.5,0,1,1.83540905709e-05,-6.73141985317e-05,6.97715877322e-05,2.51079563895e-05,1,0,2.5,0,1.83540905709e-05,-6.73141985317e-05,6.97715877322e-05,2.51079563895e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.83540905709e-05,-6.73141985317e-05,6.97715877322e-05,2.51079563895e-05,1,0,2.5,0,414,1
stats,415,1.87847563211e-05,-6.7799934186e-05,7.03540936229e-05,2.55249888141e-05,1,0,2.5,0,1.87847563211e-05,-6.7799934186e-05,7.03540936229e-05,2.55249888141e-05,1,0,2.5,0,1.87847563211e-05,-6.7799934186e-05,7.03540936229e-05,2.55249888141e-05,1,0,2.5,0,1.87847563211e-05,-6.7799934186e-05,7.03540936229e-05,2.55249888141e-05,1,0,2.5,0,1,1.87847563211e-05,-6.7799934186e-05,7.03540936229e-05,2.55249888141e-05,1,0,2.5,0,1.87847563211e-05,-6.7799934186e-05,7.03540936229e-05,2.55249888141e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.87847563211e-05,-6.7799934186e-05,7.03540936229e-05,2.55249888141e-05,1,0,2.5,0,415,1
stats,416,1.89148249774e-05,-6.71881643939e-05,6.97998548276e-05,2.58170166489e-05,1,0,2.5,0,1.89148249774e-05,-6.71881643939e-05,6.97998548276e-05,2.58170166489e-05,1,0,2.5,0,1.89148249774e-05,-6.71881643939e-05,6.97998548276e-05,2.58170166489e-05,1,0,2.5,0,1.89148249774e-05,-6.71881643939e-05,6.97998548276e-05,2.58170166489e-05,1,0,2.5,0,1,1.89148249774e-05,-6.71881643939e-05,6.97998548276e-05,2.58170166489e-05,1,0,2.5,0,1.89148249774e-05,-6.71881643939e-05,6.97998548276e-05,2.58170166489e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.89148249774e-05,-6.71881643939e-05,6.97998548276e-05,2.58170166489e-05,1,0,2.5,0,416,1
stats,417,1.91647759493e-05,-6.70164081384e-05,6.97028517607e-05,2.61360928562e-05,1,0,2.5,0,1.91647759493e-05,-6.70164081384e-05,6.97028517607e-05,2.61360928562e-05,1,0,2.5,0,1.91647759493e-05,-6.70164081384e-05,6.97028517607e-05,2.61360928562e-05,1,0,2.5,0,1.91647759493e-05,-6.70164081384e-05,6.97028517607e-05,2.61360928562e-05,1,0,2.5,0,1,1.91647759493e-05,-6.70164081384e-05,6.97028517607e-05,2.61360928562e-05,1,0,2.5,0,1.91647759493e-05,-6.70164081384e-05,6.97028517607e-05,2.61360928562e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.91647759493e-05,-6.70164081384e-05,6.97028517607e-05,2.61360928562e-05,1,0,2.5,0,417,1
stats,418,1.94654894585e-05,-6.68577413308e-05,6.96337738191e-05,2.64334503299e-05,1,0,2.5,0,1.94654894585e-05,-6.68577413308e-05,6.96337738191e-05,2.64334503299e-05,1,0,2.5,0,1.94654894585e-05,-6.68577413308e-05,6.96337738191e-05,2.64334503299e-05,1,0,2.5,0,1.94654894585e-05,-6.68577413308e-05,6.96337738191e-05,2.64334503299e-05,1,0,2.5,0,1,1.94654894585e-05,-6.68577413308e-05,6.96337738191e-05,2.64334503299e-05,1,0,2.5,0,1.94654894585e-05,-6.68577413308e-05,6.96337738191e-05,2.64334503299e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.94654894585e-05,-6.68577413308e-05,6.96337738191e-05,2.64334503299e-05,1,0,2.5,0,418,1
stats,419,1.95618395082e-05,-6.58077842672e-05,6.86536950525e-05,2.66310744337e-05,1,0,2.5,0,1.95618395082e-05,-6.58077842672e-05,6.86536950525e-05,2.66310744337e-05,1,0,2.5,0,1.95618395082e-05,-6.58077842672e-05,6.86536950525e-05,2.66310744337e-05,1,0,2.5,0,1.95618395082e-05,-6.58077842672e-05,6.86536950525e-05,2.66310744337e-05,1,0,2.5,0,1,1.95618395082e-05,-6.58077842672e-05,6.86536950525e-05,2.66310744337e-05,1,0,2.5,0,1.95618395082e-05,-6.58077842672e-05,6.86536950525e-05,2.66310744337e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.95618395082e-05,-6.58077842672e-05,6.86536950525e-05,2.66310744337e-05,1,0,2.5,0,419,1
stats,420,1.94050207938e-05,-6.42818486085e-05,6.71469315421e-05,2.67699742835e-05,1,0,2.5,0,1.94050207938e-05,-6.42818486085e-05,6.71469315421e-05,2.67699742835e-05,1,0,2.5,0,1.94050207938e-05,-6.42818486085e-05,6.71469315421e-05,2.67699742835e-05,1,0,2.5,0,1.94050207938e-05,-6.42818486085e-05,6.71469315421e-05,2.67699742835e-05,1,0,2.5,0,1,1.94050207938e-05,-6.42818486085e-05,6.71469315421e-05,2.67699742835e-05,1,0,2.5,0,1.94050207938e-05,-6.42818486085e-05,6.71469315421e-05,2.67699742835e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.94050207938e-05,-6.42818486085e-05,6.71469315421e-05,2.67699742835e-05,1,0,2.5,0,420,1
stats,421,1.94336898858e-05,-6.32284281892e-05,6.61475787638e-05,2.69118081633e-05,1,0,2.5,0,1.94336898858e-05,-6.32284281892e-05,6.61475787638e-05,2.69118081633e-05,1,0,2.5,0,1.94336898858e-05,-6.32284281892e-05,6.61475787638e-05,2.69118081633e-05,1,0,2.5,0,1.94336898858e-05,-6.32284281892e-05,6.61475787638e-05,2.69118081633e-05,1,0,2.5,0,1,1.94336898858e-05,-6.32284281892e-05,6.61475787638e-05,2.69118081633e-05,1,0,2.5,0,1.94336898858e-05,-6.32284281892e-05,6.61475787638e-05,2.69118081633e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.94336898858e-05,-6.32284281892e-05,6.61475787638e-05,2.69118081633e-05,1,0,2.5,0,421,1
stats,422,1.96248220163e-05,-6.27939152764e-05,6.57891287119e-05,2.7104108085e-05,1,0,2.5,0,1.96248220163e-05,-6.27939152764e-05,6.57891287119e-05,2.7104108085e-05,1,0,2.5,0,1.96248220163e-05,-6.27939152764e-05,6.57891287119e-05,2.7104108085e-05,1,0,2.5,0,1.96248220163e-05,-6.27939152764e-05,6.57891287119e-05,2.7104108085e-05,1,0,2.5,0,1,1.96248220163e-05,-6.27939152764e-05,6.57891287119e-05,2.7104108085e-05,1,0,2.5,0,1.96248220163e-05,-6.27939152764e-05,6.57891287119e-05,2.7104108085e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.96248220163e-05,-6.27939152764e-05,6.57891287119e-05,2.7104108085e-05,1,0,2.5,0,422,1
stats,423,1.96093369595e-05,-6.18418926024e-05,6.4876388933e-05,2.72440975095e-05,1,0,2.5,0,1.96093369595e-05,-6.18418926024e-05,6.4876388933e-05,2.72440975095e-05,1,0,2.5,0,1.96093369595e-05,-6.18418926024e-05,6.4876388933e-05,2.72440975095e-05,1,0,2.5,0,1.96093369595e-05,-6.18418926024e-05,6.4876388933e-05,2.72440975095e-05,1,0,2.5,0,1,1.96093369595e-05,-6.18418926024e-05,6.4876388933e-05,2.72440975095e-05,1,0,2.5,0,1.96093369595e-05,-6.18418926024e-05,6.4876388933e-05,2.72440975095e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.96093369595e-05,-6.18418926024e-05,6.4876388933e-05,2.72440975095e-05,1,0,2.5,0,423,1
stats,424,1.94121530512e-05,-6.01209540037e-05,6.31772199995e-05,2.72689467238e-05,1,0,2.5,0,1.94121530512e-05,-6.01209540037e-05,6.31772199995e-05,2.72689467238e-05,1,0,2.5,0,1.94121530512e-05,-6.01209540037e-05,6.31772199995e-05,2.72689467238e-05,1,0,2.5,0,1.94121530512e-05,-6.01209540037e-05,6.31772199995e-05,2.72689467238e-05,1,0,2.5,0,1,1.94121530512e-05,-6.01209540037e-05,6.31772199995e-05,2.72689467238e-05,1,0,2.5,0,1.94121530512e-05,-6.01209540037e-05,6.31772199995e-05,2.72689467238e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.94121530512e-05,-6.01209540037e-05,6.31772199995e-05,2.72689467238e-05,1,0,2.5,0,424,1
stats,425,1.94938220375e-05,-5.92568103457e-05,6.23809173703e-05,2.73533169093e-05,1,0,2.5,0,1.94938220375e-05,-5.92568103457e-05,6.23809173703e-05,2.73533169093e-05,1,0,2.5,0,1.94938220375e-05,-5.92568103457e-05,6.23809173703e-05,2.73533169093e-05,1,0,2.5,0,1.94938220375e-05,-5.92568103457e-05,6.23809173703e-05,2.73533169093e-05,1,0,2.5,0,1,1.94938220375e-05,-5.92568103457e-05,6.23809173703e-05,2.73533169093e-05,1,0,2.5,0,1.94938220375e-05,-5.92568103457e-05,6.23809173703e-05,2.73533169093e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.94938220375e-05,-5.92568103457e-05,6.23809173703e-05,2.73533169093e-05,1,0,2.5,0,425,1
stats,426,1.93881933228e-05,-5.79123479838e-05,6.10716160736e-05,2.73824134638e-05,1,0,2.5,0,1.93881933228e-05,-5.79123479838e-05,6.10716160736e-05,2.73824134638e-05,1,0,2.5,0,1.93881933228e-05,-5.79123479838e-05,6.10716160736e-05,2.73824134638e-05,1,0,2.5,0,1.93881933228e-05,-5.79123479838e-05,6.10716160736e-05,2.73824134638e-05,1,0,2.5,0,1,1.93881933228e-05,-5.79123479838e-05,6.10716160736e-05,2.73824134638e-05,1,0,2.5,0,1.93881933228e-05,-5.79123479838e-05,6.10716160736e-05,2.73824134638e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.93881933228e-05,-5.79123479838e-05,6.10716160736e-05,2.73824134638e-05,1,0,2.5,0,426,1
stats,427,1.92657134903e-05,-5.66651578993e-05,5.98507140239e-05,2.74034227914e-05,1,0,2.5,0,1.92657134903e-05,-5.66651578993e-05,5.98507140239e-05,2.74034227914e-05,1,0,2.5,0,1.92657134903e-05,-5.66651578993e-05,5.98507140239e-05,2.74034227914e-05,1,0,2.5,0,1.92657134903e-05,-5.66651578993e-05,5.98507140239e-05,2.74034227914e-05,1,0,2.5,0,1,1.92657134903e-05,-5.66651578993e-05,5.98507140239e-05,2.74034227914e-05,1,0,2.5,0,1.92657134903e-05,-5.66651578993e-05,5.98507140239e-05,2.74034227914e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.92657134903e-05,-5.66651578993e-05,5.98507140239e-05,2.74034227914e-05,1,0,2.5,0,427,1
stats,428,1.95426746359e-05,-5.64575493627e-05,5.97442121943e-05,2.75014936051e-05,1,0,2.5,0,1.95426746359e-05,-5.64575493627e-05,5.97442121943e-05,2.75014936051e-05,1,0,2.5,0,1.95426746359e-05,-5.64575493627e-05,5.97442121943e-05,2.75014936051e-05,1,0,2.5,0,1.95426746359e-05,-5.64575493627e-05,5.97442121943e-05,2.75014936051e-05,1,0,2.5,0,1,1.95426746359e-05,-5.64575493627e-05,5.97442121943e-05,2.75014936051e-05,1,0,2.5,0,1.95426746359e-05,-5.64575493627e-05,5.97442121943e-05,2.75014936051e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.95426746359e-05,-5.64575493627e-05,5.97442121943e-05,2.75014936051e-05,1,0,2.5,0,428,1
stats,429,1.98026264115e-05,-5.62392197025e-05,5.962376963e-05,2.7606572985e-05,1,0,2.5,0,1.98026264115e-05,-5.62392197025e-05,5.962376963e-05,2.7606572985e-05,1,0,2.5,0,1.98026264115e-05,-5.62392197025e-05,5.962376963e-05,2.7606572985e-05,1,0,2.5,0,1.98026264115e-05,-5.62392197025e-05,5.962376963e-05,2.7606572985e-05,1,0,2.5,0,1,1.98026264115e-05,-5.62392197025e-05,5.962376963e-05,2.7606572985e-05,1,0,2.5,0,1.98026264115e-05,-5.62392197025e-05,5.962376963e-05,2.7606572985e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.98026264115e-05,-5.62392197025e-05,5.962376963e-05,2.7606572985e-05,1,0,2.5,0,429,1
stats,430,1.98804300453e-05,-5.55954029551e-05,5.9043039073e-05,2.76730879705e-05,1,0,2.5,0,1.98804300453e-05,-5.55954029551e-05,5.9043039073e-05,2.76730879705e-05,1,0,2.5,0,1.98804300453e-05,-5.55954029551e-05,5.9043039073e-05,2.76730879705e-05,1,0,2.5,0,1.98804300453e-05,-5.55954029551e-05,5.9043039073e-05,2.76730879705e-05,1,0,2.5,0,1,1.98804300453e-05,-5.55954029551e-05,5.9043039073e-05,2.76730879705e-05,1,0,2.5,0,1.98804300453e-05,-5.55954029551e-05,5.9043039073e-05,2.76730879705e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.98804300453e-05,-5.55954029551e-05,5.9043039073e-05,2.76730879705e-05,1,0,2.5,0,430,1
stats,431,1.99625628738e-05,-5.55355218239e-05,5.90143899899e-05,2.78071129287e-05,1,0,2.5,0,1.99625628738e-05,-5.55355218239e-05,5.90143899899e-05,2.78071129287e-05,1,0,2.5,0,1.99625628738e-05,-5.55355218239e-05,5.90143899899e-05,2.78071129287e-05,1,0,2.5,0,1.99625628738e-05,-5.55355218239e-05,5.90143899899e-05,2.78071129287e-05,1,0,2.5,0,1,1.99625628738e-05,-5.55355218239e-05,5.90143899899e-05,2.78071129287e-05,1,0,2.5,0,1.99625628738e-05,-5.55355218239e-05,5.90143899899e-05,2.78071129287e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.99625628738e-05,-5.55355218239e-05,5.90143899899e-05,2.78071129287e-05,1,0,2.5,0,431,1
stats,432,2.03336312552e-05,-5.57609528187e-05,5.93526783632e-05,2.79359683191e-05,1,0,2.5,0,2.03336312552e-05,-5.57609528187e-05,5.93526783632e-05,2.79359683191e-05,1,0,2.5,0,2.03336312552e-05,-5.57609528187e-05,5.93526783632e-05,2.79359683191e-05,1,0,2.5,0,2.03336312552e-05,-5.57609528187e-05,5.93526783632e-05,2.79359683191e-05,1,0,2.5,0,1,2.03336312552e-05,-5.57609528187e-05,5.93526783632e-05,2.79359683191e-05,1,0,2.5,0,2.03336312552e-05,-5.57609528187e-05,5.93526783632e-05,2.79359683191e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.03336312552e-05,-5.57609528187e-05,5.93526783632e-05,2.79359683191e-05,1,0,2.5,0,432,1
stats,433,2.04561274586e-05,-5.55301121494e-05,5.91780917603e-05,2.80482327071e-05,1,0,2.5,0,2.04561274586e-05,-5.55301121494e-05,5.91780917603e-05,2.80482327071e-05,1,0,2.5,0,2.04561274586e-05,-5.55301121494e-05,5.91780917603e-05,2.80482327071e-05,1,0,2.5,0,2.04561274586e-05,-5.55301121494e-05,5.91780917603e-05,2.80482327071e-05,1,0,2.5,0,1,2.04561274586e-05,-5.55301121494e-05,5.91780917603e-05,2.80482327071e-05,1,0,2.5,0,2.04561274586e-05,-5.55301121494e-05,5.91780917603e-05,2.80482327071e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.04561274586e-05,-5.55301121494e-05,5.91780917603e-05,2.80482327071e-05,1,0,2.5,0,433,1
stats,434,2.08835535886e-05,-5.63879439142e-05,6.01308820478e-05,2.8261452826e-05,1,0,2.5,0,2.08835535886e-05,-5.63879439142e-05,6.01308820478e-05,2.8261452826e-05,1,0,2.5,0,2.08835535886e-05,-5.63879439142e-05,6.01308820478e-05,2.8261452826e-05,1,0,2.5,0,2.08835535886e-05,-5.63879439142e-05,6.01308820478e-05,2.8261452826e-05,1,0,2.5,0,1,2.08835535886e-05,-5.63879439142e-05,6.01308820478e-05,2.8261452826e-05,1,0,2.5,0,2.08835535886e-05,-5.63879439142e-05,6.01308820478e-05,2.8261452826e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.08835535886e-05,-5.63879439142e-05,6.01308820478e-05,2.8261452826e-05,1,0,2.5,0,434,1
stats,435,2.10253583646e-05,-5.69900330447e-05,6.07447909715e-05,2.84929374175e-05,1,0,2.5,0,2.10253583646e-05,-5.69900330447e-05,6.07447909715e-05,2.84929374175e-05,1,0,2.5,0,2.10253583646e-05,-5.69900330447e-05,6.07447909715e-05,2.84929374175e-05,1,0,2.5,0,2.10253583646e-05,-5.69900330447e-05,6.07447909715e-05,2.84929374175e-05,1,0,2.5,0,1,2.10253583646e-05,-5.69900330447e-05,6.07447909715e-05,2.84929374175e-05,1,0,2.5,0,2.10253583646e-05,-5.69900330447e-05,6.07447909715e-05,2.84929374175e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.10253583646e-05,-5.69900330447e-05,6.07447909715e-05,2.84929374175e-05,1,0,2.5,0,435,1
stats,436,2.08927503991e-05,-5.66876224184e-05,6.04151755397e-05,2.86388622044e-05,1,0,2.5,0,2.08927503991e-05,-5.66876224184e-05,6.04151755397e-05,2.86388622044e-05,1,0,2.5,0,2.08927503991e-05,-5.66876224184e-05,6.04151755397e-05,2.86388622044e-05,1,0,2.5,0,2.08927503991e-05,-5.66876224184e-05,6.04151755397e-05,2.86388622044e-05,1,0,2.5,0,1,2.08927503991e-05,-5.66876224184e-05,6.04151755397e-05,2.86388622044e-05,1,0,2.5,0,2.08927503991e-05,-5.66876224184e-05,6.04151755397e-05,2.86388622044e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.08927503991e-05,-5.66876224184e-05,6.04151755397e-05,2.86388622044e-05,1,0,2.5,0,436,1
stats,437,2.11864062294e-05,-5.7430457673e-05,6.12137373537e-05,2.88540049951e-05,1,0,2.5,0,2.11864062294e-05,-5.7430457673e-05,6.12137373537e-05,2.88540049951e-05,1,0,2.5,0,2.11864062294e-05,-5.7430457673e-05,6.12137373537e-05,2.88540049951e-05,1,0,2.5,0,2.11864062294e-05,-5.7430457673e-05,6.12137373537e-05,2.88540049951e-05,1,0,2.5,0,1,2.11864062294e-05,-5.7430457673e-05,6.12137373537e-05,2.88540049951e-05,1,0,2.5,0,2.11864062294e-05,-5.7430457673e-05,6.12137373537e-05,2.88540049951e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.11864062294e-05,-5.7430457673e-05,6.12137373537e-05,2.88540049951e-05,1,0,2.5,0,437,1
stats,438,2.14718947973e-05,-5.88911971136e-05,6.26834516879e-05,2.91783380817e-05,1,0,2.5,0,2.14718947973e-05,-5.88911971136e-05,6.26834516879e-05,2.91783380817e-05,1,0,2.5,0,2.14718947973e-05,-5.88911971136e-05,6.26834516879e-05,2.91783380817e-05,1,0,2.5,0,2.14718947973e-05,-5.88911971136e-05,6.26834516879e-05,2.91783380817e-05,1,0,2.5,0,1,2.14718947973e-05,-5.88911971136e-05,6.26834516879e-05,2.91783380817e-05,1,0,2.5,0,2.14718947973e-05,-5.88911971136e-05,6.26834516879e-05,2.91783380817e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.14718947973e-05,-5.88911971136e-05,6.26834516879e-05,2.91783380817e-05,1,0,2.5,0,438,1
stats,439,2.15841209865e-05,-6.03288244747e-05,6.4073719841e-05,2.9544440622e-05,1,0,2.5,0,2.15841209865e-05,-6.03288244747e-05,6.4073719841e-05,2.9544440622e-05,1,0,2.5,0,2.15841209865e-05,-6.03288244747e-05,6.4073719841e-05,2.9544440622e-05,1,0,2.5,0,2.15841209865e-05,-6.03288244747e-05,6.4073719841e-05,2.9544440622e-05,1,0,2.5,0,1,2.15841209865e-05,-6.03288244747e-05,6.4073719841e-05,2.9544440622e-05,1,0,2.5,0,2.15841209865e-05,-6.03288244747e-05,6.4073719841e-05,2.9544440622e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.15841209865e-05,-6.03288244747e-05,6.4073719841e-05,2.9544440622e-05,1,0,2.5,0,439,1
stats,440,2.2088717742e-05,-6.15753961029e-05,6.54174364172e-05,2.9867667763e-05,1,0,2.5,0,2.2088717742e-05,-6.15753961029e-05,6.54174364172e-05,2.9867667763e-05,1,0,2.5,0,2.2088717742e-05,-6.15753961029e-05,6.54174364172e-05,2.9867667763e-05,1,0,2.5,0,2.2088717742e-05,-6.15753961029e-05,6.54174364172e-05,2.9867667763e-05,1,0,2.5,0,1,2.2088717742e-05,-6.15753961029e-05,6.54174364172e-05,2.9867667763e-05,1,0,2.5,0,2.2088717742e-05,-6.15753961029e-05,6.54174364172e-05,2.9867667763e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.2088717742e-05,-6.15753961029e-05,6.54174364172e-05,2.9867667763e-05,1,0,2.5,0,440,1
stats,441,2.28121316468e-05,-6.37552220724e-05,6.77135249134e-05,3.02978041873e-05,1,0,2.5,0,2.28121316468e-05,-6.37552220724e-05,6.77135249134e-05,3.02978041873e-05,1,0,2.5,0,2.28121316468e-05,-6.37552220724e-05,6.77135249134e-05,3.02978041873e-05,1,0,2.5,0,2.28121316468e-05,-6.37552220724e-05,6.77135249134e-05,3.02978041873e-05,1,0,2.5,0,1,2.28121316468e-05,-6.37552220724e-05,6.77135249134e-05,3.02978041873e-05,1,0,2.5,0,2.28121316468e-05,-6.37552220724e-05,6.77135249134e-05,3.02978041873e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.28121316468e-05,-6.37552220724e-05,6.77135249134e-05,3.02978041873e-05,1,0,2.5,0,441,1
stats,442,2.33053542615e-05,-6.57648779452e-05,6.97721916367e-05,3.07703558065e-05,1,0,2.5,0,2.33053542615e-05,-6.57648779452e-05,6.97721916367e-05,3.07703558065e-05,1,0,2.5,0,2.33053542615e-05,-6.57648779452e-05,6.97721916367e-05,3.07703558065e-05,1,0,2.5,0,2.33053542615e-05,-6.57648779452e-05,6.97721916367e-05,3.07703558065e-05,1,0,2.5,0,1,2.33053542615e-05,-6.57648779452e-05,6.97721916367e-05,3.07703558065e-05,1,0,2.5,0,2.33053542615e-05,-6.57648779452e-05,6.97721916367e-05,3.07703558065e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.33053542615e-05,-6.57648779452e-05,6.97721916367e-05,3.07703558065e-05,1,0,2.5,0,442,1
stats,443,2.33874889091e-05,-6.78389842506e-05,7.17572474969e-05,3.13116033794e-05,1,0,2.5,0,2.33874889091e-05,-6.78389842506e-05,7.17572474969e-05,3.13116033794e-05,1,0,2.5,0,2.33874889091e-05,-6.78389842506e-05,7.17572474969e-05,3.13116033794e-05,1,0,2.5,0,2.33874889091e-05,-6.78389842506e-05,7.17572474969e-05,3.13116033794e-05,1,0,2.5,0,1,2.33874889091e-05,-6.78389842506e-05,7.17572474969e-05,3.13116033794e-05,1,0,2.5,0,2.33874889091e-05,-6.78389842506e-05,7.17572474969e-05,3.13116033794e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.33874889091e-05,-6.78389842506e-05,7.17572474969e-05,3.13116033794e-05,1,0,2.5,0,443,1
stats,444,2.34687831835e-05,-6.92549874657e-05,7.31234395062e-05,3.17957856169e-05,1,0,2.5,0,2.34687831835e-05,-6.92549874657e-05,7.31234395062e-05,3.17957856169e-05,1,0,2.5,0,2.34687831835e-05,-6.92549874657e-05,7.31234395062e-05,3.17957856169e-05,1,0,2.5,0,2.34687831835e-05,-6.92549874657e-05,7.31234395062e-05,3.17957856169e-05,1,0,2.5,0,1,2.34687831835e-05,-6.92549874657e-05,7.31234395062e-05,3.17957856169e-05,1,0,2.5,0,2.34687831835e-05,-6.92549874657e-05,7.31234395062e-05,3.17957856169e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.34687831835e-05,-6.92549874657e-05,7.31234395062e-05,3.17957856169e-05,1,0,2.5,0,444,1
stats,445,2.3885142582e-05,-7.13041590643e-05,7.51982952352e-05,3.23191634379e-05,1,0,2.5,0,2.3885142582e-05,-7.13041590643e-05,7.51982952352e-05,3.23191634379e-05,1,0,2.5,0,2.3885142582e-05,-7.13041590643e-05,7.51982952352e-05,3.23191634379e-05,1,0,2.5,0,2.3885142582e-05,-7.13041590643e-05,7.51982952352e-05,3.23191634379e-05,1,0,2.5,0,1,2.3885142582e-05,-7.13041590643e-05,7.51982952352e-05,3.23191634379e-05,1,0,2.5,0,2.3885142582e-05,-7.13041590643e-05,7.51982952352e-05,3.23191634379e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.3885142582e-05,-7.13041590643e-05,7.51982952352e-05,3.23191634379e-05,1,0,2.5,0,445,1
stats,446,2.41194975388e-05,-7.37878217478e-05,7.76298475103e-05,3.29394242726e-05,1,0,2.5,0,2.41194975388e-05,-7.37878217478e-05,7.76298475103e-05,3.29394242726e-05,1,0,2.5,0,2.41194975388e-05,-7.37878217478e-05,7.76298475103e-05,3.29394242726e-05,1,0,2.5,0,2.41194975388e-05,-7.37878217478e-05,7.76298475103e-05,3.29394242726e-05,1,0,2.5,0,1,2.41194975388e-05,-7.37878217478e-05,7.76298475103e-05,3.29394242726e-05,1,0,2.5,0,2.41194975388e-05,-7.37878217478e-05,7.76298475103e-05,3.29394242726e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.41194975388e-05,-7.37878217478e-05,7.76298475103e-05,3.29394242726e-05,1,0,2.5,0,446,1
stats,447,2.38805478148e-05,-7.6308453572e-05,7.99578701844e-05,3.36436205544e-05,1,0,2.5,0,2.38805478148e-05,-7.6308453572e-05,7.99578701844e-05,3.36436205544e-05,1,0,2.5,0,2.38805478148e-05,-7.6308453572e-05,7.99578701844e-05,3.36436205544e-05,1,0,2.5,0,2.38805478148e-05,-7.6308453572e-05,7.99578701844e-05,3.36436205544e-05,1,0,2.5,0,1,2.38805478148e-05,-7.6308453572e-05,7.99578701844e-05,3.36436205544e-05,1,0,2.5,0,2.38805478148e-05,-7.6308453572e-05,7.99578701844e-05,3.36436205544e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.38805478148e-05,-7.6308453572e-05,7.99578701844e-05,3.36436205544e-05,1,0,2.5,0,447,1
stats,448,2.46370927925e-05,-7.8310869867e-05,8.20949353511e-05,3.42191378877e-05,1,0,2.5,0,2.46370927925e-05,-7.8310869867e-05,8.20949353511e-05,3.42191378877e-05,1,0,2.5,0,2.46370927925e-05,-7.8310869867e-05,8.20949353511e-05,3.42191378877e-05,1,0,2.5,0,2.46370927925e-05,-7.8310869867e-05,8.20949353511e-05,3.42191378877e-05,1,0,2.5,0,1,2.46370927925e-05,-7.8310869867e-05,8.20949353511e-05,3.42191378877e-05,1,0,2.5,0,2.46370927925e-05,-7.8310869867e-05,8.20949353511e-05,3.42191378877e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.46370927925e-05,-7.8310869867e-05,8.20949353511e-05,3.42191378877e-05,1,0,2.5,0,448,1
stats,449,2.53027701547e-05,-8.11436257209e-05,8.49971620482e-05,3.49102701875e-05,1,0,2.5,0,2.53027701547e-05,-8.11436257209e-05,8.49971620482e-05,3.49102701875e-05,1,0,2.5,0,2.53027701547e-05,-8.11436257209e-05,8.49971620482e-05,3.49102701875e-05,1,0,2.5,0,2.53027701547e-05,-8.11436257209e-05,8.49971620482e-05,3.49102701875e-05,1,0,2.5,0,1,2.53027701547e-05,-8.11436257209e-05,8.49971620482e-05,3.49102701875e-05,1,0,2.5,0,2.53027701547e-05,-8.11436257209e-05,8.49971620482e-05,3.49102701875e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.53027701547e-05,-8.11436257209e-05,8.49971620482e-05,3.49102701875e-05,1,0,2.5,0,449,1
stats,450,2.55124305113e-05,-8.39402709971e-05,8.77317143022e-05,3.56831624231e-05,1,0,2.5,0,2.55124305113e-05,-8.39402709971e-05,8.77317143022e-05,3.56831624231e-05,1,0,2.5,0,2.55124305113e-05,-8.39402709971e-05,8.77317143022e-05,3.56831624231e-05,1,0,2.5,0,2.55124305113e-05,-8.39402709971e-05,8.77317143022e-05,3.56831624231e-05,1,0,2.5,0,1,2.55124305113e-05,-8.39402709971e-05,8.77317143022e-05,3.56831624231e-05,1,0,2.5,0,2.55124305113e-05,-8.39402709971e-05,8.77317143022e-05,3.56831624231e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.55124305113e-05,-8.39402709971e-05,8.77317143022e-05,3.56831624231e-05,1,0,2.5,0,450,1
stats,451,2.50743341894e-05,-8.67823691806e-05,9.03321779333e-05,3.65482374036e-05,1,0,2.5,0,2.50743341894e-05,-8.67823691806e-05,9.03321779333e-05,3.65482374036e-05,1,0,2.5,0,2.50743341894e-05,-8.67823691806e-05,9.03321779333e-05,3.65482374036e-05,1,0,2.5,0,2.50743341894e-05,-8.67823691806e-05,9.03321779333e-05,3.65482374036e-05,1,0,2.5,0,1,2.50743341894e-05,-8.67823691806e-05,9.03321779333e-05,3.65482374036e-05,1,0,2.5,0,2.50743341894e-05,-8.67823691806e-05,9.03321779333e-05,3.65482374036e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.50743341894e-05,-8.67823691806e-05,9.03321779333e-05,3.65482374036e-05,1,0,2.5,0,451,1
stats,452,2.49311851803e-05,-8.85362969711e-05,9.19795638765e-05,3.72782160412e-05,1,0,2.5,0,2.49311851803e-05,-8.85362969711e-05,9.19795638765e-05,3.72782160412e-05,1,0,2.5,0,2.49311851803e-05,-8.85362969711e-05,9.19795638765e-05,3.72782160412e-05,1,0,2.5,0,2.49311851803e-05,-8.85362969711e-05,9.19795638765e-05,3.72782160412e-05,1,0,2.5,0,1,2.49311851803e-05,-8.85362969711e-05,9.19795638765e-05,3.72782160412e-05,1,0,2.5,0,2.49311851803e-05,-8.85362969711e-05,9.19795638765e-05,3.72782160412e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.49311851803e-05,-8.85362969711e-05,9.19795638765e-05,3.72782160412e-05,1,0,2.5,0,452,1
stats,453,2.49978311331e-05,-9.11665993044e-05,9.45316933212e-05,3.80712954211e-05,1,0,2.5,0,2.49978311331e-05,-9.11665993044e-05,9.45316933212e-05,3.80712954211e-05,1,0,2.5,0,2.49978311331e-05,-9.11665993044e-05,9.45316933212e-05,3.80712954211e-05,1,0,2.5,0,2.49978311331e-05,-9.11665993044e-05,9.45316933212e-05,3.80712954211e-05,1,0,2.5,0,1,2.49978311331e-05,-9.11665993044e-05,9.45316933212e-05,3.80712954211e-05,1,0,2.5,0,2.49978311331e-05,-9.11665993044e-05,9.45316933212e-05,3.80712954211e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.49978311331e-05,-9.11665993044e-05,9.45316933212e-05,3.80712954211e-05,1,0,2.5,0,453,1
stats,454,2.48971700785e-05,-9.4596616691e-05,9.78181415121e-05,3.90007808164e-05,1,0,2.5,0,2.48971700785e-05,-9.4596616691e-05,9.78181415121e-05,3.90007808164e-05,1,0,2.5,0,2.48971700785e-05,-9.4596616691e-05,9.78181415121e-05,3.90007808164e-05,1,0,2.5,0,2.48971700785e-05,-9.4596616691e-05,9.78181415121e-05,3.90007808164e-05,1,0,2.5,0,1,2.48971700785e-05,-9.4596616691e-05,9.78181415121e-05,3.90007808164e-05,1,0,2.5,0,2.48971700785e-05,-9.4596616691e-05,9.78181415121e-05,3.90007808164e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.48971700785e-05,-9.4596616691e-05,9.78181415121e-05,3.90007808164e-05,1,0,2.5,0,454,1
stats,455,2.48563665082e-05,-9.67469750321e-05,9.98890172923e-05,3.98211523134e-05,1,0,2.5,0,2.48563665082e-05,-9.67469750321e-05,9.98890172923e-05,3.98211523134e-05,1,0,2.5,0,2.48563665082e-05,-9.67469750321e-05,9.98890172923e-05,3.98211523134e-05,1,0,2.5,0,2.48563665082e-05,-9.67469750321e-05,9.98890172923e-05,3.98211523134e-05,1,0,2.5,0,1,2.48563665082e-05,-9.67469750321e-05,9.98890172923e-05,3.98211523134e-05,1,0,2.5,0,2.48563665082e-05,-9.67469750321e-05,9.98890172923e-05,3.98211523134e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.48563665082e-05,-9.67469750321e-05,9.98890172923e-05,3.98211523134e-05,1,0,2.5,0,455,1
stats,456,2.4875458621e-05,-9.91343040369e-05,0.000102207624877,4.065909161e-05,1,0,2.5,0,2.4875458621e-05,-9.91343040369e-05,0.000102207624877,4.065909161e-05,1,0,2.5,0,2.4875458621e-05,-9.91343040369e-05,0.000102207624877,4.065909161e-05,1,0,2.5,0,2.4875458621e-05,-9.91343040369e-05,0.000102207624877,4.065909161e-05,1,0,2.5,0,1,2.4875458621e-05,-9.91343040369e-05,0.000102207624877,4.065909161e-05,1,0,2.5,0,2.4875458621e-05,-9.91343040369e-05,0.000102207624877,4.065909161e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.4875458621e-05,-9.91343040369e-05,0.000102207624877,4.065909161e-05,1,0,2.5,0,456,1
stats,457,2.43913873419e-05,-0.000102291545772,0.000105159400846,4.16429065808e-05,1,0,2.5,0,2.43913873419e-05,-0.000102291545772,0.000105159400846,4.16429065808e-05,1,0,2.5,0,2.43913873419e-05,-0.000102291545772,0.000105159400846,4.16429065808e-05,1,0,2.5,0,2.43913873419e-05,-0.000102291545772,0.000105159400846,4.16429065808e-05,1,0,2.5,0,1,2.43913873419e-05,-0.000102291545772,0.000105159400846,4.16429065808e-05,1,0,2.5,0,2.43913873419e-05,-0.000102291545772,0.000105159400846,4.16429065808e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.43913873419e-05,-0.000102291545772,0.000105159400846,4.16429065808e-05,1,0,2.5,0,457,1
stats,458,2.38270749833e-05,-0.000106260260509,0.000108898908366,4.275162064e-05,1,0,2.5,0,2.38270749833e-05,-0.000106260260509,0.000108898908366,4.275162064e-05,1,0,2.5,0,2.38270749833e-05,-0.000106260260509,0.000108898908366,4.275162064e-05,1,0,2.5,0,2.38270749833e-05,-0.000106260260509,0.000108898908366,4.275162064e-05,1,0,2.5,0,1,2.38270749833e-05,-0.000106260260509,0.000108898908366,4.275162064e-05,1,0,2.5,0,2.38270749833e-05,-0.000106260260509,0.000108898908366,4.275162064e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.38270749833e-05,-0.000106260260509,0.000108898908366,4.275162064e-05,1,0,2.5,0,458,1
stats,459,2.4337816285e-05,-0.000108074498712,0.000110780987598,4.35367837781e-05,1,0,2.5,0,2.4337816285e-05,-0.000108074498712,0.000110780987598,4.35367837781e-05,1,0,2.5,0,2.4337816285e-05,-0.000108074498712,0.000110780987598,4.35367837781e-05,1,0,2.5,0,2.4337816285e-05,-0.000108074498712,0.000110780987598,4.35367837781e-05,1,0,2.5,0,1,2.4337816285e-05,-0.000108074498712,0.000110780987598,4.35367837781e-05,1,0,2.5,0,2.4337816285e-05,-0.000108074498712,0.000110780987598,4.35367837781e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.4337816285e-05,-0.000108074498712,0.000110780987598,4.35367837781e-05,1,0,2.5,0,459,1
stats,460,2.36720334215e-05,-0.000110347056761,0.000112857604108,4.44698889623e-05,1,0,2.5,0,2.36720334215e-05,-0.000110347056761,0.000112857604108,4.44698889623e-05,1,0,2.5,0,2.36720334215e-05,-0.000110347056761,0.000112857604108,4.44698889623e-05,1,0,2.5,0,2.36720334215e-05,-0.000110347056761,0.000112857604108,4.44698889623e-05,1,0,2.5,0,1,2.36720334215e-05,-0.000110347056761,0.000112857604108,4.44698889623e-05,1,0,2.5,0,2.36720334215e-05,-0.000110347056761,0.000112857604108,4.44698889623e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.36720334215e-05,-0.000110347056761,0.000112857604108,4.44698889623e-05,1,0,2.5,0,460,1
stats,461,2.30159548664e-05,-0.000113515881822,0.000115825685498,4.55054541817e-05,1,0,2.5,0,2.30159548664e-05,-0.000113515881822,0.000115825685498,4.55054541817e-05,1,0,2.5,0,2.30159548664e-05,-0.000113515881822,0.000115825685498,4.55054541817e-05,1,0,2.5,0,2.30159548664e-05,-0.000113515881822,0.000115825685498,4.55054541817e-05,1,0,2.5,0,1,2.30159548664e-05,-0.000113515881822,0.000115825685498,4.55054541817e-05,1,0,2.5,0,2.30159548664e-05,-0.000113515881822,0.000115825685498,4.55054541817e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.30159548664e-05,-0.000113515881822,0.000115825685498,4.55054541817e-05,1,0,2.5,0,461,1
stats,462,2.32221045735e-05,-0.000115595459647,0.000117904943181,4.63507094537e-05,1,0,2.5,0,2.32221045735e-05,-0.000115595459647,0.000117904943181,4.63507094537e-05,1,0,2.5,0,2.32221045735e-05,-0.000115595459647,0.000117904943181,4.63507094537e-05,1,0,2.5,0,2.32221045735e-05,-0.000115595459647,0.000117904943181,4.63507094537e-05,1,0,2.5,0,1,2.32221045735e-05,-0.000115595459647,0.000117904943181,4.63507094537e-05,1,0,2.5,0,2.32221045735e-05,-0.000115595459647,0.000117904943181,4.63507094537e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.32221045735e-05,-0.000115595459647,0.000117904943181,4.63507094537e-05,1,0,2.5,0,462,1
stats,463,2.27218406508e-05,-0.000118406736874,0.000120567150589,4.73481086374e-05,1,0,2.5,0,2.27218406508e-05,-0.000118406736874,0.000120567150589,4.73481086374e-05,1,0,2.5,0,2.27218406508e-05,-0.000118406736874,0.000120567150589,4.73481086374e-05,1,0,2.5,0,2.27218406508e-05,-0.000118406736874,0.000120567150589,4.73481086374e-05,1,0,2.5,0,1,2.27218406508e-05,-0.000118406736874,0.000120567150589,4.73481086374e-05,1,0,2.5,0,2.27218406508e-05,-0.000118406736874,0.000120567150589,4.73481086374e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.27218406508e-05,-0.000118406736874,0.000120567150589,4.73481086374e-05,1,0,2.5,0,463,1
stats,464,2.18886689254e-05,-0.000122041361465,0.00012398873514,4.84963784402e-05,1,0,2.5,0,2.18886689254e-05,-0.000122041361465,0.00012398873514,4.84963784402e-05,1,0,2.5,0,2.18886689254e-05,-0.000122041361465,0.00012398873514,4.84963784402e-05,1,0,2.5,0,2.18886689254e-05,-0.000122041361465,0.00012398873514,4.84963784402e-05,1,0,2.5,0,1,2.18886689254e-05,-0.000122041361465,0.00012398873514,4.84963784402e-05,1,0,2.5,0,2.18886689254e-05,-0.000122041361465,0.00012398873514,4.84963784402e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.18886689254e-05,-0.000122041361465,0.00012398873514,4.84963784402e-05,1,0,2.5,0,464,1
stats,465,2.13710845856e-05,-0.000124814687297,0.000126631071907,4.95108688483e-05,1,0,2.5,0,2.13710845856e-05,-0.000124814687297,0.000126631071907,4.95108688483e-05,1,0,2.5,0,2.13710845856e-05,-0.000124814687297,0.000126631071907,4.95108688483e-05,1,0,2.5,0,2.13710845856e-05,-0.000124814687297,0.000126631071907,4.95108688483e-05,1,0,2.5,0,1,2.13710845856e-05,-0.000124814687297,0.000126631071907,4.95108688483e-05,1,0,2.5,0,2.13710845856e-05,-0.000124814687297,0.000126631071907,4.95108688483e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.13710845856e-05,-0.000124814687297,0.000126631071907,4.95108688483e-05,1,0,2.5,0,465,1
stats,466,2.08608180401e-05,-0.000126927494421,0.000128630330437,5.04256495333e-05,1,0,2.5,0,2.08608180401e-05,-0.000126927494421,0.000128630330437,5.04256495333e-05,1,0,2.5,0,2.08608180401e-05,-0.000126927494421,0.000128630330437,5.04256495333e-05,1,0,2.5,0,2.08608180401e-05,-0.000126927494421,0.000128630330437,5.04256495333e-05,1,0,2.5,0,1,2.08608180401e-05,-0.000126927494421,0.000128630330437,5.04256495333e-05,1,0,2.5,0,2.08608180401e-05,-0.000126927494421,0.000128630330437,5.04256495333e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.08608180401e-05,-0.000126927494421,0.000128630330437,5.04256495333e-05,1,0,2.5,0,466,1
stats,467,2.05170890695e-05,-0.000130326719955,0.000131931825308,5.14992098033e-05,1,0,2.5,0,2.05170890695e-05,-0.000130326719955,0.000131931825308,5.14992098033e-05,1,0,2.5,0,2.05170890695e-05,-0.000130326719955,0.000131931825308,5.14992098033e-05,1,0,2.5,0,2.05170890695e-05,-0.000130326719955,0.000131931825308,5.14992098033e-05,1,0,2.5,0,1,2.05170890695e-05,-0.000130326719955,0.000131931825308,5.14992098033e-05,1,0,2.5,0,2.05170890695e-05,-0.000130326719955,0.000131931825308,5.14992098033e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.05170890695e-05,-0.000130326719955,0.000131931825308,5.14992098033e-05,1,0,2.5,0,467,1
stats,468,1.95518041437e-05,-0.000133410809212,0.000134835892823,5.25784162164e-05,1,0,2.5,0,1.95518041437e-05,-0.000133410809212,0.000134835892823,5.25784162164e-05,1,0,2.5,0,1.95518041437e-05,-0.000133410809212,0.000134835892823,5.25784162164e-05,1,0,2.5,0,1.95518041437e-05,-0.000133410809212,0.000134835892823,5.25784162164e-05,1,0,2.5,0,1,1.95518041437e-05,-0.000133410809212,0.000134835892823,5.25784162164e-05,1,0,2.5,0,1.95518041437e-05,-0.000133410809212,0.000134835892823,5.25784162164e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.95518041437e-05,-0.000133410809212,0.000134835892823,5.25784162164e-05,1,0,2.5,0,468,1
stats,469,1.89421116374e-05,-0.000135746828164,0.000137062044814,5.35254439455e-05,1,0,2.5,0,1.89421116374e-05,-0.000135746828164,0.000137062044814,5.35254439455e-05,1,0,2.5,0,1.89421116374e-05,-0.000135746828164,0.000137062044814,5.35254439455e-05,1,0,2.5,0,1.89421116374e-05,-0.000135746828164,0.000137062044814,5.35254439455e-05,1,0,2.5,0,1,1.89421116374e-05,-0.000135746828164,0.000137062044814,5.35254439455e-05,1,0,2.5,0,1.89421116374e-05,-0.000135746828164,0.000137062044814,5.35254439455e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.89421116374e-05,-0.000135746828164,0.000137062044814,5.35254439455e-05,1,0,2.5,0,469,1
stats,470,1.85670251085e-05,-0.000138774252264,0.000140010815812,5.45424336451e-05,1,0,2.5,0,1.85670251085e-05,-0.000138774252264,0.000140010815812,5.45424336451e-05,1,0,2.5,0,1.85670251085e-05,-0.000138774252264,0.000140010815812,5.45424336451e-05,1,0,2.5,0,1.85670251085e-05,-0.000138774252264,0.000140010815812,5.45424336451e-05,1,0,2.5,0,1,1.85670251085e-05,-0.000138774252264,0.000140010815812,5.45424336451e-05,1,0,2.5,0,1.85670251085e-05,-0.000138774252264,0.000140010815812,5.45424336451e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.85670251085e-05,-0.000138774252264,0.000140010815812,5.45424336451e-05,1,0,2.5,0,470,1
stats,471,1.72095551534e-05,-0.000142017495818,0.000143056415254,5.56342492928e-05,1,0,2.5,0,1.72095551534e-05,-0.000142017495818,0.000143056415254,5.56342492928e-05,1,0,2.5,0,1.72095551534e-05,-0.000142017495818,0.000143056415254,5.56342492928e-05,1,0,2.5,0,1.72095551534e-05,-0.000142017495818,0.000143056415254,5.56342492928e-05,1,0,2.5,0,1,1.72095551534e-05,-0.000142017495818,0.000143056415254,5.56342492928e-05,1,0,2.5,0,1.72095551534e-05,-0.000142017495818,0.000143056415254,5.56342492928e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.72095551534e-05,-0.000142017495818,0.000143056415254,5.56342492928e-05,1,0,2.5,0,471,1
stats,472,1.58410857694e-05,-0.000144986857777,0.000145849684486,5.66915659874e-05,1,0,2.5,0,1.58410857694e-05,-0.000144986857777,0.000145849684486,5.66915659874e-05,1,0,2.5,0,1.58410857694e-05,-0.000144986857777,0.000145849684486,5.66915659874e-05,1,0,2.5,0,1.58410857694e-05,-0.000144986857777,0.000145849684486,5.66915659874e-05,1,0,2.5,0,1,1.58410857694e-05,-0.000144986857777,0.000145849684486,5.66915659874e-05,1,0,2.5,0,1.58410857694e-05,-0.000144986857777,0.000145849684486,5.66915659874e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.58410857694e-05,-0.000144986857777,0.000145849684486,5.66915659874e-05,1,0,2.5,0,472,1
stats,473,1.49841234816e-05,-0.000148173101479,0.000148928811541,5.77245627937e-05,1,0,2.5,0,1.49841234816e-05,-0.000148173101479,0.000148928811541,5.77245627937e-05,1,0,2.5,0,1.49841234816e-05,-0.000148173101479,0.000148928811541,5.77245627937e-05,1,0,2.5,0,1.49841234816e-05,-0.000148173101479,0.000148928811541,5.77245627937e-05,1,0,2.5,0,1,1.49841234816e-05,-0.000148173101479,0.000148928811541,5.77245627937e-05,1,0,2.5,0,1.49841234816e-05,-0.000148173101479,0.000148928811541,5.77245627937e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.49841234816e-05,-0.000148173101479,0.000148928811541,5.77245627937e-05,1,0,2.5,0,473,1
stats,474,1.38452733154e-05,-0.000150974898133,0.000151608415763,5.86773567193e-05,1,0,2.5,0,1.38452733154e-05,-0.000150974898133,0.000151608415763,5.86773567193e-05,1,0,2.5,0,1.38452733154e-05,-0.000150974898133,0.000151608415763,5.86773567193e-05,1,0,2.5,0,1.38452733154e-05,-0.000150974898133,0.000151608415763,5.86773567193e-05,1,0,2.5,0,1,1.38452733154e-05,-0.000150974898133,0.000151608415763,5.86773567193e-05,1,0,2.5,0,1.38452733154e-05,-0.000150974898133,0.000151608415763,5.86773567193e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.38452733154e-05,-0.000150974898133,0.000151608415763,5.86773567193e-05,1,0,2.5,0,474,1
stats,475,1.38490086101e-05,-0.000153725952259,0.000154348512297,5.9545494878e-05,1,0,2.5,0,1.38490086101e-05,-0.000153725952259,0.000154348512297,5.9545494878e-05,1,0,2.5,0,1.38490086101e-05,-0.000153725952259,0.000154348512297,5.9545494878e-05,1,0,2.5,0,1.38490086101e-05,-0.000153725952259,0.000154348512297,5.9545494878e-05,1,0,2.5,0,1,1.38490086101e-05,-0.000153725952259,0.000154348512297,5.9545494878e-05,1,0,2.5,0,1.38490086101e-05,-0.000153725952259,0.000154348512297,5.9545494878e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.38490086101e-05,-0.000153725952259,0.000154348512297,5.9545494878e-05,1,0,2.5,0,475,1
stats,476,1.39646645039e-05,-0.000156245019753,0.000156867841724,6.03757362114e-05,1,0,2.5,0,1.39646645039e-05,-0.000156245019753,0.000156867841724,6.03757362114e-05,1,0,2.5,0,1.39646645039e-05,-0.000156245019753,0.000156867841724,6.03757362114e-05,1,0,2.5,0,1.39646645039e-05,-0.000156245019753,0.000156867841724,6.03757362114e-05,1,0,2.5,0,1,1.39646645039e-05,-0.000156245019753,0.000156867841724,6.03757362114e-05,1,0,2.5,0,1.39646645039e-05,-0.000156245019753,0.000156867841724,6.03757362114e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.39646645039e-05,-0.000156245019753,0.000156867841724,6.03757362114e-05,1,0,2.5,0,476,1
stats,477,1.30416692627e-05,-0.00015947171778,0.000160004099598,6.13748343312e-05,1,0,2.5,0,1.30416692627e-05,-0.00015947171778,0.000160004099598,6.13748343312e-05,1,0,2.5,0,1.30416692627e-05,-0.00015947171778,0.000160004099598,6.13748343312e-05,1,0,2.5,0,1.30416692627e-05,-0.00015947171778,0.000160004099598,6.13748343312e-05,1,0,2.5,0,1,1.30416692627e-05,-0.00015947171778,0.000160004099598,6.13748343312e-05,1,0,2.5,0,1.30416692627e-05,-0.00015947171778,0.000160004099598,6.13748343312e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.30416692627e-05,-0.00015947171778,0.000160004099598,6.13748343312e-05,1,0,2.5,0,477,1
stats,478,1.04405507955e-05,-0.000163183110999,0.000163516771863,6.25108805252e-05,1,0,2.5,0,1.04405507955e-05,-0.000163183110999,0.000163516771863,6.25108805252e-05,1,0,2.5,0,1.04405507955e-05,-0.000163183110999,0.000163516771863,6.25108805252e-05,1,0,2.5,0,1.04405507955e-05,-0.000163183110999,0.000163516771863,6.25108805252e-05,1,0,2.5,0,1,1.04405507955e-05,-0.000163183110999,0.000163516771863,6.25108805252e-05,1,0,2.5,0,1.04405507955e-05,-0.000163183110999,0.000163516771863,6.25108805252e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.04405507955e-05,-0.000163183110999,0.000163516771863,6.25108805252e-05,1,0,2.5,0,478,1
stats,479,9.67189771472e-06,-0.00016695461818,0.000167234538822,6.35143078398e-05,1,0,2.5,0,9.67189771472e-06,-0.00016695461818,0.000167234538822,6.35143078398e-05,1,0,2.5,0,9.67189771472e-06,-0.00016695461818,0.000167234538822,6.35143078398e-05,1,0,2.5,0,9.67189771472e-06,-0.00016695461818,0.000167234538822,6.35143078398e-05,1,0,2.5,0,1,9.67189771472e-06,-0.00016695461818,0.000167234538822,6.35143078398e-05,1,0,2.5,0,9.67189771472e-06,-0.00016695461818,0.000167234538822,6.35143078398e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,9.67189771472e-06,-0.00016695461818,0.000167234538822,6.35143078398e-05,1,0,2.5,0,479,1
stats,480,8.99748192751e-06,-0.000170216124388,0.000170453757164,6.44393585389e-05,1,0,2.5,0,8.99748192751e-06,-0.000170216124388,0.000170453757164,6.44393585389e-05,1,0,2.5,0,8.99748192751e-06,-0.000170216124388,0.000170453757164,6.44393585389e-05,1,0,2.5,0,8.99748192751e-06,-0.000170216124388,0.000170453757164,6.44393585389e-05,1,0,2.5,0,1,8.99748192751e-06,-0.000170216124388,0.000170453757164,6.44393585389e-05,1,0,2.5,0,8.99748192751e-06,-0.000170216124388,0.000170453757164,6.44393585389e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,8.99748192751e-06,-0.000170216124388,0.000170453757164,6.44393585389e-05,1,0,2.5,0,480,1
stats,481,7.89685691416e-06,-0.000172389612999,0.000172570391442,6.52002854622e-05,1,0,2.5,0,7.89685691416e-06,-0.000172389612999,0.000172570391442,6.52002854622e-05,1,0,2.5,0,7.89685691416e-06,-0.000172389612999,0.000172570391442,6.52002854622e-05,1,0,2.5,0,7.89685691416e-06,-0.000172389612999,0.000172570391442,6.52002854622e-05,1,0,2.5,0,1,7.89685691416e-06,-0.000172389612999,0.000172570391442,6.52002854622e-05,1,0,2.5,0,7.89685691416e-06,-0.000172389612999,0.000172570391442,6.52002854622e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.89685691416e-06,-0.000172389612999,0.000172570391442,6.52002854622e-05,1,0,2.5,0,481,1
stats,482,7.58203032092e-06,-0.00017532343918,0.000175487308297,6.6022577812e-05,1,0,2.5,0,7.58203032092e-06,-0.00017532343918,0.000175487308297,6.6022577812e-05,1,0,2.5,0,7.58203032092e-06,-0.00017532343918,0.000175487308297,6.6022577812e-05,1,0,2.5,0,7.58203032092e-06,-0.00017532343918,0.000175487308297,6.6022577812e-05,1,0,2.5,0,1,7.58203032092e-06,-0.00017532343918,0.000175487308297,6.6022577812e-05,1,0,2.5,0,7.58203032092e-06,-0.00017532343918,0.000175487308297,6.6022577812e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.58203032092e-06,-0.00017532343918,0.000175487308297,6.6022577812e-05,1,0,2.5,0,482,1
stats,483,7.51697143642e-06,-0.000177355541382,0.000177514768438,6.66971027385e-05,1,0,2.5,0,7.51697143642e-06,-0.000177355541382,0.000177514768438,6.66971027385e-05,1,0,2.5,0,7.51697143642e-06,-0.000177355541382,0.000177514768438,6.66971027385e-05,1,0,2.5,0,7.51697143642e-06,-0.000177355541382,0.000177514768438,6.66971027385e-05,1,0,2.5,0,1,7.51697143642e-06,-0.000177355541382,0.000177514768438,6.66971027385e-05,1,0,2.5,0,7.51697143642e-06,-0.000177355541382,0.000177514768438,6.66971027385e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.51697143642e-06,-0.000177355541382,0.000177514768438,6.66971027385e-05,1,0,2.5,0,483,1
stats,484,6.22943753115e-06,-0.000180963485036,0.000181070674444,6.76743802615e-05,1,0,2.5,0,6.22943753115e-06,-0.000180963485036,0.000181070674444,6.76743802615e-05,1,0,2.5,0,6.22943753115e-06,-0.000180963485036,0.000181070674444,6.76743802615e-05,1,0,2.5,0,6.22943753115e-06,-0.000180963485036,0.000181070674444,6.76743802615e-05,1,0,2.5,0,1,6.22943753115e-06,-0.000180963485036,0.000181070674444,6.76743802615e-05,1,0,2.5,0,6.22943753115e-06,-0.000180963485036,0.000181070674444,6.76743802615e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.22943753115e-06,-0.000180963485036,0.000181070674444,6.76743802615e-05,1,0,2.5,0,484,1
stats,485,4.18333092966e-06,-0.000184533797437,0.000184581207577,6.86772546032e-05,1,0,2.5,0,4.18333092966e-06,-0.000184533797437,0.000184581207577,6.86772546032e-05,1,0,2.5,0,4.18333092966e-06,-0.000184533797437,0.000184581207577,6.86772546032e-05,1,0,2.5,0,4.18333092966e-06,-0.000184533797437,0.000184581207577,6.86772546032e-05,1,0,2.5,0,1,4.18333092966e-06,-0.000184533797437,0.000184581207577,6.86772546032e-05,1,0,2.5,0,4.18333092966e-06,-0.000184533797437,0.000184581207577,6.86772546032e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.18333092966e-06,-0.000184533797437,0.000184581207577,6.86772546032e-05,1,0,2.5,0,485,1
stats,486,3.81953259421e-06,-0.000188126054127,0.000188164820429,6.95880225976e-05,1,0,2.5,0,3.81953259421e-06,-0.000188126054127,0.000188164820429,6.95880225976e-05,1,0,2.5,0,3.81953259421e-06,-0.000188126054127,0.000188164820429,6.95880225976e-05,1,0,2.5,0,3.81953259421e-06,-0.000188126054127,0.000188164820429,6.95880225976e-05,1,0,2.5,0,1,3.81953259421e-06,-0.000188126054127,0.000188164820429,6.95880225976e-05,1,0,2.5,0,3.81953259421e-06,-0.000188126054127,0.000188164820429,6.95880225976e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.81953259421e-06,-0.000188126054127,0.000188164820429,6.95880225976e-05,1,0,2.5,0,486,1
stats,487,3.28351120515e-06,-0.000190891791135,0.000190920021851,7.03813420841e-05,1,0,2.5,0,3.28351120515e-06,-0.000190891791135,0.000190920021851,7.03813420841e-05,1,0,2.5,0,3.28351120515e-06,-0.000190891791135,0.000190920021851,7.03813420841e-05,1,0,2.5,0,3.28351120515e-06,-0.000190891791135,0.000190920021851,7.03813420841e-05,1,0,2.5,0,1,3.28351120515e-06,-0.000190891791135,0.000190920021851,7.03813420841e-05,1,0,2.5,0,3.28351120515e-06,-0.000190891791135,0.000190920021851,7.03813420841e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.28351120515e-06,-0.000190891791135,0.000190920021851,7.03813420841e-05,1,0,2.5,0,487,1
stats,488,3.4784102354e-06,-0.000192925857846,0.000192957217223,7.10536114639e-05,1,0,2.5,0,3.4784102354e-06,-0.000192925857846,0.000192957217223,7.10536114639e-05,1,0,2.5,0,3.4784102354e-06,-0.000192925857846,0.000192957217223,7.10536114639e-05,1,0,2.5,0,3.4784102354e-06,-0.000192925857846,0.000192957217223,7.10536114639e-05,1,0,2.5,0,1,3.4784102354e-06,-0.000192925857846,0.000192957217223,7.10536114639e-05,1,0,2.5,0,3.4784102354e-06,-0.000192925857846,0.000192957217223,7.10536114639e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.4784102354e-06,-0.000192925857846,0.000192957217223,7.10536114639e-05,1,0,2.5,0,488,1
stats,489,6.17546402282e-06,-0.000195159125724,0.000195256812731,7.1630020102e-05,1,0,2.5,0,6.17546402282e-06,-0.000195159125724,0.000195256812731,7.1630020102e-05,1,0,2.5,0,6.17546402282e-06,-0.000195159125724,0.000195256812731,7.1630020102e-05,1,0,2.5,0,6.17546402282e-06,-0.000195159125724,0.000195256812731,7.1630020102e-05,1,0,2.5,0,1,6.17546402282e-06,-0.000195159125724,0.000195256812731,7.1630020102e-05,1,0,2.5,0,6.17546402282e-06,-0.000195159125724,0.000195256812731,7.1630020102e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.17546402282e-06,-0.000195159125724,0.000195256812731,7.1630020102e-05,1,0,2.5,0,489,1
stats,490,7.1281210694e-06,-0.000198890469619,0.000199018162675,7.25766585674e-05,1,0,2.5,0,7.1281210694e-06,-0.000198890469619,0.000199018162675,7.25766585674e-05,1,0,2.5,0,7.1281210694e-06,-0.000198890469619,0.000199018162675,7.25766585674e-05,1,0,2.5,0,7.1281210694e-06,-0.000198890469619,0.000199018162675,7.25766585674e-05,1,0,2.5,0,1,7.1281210694e-06,-0.000198890469619,0.000199018162675,7.25766585674e-05,1,0,2.5,0,7.1281210694e-06,-0.000198890469619,0.000199018162675,7.25766585674e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.1281210694e-06,-0.000198890469619,0.000199018162675,7.25766585674e-05,1,0,2.5,0,490,1
stats,491,7.9477131294e-06,-0.000201837785426,0.000201994203962,7.34485220164e-05,1,0,2.5,0,7.9477131294e-06,-0.000201837785426,0.000201994203962,7.34485220164e-05,1,0,2.5,0,7.9477131294e-06,-0.000201837785426,0.000201994203962,7.34485220164e-05,1,0,2.5,0,7.9477131294e-06,-0.000201837785426,0.000201994203962,7.34485220164e-05,1,0,2.5,0,1,7.9477131294e-06,-0.000201837785426,0.000201994203962,7.34485220164e-05,1,0,2.5,0,7.9477131294e-06,-0.000201837785426,0.000201994203962,7.34485220164e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.9477131294e-06,-0.000201837785426,0.000201994203962,7.34485220164e-05,1,0,2.5,0,491,1
stats,492,1.0379439118e-05,-0.000203727497137,0.000203991730814,7.41024196032e-05,1,0,2.5,0,1.0379439118e-05,-0.000203727497137,0.000203991730814,7.41024196032e-05,1,0,2.5,0,1.0379439118e-05,-0.000203727497137,0.000203991730814,7.41024196032e-05,1,0,2.5,0,1.0379439118e-05,-0.000203727497137,0.000203991730814,7.41024196032e-05,1,0,2.5,0,1,1.0379439118e-05,-0.000203727497137,0.000203991730814,7.41024196032e-05,1,0,2.5,0,1.0379439118e-05,-0.000203727497137,0.000203991730814,7.41024196032e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.0379439118e-05,-0.000203727497137,0.000203991730814,7.41024196032e-05,1,0,2.5,0,492,1
stats,493,1.32656678034e-05,-0.000205875956453,0.000206302895094,7.49077298678e-05,1,0,2.5,0,1.32656678034e-05,-0.000205875956453,0.000206302895094,7.49077298678e-05,1,0,2.5,0,1.32656678034e-05,-0.000205875956453,0.000206302895094,7.49077298678e-05,1,0,2.5,0,1.32656678034e-05,-0.000205875956453,0.000206302895094,7.49077298678e-05,1,0,2.5,0,1,1.32656678034e-05,-0.000205875956453,0.000206302895094,7.49077298678e-05,1,0,2.5,0,1.32656678034e-05,-0.000205875956453,0.000206302895094,7.49077298678e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.32656678034e-05,-0.000205875956453,0.000206302895094,7.49077298678e-05,1,0,2.5,0,493,1
stats,494,1.6057778339e-05,-0.000206066237297,0.000206690951018,7.549305883e-05,1,0,2.5,0,1.6057778339e-05,-0.000206066237297,0.000206690951018,7.549305883e-05,1,0,2.5,0,1.6057778339e-05,-0.000206066237297,0.000206690951018,7.549305883e-05,1,0,2.5,0,1.6057778339e-05,-0.000206066237297,0.000206690951018,7.549305883e-05,1,0,2.5,0,1,1.6057778339e-05,-0.000206066237297,0.000206690951018,7.549305883e-05,1,0,2.5,0,1.6057778339e-05,-0.000206066237297,0.000206690951018,7.549305883e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.6057778339e-05,-0.000206066237297,0.000206690951018,7.549305883e-05,1,0,2.5,0,494,1
stats,495,2.06448021345e-05,-0.000204901632969,0.000205939039006,7.59191607358e-05,1,0,2.5,0,2.06448021345e-05,-0.000204901632969,0.000205939039006,7.59191607358e-05,1,0,2.5,0,2.06448021345e-05,-0.000204901632969,0.000205939039006,7.59191607358e-05,1,0,2.5,0,2.06448021345e-05,-0.000204901632969,0.000205939039006,7.59191607358e-05,1,0,2.5,0,1,2.06448021345e-05,-0.000204901632969,0.000205939039006,7.59191607358e-05,1,0,2.5,0,2.06448021345e-05,-0.000204901632969,0.000205939039006,7.59191607358e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.06448021345e-05,-0.000204901632969,0.000205939039006,7.59191607358e-05,1,0,2.5,0,495,1
stats,496,2.32766869885e-05,-0.000205800548429,0.000207112694625,7.68454192439e-05,1,0,2.5,0,2.32766869885e-05,-0.000205800548429,0.000207112694625,7.68454192439e-05,1,0,2.5,0,2.32766869885e-05,-0.000205800548429,0.000207112694625,7.68454192439e-05,1,0,2.5,0,2.32766869885e-05,-0.000205800548429,0.000207112694625,7.68454192439e-05,1,0,2.5,0,1,2.32766869885e-05,-0.000205800548429,0.000207112694625,7.68454192439e-05,1,0,2.5,0,2.32766869885e-05,-0.000205800548429,0.000207112694625,7.68454192439e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.32766869885e-05,-0.000205800548429,0.000207112694625,7.68454192439e-05,1,0,2.5,0,496,1
stats,497,2.66906845354e-05,-0.000205592397833,0.000207317702007,7.76494998718e-05,1,0,2.5,0,2.66906845354e-05,-0.000205592397833,0.000207317702007,7.76494998718e-05,1,0,2.5,0,2.66906845354e-05,-0.000205592397833,0.000207317702007,7.76494998718e-05,1,0,2.5,0,2.66906845354e-05,-0.000205592397833,0.000207317702007,7.76494998718e-05,1,0,2.5,0,1,2.66906845354e-05,-0.000205592397833,0.000207317702007,7.76494998718e-05,1,0,2.5,0,2.66906845354e-05,-0.000205592397833,0.000207317702007,7.76494998718e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.66906845354e-05,-0.000205592397833,0.000207317702007,7.76494998718e-05,1,0,2.5,0,497,1
stats,498,2.98847626254e-05,-0.000203215924557,0.000205401578569,7.82490242273e-05,1,0,2.5,0,2.98847626254e-05,-0.000203215924557,0.000205401578569,7.82490242273e-05,1,0,2.5,0,2.98847626254e-05,-0.000203215924557,0.000205401578569,7.82490242273e-05,1,0,2.5,0,2.98847626254e-05,-0.000203215924557,0.000205401578569,7.82490242273e-05,1,0,2.5,0,1,2.98847626254e-05,-0.000203215924557,0.000205401578569,7.82490242273e-05,1,0,2.5,0,2.98847626254e-05,-0.000203215924557,0.000205401578569,7.82490242273e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.98847626254e-05,-0.000203215924557,0.000205401578569,7.82490242273e-05,1,0,2.5,0,498,1
stats,499,3.44483923982e-05,-0.00019902389613,0.000201983173611,7.86931777839e-05,1,0,2.5,0,3.44483923982e-05,-0.00019902389613,0.000201983173611,7.86931777839e-05,1,0,2.5,0,3.44483923982e-05,-0.00019902389613,0.000201983173611,7.86931777839e-05,1,0,2.5,0,3.44483923982e-05,-0.00019902389613,0.000201983173611,7.86931777839e-05,1,0,2.5,0,1,3.44483923982e-05,-0.00019902389613,0.000201983173611,7.86931777839e-05,1,0,2.5,0,3.44483923982e-05,-0.00019902389613,0.000201983173611,7.86931777839e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.44483923982e-05,-0.00019902389613,0.000201983173611,7.86931777839e-05,1,0,2.5,0,499,1
stats,500,3.93437585444e-05,-0.00019219276146,0.000196178458282,7.88268880569e-05,1,0,2.5,0,3.93437585444e-05,-0.00019219276146,0.000196178458282,7.88268880569e-05,1,0,2.5,0,3.93437585444e-05,-0.00019219276146,0.000196178458282,7.88268880569e-05,1,0,2.5,0,3.93437585444e-05,-0.00019219276146,0.000196178458282,7.88268880569e-05,1,0,2.5,0,1,3.93437585444e-05,-0.00019219276146,0.000196178458282,7.88268880569e-05,1,0,2.5,0,3.93437585444e-05,-0.00019219276146,0.000196178458282,7.88268880569e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.93437585444e-05,-0.00019219276146,0.000196178458282,7.88268880569e-05,1,0,2.5,0,500,1
stats,501,4.41247721028e-05,-0.000186024568393,0.000191186132724,7.91340644355e-05,1,0,2.5,0,4.41247721028e-05,-0.000186024568393,0.000191186132724,7.91340644355e-05,1,0,2.5,0,4.41247721028e-05,-0.000186024568393,0.000191186132724,7.91340644355e-05,1,0,2.5,0,4.41247721028e-05,-0.000186024568393,0.000191186132724,7.91340644355e-05,1,0,2.5,0,1,4.41247721028e-05,-0.000186024568393,0.000191186132724,7.91340644355e-05,1,0,2.5,0,4.41247721028e-05,-0.000186024568393,0.000191186132724,7.91340644355e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.41247721028e-05,-0.000186024568393,0.000191186132724,7.91340644355e-05,1,0,2.5,0,501,1
stats,502,4.75364140584e-05,-0.00017848367861,0.000184705539141,7.93154613348e-05,1,0,2.5,0,4.75364140584e-05,-0.00017848367861,0.000184705539141,7.93154613348e-05,1,0,2.5,0,4.75364140584e-05,-0.00017848367861,0.000184705539141,7.93154613348e-05,1,0,2.5,0,4.75364140584e-05,-0.00017848367861,0.000184705539141,7.93154613348e-05,1,0,2.5,0,1,4.75364140584e-05,-0.00017848367861,0.000184705539141,7.93154613348e-05,1,0,2.5,0,4.75364140584e-05,-0.00017848367861,0.000184705539141,7.93154613348e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.75364140584e-05,-0.00017848367861,0.000184705539141,7.93154613348e-05,1,0,2.5,0,502,1
stats,503,5.01031026943e-05,-0.000169405946508,0.000176659828867,7.94879524619e-05,1,0,2.5,0,5.01031026943e-05,-0.000169405946508,0.000176659828867,7.94879524619e-05,1,0,2.5,0,5.01031026943e-05,-0.000169405946508,0.000176659828867,7.94879524619e-05,1,0,2.5,0,5.01031026943e-05,-0.000169405946508,0.000176659828867,7.94879524619e-05,1,0,2.5,0,1,5.01031026943e-05,-0.000169405946508,0.000176659828867,7.94879524619e-05,1,0,2.5,0,5.01031026943e-05,-0.000169405946508,0.000176659828867,7.94879524619e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.01031026943e-05,-0.000169405946508,0.000176659828867,7.94879524619e-05,1,0,2.5,0,503,1
stats,504,5.36273182661e-05,-0.000158442897373,0.000167272359249,7.9472483776e-05,1,0,2.5,0,5.36273182661e-05,-0.000158442897373,0.000167272359249,7.9472483776e-05,1,0,2.5,0,5.36273182661e-05,-0.000158442897373,0.000167272359249,7.9472483776e-05,1,0,2.5,0,5.36273182661e-05,-0.000158442897373,0.000167272359249,7.9472483776e-05,1,0,2.5,0,1,5.36273182661e-05,-0.000158442897373,0.000167272359249,7.9472483776e-05,1,0,2.5,0,5.36273182661e-05,-0.000158442897373,0.000167272359249,7.9472483776e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.36273182661e-05,-0.000158442897373,0.000167272359249,7.9472483776e-05,1,0,2.5,0,504,1
stats,505,5.58444444323e-05,-0.000148053921293,0.000158235794515,7.95869709691e-05,1,0,2.5,0,5.58444444323e-05,-0.000148053921293,0.000158235794515,7.95869709691e-05,1,0,2.5,0,5.58444444323e-05,-0.000148053921293,0.000158235794515,7.95869709691e-05,1,0,2.5,0,5.58444444323e-05,-0.000148053921293,0.000158235794515,7.95869709691e-05,1,0,2.5,0,1,5.58444444323e-05,-0.000148053921293,0.000158235794515,7.95869709691e-05,1,0,2.5,0,5.58444444323e-05,-0.000148053921293,0.000158235794515,7.95869709691e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.58444444323e-05,-0.000148053921293,0.000158235794515,7.95869709691e-05,1,0,2.5,0,505,1
stats,506,5.797479389e-05,-0.00013641534315,0.000148223552969,7.9535660916e-05,1,0,2.5,0,5.797479389e-05,-0.00013641534315,0.000148223552969,7.9535660916e-05,1,0,2.5,0,5.797479389e-05,-0.00013641534315,0.000148223552969,7.9535660916e-05,1,0,2.5,0,5.797479389e-05,-0.00013641534315,0.000148223552969,7.9535660916e-05,1,0,2.5,0,1,5.797479389e-05,-0.00013641534315,0.000148223552969,7.9535660916e-05,1,0,2.5,0,5.797479389e-05,-0.00013641534315,0.000148223552969,7.9535660916e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.797479389e-05,-0.00013641534315,0.000148223552969,7.9535660916e-05,1,0,2.5,0,506,1
stats,507,6.03730513831e-05,-0.000122790734167,0.000136830072734,7.92865539552e-05,1,0,2.5,0,6.03730513831e-05,-0.000122790734167,0.000136830072734,7.92865539552e-05,1,0,2.5,0,6.03730513831e-05,-0.000122790734167,0.000136830072734,7.92865539552e-05,1,0,2.5,0,6.03730513831e-05,-0.000122790734167,0.000136830072734,7.92865539552e-05,1,0,2.5,0,1,6.03730513831e-05,-0.000122790734167,0.000136830072734,7.92865539552e-05,1,0,2.5,0,6.03730513831e-05,-0.000122790734167,0.000136830072734,7.92865539552e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.03730513831e-05,-0.000122790734167,0.000136830072734,7.92865539552e-05,1,0,2.5,0,507,1
stats,508,6.24633321422e-05,-0.00010960301006,0.000126152634039,7.89975892985e-05,1,0,2.5,0,6.24633321422e-05,-0.00010960301006,0.000126152634039,7.89975892985e-05,1,0,2.5,0,6.24633321422e-05,-0.00010960301006,0.000126152634039,7.89975892985e-05,1,0,2.5,0,6.24633321422e-05,-0.00010960301006,0.000126152634039,7.89975892985e-05,1,0,2.5,0,1,6.24633321422e-05,-0.00010960301006,0.000126152634039,7.89975892985e-05,1,0,2.5,0,6.24633321422e-05,-0.00010960301006,0.000126152634039,7.89975892985e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.24633321422e-05,-0.00010960301006,0.000126152634039,7.89975892985e-05,1,0,2.5,0,508,1
stats,509,6.24003514531e-05,-9.65277213254e-05,0.00011494087812,7.87119133747e-05,1,0,2.5,0,6.24003514531e-05,-9.65277213254e-05,0.00011494087812,7.87119133747e-05,1,0,2.5,0,6.24003514531e-05,-9.65277213254e-05,0.00011494087812,7.87119133747e-05,1,0,2.5,0,6.24003514531e-05,-9.65277213254e-05,0.00011494087812,7.87119133747e-05,1,0,2.5,0,1,6.24003514531e-05,-9.65277213254e-05,0.00011494087812,7.87119133747e-05,1,0,2.5,0,6.24003514531e-05,-9.65277213254e-05,0.00011494087812,7.87119133747e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.24003514531e-05,-9.65277213254e-05,0.00011494087812,7.87119133747e-05,1,0,2.5,0,509,1
stats,510,6.19850470684e-05,-8.47080154927e-05,0.000104964725324,7.85393276601e-05,1,0,2.5,0,6.19850470684e-05,-8.47080154927e-05,0.000104964725324,7.85393276601e-05,1,0,2.5,0,6.19850470684e-05,-8.47080154927e-05,0.000104964725324,7.85393276601e-05,1,0,2.5,0,6.19850470684e-05,-8.47080154927e-05,0.000104964725324,7.85393276601e-05,1,0,2.5,0,1,6.19850470684e-05,-8.47080154927e-05,0.000104964725324,7.85393276601e-05,1,0,2.5,0,6.19850470684e-05,-8.47080154927e-05,0.000104964725324,7.85393276601e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.19850470684e-05,-8.47080154927e-05,0.000104964725324,7.85393276601e-05,1,0,2.5,0,510,1
stats,511,6.11765281064e-05,-6.88674481353e-05,9.21156533877e-05,7.79473703005e-05,1,0,2.5,0,6.11765281064e-05,-6.88674481353e-05,9.21156533877e-05,7.79473703005e-05,1,0,2.5,0,6.11765281064e-05,-6.88674481353e-05,9.21156533877e-05,7.79473703005e-05,1,0,2.5,0,6.11765281064e-05,-6.88674481353e-05,9.21156533877e-05,7.79473703005e-05,1,0,2.5,0,1,6.11765281064e-05,-6.88674481353e-05,9.21156533877e-05,7.79473703005e-05,1,0,2.5,0,6.11765281064e-05,-6.88674481353e-05,9.21156533877e-05,7.79473703005e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.11765281064e-05,-6.88674481353e-05,9.21156533877e-05,7.79473703005e-05,1,0,2.5,0,511,1
stats,512,6.05578534305e-05,-5.51636258024e-05,8.19162960397e-05,7.75286534918e-05,1,0,2.5,0,6.05578534305e-05,-5.51636258024e-05,8.19162960397e-05,7.75286534918e-05,1,0,2.5,0,6.05578534305e-05,-5.51636258024e-05,8.19162960397e-05,7.75286534918e-05,1,0,2.5,0,6.05578534305e-05,-5.51636258024e-05,8.19162960397e-05,7.75286534918e-05,1,0,2.5,0,1,6.05578534305e-05,-5.51636258024e-05,8.19162960397e-05,7.75286534918e-05,1,0,2.5,0,6.05578534305e-05,-5.51636258024e-05,8.19162960397e-05,7.75286534918e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.05578534305e-05,-5.51636258024e-05,8.19162960397e-05,7.75286534918e-05,1,0,2.5,0,512,1
stats,513,5.89337614656e-05,-4.34304602095e-05,7.32078769943e-05,7.72338462411e-05,1,0,2.5,0,5.89337614656e-05,-4.34304602095e-05,7.32078769943e-05,7.72338462411e-05,1,0,2.5,0,5.89337614656e-05,-4.34304602095e-05,7.32078769943e-05,7.72338462411e-05,1,0,2.5,0,5.89337614656e-05,-4.34304602095e-05,7.32078769943e-05,7.72338462411e-05,1,0,2.5,0,1,5.89337614656e-05,-4.34304602095e-05,7.32078769943e-05,7.72338462411e-05,1,0,2.5,0,5.89337614656e-05,-4.34304602095e-05,7.32078769943e-05,7.72338462411e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.89337614656e-05,-4.34304602095e-05,7.32078769943e-05,7.72338462411e-05,1,0,2.5,0,513,1
stats,514,5.55933147552e-05,-3.52823226422e-05,6.58442004351e-05,7.7190779848e-05,1,0,2.5,0,5.55933147552e-05,-3.52823226422e-05,6.58442004351e-05,7.7190779848e-05,1,0,2.5,0,5.55933147552e-05,-3.52823226422e-05,6.58442004351e-05,7.7190779848e-05,1,0,2.5,0,5.55933147552e-05,-3.52823226422e-05,6.58442004351e-05,7.7190779848e-05,1,0,2.5,0,1,5.55933147552e-05,-3.52823226422e-05,6.58442004351e-05,7.7190779848e-05,1,0,2.5,0,5.55933147552e-05,-3.52823226422e-05,6.58442004351e-05,7.7190779848e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.55933147552e-05,-3.52823226422e-05,6.58442004351e-05,7.7190779848e-05,1,0,2.5,0,514,1
stats,515,5.27454249095e-05,-2.25154053624e-05,5.73500074097e-05,7.66494777054e-05,1,0,2.5,0,5.27454249095e-05,-2.25154053624e-05,5.73500074097e-05,7.66494777054e-05,1,0,2.5,0,5.27454249095e-05,-2.25154053624e-05,5.73500074097e-05,7.66494777054e-05,1,0,2.5,0,5.27454249095e-05,-2.25154053624e-05,5.73500074097e-05,7.66494777054e-05,1,0,2.5,0,1,5.27454249095e-05,-2.25154053624e-05,5.73500074097e-05,7.66494777054e-05,1,0,2.5,0,5.27454249095e-05,-2.25154053624e-05,5.73500074097e-05,7.66494777054e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.27454249095e-05,-2.25154053624e-05,5.73500074097e-05,7.66494777054e-05,1,0,2.5,0,515,1
stats,516,4.86941935378e-05,-5.92675132793e-06,4.90535494464e-05,7.55973960622e-05,1,0,2.5,0,4.86941935378e-05,-5.92675132793e-06,4.90535494464e-05,7.55973960622e-05,1,0,2.5,0,4.86941935378e-05,-5.92675132793e-06,4.90535494464e-05,7.55973960622e-05,1,0,2.5,0,4.86941935378e-05,-5.92675132793e-06,4.90535494464e-05,7.55973960622e-05,1,0,2.5,0,1,4.86941935378e-05,-5.92675132793e-06,4.90535494464e-05,7.55973960622e-05,1,0,2.5,0,4.86941935378e-05,-5.92675132793e-06,4.90535494464e-05,7.55973960622e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.86941935378e-05,-5.92675132793e-06,4.90535494464e-05,7.55973960622e-05,1,0,2.5,0,516,1
stats,517,4.36916525359e-05,1.30893465666e-06,4.37112539657e-05,7.53847198212e-05,1,0,2.5,0,4.36916525359e-05,1.30893465666e-06,4.37112539657e-05,7.53847198212e-05,1,0,2.5,0,4.36916525359e-05,1.30893465666e-06,4.37112539657e-05,7.53847198212e-05,1,0,2.5,0,4.36916525359e-05,1.30893465666e-06,4.37112539657e-05,7.53847198212e-05,1,0,2.5,0,1,4.36916525359e-05,1.30893465666e-06,4.37112539657e-05,7.53847198212e-05,1,0,2.5,0,4.36916525359e-05,1.30893465666e-06,4.37112539657e-05,7.53847198212e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.36916525359e-05,1.30893465666e-06,4.37112539657e-05,7.53847198212e-05,1,0,2.5,0,517,1
stats,518,3.95856259274e-05,4.9877667152e-06,3.98986157961e-05,7.56346125854e-05,1,0,2.5,0,3.95856259274e-05,4.9877667152e-06,3.98986157961e-05,7.56346125854e-05,1,0,2.5,0,3.95856259274e-05,4.9877667152e-06,3.98986157961e-05,7.56346125854e-05,1,0,2.5,0,3.95856259274e-05,4.9877667152e-06,3.98986157961e-05,7.56346125854e-05,1,0,2.5,0,1,3.95856259274e-05,4.9877667152e-06,3.98986157961e-05,7.56346125854e-05,1,0,2.5,0,3.95856259274e-05,4.9877667152e-06,3.98986157961e-05,7.56346125854e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.95856259274e-05,4.9877667152e-06,3.98986157961e-05,7.56346125854e-05,1,0,2.5,0,518,1
stats,519,3.54668336513e-05,-4.10789169791e-07,3.54692128894e-05,7.67146339058e-05,1,0,2.5,0,3.54668336513e-05,-4.10789169791e-07,3.54692128894e-05,7.67146339058e-05,1,0,2.5,0,3.54668336513e-05,-4.10789169791e-07,3.54692128894e-05,7.67146339058e-05,1,0,2.5,0,3.54668336513e-05,-4.10789169791e-07,3.54692128894e-05,7.67146339058e-05,1,0,2.5,0,1,3.54668336513e-05,-4.10789169791e-07,3.54692128894e-05,7.67146339058e-05,1,0,2.5,0,3.54668336513e-05,-4.10789169791e-07,3.54692128894e-05,7.67146339058e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.54668336513e-05,-4.10789169791e-07,3.54692128894e-05,7.67146339058e-05,1,0,2.5,0,519,1
stats,520,3.27228008246e-05,7.83748237154e-06,3.36482953571e-05,7.64314609114e-05,1,0,2.5,0,3.27228008246e-05,7.83748237154e-06,3.36482953571e-05,7.64314609114e-05,1,0,2.5,0,3.27228008246e-05,7.83748237154e-06,3.36482953571e-05,7.64314609114e-05,1,0,2.5,0,3.27228008246e-05,7.83748237154e-06,3.36482953571e-05,7.64314609114e-05,1,0,2.5,0,1,3.27228008246e-05,7.83748237154e-06,3.36482953571e-05,7.64314609114e-05,1,0,2.5,0,3.27228008246e-05,7.83748237154e-06,3.36482953571e-05,7.64314609114e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.27228008246e-05,7.83748237154e-06,3.36482953571e-05,7.64314609114e-05,1,0,2.5,0,520,1
stats,521,2.82399505522e-05,9.41593771131e-06,2.97683509416e-05,7.66749944887e-05,1,0,2.5,0,2.82399505522e-05,9.41593771131e-06,2.97683509416e-05,7.66749944887e-05,1,0,2.5,0,2.82399505522e-05,9.41593771131e-06,2.97683509416e-05,7.66749944887e-05,1,0,2.5,0,2.82399505522e-05,9.41593771131e-06,2.97683509416e-05,7.66749944887e-05,1,0,2.5,0,1,2.82399505522e-05,9.41593771131e-06,2.97683509416e-05,7.66749944887e-05,1,0,2.5,0,2.82399505522e-05,9.41593771131e-06,2.97683509416e-05,7.66749944887e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.82399505522e-05,9.41593771131e-06,2.97683509416e-05,7.66749944887e-05,1,0,2.5,0,521,1
stats,522,2.42499627348e-05,4.81817733089e-06,2.47239877353e-05,7.76147571742e-05,1,0,2.5,0,2.42499627348e-05,4.81817733089e-06,2.47239877353e-05,7.76147571742e-05,1,0,2.5,0,2.42499627348e-05,4.81817733089e-06,2.47239877353e-05,7.76147571742e-05,1,0,2.5,0,2.42499627348e-05,4.81817733089e-06,2.47239877353e-05,7.76147571742e-05,1,0,2.5,0,1,2.42499627348e-05,4.81817733089e-06,2.47239877353e-05,7.76147571742e-05,1,0,2.5,0,2.42499627348e-05,4.81817733089e-06,2.47239877353e-05,7.76147571742e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.42499627348e-05,4.81817733089e-06,2.47239877353e-05,7.76147571742e-05,1,0,2.5,0,522,1
stats,523,2.06305503525e-05,-6.31151351627e-06,2.15744021261e-05,7.90678241174e-05,1,0,2.5,0,2.06305503525e-05,-6.31151351627e-06,2.15744021261e-05,7.90678241174e-05,1,0,2.5,0,2.06305503525e-05,-6.31151351627e-06,2.15744021261e-05,7.90678241174e-05,1,0,2.5,0,2.06305503525e-05,-6.31151351627e-06,2.15744021261e-05,7.90678241174e-05,1,0,2.5,0,1,2.06305503525e-05,-6.31151351627e-06,2.15744021261e-05,7.90678241174e-05,1,0,2.5,0,2.06305503525e-05,-6.31151351627e-06,2.15744021261e-05,7.90678241174e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.06305503525e-05,-6.31151351627e-06,2.15744021261e-05,7.90678241174e-05,1,0,2.5,0,523,1
stats,524,1.87368223123e-05,-1.19867017929e-05,2.22429662244e-05,8.01226269687e-05,1,0,2.5,0,1.87368223123e-05,-1.19867017929e-05,2.22429662244e-05,8.01226269687e-05,1,0,2.5,0,1.87368223123e-05,-1.19867017929e-05,2.22429662244e-05,8.01226269687e-05,1,0,2.5,0,1.87368223123e-05,-1.19867017929e-05,2.22429662244e-05,8.01226269687e-05,1,0,2.5,0,1,1.87368223123e-05,-1.19867017929e-05,2.22429662244e-05,8.01226269687e-05,1,0,2.5,0,1.87368223123e-05,-1.19867017929e-05,2.22429662244e-05,8.01226269687e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.87368223123e-05,-1.19867017929e-05,2.22429662244e-05,8.01226269687e-05,1,0,2.5,0,524,1
stats,525,1.81551040441e-05,-2.03525887628e-05,2.72733504971e-05,8.14114973764e-05,1,0,2.5,0,1.81551040441e-05,-2.03525887628e-05,2.72733504971e-05,8.14114973764e-05,1,0,2.5,0,1.81551040441e-05,-2.03525887628e-05,2.72733504971e-05,8.14114973764e-05,1,0,2.5,0,1.81551040441e-05,-2.03525887628e-05,2.72733504971e-05,8.14114973764e-05,1,0,2.5,0,1,1.81551040441e-05,-2.03525887628e-05,2.72733504971e-05,8.14114973764e-05,1,0,2.5,0,1.81551040441e-05,-2.03525887628e-05,2.72733504971e-05,8.14114973764e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.81551040441e-05,-2.03525887628e-05,2.72733504971e-05,8.14114973764e-05,1,0,2.5,0,525,1
stats,526,1.46698148455e-05,-2.69643296633e-05,3.06965557684e-05,8.28668489703e-05,1,0,2.5,0,1.46698148455e-05,-2.69643296633e-05,3.06965557684e-05,8.28668489703e-05,1,0,2.5,0,1.46698148455e-05,-2.69643296633e-05,3.06965557684e-05,8.28668489703e-05,1,0,2.5,0,1.46698148455e-05,-2.69643296633e-05,3.06965557684e-05,8.28668489703e-05,1,0,2.5,0,1,1.46698148455e-05,-2.69643296633e-05,3.06965557684e-05,8.28668489703e-05,1,0,2.5,0,1.46698148455e-05,-2.69643296633e-05,3.06965557684e-05,8.28668489703e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.46698148455e-05,-2.69643296633e-05,3.06965557684e-05,8.28668489703e-05,1,0,2.5,0,526,1
stats,527,1.03103502624e-05,-3.57031058229e-05,3.71620117221e-05,8.44152164063e-05,1,0,2.5,0,1.03103502624e-05,-3.57031058229e-05,3.71620117221e-05,8.44152164063e-05,1,0,2.5,0,1.03103502624e-05,-3.57031058229e-05,3.71620117221e-05,8.44152164063e-05,1,0,2.5,0,1.03103502624e-05,-3.57031058229e-05,3.71620117221e-05,8.44152164063e-05,1,0,2.5,0,1,1.03103502624e-05,-3.57031058229e-05,3.71620117221e-05,8.44152164063e-05,1,0,2.5,0,1.03103502624e-05,-3.57031058229e-05,3.71620117221e-05,8.44152164063e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.03103502624e-05,-3.57031058229e-05,3.71620117221e-05,8.44152164063e-05,1,0,2.5,0,527,1
stats,528,7.16149043001e-06,-5.11417456437e-05,5.16407308169e-05,8.64787361934e-05,1,0,2.5,0,7.16149043001e-06,-5.11417456437e-05,5.16407308169e-05,8.64787361934e-05,1,0,2.5,0,7.16149043001e-06,-5.11417456437e-05,5.16407308169e-05,8.64787361934e-05,1,0,2.5,0,7.16149043001e-06,-5.11417456437e-05,5.16407308169e-05,8.64787361934e-05,1,0,2.5,0,1,7.16149043001e-06,-5.11417456437e-05,5.16407308169e-05,8.64787361934e-05,1,0,2.5,0,7.16149043001e-06,-5.11417456437e-05,5.16407308169e-05,8.64787361934e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.16149043001e-06,-5.11417456437e-05,5.16407308169e-05,8.64787361934e-05,1,0,2.5,0,528,1
stats,529,5.9776452872e-06,-6.58757344354e-05,6.61463855067e-05,8.87003407115e-05,1,0,2.5,0,5.9776452872e-06,-6.58757344354e-05,6.61463855067e-05,8.87003407115e-05,1,0,2.5,0,5.9776452872e-06,-6.58757344354e-05,6.61463855067e-05,8.87003407115e-05,1,0,2.5,0,5.9776452872e-06,-6.58757344354e-05,6.61463855067e-05,8.87003407115e-05,1,0,2.5,0,1,5.9776452872e-06,-6.58757344354e-05,6.61463855067e-05,8.87003407115e-05,1,0,2.5,0,5.9776452872e-06,-6.58757344354e-05,6.61463855067e-05,8.87003407115e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.9776452872e-06,-6.58757344354e-05,6.61463855067e-05,8.87003407115e-05,1,0,2.5,0,529,1
stats,530,7.94006518845e-06,-8.92106327228e-05,8.95632838365e-05,9.17815923458e-05,1,0,2.5,0,7.94006518845e-06,-8.92106327228e-05,8.95632838365e-05,9.17815923458e-05,1,0,2.5,0,7.94006518845e-06,-8.92106327228e-05,8.95632838365e-05,9.17815923458e-05,1,0,2.5,0,7.94006518845e-06,-8.92106327228e-05,8.95632838365e-05,9.17815923458e-05,1,0,2.5,0,1,7.94006518845e-06,-8.92106327228e-05,8.95632838365e-05,9.17815923458e-05,1,0,2.5,0,7.94006518845e-06,-8.92106327228e-05,8.95632838365e-05,9.17815923458e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.94006518845e-06,-8.92106327228e-05,8.95632838365e-05,9.17815923458e-05,1,0,2.5,0,530,1
stats,531,6.85307668391e-06,-0.000110765446152,0.000110977242002,9.50508547248e-05,1,0,2.5,0,6.85307668391e-06,-0.000110765446152,0.000110977242002,9.50508547248e-05,1,0,2.5,0,6.85307668391e-06,-0.000110765446152,0.000110977242002,9.50508547248e-05,1,0,2.5,0,6.85307668391e-06,-0.000110765446152,0.000110977242002,9.50508547248e-05,1,0,2.5,0,1,6.85307668391e-06,-0.000110765446152,0.000110977242002,9.50508547248e-05,1,0,2.5,0,6.85307668391e-06,-0.000110765446152,0.000110977242002,9.50508547248e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.85307668391e-06,-0.000110765446152,0.000110977242002,9.50508547248e-05,1,0,2.5,0,531,1
stats,532,5.52717938263e-06,-0.000133070920128,0.00013318566198,9.85482693068e-05,1,0,2.5,0,5.52717938263e-06,-0.000133070920128,0.00013318566198,9.85482693068e-05,1,0,2.5,0,5.52717938263e-06,-0.000133070920128,0.00013318566198,9.85482693068e-05,1,0,2.5,0,5.52717938263e-06,-0.000133070920128,0.00013318566198,9.85482693068e-05,1,0,2.5,0,1,5.52717938263e-06,-0.000133070920128,0.00013318566198,9.85482693068e-05,1,0,2.5,0,5.52717938263e-06,-0.000133070920128,0.00013318566198,9.85482693068e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.52717938263e-06,-0.000133070920128,0.00013318566198,9.85482693068e-05,1,0,2.5,0,532,1
stats,533,4.15572822021e-06,-0.000151189975441,0.000151247077156,0.000101688427094,1,0,2.5,0,4.15572822021e-06,-0.000151189975441,0.000151247077156,0.000101688427094,1,0,2.5,0,4.15572822021e-06,-0.000151189975441,0.000151247077156,0.000101688427094,1,0,2.5,0,4.15572822021e-06,-0.000151189975441,0.000151247077156,0.000101688427094,1,0,2.5,0,1,4.15572822021e-06,-0.000151189975441,0.000151247077156,0.000101688427094,1,0,2.5,0,4.15572822021e-06,-0.000151189975441,0.000151247077156,0.000101688427094,1,0,2.5,0,0,0,0,0,0,0,0,0,4.15572822021e-06,-0.000151189975441,0.000151247077156,0.000101688427094,1,0,2.5,0,533,1
stats,534,5.61429533263e-06,-0.000178979287739,0.000179067326826,0.0001058244452,1,0,2.5,0,5.61429533263e-06,-0.000178979287739,0.000179067326826,0.0001058244452,1,0,2.5,0,5.61429533263e-06,-0.000178979287739,0.000179067326826,0.0001058244452,1,0,2.5,0,5.61429533263e-06,-0.000178979287739,0.000179067326826,0.0001058244452,1,0,2.5,0,1,5.61429533263e-06,-0.000178979287739,0.000179067326826,0.0001058244452,1,0,2.5,0,5.61429533263e-06,-0.000178979287739,0.000179067326826,0.0001058244452,1,0,2.5,0,0,0,0,0,0,0,0,0,5.61429533263e-06,-0.000178979287739,0.000179067326826,0.0001058244452,1,0,2.5,0,534,1
stats,535,1.00178158391e-05,-0.000210302823689,0.000210541285924,0.000110349144961,1,0,2.5,0,1.00178158391e-05,-0.000210302823689,0.000210541285924,0.000110349144961,1,0,2.5,0,1.00178158391e-05,-0.000210302823689,0.000210541285924,0.000110349144961,1,0,2.5,0,1.00178158391e-05,-0.000210302823689,0.000210541285924,0.000110349144961,1,0,2.5,0,1,1.00178158391e-05,-0.000210302823689,0.000210541285924,0.000110349144961,1,0,2.5,0,1.00178158391e-05,-0.000210302823689,0.000210541285924,0.000110349144961,1,0,2.5,0,0,0,0,0,0,0,0,0,1.00178158391e-05,-0.000210302823689,0.000210541285924,0.000110349144961,1,0,2.5,0,535,1
stats,536,1.32363920784e-05,-0.000241345711402,0.000241708403337,0.000115316317533,1,0,2.5,0,1.32363920784e-05,-0.000241345711402,0.000241708403337,0.000115316317533,1,0,2.5,0,1.32363920784e-05,-0.000241345711402,0.000241708403337,0.000115316317533,1,0,2.5,0,1.32363920784e-05,-0.000241345711402,0.000241708403337,0.000115316317533,1,0,2.5,0,1,1.32363920784e-05,-0.000241345711402,0.000241708403337,0.000115316317533,1,0,2.5,0,1.32363920784e-05,-0.000241345711402,0.000241708403337,0.000115316317533,1,0,2.5,0,0,0,0,0,0,0,0,0,1.32363920784e-05,-0.000241345711402,0.000241708403337,0.000115316317533,1,0,2.5,0,536,1
stats,537,1.40337278935e-05,-0.000272787292488,0.000273148034466,0.000120758231787,1,0,2.5,0,1.40337278935e-05,-0.000272787292488,0.000273148034466,0.000120758231787,1,0,2.5,0,1.40337278935e-05,-0.000272787292488,0.000273148034466,0.000120758231787,1,0,2.5,0,1.40337278935e-05,-0.000272787292488,0.000273148034466,0.000120758231787,1,0,2.5,0,1,1.40337278935e-05,-0.000272787292488,0.000273148034466,0.000120758231787,1,0,2.5,0,1.40337278935e-05,-0.000272787292488,0.000273148034466,0.000120758231787,1,0,2.5,0,0,0,0,0,0,0,0,0,1.40337278935e-05,-0.000272787292488,0.000273148034466,0.000120758231787,1,0,2.5,0,537,1
stats,538,1.64877110365e-05,-0.000304701650748,0.000305147405015,0.000126319326228,1,0,2.5,0,1.64877110365e-05,-0.000304701650748,0.000305147405015,0.000126319326228,1,0,2.5,0,1.64877110365e-05,-0.000304701650748,0.000305147405015,0.000126319326228,1,0,2.5,0,1.64877110365e-05,-0.000304701650748,0.000305147405015,0.000126319326228,1,0,2.5,0,1,1.64877110365e-05,-0.000304701650748,0.000305147405015,0.000126319326228,1,0,2.5,0,1.64877110365e-05,-0.000304701650748,0.000305147405015,0.000126319326228,1,0,2.5,0,0,0,0,0,0,0,0,0,1.64877110365e-05,-0.000304701650748,0.000305147405015,0.000126319326228,1,0,2.5,0,538,1
stats,539,2.0551166017e-05,-0.000341820210451,0.000342437444488,0.000132404224132,1,0,2.5,0,2.0551166017e-05,-0.000341820210451,0.000342437444488,0.000132404224132,1,0,2.5,0,2.0551166017e-05,-0.000341820210451,0.000342437444488,0.000132404224132,1,0,2.5,0,2.0551166017e-05,-0.000341820210451,0.000342437444488,0.000132404224132,1,0,2.5,0,1,2.0551166017e-05,-0.000341820210451,0.000342437444488,0.000132404224132,1,0,2.5,0,2.0551166017e-05,-0.000341820210451,0.000342437444488,0.000132404224132,1,0,2.5,0,0,0,0,0,0,0,0,0,2.0551166017e-05,-0.000341820210451,0.000342437444488,0.000132404224132,1,0,2.5,0,539,1
stats,540,2.86117629003e-05,-0.000383123784559,0.000384190672776,0.000139007373946,1,0,2.5,0,2.86117629003e-05,-0.000383123784559,0.000384190672776,0.000139007373946,1,0,2.5,0,2.86117629003e-05,-0.000383123784559,0.000384190672776,0.000139007373946,1,0,2.5,0,2.86117629003e-05,-0.000383123784559,0.000384190672776,0.000139007373946,1,0,2.5,0,1,2.86117629003e-05,-0.000383123784559,0.000384190672776,0.000139007373946,1,0,2.5,0,2.86117629003e-05,-0.000383123784559,0.000384190672776,0.000139007373946,1,0,2.5,0,0,0,0,0,0,0,0,0,2.86117629003e-05,-0.000383123784559,0.000384190672776,0.000139007373946,1,0,2.5,0,540,1
stats,541,3.57616372639e-05,-0.000422645069193,0.000424155325163,0.000146126913023,1,0,2.5,0,3.57616372639e-05,-0.000422645069193,0.000424155325163,0.000146126913023,1,0,2.5,0,3.57616372639e-05,-0.000422645069193,0.000424155325163,0.000146126913023,1,0,2.5,0,3.57616372639e-05,-0.000422645069193,0.000424155325163,0.000146126913023,1,0,2.5,0,1,3.57616372639e-05,-0.000422645069193,0.000424155325163,0.000146126913023,1,0,2.5,0,3.57616372639e-05,-0.000422645069193,0.000424155325163,0.000146126913023,1,0,2.5,0,0,0,0,0,0,0,0,0,3.57616372639e-05,-0.000422645069193,0.000424155325163,0.000146126913023,1,0,2.5,0,541,1
stats,542,4.01617326133e-05,-0.000464790733531,0.000466522644274,0.000153948465595,1,0,2.5,0,4.01617326133e-05,-0.000464790733531,0.000466522644274,0.000153948465595,1,0,2.5,0,4.01617326133e-05,-0.000464790733531,0.000466522644274,0.000153948465595,1,0,2.5,0,4.01617326133e-05,-0.000464790733531,0.000466522644274,0.000153948465595,1,0,2.5,0,1,4.01617326133e-05,-0.000464790733531,0.000466522644274,0.000153948465595,1,0,2.5,0,4.01617326133e-05,-0.000464790733531,0.000466522644274,0.000153948465595,1,0,2.5,0,0,0,0,0,0,0,0,0,4.01617326133e-05,-0.000464790733531,0.000466522644274,0.000153948465595,1,0,2.5,0,542,1
stats,543,4.69735859951e-05,-0.000504473224282,0.00050665542949,0.000161738164024,1,0,2.5,0,4.69735859951e-05,-0.000504473224282,0.00050665542949,0.000161738164024,1,0,2.5,0,4.69735859951e-05,-0.000504473224282,0.00050665542949,0.000161738164024,1,0,2.5,0,4.69735859951e-05,-0.000504473224282,0.00050665542949,0.000161738164024,1,0,2.5,0,1,4.69735859951e-05,-0.000504473224282,0.00050665542949,0.000161738164024,1,0,2.5,0,4.69735859951e-05,-0.000504473224282,0.00050665542949,0.000161738164024,1,0,2.5,0,0,0,0,0,0,0,0,0,4.69735859951e-05,-0.000504473224282,0.00050665542949,0.000161738164024,1,0,2.5,0,543,1
stats,544,5.58023857593e-05,-0.00055279181106,0.000555601203814,0.00017025260604,1,0,2.5,0,5.58023857593e-05,-0.00055279181106,0.000555601203814,0.00017025260604,1,0,2.5,0,5.58023857593e-05,-0.00055279181106,0.000555601203814,0.00017025260604,1,0,2.5,0,5.58023857593e-05,-0.00055279181106,0.000555601203814,0.00017025260604,1,0,2.5,0,1,5.58023857593e-05,-0.00055279181106,0.000555601203814,0.00017025260604,1,0,2.5,0,5.58023857593e-05,-0.00055279181106,0.000555601203814,0.00017025260604,1,0,2.5,0,0,0,0,0,0,0,0,0,5.58023857593e-05,-0.00055279181106,0.000555601203814,0.00017025260604,1,0,2.5,0,544,1
stats,545,6.99320953572e-05,-0.000604928587563,0.000608957372606,0.000179389942787,1,0,2.5,0,6.99320953572e-05,-0.000604928587563,0.000608957372606,0.000179389942787,1,0,2.5,0,6.99320953572e-05,-0.000604928587563,0.000608957372606,0.000179389942787,1,0,2.5,0,6.99320953572e-05,-0.000604928587563,0.000608957372606,0.000179389942787,1,0,2.5,0,1,6.99320953572e-05,-0.000604928587563,0.000608957372606,0.000179389942787,1,0,2.5,0,6.99320953572e-05,-0.000604928587563,0.000608957372606,0.000179389942787,1,0,2.5,0,0,0,0,0,0,0,0,0,6.99320953572e-05,-0.000604928587563,0.000608957372606,0.000179389942787,1,0,2.5,0,545,1
stats,546,8.32984078443e-05,-0.000652732502203,0.00065802608151,0.000189034704817,1,0,2.5,0,8.32984078443e-05,-0.000652732502203,0.00065802608151,0.000189034704817,1,0,2.5,0,8.32984078443e-05,-0.000652732502203,0.00065802608151,0.000189034704817,1,0,2.5,0,8.32984078443e-05,-0.000652732502203,0.00065802608151,0.000189034704817,1,0,2.5,0,1,8.32984078443e-05,-0.000652732502203,0.00065802608151,0.000189034704817,1,0,2.5,0,8.32984078443e-05,-0.000652732502203,0.00065802608151,0.000189034704817,1,0,2.5,0,0,0,0,0,0,0,0,0,8.32984078443e-05,-0.000652732502203,0.00065802608151,0.000189034704817,1,0,2.5,0,546,1
stats,547,8.8927365141e-05,-0.000697223527823,0.000702871766407,0.000199168134714,1,0,2.5,0,8.8927365141e-05,-0.000697223527823,0.000702871766407,0.000199168134714,1,0,2.5,0,8.8927365141e-05,-0.000697223527823,0.000702871766407,0.000199168134714,1,0,2.5,0,8.8927365141e-05,-0.000697223527823,0.000702871766407,0.000199168134714,1,0,2.5,0,1,8.8927365141e-05,-0.000697223527823,0.000702871766407,0.000199168134714,1,0,2.5,0,8.8927365141e-05,-0.000697223527823,0.000702871766407,0.000199168134714,1,0,2.5,0,0,0,0,0,0,0,0,0,8.8927365141e-05,-0.000697223527823,0.000702871766407,0.000199168134714,1,0,2.5,0,547,1
stats,548,0.000101837591501,-0.00074476498412,0.000751695246436,0.000209185483982,1,0,2.5,0,0.000101837591501,-0.00074476498412,0.000751695246436,0.000209185483982,1,0,2.5,0,0.000101837591501,-0.00074476498412,0.000751695246436,0.000209185483982,1,0,2.5,0,0.000101837591501,-0.00074476498412,0.000751695246436,0.000209185483982,1,0,2.5,0,1,0.000101837591501,-0.00074476498412,0.000751695246436,0.000209185483982,1,0,2.5,0,0.000101837591501,-0.00074476498412,0.000751695246436,0.000209185483982,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000101837591501,-0.00074476498412,0.000751695246436,0.000209185483982,1,0,2.5,0,548,1
stats,549,0.000117968404084,-0.000793614075519,0.000802333990578,0.000219464840484,1,0,2.5,0,0.000117968404084,-0.000793614075519,0.000802333990578,0.000219464840484,1,0,2.5,0,0.000117968404084,-0.000793614075519,0.000802333990578,0.000219464840484,1,0,2.5,0,0.000117968404084,-0.000793614075519,0.000802333990578,0.000219464840484,1,0,2.5,0,1,0.000117968404084,-0.000793614075519,0.000802333990578,0.000219464840484,1,0,2.5,0,0.000117968404084,-0.000793614075519,0.000802333990578,0.000219464840484,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000117968404084,-0.000793614075519,0.000802333990578,0.000219464840484,1,0,2.5,0,549,1
stats,550,0.000139892756124,-0.000856238184497,0.000867590832058,0.000230915073189,1,0,2.5,0,0.000139892756124,-0.000856238184497,0.000867590832058,0.000230915073189,1,0,2.5,0,0.000139892756124,-0.000856238184497,0.000867590832058,0.000230915073189,1,0,2.5,0,0.000139892756124,-0.000856238184497,0.000867590832058,0.000230915073189,1,0,2.5,0,1,0.000139892756124,-0.000856238184497,0.000867590832058,0.000230915073189,1,0,2.5,0,0.000139892756124,-0.000856238184497,0.000867590832058,0.000230915073189,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000139892756124,-0.000856238184497,0.000867590832058,0.000230915073189,1,0,2.5,0,550,1
stats,551,0.000155548332259,-0.000906622793991,0.000919869635254,0.000242992711719,1,0,2.5,0,0.000155548332259,-0.000906622793991,0.000919869635254,0.000242992711719,1,0,2.5,0,0.000155548332259,-0.000906622793991,0.000919869635254,0.000242992711719,1,0,2.5,0,0.000155548332259,-0.000906622793991,0.000919869635254,0.000242992711719,1,0,2.5,0,1,0.000155548332259,-0.000906622793991,0.000919869635254,0.000242992711719,1,0,2.5,0,0.000155548332259,-0.000906622793991,0.000919869635254,0.000242992711719,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000155548332259,-0.000906622793991,0.000919869635254,0.000242992711719,1,0,2.5,0,551,1
stats,552,0.000168537488207,-0.000962355756201,0.000977002317086,0.000255853228737,1,0,2.5,0,0.000168537488207,-0.000962355756201,0.000977002317086,0.000255853228737,1,0,2.5,0,0.000168537488207,-0.000962355756201,0.000977002317086,0.000255853228737,1,0,2.5,0,0.000168537488207,-0.000962355756201,0.000977002317086,0.000255853228737,1,0,2.5,0,1,0.000168537488207,-0.000962355756201,0.000977002317086,0.000255853228737,1,0,2.5,0,0.000168537488207,-0.000962355756201,0.000977002317086,0.000255853228737,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000168537488207,-0.000962355756201,0.000977002317086,0.000255853228737,1,0,2.5,0,552,1
stats,553,0.000186477846,-0.00100726657547,0.00102438265458,0.000267827388598,1,0,2.5,0,0.000186477846,-0.00100726657547,0.00102438265458,0.000267827388598,1,0,2.5,0,0.000186477846,-0.00100726657547,0.00102438265458,0.000267827388598,1,0,2.5,0,0.000186477846,-0.00100726657547,0.00102438265458,0.000267827388598,1,0,2.5,0,1,0.000186477846,-0.00100726657547,0.00102438265458,0.000267827388598,1,0,2.5,0,0.000186477846,-0.00100726657547,0.00102438265458,0.000267827388598,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000186477846,-0.00100726657547,0.00102438265458,0.000267827388598,1,0,2.5,0,553,1
stats,554,0.000207002056413,-0.00105358858127,0.00107373122592,0.000279700412648,1,0,2.5,0,0.000207002056413,-0.00105358858127,0.00107373122592,0.000279700412648,1,0,2.5,0,0.000207002056413,-0.00105358858127,0.00107373122592,0.000279700412648,1,0,2.5,0,0.000207002056413,-0.00105358858127,0.00107373122592,0.000279700412648,1,0,2.5,0,1,0.000207002056413,-0.00105358858127,0.00107373122592,0.000279700412648,1,0,2.5,0,0.000207002056413,-0.00105358858127,0.00107373122592,0.000279700412648,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000207002056413,-0.00105358858127,0.00107373122592,0.000279700412648,1,0,2.5,0,554,1
stats,555,0.000227756929235,-0.00112240191083,0.0011452769395,0.000293886259897,1,0,2.5,0,0.000227756929235,-0.00112240191083,0.0011452769395,0.000293886259897,1,0,2.5,0,0.000227756929235,-0.00112240191083,0.0011452769395,0.000293886259897,1,0,2.5,0,0.000227756929235,-0.00112240191083,0.0011452769395,0.000293886259897,1,0,2.5,0,1,0.000227756929235,-0.00112240191083,0.0011452769395,0.000293886259897,1,0,2.5,0,0.000227756929235,-0.00112240191083,0.0011452769395,0.000293886259897,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000227756929235,-0.00112240191083,0.0011452769395,0.000293886259897,1,0,2.5,0,555,1
stats,556,0.000251466059126,-0.00118555431254,0.00121192994993,0.000308949762257,1,0,2.5,0,0.000251466059126,-0.00118555431254,0.00121192994993,0.000308949762257,1,0,2.5,0,0.000251466059126,-0.00118555431254,0.00121192994993,0.000308949762257,1,0,2.5,0,0.000251466059126,-0.00118555431254,0.00121192994993,0.000308949762257,1,0,2.5,0,1,0.000251466059126,-0.00118555431254,0.00121192994993,0.000308949762257,1,0,2.5,0,0.000251466059126,-0.00118555431254,0.00121192994993,0.000308949762257,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000251466059126,-0.00118555431254,0.00121192994993,0.000308949762257,1,0,2.5,0,556,1
stats,557,0.000280209293123,-0.00124724034686,0.00127832929138,0.000324330991134,1,0,2.5,0,0.000280209293123,-0.00124724034686,0.00127832929138,0.000324330991134,1,0,2.5,0,0.000280209293123,-0.00124724034686,0.00127832929138,0.000324330991134,1,0,2.5,0,0.000280209293123,-0.00124724034686,0.00127832929138,0.000324330991134,1,0,2.5,0,1,0.000280209293123,-0.00124724034686,0.00127832929138,0.000324330991134,1,0,2.5,0,0.000280209293123,-0.00124724034686,0.00127832929138,0.000324330991134,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000280209293123,-0.00124724034686,0.00127832929138,0.000324330991134,1,0,2.5,0,557,1
stats,558,0.000312320364174,-0.00129205244593,0.00132926425431,0.000338226993335,1,0,2.5,0,0.000312320364174,-0.00129205244593,0.00132926425431,0.000338226993335,1,0,2.5,0,0.000312320364174,-0.00129205244593,0.00132926425431,0.000338226993335,1,0,2.5,0,0.000312320364174,-0.00129205244593,0.00132926425431,0.000338226993335,1,0,2.5,0,1,0.000312320364174,-0.00129205244593,0.00132926425431,0.000338226993335,1,0,2.5,0,0.000312320364174,-0.00129205244593,0.00132926425431,0.000338226993335,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000312320364174,-0.00129205244593,0.00132926425431,0.000338226993335,1,0,2.5,0,558,1
stats,559,0.000332645431627,-0.00134098471608,0.00138162693474,0.000353021227056,1,0,2.5,0,0.000332645431627,-0.00134098471608,0.00138162693474,0.000353021227056,1,0,2.5,0,0.000332645431627,-0.00134098471608,0.00138162693474,0.000353021227056,1,0,2.5,0,0.000332645431627,-0.00134098471608,0.00138162693474,0.000353021227056,1,0,2.5,0,1,0.000332645431627,-0.00134098471608,0.00138162693474,0.000353021227056,1,0,2.5,0,0.000332645431627,-0.00134098471608,0.00138162693474,0.000353021227056,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000332645431627,-0.00134098471608,0.00138162693474,0.000353021227056,1,0,2.5,0,559,1
stats,560,0.000359372643288,-0.00140047806781,0.00144585187081,0.000368899811292,1,0,2.5,0,0.000359372643288,-0.00140047806781,0.00144585187081,0.000368899811292,1,0,2.5,0,0.000359372643288,-0.00140047806781,0.00144585187081,0.000368899811292,1,0,2.5,0,0.000359372643288,-0.00140047806781,0.00144585187081,0.000368899811292,1,0,2.5,0,1,0.000359372643288,-0.00140047806781,0.00144585187081,0.000368899811292,1,0,2.5,0,0.000359372643288,-0.00140047806781,0.00144585187081,0.000368899811292,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000359372643288,-0.00140047806781,0.00144585187081,0.000368899811292,1,0,2.5,0,560,1
stats,561,0.000390553876059,-0.00145872193389,0.00151009997353,0.000385473336792,1,0,2.5,0,0.000390553876059,-0.00145872193389,0.00151009997353,0.000385473336792,1,0,2.5,0,0.000390553876059,-0.00145872193389,0.00151009997353,0.000385473336792,1,0,2.5,0,0.000390553876059,-0.00145872193389,0.00151009997353,0.000385473336792,1,0,2.5,0,1,0.000390553876059,-0.00145872193389,0.00151009997353,0.000385473336792,1,0,2.5,0,0.000390553876059,-0.00145872193389,0.00151009997353,0.000385473336792,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000390553876059,-0.00145872193389,0.00151009997353,0.000385473336792,1,0,2.5,0,561,1
stats,562,0.000418451032601,-0.00151269393973,0.00156950450037,0.000402220524848,1,0,2.5,0,0.000418451032601,-0.00151269393973,0.00156950450037,0.000402220524848,1,0,2.5,0,0.000418451032601,-0.00151269393973,0.00156950450037,0.000402220524848,1,0,2.5,0,0.000418451032601,-0.00151269393973,0.00156950450037,0.000402220524848,1,0,2.5,0,1,0.000418451032601,-0.00151269393973,0.00156950450037,0.000402220524848,1,0,2.5,0,0.000418451032601,-0.00151269393973,0.00156950450037,0.000402220524848,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000418451032601,-0.00151269393973,0.00156950450037,0.000402220524848,1,0,2.5,0,562,1
stats,563,0.000438535789726,-0.00157212791964,0.0016321457224,0.00042047232273,1,0,2.5,0,0.000438535789726,-0.00157212791964,0.0016321457224,0.00042047232273,1,0,2.5,0,0.000438535789726,-0.00157212791964,0.0016321457224,0.00042047232273,1,0,2.5,0,0.000438535789726,-0.00157212791964,0.0016321457224,0.00042047232273,1,0,2.5,0,1,0.000438535789726,-0.00157212791964,0.0016321457224,0.00042047232273,1,0,2.5,0,0.000438535789726,-0.00157212791964,0.0016321457224,0.00042047232273,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000438535789726,-0.00157212791964,0.0016321457224,0.00042047232273,1,0,2.5,0,563,1
stats,564,0.000467090518214,-0.00161506456789,0.0016812516842,0.000436767470092,1,0,2.5,0,0.000467090518214,-0.00161506456789,0.0016812516842,0.000436767470092,1,0,2.5,0,0.000467090518214,-0.00161506456789,0.0016812516842,0.000436767470092,1,0,2.5,0,0.000467090518214,-0.00161506456789,0.0016812516842,0.000436767470092,1,0,2.5,0,1,0.000467090518214,-0.00161506456789,0.0016812516842,0.000436767470092,1,0,2.5,0,0.000467090518214,-0.00161506456789,0.0016812516842,0.000436767470092,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000467090518214,-0.00161506456789,0.0016812516842,0.000436767470092,1,0,2.5,0,564,1
stats,565,0.000501883449033,-0.00167423253879,0.00174783915281,0.000454527849797,1,0,2.5,0,0.000501883449033,-0.00167423253879,0.00174783915281,0.000454527849797,1,0,2.5,0,0.000501883449033,-0.00167423253879,0.00174783915281,0.000454527849797,1,0,2.5,0,0.000501883449033,-0.00167423253879,0.00174783915281,0.000454527849797,1,0,2.5,0,1,0.000501883449033,-0.00167423253879,0.00174783915281,0.000454527849797,1,0,2.5,0,0.000501883449033,-0.00167423253879,0.00174783915281,0.000454527849797,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000501883449033,-0.00167423253879,0.00174783915281,0.000454527849797,1,0,2.5,0,565,1
stats,566,0.000543999893125,-0.00173946877476,0.00182254973333,0.000474036118248,1,0,2.5,0,0.000543999893125,-0.00173946877476,0.00182254973333,0.000474036118248,1,0,2.5,0,0.000543999893125,-0.00173946877476,0.00182254973333,0.000474036118248,1,0,2.5,0,0.000543999893125,-0.00173946877476,0.00182254973333,0.000474036118248,1,0,2.5,0,1,0.000543999893125,-0.00173946877476,0.00182254973333,0.000474036118248,1,0,2.5,0,0.000543999893125,-0.00173946877476,0.00182254973333,0.000474036118248,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000543999893125,-0.00173946877476,0.00182254973333,0.000474036118248,1,0,2.5,0,566,1
stats,567,0.000592432974372,-0.00179447012488,0.00188973534387,0.000492501771078,1,0,2.5,0,0.000592432974372,-0.00179447012488,0.00188973534387,0.000492501771078,1,0,2.5,0,0.000592432974372,-0.00179447012488,0.00188973534387,0.000492501771078,1,0,2.5,0,0.000592432974372,-0.00179447012488,0.00188973534387,0.000492501771078,1,0,2.5,0,1,0.000592432974372,-0.00179447012488,0.00188973534387,0.000492501771078,1,0,2.5,0,0.000592432974372,-0.00179447012488,0.00188973534387,0.000492501771078,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000592432974372,-0.00179447012488,0.00188973534387,0.000492501771078,1,0,2.5,0,567,1
stats,568,0.000636750890408,-0.00184705050196,0.00195372640155,0.000511373451445,1,0,2.5,0,0.000636750890408,-0.00184705050196,0.00195372640155,0.000511373451445,1,0,2.5,0,0.000636750890408,-0.00184705050196,0.00195372640155,0.000511373451445,1,0,2.5,0,0.000636750890408,-0.00184705050196,0.00195372640155,0.000511373451445,1,0,2.5,0,1,0.000636750890408,-0.00184705050196,0.00195372640155,0.000511373451445,1,0,2.5,0,0.000636750890408,-0.00184705050196,0.00195372640155,0.000511373451445,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000636750890408,-0.00184705050196,0.00195372640155,0.000511373451445,1,0,2.5,0,568,1
stats,569,0.000670843524858,-0.00189991737716,0.002014874015,0.000531443627551,1,0,2.5,0,0.000670843524858,-0.00189991737716,0.002014874015,0.000531443627551,1,0,2.5,0,0.000670843524858,-0.00189991737716,0.002014874015,0.000531443627551,1,0,2.5,0,0.000670843524858,-0.00189991737716,0.002014874015,0.000531443627551,1,0,2.5,0,1,0.000670843524858,-0.00189991737716,0.002014874015,0.000531443627551,1,0,2.5,0,0.000670843524858,-0.00189991737716,0.002014874015,0.000531443627551,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000670843524858,-0.00189991737716,0.002014874015,0.000531443627551,1,0,2.5,0,569,1
stats,570,0.0007179317181,-0.00192977359984,0.00205899309367,0.000548642361537,1,0,2.5,0,0.0007179317181,-0.00192977359984,0.00205899309367,0.000548642361537,1,0,2.5,0,0.0007179317181,-0.00192977359984,0.00205899309367,0.000548642361537,1,0,2.5,0,0.0007179317181,-0.00192977359984,0.00205899309367,0.000548642361537,1,0,2.5,0,1,0.0007179317181,-0.00192977359984,0.00205899309367,0.000548642361537,1,0,2.5,0,0.0007179317181,-0.00192977359984,0.00205899309367,0.000548642361537,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0007179317181,-0.00192977359984,0.00205899309367,0.000548642361537,1,0,2.5,0,570,1
stats,571,0.000754631648306,-0.00197719410062,0.00211630947888,0.000568206771277,1,0,2.5,0,0.000754631648306,-0.00197719410062,0.00211630947888,0.000568206771277,1,0,2.5,0,0.000754631648306,-0.00197719410062,0.00211630947888,0.000568206771277,1,0,2.5,0,0.000754631648306,-0.00197719410062,0.00211630947888,0.000568206771277,1,0,2.5,0,1,0.000754631648306,-0.00197719410062,0.00211630947888,0.000568206771277,1,0,2.5,0,0.000754631648306,-0.00197719410062,0.00211630947888,0.000568206771277,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000754631648306,-0.00197719410062,0.00211630947888,0.000568206771277,1,0,2.5,0,571,1
stats,572,0.000807179836556,-0.00203627999872,0.00219042808749,0.000589405652136,1,0,2.5,0,0.000807179836556,-0.00203627999872,0.00219042808749,0.000589405652136,1,0,2.5,0,0.000807179836556,-0.00203627999872,0.00219042808749,0.000589405652136,1,0,2.5,0,0.000807179836556,-0.00203627999872,0.00219042808749,0.000589405652136,1,0,2.5,0,1,0.000807179836556,-0.00203627999872,0.00219042808749,0.000589405652136,1,0,2.5,0,0.000807179836556,-0.00203627999872,0.00219042808749,0.000589405652136,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000807179836556,-0.00203627999872,0.00219042808749,0.000589405652136,1,0,2.5,0,572,1
stats,573,0.000849472649861,-0.00208660890348,0.00225289608352,0.000610808434431,1,0,2.5,0,0.000849472649861,-0.00208660890348,0.00225289608352,0.000610808434431,1,0,2.5,0,0.000849472649861,-0.00208660890348,0.00225289608352,0.000610808434431,1,0,2.5,0,0.000849472649861,-0.00208660890348,0.00225289608352,0.000610808434431,1,0,2.5,0,1,0.000849472649861,-0.00208660890348,0.00225289608352,0.000610808434431,1,0,2.5,0,0.000849472649861,-0.00208660890348,0.00225289608352,0.000610808434431,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000849472649861,-0.00208660890348,0.00225289608352,0.000610808434431,1,0,2.5,0,573,1
stats,574,0.000891970761586,-0.00212235865183,0.00230217678472,0.000630875176284,1,0,2.5,0,0.000891970761586,-0.00212235865183,0.00230217678472,0.000630875176284,1,0,2.5,0,0.000891970761586,-0.00212235865183,0.00230217678472,0.000630875176284,1,0,2.5,0,0.000891970761586,-0.00212235865183,0.00230217678472,0.000630875176284,1,0,2.5,0,1,0.000891970761586,-0.00212235865183,0.00230217678472,0.000630875176284,1,0,2.5,0,0.000891970761586,-0.00212235865183,0.00230217678472,0.000630875176284,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000891970761586,-0.00212235865183,0.00230217678472,0.000630875176284,1,0,2.5,0,574,1
stats,575,0.000935880641919,-0.00216651847586,0.00236001587473,0.000652624526992,1,0,2.5,0,0.000935880641919,-0.00216651847586,0.00236001587473,0.000652624526992,1,0,2.5,0,0.000935880641919,-0.00216651847586,0.00236001587473,0.000652624526992,1,0,2.5,0,0.000935880641919,-0.00216651847586,0.00236001587473,0.000652624526992,1,0,2.5,0,1,0.000935880641919,-0.00216651847586,0.00236001587473,0.000652624526992,1,0,2.5,0,0.000935880641919,-0.00216651847586,0.00236001587473,0.000652624526992,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000935880641919,-0.00216651847586,0.00236001587473,0.000652624526992,1,0,2.5,0,575,1
stats,576,0.000986875733361,-0.00220788945444,0.00241840840317,0.000673505477607,1,0,2.5,0,0.000986875733361,-0.00220788945444,0.00241840840317,0.000673505477607,1,0,2.5,0,0.000986875733361,-0.00220788945444,0.00241840840317,0.000673505477607,1,0,2.5,0,0.000986875733361,-0.00220788945444,0.00241840840317,0.000673505477607,1,0,2.5,0,1,0.000986875733361,-0.00220788945444,0.00241840840317,0.000673505477607,1,0,2.5,0,0.000986875733361,-0.00220788945444,0.00241840840317,0.000673505477607,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000986875733361,-0.00220788945444,0.00241840840317,0.000673505477607,1,0,2.5,0,576,1
stats,577,0.0010277798865,-0.00225984537974,0.00248258584179,0.000696992268786,1,0,2.5,0,0.0010277798865,-0.00225984537974,0.00248258584179,0.000696992268786,1,0,2.5,0,0.0010277798865,-0.00225984537974,0.00248258584179,0.000696992268786,1,0,2.5,0,0.0010277798865,-0.00225984537974,0.00248258584179,0.000696992268786,1,0,2.5,0,1,0.0010277798865,-0.00225984537974,0.00248258584179,0.000696992268786,1,0,2.5,0,0.0010277798865,-0.00225984537974,0.00248258584179,0.000696992268786,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0010277798865,-0.00225984537974,0.00248258584179,0.000696992268786,1,0,2.5,0,577,1
stats,578,0.00108943041414,-0.00228073913604,0.00252757384442,0.000715405330993,1,0,2.5,0,0.00108943041414,-0.00228073913604,0.00252757384442,0.000715405330993,1,0,2.5,0,0.00108943041414,-0.00228073913604,0.00252757384442,0.000715405330993,1,0,2.5,0,0.00108943041414,-0.00228073913604,0.00252757384442,0.000715405330993,1,0,2.5,0,1,0.00108943041414,-0.00228073913604,0.00252757384442,0.000715405330993,1,0,2.5,0,0.00108943041414,-0.00228073913604,0.00252757384442,0.000715405330993,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00108943041414,-0.00228073913604,0.00252757384442,0.000715405330993,1,0,2.5,0,578,1
stats,579,0.00115594512317,-0.0022975015454,0.00257191038691,0.000732321001124,1,0,2.5,0,0.00115594512317,-0.0022975015454,0.00257191038691,0.000732321001124,1,0,2.5,0,0.00115594512317,-0.0022975015454,0.00257191038691,0.000732321001124,1,0,2.5,0,0.00115594512317,-0.0022975015454,0.00257191038691,0.000732321001124,1,0,2.5,0,1,0.00115594512317,-0.0022975015454,0.00257191038691,0.000732321001124,1,0,2.5,0,0.00115594512317,-0.0022975015454,0.00257191038691,0.000732321001124,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00115594512317,-0.0022975015454,0.00257191038691,0.000732321001124,1,0,2.5,0,579,1
stats,580,0.00121868366841,-0.00233796541579,0.00263652647845,0.000753733678721,1,0,2.5,0,0.00121868366841,-0.00233796541579,0.00263652647845,0.000753733678721,1,0,2.5,0,0.00121868366841,-0.00233796541579,0.00263652647845,0.000753733678721,1,0,2.5,0,0.00121868366841,-0.00233796541579,0.00263652647845,0.000753733678721,1,0,2.5,0,1,0.00121868366841,-0.00233796541579,0.00263652647845,0.000753733678721,1,0,2.5,0,0.00121868366841,-0.00233796541579,0.00263652647845,0.000753733678721,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00121868366841,-0.00233796541579,0.00263652647845,0.000753733678721,1,0,2.5,0,580,1
stats,581,0.00128871772904,-0.00237856153399,0.00270524458028,0.000776928034611,1,0,2.5,0,0.00128871772904,-0.00237856153399,0.00270524458028,0.000776928034611,1,0,2.5,0,0.00128871772904,-0.00237856153399,0.00270524458028,0.000776928034611,1,0,2.5,0,0.00128871772904,-0.00237856153399,0.00270524458028,0.000776928034611,1,0,2.5,0,1,0.00128871772904,-0.00237856153399,0.00270524458028,0.000776928034611,1,0,2.5,0,0.00128871772904,-0.00237856153399,0.00270524458028,0.000776928034611,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00128871772904,-0.00237856153399,0.00270524458028,0.000776928034611,1,0,2.5,0,581,1
stats,582,0.00136077380739,-0.00241985707544,0.002776223002,0.00079959211871,1,0,2.5,0,0.00136077380739,-0.00241985707544,0.002776223002,0.00079959211871,1,0,2.5,0,0.00136077380739,-0.00241985707544,0.002776223002,0.00079959211871,1,0,2.5,0,0.00136077380739,-0.00241985707544,0.002776223002,0.00079959211871,1,0,2.5,0,1,0.00136077380739,-0.00241985707544,0.002776223002,0.00079959211871,1,0,2.5,0,0.00136077380739,-0.00241985707544,0.002776223002,0.00079959211871,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00136077380739,-0.00241985707544,0.002776223002,0.00079959211871,1,0,2.5,0,582,1
stats,583,0.001439322019,-0.00244838930666,0.00284011592157,0.000819351174869,1,0,2.5,0,0.001439322019,-0.00244838930666,0.00284011592157,0.000819351174869,1,0,2.5,0,0.001439322019,-0.00244838930666,0.00284011592157,0.000819351174869,1,0,2.5,0,0.001439322019,-0.00244838930666,0.00284011592157,0.000819351174869,1,0,2.5,0,1,0.001439322019,-0.00244838930666,0.00284011592157,0.000819351174869,1,0,2.5,0,0.001439322019,-0.00244838930666,0.00284011592157,0.000819351174869,1,0,2.5,0,0,0,0,0,0,0,0,0,0.001439322019,-0.00244838930666,0.00284011592157,0.000819351174869,1,0,2.5,0,583,1
stats,584,0.00152276188601,-0.00247986637987,0.00291007570922,0.000839719665237,1,0,2.5,0,0.00152276188601,-0.00247986637987,0.00291007570922,0.000839719665237,1,0,2.5,0,0.00152276188601,-0.00247986637987,0.00291007570922,0.000839719665237,1,0,2.5,0,0.00152276188601,-0.00247986637987,0.00291007570922,0.000839719665237,1,0,2.5,0,1,0.00152276188601,-0.00247986637987,0.00291007570922,0.000839719665237,1,0,2.5,0,0.00152276188601,-0.00247986637987,0.00291007570922,0.000839719665237,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00152276188601,-0.00247986637987,0.00291007570922,0.000839719665237,1,0,2.5,0,584,1
stats,585,0.00162469339557,-0.00247034896165,0.00295673008077,0.00085370184388,1,0,2.5,0,0.00162469339557,-0.00247034896165,0.00295673008077,0.00085370184388,1,0,2.5,0,0.00162469339557,-0.00247034896165,0.00295673008077,0.00085370184388,1,0,2.5,0,0.00162469339557,-0.00247034896165,0.00295673008077,0.00085370184388,1,0,2.5,0,1,0.00162469339557,-0.00247034896165,0.00295673008077,0.00085370184388,1,0,2.5,0,0.00162469339557,-0.00247034896165,0.00295673008077,0.00085370184388,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00162469339557,-0.00247034896165,0.00295673008077,0.00085370184388,1,0,2.5,0,585,1
stats,586,0.00171298149507,-0.00248195626773,0.00301569444127,0.000868433853611,1,0,2.5,0,0.00171298149507,-0.00248195626773,0.00301569444127,0.000868433853611,1,0,2.5,0,0.00171298149507,-0.00248195626773,0.00301569444127,0.000868433853611,1,0,2.5,0,0.00171298149507,-0.00248195626773,0.00301569444127,0.000868433853611,1,0,2.5,0,1,0.00171298149507,-0.00248195626773,0.00301569444127,0.000868433853611,1,0,2.5,0,0.00171298149507,-0.00248195626773,0.00301569444127,0.000868433853611,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00171298149507,-0.00248195626773,0.00301569444127,0.000868433853611,1,0,2.5,0,586,1
stats,587,0.0017857515486,-0.00247928174213,0.00305544538423,0.000880407635123,1,0,2.5,0,0.0017857515486,-0.00247928174213,0.00305544538423,0.000880407635123,1,0,2.5,0,0.0017857515486,-0.00247928174213,0.00305544538423,0.000880407635123,1,0,2.5,0,0.0017857515486,-0.00247928174213,0.00305544538423,0.000880407635123,1,0,2.5,0,1,0.0017857515486,-0.00247928174213,0.00305544538423,0.000880407635123,1,0,2.5,0,0.0017857515486,-0.00247928174213,0.00305544538423,0.000880407635123,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0017857515486,-0.00247928174213,0.00305544538423,0.000880407635123,1,0,2.5,0,587,1
stats,588,0.0018603153294,-0.00247398158535,0.00309537677094,0.000894019380212,1,0,2.5,0,0.0018603153294,-0.00247398158535,0.00309537677094,0.000894019380212,1,0,2.5,0,0.0018603153294,-0.00247398158535,0.00309537677094,0.000894019380212,1,0,2.5,0,0.0018603153294,-0.00247398158535,0.00309537677094,0.000894019380212,1,0,2.5,0,1,0.0018603153294,-0.00247398158535,0.00309537677094,0.000894019380212,1,0,2.5,0,0.0018603153294,-0.00247398158535,0.00309537677094,0.000894019380212,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0018603153294,-0.00247398158535,0.00309537677094,0.000894019380212,1,0,2.5,0,588,1
stats,589,0.00195209938101,-0.00247951201163,0.00315573625267,0.000906964705791,1,0,2.5,0,0.00195209938101,-0.00247951201163,0.00315573625267,0.000906964705791,1,0,2.5,0,0.00195209938101,-0.00247951201163,0.00315573625267,0.000906964705791,1,0,2.5,0,0.00195209938101,-0.00247951201163,0.00315573625267,0.000906964705791,1,0,2.5,0,1,0.00195209938101,-0.00247951201163,0.00315573625267,0.000906964705791,1,0,2.5,0,0.00195209938101,-0.00247951201163,0.00315573625267,0.000906964705791,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00195209938101,-0.00247951201163,0.00315573625267,0.000906964705791,1,0,2.5,0,589,1
stats,590,0.00202758703381,-0.002461460419,0.00318902754225,0.000914751319215,1,0,2.5,0,0.00202758703381,-0.002461460419,0.00318902754225,0.000914751319215,1,0,2.5,0,0.00202758703381,-0.002461460419,0.00318902754225,0.000914751319215,1,0,2.5,0,0.00202758703381,-0.002461460419,0.00318902754225,0.000914751319215,1,0,2.5,0,1,0.00202758703381,-0.002461460419,0.00318902754225,0.000914751319215,1,0,2.5,0,0.00202758703381,-0.002461460419,0.00318902754225,0.000914751319215,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00202758703381,-0.002461460419,0.00318902754225,0.000914751319215,1,0,2.5,0,590,1
stats,591,0.00210236315615,-0.0024124882184,0.0032000048086,0.000914765405469,1,0,2.5,0,0.00210236315615,-0.0024124882184,0.0032000048086,0.000914765405469,1,0,2.5,0,0.00210236315615,-0.0024124882184,0.0032000048086,0.000914765405469,1,0,2.5,0,0.00210236315615,-0.0024124882184,0.0032000048086,0.000914765405469,1,0,2.5,0,1,0.00210236315615,-0.0024124882184,0.0032000048086,0.000914765405469,1,0,2.5,0,0.00210236315615,-0.0024124882184,0.0032000048086,0.000914765405469,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00210236315615,-0.0024124882184,0.0032000048086,0.000914765405469,1,0,2.5,0,591,1
stats,592,0.00220094341785,-0.0023977837991,0.00325476867147,0.000919318757951,1,0,2.5,0,0.00220094341785,-0.0023977837991,0.00325476867147,0.000919318757951,1,0,2.5,0,0.00220094341785,-0.0023977837991,0.00325476867147,0.000919318757951,1,0,2.5,0,0.00220094341785,-0.0023977837991,0.00325476867147,0.000919318757951,1,0,2.5,0,1,0.00220094341785,-0.0023977837991,0.00325476867147,0.000919318757951,1,0,2.5,0,0.00220094341785,-0.0023977837991,0.00325476867147,0.000919318757951,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00220094341785,-0.0023977837991,0.00325476867147,0.000919318757951,1,0,2.5,0,592,1
stats,593,0.00226688315161,-0.00236944993958,0.00327918468975,0.000922366976738,1,0,2.5,0,0.00226688315161,-0.00236944993958,0.00327918468975,0.000922366976738,1,0,2.5,0,0.00226688315161,-0.00236944993958,0.00327918468975,0.000922366976738,1,0,2.5,0,0.00226688315161,-0.00236944993958,0.00327918468975,0.000922366976738,1,0,2.5,0,1,0.00226688315161,-0.00236944993958,0.00327918468975,0.000922366976738,1,0,2.5,0,0.00226688315161,-0.00236944993958,0.00327918468975,0.000922366976738,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00226688315161,-0.00236944993958,0.00327918468975,0.000922366976738,1,0,2.5,0,593,1
stats,594,0.00231827492826,-0.00232303049415,0.00328190019354,0.000920744147152,1,0,2.5,0,0.00231827492826,-0.00232303049415,0.00328190019354,0.000920744147152,1,0,2.5,0,0.00231827492826,-0.00232303049415,0.00328190019354,0.000920744147152,1,0,2.5,0,0.00231827492826,-0.00232303049415,0.00328190019354,0.000920744147152,1,0,2.5,0,1,0.00231827492826,-0.00232303049415,0.00328190019354,0.000920744147152,1,0,2.5,0,0.00231827492826,-0.00232303049415,0.00328190019354,0.000920744147152,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00231827492826,-0.00232303049415,0.00328190019354,0.000920744147152,1,0,2.5,0,594,1
stats,595,0.00239405338652,-0.0022848835215,0.0033094084356,0.000918267469388,1,0,2.5,0,0.00239405338652,-0.0022848835215,0.0033094084356,0.000918267469388,1,0,2.5,0,0.00239405338652,-0.0022848835215,0.0033094084356,0.000918267469388,1,0,2.5,0,0.00239405338652,-0.0022848835215,0.0033094084356,0.000918267469388,1,0,2.5,0,1,0.00239405338652,-0.0022848835215,0.0033094084356,0.000918267469388,1,0,2.5,0,0.00239405338652,-0.0022848835215,0.0033094084356,0.000918267469388,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00239405338652,-0.0022848835215,0.0033094084356,0.000918267469388,1,0,2.5,0,595,1
stats,596,0.00244690780528,-0.00222221761942,0.00330539094284,0.000910458795261,1,0,2.5,0,0.00244690780528,-0.00222221761942,0.00330539094284,0.000910458795261,1,0,2.5,0,0.00244690780528,-0.00222221761942,0.00330539094284,0.000910458795261,1,0,2.5,0,0.00244690780528,-0.00222221761942,0.00330539094284,0.000910458795261,1,0,2.5,0,1,0.00244690780528,-0.00222221761942,0.00330539094284,0.000910458795261,1,0,2.5,0,0.00244690780528,-0.00222221761942,0.00330539094284,0.000910458795261,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00244690780528,-0.00222221761942,0.00330539094284,0.000910458795261,1,0,2.5,0,596,1
stats,597,0.0024757492356,-0.00214989343658,0.0032789290417,0.000902724044863,1,0,2.5,0,0.0024757492356,-0.00214989343658,0.0032789290417,0.000902724044863,1,0,2.5,0,0.0024757492356,-0.00214989343658,0.0032789290417,0.000902724044863,1,0,2.5,0,0.0024757492356,-0.00214989343658,0.0032789290417,0.000902724044863,1,0,2.5,0,1,0.0024757492356,-0.00214989343658,0.0032789290417,0.000902724044863,1,0,2.5,0,0.0024757492356,-0.00214989343658,0.0032789290417,0.000902724044863,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0024757492356,-0.00214989343658,0.0032789290417,0.000902724044863,1,0,2.5,0,597,1
stats,598,0.00250410335138,-0.00206610024907,0.0032464293763,0.000889544840902,1,0,2.5,0,0.00250410335138,-0.00206610024907,0.0032464293763,0.000889544840902,1,0,2.5,0,0.00250410335138,-0.00206610024907,0.0032464293763,0.000889544840902,1,0,2.5,0,0.00250410335138,-0.00206610024907,0.0032464293763,0.000889544840902,1,0,2.5,0,1,0.00250410335138,-0.00206610024907,0.0032464293763,0.000889544840902,1,0,2.5,0,0.00250410335138,-0.00206610024907,0.0032464293763,0.000889544840902,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00250410335138,-0.00206610024907,0.0032464293763,0.000889544840902,1,0,2.5,0,598,1
stats,599,0.00255135120824,-0.00199752347544,0.00324029219337,0.000877631420735,1,0,2.5,0,0.00255135120824,-0.00199752347544,0.00324029219337,0.000877631420735,1,0,2.5,0,0.00255135120824,-0.00199752347544,0.00324029219337,0.000877631420735,1,0,2.5,0,0.00255135120824,-0.00199752347544,0.00324029219337,0.000877631420735,1,0,2.5,0,1,0.00255135120824,-0.00199752347544,0.00324029219337,0.000877631420735,1,0,2.5,0,0.00255135120824,-0.00199752347544,0.00324029219337,0.000877631420735,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00255135120824,-0.00199752347544,0.00324029219337,0.000877631420735,1,0,2.5,0,599,1
stats,600,0.00256694364361,-0.00191346660722,0.00320164859295,0.000863294058945,1,0,2.5,0,0.00256694364361,-0.00191346660722,0.00320164859295,0.000863294058945,1,0,2.5,0,0.00256694364361,-0.00191346660722,0.00320164859295,0.000863294058945,1,0,2.5,0,0.00256694364361,-0.00191346660722,0.00320164859295,0.000863294058945,1,0,2.5,0,1,0.00256694364361,-0.00191346660722,0.00320164859295,0.000863294058945,1,0,2.5,0,0.00256694364361,-0.00191346660722,0.00320164859295,0.000863294058945,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00256694364361,-0.00191346660722,0.00320164859295,0.000863294058945,1,0,2.5,0,600,1
stats,601,0.00258442992344,-0.00183770759031,0.00317119015381,0.000852756784298,1,0,2.5,0,0.00258442992344,-0.00183770759031,0.00317119015381,0.000852756784298,1,0,2.5,0,0.00258442992344,-0.00183770759031,0.00317119015381,0.000852756784298,1,0,2.5,0,0.00258442992344,-0.00183770759031,0.00317119015381,0.000852756784298,1,0,2.5,0,1,0.00258442992344,-0.00183770759031,0.00317119015381,0.000852756784298,1,0,2.5,0,0.00258442992344,-0.00183770759031,0.00317119015381,0.000852756784298,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00258442992344,-0.00183770759031,0.00317119015381,0.000852756784298,1,0,2.5,0,601,1
stats,602,0.00260826386511,-0.00178567145485,0.00316095910966,0.000840380147565,1,0,2.5,0,0.00260826386511,-0.00178567145485,0.00316095910966,0.000840380147565,1,0,2.5,0,0.00260826386511,-0.00178567145485,0.00316095910966,0.000840380147565,1,0,2.5,0,0.00260826386511,-0.00178567145485,0.00316095910966,0.000840380147565,1,0,2.5,0,1,0.00260826386511,-0.00178567145485,0.00316095910966,0.000840380147565,1,0,2.5,0,0.00260826386511,-0.00178567145485,0.00316095910966,0.000840380147565,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00260826386511,-0.00178567145485,0.00316095910966,0.000840380147565,1,0,2.5,0,602,1
stats,603,0.00260359724052,-0.00171221292112,0.0031161501538,0.000829767843243,1,0,2.5,0,0.00260359724052,-0.00171221292112,0.0031161501538,0.000829767843243,1,0,2.5,0,0.00260359724052,-0.00171221292112,0.0031161501538,0.000829767843243,1,0,2.5,0,0.00260359724052,-0.00171221292112,0.0031161501538,0.000829767843243,1,0,2.5,0,1,0.00260359724052,-0.00171221292112,0.0031161501538,0.000829767843243,1,0,2.5,0,0.00260359724052,-0.00171221292112,0.0031161501538,0.000829767843243,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00260359724052,-0.00171221292112,0.0031161501538,0.000829767843243,1,0,2.5,0,603,1
stats,604,0.00260283146054,-0.00163427519146,0.0030733672902,0.000822267611511,1,0,2.5,0,0.00260283146054,-0.00163427519146,0.0030733672902,0.000822267611511,1,0,2.5,0,0.00260283146054,-0.00163427519146,0.0030733672902,0.000822267611511,1,0,2.5,0,0.00260283146054,-0.00163427519146,0.0030733672902,0.000822267611511,1,0,2.5,0,1,0.00260283146054,-0.00163427519146,0.0030733672902,0.000822267611511,1,0,2.5,0,0.00260283146054,-0.00163427519146,0.0030733672902,0.000822267611511,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00260283146054,-0.00163427519146,0.0030733672902,0.000822267611511,1,0,2.5,0,604,1
stats,605,0.00261471909471,-0.00156481470913,0.00304719549604,0.000814215047285,1,0,2.5,0,0.00261471909471,-0.00156481470913,0.00304719549604,0.000814215047285,1,0,2.5,0,0.00261471909471,-0.00156481470913,0.00304719549604,0.000814215047285,1,0,2.5,0,0.00261471909471,-0.00156481470913,0.00304719549604,0.000814215047285,1,0,2.5,0,1,0.00261471909471,-0.00156481470913,0.00304719549604,0.000814215047285,1,0,2.5,0,0.00261471909471,-0.00156481470913,0.00304719549604,0.000814215047285,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00261471909471,-0.00156481470913,0.00304719549604,0.000814215047285,1,0,2.5,0,605,1
stats,606,0.00262520764954,-0.00150547432713,0.00302624655887,0.000804013805464,1,0,2.5,0,0.00262520764954,-0.00150547432713,0.00302624655887,0.000804013805464,1,0,2.5,0,0.00262520764954,-0.00150547432713,0.00302624655887,0.000804013805464,1,0,2.5,0,0.00262520764954,-0.00150547432713,0.00302624655887,0.000804013805464,1,0,2.5,0,1,0.00262520764954,-0.00150547432713,0.00302624655887,0.000804013805464,1,0,2.5,0,0.00262520764954,-0.00150547432713,0.00302624655887,0.000804013805464,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00262520764954,-0.00150547432713,0.00302624655887,0.000804013805464,1,0,2.5,0,606,1
stats,607,0.00262304162607,-0.00144016940612,0.00299239624292,0.000792690203525,1,0,2.5,0,0.00262304162607,-0.00144016940612,0.00299239624292,0.000792690203525,1,0,2.5,0,0.00262304162607,-0.00144016940612,0.00299239624292,0.000792690203525,1,0,2.5,0,0.00262304162607,-0.00144016940612,0.00299239624292,0.000792690203525,1,0,2.5,0,1,0.00262304162607,-0.00144016940612,0.00299239624292,0.000792690203525,1,0,2.5,0,0.00262304162607,-0.00144016940612,0.00299239624292,0.000792690203525,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00262304162607,-0.00144016940612,0.00299239624292,0.000792690203525,1,0,2.5,0,607,1
stats,608,0.00265310099348,-0.0013923413353,0.00299625750631,0.000788155128248,1,0,2.5,0,0.00265310099348,-0.0013923413353,0.00299625750631,0.000788155128248,1,0,2.5,0,0.00265310099348,-0.0013923413353,0.00299625750631,0.000788155128248,1,0,2.5,0,0.00265310099348,-0.0013923413353,0.00299625750631,0.000788155128248,1,0,2.5,0,1,0.00265310099348,-0.0013923413353,0.00299625750631,0.000788155128248,1,0,2.5,0,0.00265310099348,-0.0013923413353,0.00299625750631,0.000788155128248,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00265310099348,-0.0013923413353,0.00299625750631,0.000788155128248,1,0,2.5,0,608,1
stats,609,0.00265518482774,-0.00134163140319,0.0029748918023,0.000785449286923,1,0,2.5,0,0.00265518482774,-0.00134163140319,0.0029748918023,0.000785449286923,1,0,2.5,0,0.00265518482774,-0.00134163140319,0.0029748918023,0.000785449286923,1,0,2.5,0,0.00265518482774,-0.00134163140319,0.0029748918023,0.000785449286923,1,0,2.5,0,1,0.00265518482774,-0.00134163140319,0.0029748918023,0.000785449286923,1,0,2.5,0,0.00265518482774,-0.00134163140319,0.0029748918023,0.000785449286923,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00265518482774,-0.00134163140319,0.0029748918023,0.000785449286923,1,0,2.5,0,609,1
stats,610,0.00264348252676,-0.00129939627368,0.00294557819143,0.00078323087655,1,0,2.5,0,0.00264348252676,-0.00129939627368,0.00294557819143,0.00078323087655,1,0,2.5,0,0.00264348252676,-0.00129939627368,0.00294557819143,0.00078323087655,1,0,2.5,0,0.00264348252676,-0.00129939627368,0.00294557819143,0.00078323087655,1,0,2.5,0,1,0.00264348252676,-0.00129939627368,0.00294557819143,0.00078323087655,1,0,2.5,0,0.00264348252676,-0.00129939627368,0.00294557819143,0.00078323087655,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00264348252676,-0.00129939627368,0.00294557819143,0.00078323087655,1,0,2.5,0,610,1
stats,611,0.00267864111811,-0.00128430128098,0.00297061400488,0.000787896511611,1,0,2.5,0,0.00267864111811,-0.00128430128098,0.00297061400488,0.000787896511611,1,0,2.5,0,0.00267864111811,-0.00128430128098,0.00297061400488,0.000787896511611,1,0,2.5,0,0.00267864111811,-0.00128430128098,0.00297061400488,0.000787896511611,1,0,2.5,0,1,0.00267864111811,-0.00128430128098,0.00297061400488,0.000787896511611,1,0,2.5,0,0.00267864111811,-0.00128430128098,0.00297061400488,0.000787896511611,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00267864111811,-0.00128430128098,0.00297061400488,0.000787896511611,1,0,2.5,0,611,1
stats,612,0.00271866912954,-0.00127376697492,0.00300227315165,0.000799830595497,1,0,2.5,0,0.00271866912954,-0.00127376697492,0.00300227315165,0.000799830595497,1,0,2.5,0,0.00271866912954,-0.00127376697492,0.00300227315165,0.000799830595497,1,0,2.5,0,0.00271866912954,-0.00127376697492,0.00300227315165,0.000799830595497,1,0,2.5,0,1,0.00271866912954,-0.00127376697492,0.00300227315165,0.000799830595497,1,0,2.5,0,0.00271866912954,-0.00127376697492,0.00300227315165,0.000799830595497,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00271866912954,-0.00127376697492,0.00300227315165,0.000799830595497,1,0,2.5,0,612,1
stats,613,0.00272507406771,-0.00127576082014,0.00300891906954,0.000811554957181,1,0,2.5,0,0.00272507406771,-0.00127576082014,0.00300891906954,0.000811554957181,1,0,2.5,0,0.00272507406771,-0.00127576082014,0.00300891906954,0.000811554957181,1,0,2.5,0,0.00272507406771,-0.00127576082014,0.00300891906954,0.000811554957181,1,0,2.5,0,1,0.00272507406771,-0.00127576082014,0.00300891906954,0.000811554957181,1,0,2.5,0,0.00272507406771,-0.00127576082014,0.00300891906954,0.000811554957181,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00272507406771,-0.00127576082014,0.00300891906954,0.000811554957181,1,0,2.5,0,613,1
stats,614,0.00275041139685,-0.00131475680973,0.00304849934764,0.000821815337986,1,0,2.5,0,0.00275041139685,-0.00131475680973,0.00304849934764,0.000821815337986,1,0,2.5,0,0.00275041139685,-0.00131475680973,0.00304849934764,0.000821815337986,1,0,2.5,0,0.00275041139685,-0.00131475680973,0.00304849934764,0.000821815337986,1,0,2.5,0,1,0.00275041139685,-0.00131475680973,0.00304849934764,0.000821815337986,1,0,2.5,0,0.00275041139685,-0.00131475680973,0.00304849934764,0.000821815337986,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00275041139685,-0.00131475680973,0.00304849934764,0.000821815337986,1,0,2.5,0,614,1
stats,615,0.00280263461173,-0.00137106073089,0.00312002701685,0.000845008646138,1,0,2.5,0,0.00280263461173,-0.00137106073089,0.00312002701685,0.000845008646138,1,0,2.5,0,0.00280263461173,-0.00137106073089,0.00312002701685,0.000845008646138,1,0,2.5,0,0.00280263461173,-0.00137106073089,0.00312002701685,0.000845008646138,1,0,2.5,0,1,0.00280263461173,-0.00137106073089,0.00312002701685,0.000845008646138,1,0,2.5,0,0.00280263461173,-0.00137106073089,0.00312002701685,0.000845008646138,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00280263461173,-0.00137106073089,0.00312002701685,0.000845008646138,1,0,2.5,0,615,1
stats,616,0.0028895130381,-0.00143252126873,0.00322512048297,0.000879516010173,1,0,2.5,0,0.0028895130381,-0.00143252126873,0.00322512048297,0.000879516010173,1,0,2.5,0,0.0028895130381,-0.00143252126873,0.00322512048297,0.000879516010173,1,0,2.5,0,0.0028895130381,-0.00143252126873,0.00322512048297,0.000879516010173,1,0,2.5,0,1,0.0028895130381,-0.00143252126873,0.00322512048297,0.000879516010173,1,0,2.5,0,0.0028895130381,-0.00143252126873,0.00322512048297,0.000879516010173,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0028895130381,-0.00143252126873,0.00322512048297,0.000879516010173,1,0,2.5,0,616,1
stats,617,0.00294151087292,-0.0015194141306,0.00331075605936,0.000908212154172,1,0,2.5,0,0.00294151087292,-0.0015194141306,0.00331075605936,0.000908212154172,1,0,2.5,0,0.00294151087292,-0.0015194141306,0.00331075605936,0.000908212154172,1,0,2.5,0,0.00294151087292,-0.0015194141306,0.00331075605936,0.000908212154172,1,0,2.5,0,1,0.00294151087292,-0.0015194141306,0.00331075605936,0.000908212154172,1,0,2.5,0,0.00294151087292,-0.0015194141306,0.00331075605936,0.000908212154172,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00294151087292,-0.0015194141306,0.00331075605936,0.000908212154172,1,0,2.5,0,617,1
stats,618,0.00298083899543,-0.00165725464467,0.00341055635363,0.000939736957662,1,0,2.5,0,0.00298083899543,-0.00165725464467,0.00341055635363,0.000939736957662,1,0,2.5,0,0.00298083899543,-0.00165725464467,0.00341055635363,0.000939736957662,1,0,2.5,0,0.00298083899543,-0.00165725464467,0.00341055635363,0.000939736957662,1,0,2.5,0,1,0.00298083899543,-0.00165725464467,0.00341055635363,0.000939736957662,1,0,2.5,0,0.00298083899543,-0.00165725464467,0.00341055635363,0.000939736957662,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00298083899543,-0.00165725464467,0.00341055635363,0.000939736957662,1,0,2.5,0,618,1
stats,619,0.00308245862834,-0.00182143750135,0.00358038907871,0.000983800389804,1,0,2.5,0,0.00308245862834,-0.00182143750135,0.00358038907871,0.000983800389804,1,0,2.5,0,0.00308245862834,-0.00182143750135,0.00358038907871,0.000983800389804,1,0,2.5,0,0.00308245862834,-0.00182143750135,0.00358038907871,0.000983800389804,1,0,2.5,0,1,0.00308245862834,-0.00182143750135,0.00358038907871,0.000983800389804,1,0,2.5,0,0.00308245862834,-0.00182143750135,0.00358038907871,0.000983800389804,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00308245862834,-0.00182143750135,0.00358038907871,0.000983800389804,1,0,2.5,0,619,1
stats,620,0.00321764545515,-0.00199666712433,0.00378680904396,0.0010337093845,1,0,2.5,0,0.00321764545515,-0.00199666712433,0.00378680904396,0.0010337093845,1,0,2.5,0,0.00321764545515,-0.00199666712433,0.00378680904396,0.0010337093845,1,0,2.5,0,0.00321764545515,-0.00199666712433,0.00378680904396,0.0010337093845,1,0,2.5,0,1,0.00321764545515,-0.00199666712433,0.00378680904396,0.0010337093845,1,0,2.5,0,0.00321764545515,-0.00199666712433,0.00378680904396,0.0010337093845,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00321764545515,-0.00199666712433,0.00378680904396,0.0010337093845,1,0,2.5,0,620,1
stats,621,0.00333251827396,-0.00219489843585,0.00399039546028,0.00108332326636,1,0,2.5,0,0.00333251827396,-0.00219489843585,0.00399039546028,0.00108332326636,1,0,2.5,0,0.00333251827396,-0.00219489843585,0.00399039546028,0.00108332326636,1,0,2.5,0,0.00333251827396,-0.00219489843585,0.00399039546028,0.00108332326636,1,0,2.5,0,1,0.00333251827396,-0.00219489843585,0.00399039546028,0.00108332326636,1,0,2.5,0,0.00333251827396,-0.00219489843585,0.00399039546028,0.00108332326636,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00333251827396,-0.00219489843585,0.00399039546028,0.00108332326636,1,0,2.5,0,621,1
stats,622,0.0034646387212,-0.00235575879924,0.00418966822326,0.00113775790669,1,0,2.5,0,0.0034646387212,-0.00235575879924,0.00418966822326,0.00113775790669,1,0,2.5,0,0.0034646387212,-0.00235575879924,0.00418966822326,0.00113775790669,1,0,2.5,0,0.0034646387212,-0.00235575879924,0.00418966822326,0.00113775790669,1,0,2.5,0,1,0.0034646387212,-0.00235575879924,0.00418966822326,0.00113775790669,1,0,2.5,0,0.0034646387212,-0.00235575879924,0.00418966822326,0.00113775790669,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0034646387212,-0.00235575879924,0.00418966822326,0.00113775790669,1,0,2.5,0,622,1
stats,623,0.00364307849668,-0.00262281298637,0.00448900554329,0.00120888766833,1,0,2.5,0,0.00364307849668,-0.00262281298637,0.00448900554329,0.00120888766833,1,0,2.5,0,0.00364307849668,-0.00262281298637,0.00448900554329,0.00120888766833,1,0,2.5,0,0.00364307849668,-0.00262281298637,0.00448900554329,0.00120888766833,1,0,2.5,0,1,0.00364307849668,-0.00262281298637,0.00448900554329,0.00120888766833,1,0,2.5,0,0.00364307849668,-0.00262281298637,0.00448900554329,0.00120888766833,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00364307849668,-0.00262281298637,0.00448900554329,0.00120888766833,1,0,2.5,0,623,1
stats,624,0.00384960393421,-0.00298128719442,0.0048690373078,0.00129362987354,1,0,2.5,0,0.00384960393421,-0.00298128719442,0.0048690373078,0.00129362987354,1,0,2.5,0,0.00384960393421,-0.00298128719442,0.0048690373078,0.00129362987354,1,0,2.5,0,0.00384960393421,-0.00298128719442,0.0048690373078,0.00129362987354,1,0,2.5,0,1,0.00384960393421,-0.00298128719442,0.0048690373078,0.00129362987354,1,0,2.5,0,0.00384960393421,-0.00298128719442,0.0048690373078,0.00129362987354,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00384960393421,-0.00298128719442,0.0048690373078,0.00129362987354,1,0,2.5,0,624,1
stats,625,0.00403777090833,-0.00327260768972,0.0051974565722,0.00136682135053,1,0,2.5,0,0.00403777090833,-0.00327260768972,0.0051974565722,0.00136682135053,1,0,2.5,0,0.00403777090833,-0.00327260768972,0.0051974565722,0.00136682135053,1,0,2.5,0,0.00403777090833,-0.00327260768972,0.0051974565722,0.00136682135053,1,0,2.5,0,1,0.00403777090833,-0.00327260768972,0.0051974565722,0.00136682135053,1,0,2.5,0,0.00403777090833,-0.00327260768972,0.0051974565722,0.00136682135053,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00403777090833,-0.00327260768972,0.0051974565722,0.00136682135053,1,0,2.5,0,625,1
stats,626,0.00425669969991,-0.00364441005513,0.00560367899016,0.00145111663733,1,0,2.5,0,0.00425669969991,-0.00364441005513,0.00560367899016,0.00145111663733,1,0,2.5,0,0.00425669969991,-0.00364441005513,0.00560367899016,0.00145111663733,1,0,2.5,0,0.00425669969991,-0.00364441005513,0.00560367899016,0.00145111663733,1,0,2.5,0,1,0.00425669969991,-0.00364441005513,0.00560367899016,0.00145111663733,1,0,2.5,0,0.00425669969991,-0.00364441005513,0.00560367899016,0.00145111663733,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00425669969991,-0.00364441005513,0.00560367899016,0.00145111663733,1,0,2.5,0,626,1
stats,627,0.00454151630402,-0.00406513130292,0.00609513418749,0.00155049550813,1,0,2.5,0,0.00454151630402,-0.00406513130292,0.00609513418749,0.00155049550813,1,0,2.5,0,0.00454151630402,-0.00406513130292,0.00609513418749,0.00155049550813,1,0,2.5,0,0.00454151630402,-0.00406513130292,0.00609513418749,0.00155049550813,1,0,2.5,0,1,0.00454151630402,-0.00406513130292,0.00609513418749,0.00155049550813,1,0,2.5,0,0.00454151630402,-0.00406513130292,0.00609513418749,0.00155049550813,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00454151630402,-0.00406513130292,0.00609513418749,0.00155049550813,1,0,2.5,0,627,1
stats,628,0.00481502059847,-0.00438371347263,0.00651163328439,0.00164359202608,1,0,2.5,0,0.00481502059847,-0.00438371347263,0.00651163328439,0.00164359202608,1,0,2.5,0,0.00481502059847,-0.00438371347263,0.00651163328439,0.00164359202608,1,0,2.5,0,0.00481502059847,-0.00438371347263,0.00651163328439,0.00164359202608,1,0,2.5,0,1,0.00481502059847,-0.00438371347263,0.00651163328439,0.00164359202608,1,0,2.5,0,0.00481502059847,-0.00438371347263,0.00651163328439,0.00164359202608,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00481502059847,-0.00438371347263,0.00651163328439,0.00164359202608,1,0,2.5,0,628,1
stats,629,0.00515757547691,-0.0049034464173,0.00711648585275,0.00176680414006,1,0,2.5,0,0.00515757547691,-0.0049034464173,0.00711648585275,0.00176680414006,1,0,2.5,0,0.00515757547691,-0.0049034464173,0.00711648585275,0.00176680414006,1,0,2.5,0,0.00515757547691,-0.0049034464173,0.00711648585275,0.00176680414006,1,0,2.5,0,1,0.00515757547691,-0.0049034464173,0.00711648585275,0.00176680414006,1,0,2.5,0,0.00515757547691,-0.0049034464173,0.00711648585275,0.00176680414006,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00515757547691,-0.0049034464173,0.00711648585275,0.00176680414006,1,0,2.5,0,629,1
stats,630,0.00549578014761,-0.00546902511269,0.00775331119075,0.00188459013589,1,0,2.5,0,0.00549578014761,-0.00546902511269,0.00775331119075,0.00188459013589,1,0,2.5,0,0.00549578014761,-0.00546902511269,0.00775331119075,0.00188459013589,1,0,2.5,0,0.00549578014761,-0.00546902511269,0.00775331119075,0.00188459013589,1,0,2.5,0,1,0.00549578014761,-0.00546902511269,0.00775331119075,0.00188459013589,1,0,2.5,0,0.00549578014761,-0.00546902511269,0.00775331119075,0.00188459013589,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00549578014761,-0.00546902511269,0.00775331119075,0.00188459013589,1,0,2.5,0,630,1
stats,631,0.00591842317954,-0.00610454333946,0.0085025401786,0.00201985822059,1,0,2.5,0,0.00591842317954,-0.00610454333946,0.0085025401786,0.00201985822059,1,0,2.5,0,0.00591842317954,-0.00610454333946,0.0085025401786,0.00201985822059,1,0,2.5,0,0.00591842317954,-0.00610454333946,0.0085025401786,0.00201985822059,1,0,2.5,0,1,0.00591842317954,-0.00610454333946,0.0085025401786,0.00201985822059,1,0,2.5,0,0.00591842317954,-0.00610454333946,0.0085025401786,0.00201985822059,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00591842317954,-0.00610454333946,0.0085025401786,0.00201985822059,1,0,2.5,0,631,1
stats,632,0.0063417670317,-0.00663691014051,0.00917968340218,0.00215225038119,1,0,2.5,0,0.0063417670317,-0.00663691014051,0.00917968340218,0.00215225038119,1,0,2.5,0,0.0063417670317,-0.00663691014051,0.00917968340218,0.00215225038119,1,0,2.5,0,0.0063417670317,-0.00663691014051,0.00917968340218,0.00215225038119,1,0,2.5,0,1,0.0063417670317,-0.00663691014051,0.00917968340218,0.00215225038119,1,0,2.5,0,0.0063417670317,-0.00663691014051,0.00917968340218,0.00215225038119,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0063417670317,-0.00663691014051,0.00917968340218,0.00215225038119,1,0,2.5,0,632,1
stats,633,0.00682083889842,-0.00711592333391,0.00985698774457,0.00228385534137,1,0,2.5,0,0.00682083889842,-0.00711592333391,0.00985698774457,0.00228385534137,1,0,2.5,0,0.00682083889842,-0.00711592333391,0.00985698774457,0.00228385534137,1,0,2.5,0,0.00682083889842,-0.00711592333391,0.00985698774457,0.00228385534137,1,0,2.5,0,1,0.00682083889842,-0.00711592333391,0.00985698774457,0.00228385534137,1,0,2.5,0,0.00682083889842,-0.00711592333391,0.00985698774457,0.00228385534137,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00682083889842,-0.00711592333391,0.00985698774457,0.00228385534137,1,0,2.5,0,633,1
stats,634,0.00723633309826,-0.00763864116743,0.0105220414698,0.00240958086215,1,0,2.5,0,0.00723633309826,-0.00763864116743,0.0105220414698,0.00240958086215,1,0,2.5,0,0.00723633309826,-0.00763864116743,0.0105220414698,0.00240958086215,1,0,2.5,0,0.00723633309826,-0.00763864116743,0.0105220414698,0.00240958086215,1,0,2.5,0,1,0.00723633309826,-0.00763864116743,0.0105220414698,0.00240958086215,1,0,2.5,0,0.00723633309826,-0.00763864116743,0.0105220414698,0.00240958086215,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00723633309826,-0.00763864116743,0.0105220414698,0.00240958086215,1,0,2.5,0,634,1
stats,635,0.00769928144291,-0.00821488257498,0.0112589178607,0.00254958728328,1,0,2.5,0,0.00769928144291,-0.00821488257498,0.0112589178607,0.00254958728328,1,0,2.5,0,0.00769928144291,-0.00821488257498,0.0112589178607,0.00254958728328,1,0,2.5,0,0.00769928144291,-0.00821488257498,0.0112589178607,0.00254958728328,1,0,2.5,0,1,0.00769928144291,-0.00821488257498,0.0112589178607,0.00254958728328,1,0,2.5,0,0.00769928144291,-0.00821488257498,0.0112589178607,0.00254958728328,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00769928144291,-0.00821488257498,0.0112589178607,0.00254958728328,1,0,2.5,0,635,1
stats,636,0.00829762965441,-0.00888219848275,0.0121550038457,0.00272419769317,1,0,2.5,0,0.00829762965441,-0.00888219848275,0.0121550038457,0.00272419769317,1,0,2.5,0,0.00829762965441,-0.00888219848275,0.0121550038457,0.00272419769317,1,0,2.5,0,0.00829762965441,-0.00888219848275,0.0121550038457,0.00272419769317,1,0,2.5,0,1,0.00829762965441,-0.00888219848275,0.0121550038457,0.00272419769317,1,0,2.5,0,0.00829762965441,-0.00888219848275,0.0121550038457,0.00272419769317,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00829762965441,-0.00888219848275,0.0121550038457,0.00272419769317,1,0,2.5,0,636,1
stats,637,0.00893623754382,-0.00960282888263,0.01311757043,0.00289931125008,1,0,2.5,0,0.00893623754382,-0.00960282888263,0.01311757043,0.00289931125008,1,0,2.5,0,0.00893623754382,-0.00960282888263,0.01311757043,0.00289931125008,1,0,2.5,0,0.00893623754382,-0.00960282888263,0.01311757043,0.00289931125008,1,0,2.5,0,1,0.00893623754382,-0.00960282888263,0.01311757043,0.00289931125008,1,0,2.5,0,0.00893623754382,-0.00960282888263,0.01311757043,0.00289931125008,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00893623754382,-0.00960282888263,0.01311757043,0.00289931125008,1,0,2.5,0,637,1
stats,638,0.00955702085048,-0.0103516774252,0.0140887852758,0.00307519943453,1,0,2.5,0,0.00955702085048,-0.0103516774252,0.0140887852758,0.00307519943453,1,0,2.5,0,0.00955702085048,-0.0103516774252,0.0140887852758,0.00307519943453,1,0,2.5,0,0.00955702085048,-0.0103516774252,0.0140887852758,0.00307519943453,1,0,2.5,0,1,0.00955702085048,-0.0103516774252,0.0140887852758,0.00307519943453,1,0,2.5,0,0.00955702085048,-0.0103516774252,0.0140887852758,0.00307519943453,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00955702085048,-0.0103516774252,0.0140887852758,0.00307519943453,1,0,2.5,0,638,1
stats,639,0.0102777043357,-0.0111681399867,0.0151775674894,0.00326962885447,1,0,2.5,0,0.0102777043357,-0.0111681399867,0.0151775674894,0.00326962885447,1,0,2.5,0,0.0102777043357,-0.0111681399867,0.0151775674894,0.00326962885447,1,0,2.5,0,0.0102777043357,-0.0111681399867,0.0151775674894,0.00326962885447,1,0,2.5,0,1,0.0102777043357,-0.0111681399867,0.0151775674894,0.00326962885447,1,0,2.5,0,0.0102777043357,-0.0111681399867,0.0151775674894,0.00326962885447,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0102777043357,-0.0111681399867,0.0151775674894,0.00326962885447,1,0,2.5,0,639,1
stats,640,0.0109515879303,-0.011822889559,0.0161157678813,0.0034546055831,1,0,2.5,0,0.0109515879303,-0.011822889559,0.0161157678813,0.0034546055831,1,0,2.5,0,0.0109515879303,-0.011822889559,0.0161157678813,0.0034546055831,1,0,2.5,0,0.0109515879303,-0.011822889559,0.0161157678813,0.0034546055831,1,0,2.5,0,1,0.0109515879303,-0.011822889559,0.0161157678813,0.0034546055831,1,0,2.5,0,0.0109515879303,-0.011822889559,0.0161157678813,0.0034546055831,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0109515879303,-0.011822889559,0.0161157678813,0.0034546055831,1,0,2.5,0,640,1
stats,641,0.0117292152718,-0.0125140696764,0.0171515718102,0.00363850989379,1,0,2.5,0,0.0117292152718,-0.0125140696764,0.0171515718102,0.00363850989379,1,0,2.5,0,0.0117292152718,-0.0125140696764,0.0171515718102,0.00363850989379,1,0,2.5,0,0.0117292152718,-0.0125140696764,0.0171515718102,0.00363850989379,1,0,2.5,0,1,0.0117292152718,-0.0125140696764,0.0171515718102,0.00363850989379,1,0,2.5,0,0.0117292152718,-0.0125140696764,0.0171515718102,0.00363850989379,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0117292152718,-0.0125140696764,0.0171515718102,0.00363850989379,1,0,2.5,0,641,1
stats,642,0.0125097334385,-0.0132869500667,0.0182492863387,0.00383646599948,1,0,2.5,0,0.0125097334385,-0.0132869500667,0.0182492863387,0.00383646599948,1,0,2.5,0,0.0125097334385,-0.0132869500667,0.0182492863387,0.00383646599948,1,0,2.5,0,0.0125097334385,-0.0132869500667,0.0182492863387,0.00383646599948,1,0,2.5,0,1,0.0125097334385,-0.0132869500667,0.0182492863387,0.00383646599948,1,0,2.5,0,0.0125097334385,-0.0132869500667,0.0182492863387,0.00383646599948,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0125097334385,-0.0132869500667,0.0182492863387,0.00383646599948,1,0,2.5,0,642,1
stats,643,0.0132322646677,-0.0139626851305,0.0192366689444,0.00402867142111,1,0,2.5,0,0.0132322646677,-0.0139626851305,0.0192366689444,0.00402867142111,1,0,2.5,0,0.0132322646677,-0.0139626851305,0.0192366689444,0.00402867142111,1,0,2.5,0,0.0132322646677,-0.0139626851305,0.0192366689444,0.00402867142111,1,0,2.5,0,1,0.0132322646677,-0.0139626851305,0.0192366689444,0.00402867142111,1,0,2.5,0,0.0132322646677,-0.0139626851305,0.0192366689444,0.00402867142111,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0132322646677,-0.0139626851305,0.0192366689444,0.00402867142111,1,0,2.5,0,643,1
stats,644,0.0139837414026,-0.0145065803081,0.0201490912586,0.00421441625804,1,0,2.5,0,0.0139837414026,-0.0145065803081,0.0201490912586,0.00421441625804,1,0,2.5,0,0.0139837414026,-0.0145065803081,0.0201490912586,0.00421441625804,1,0,2.5,0,0.0139837414026,-0.0145065803081,0.0201490912586,0.00421441625804,1,0,2.5,0,1,0.0139837414026,-0.0145065803081,0.0201490912586,0.00421441625804,1,0,2.5,0,0.0139837414026,-0.0145065803081,0.0201490912586,0.00421441625804,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0139837414026,-0.0145065803081,0.0201490912586,0.00421441625804,1,0,2.5,0,644,1
stats,645,0.0150975706056,-0.0155113451183,0.0216457489878,0.00447296537459,1,0,2.5,0,0.0150975706056,-0.0155113451183,0.0216457489878,0.00447296537459,1,0,2.5,0,0.0150975706056,-0.0155113451183,0.0216457489878,0.00447296537459,1,0,2.5,0,0.0150975706056,-0.0155113451183,0.0216457489878,0.00447296537459,1,0,2.5,0,1,0.0150975706056,-0.0155113451183,0.0216457489878,0.00447296537459,1,0,2.5,0,0.0150975706056,-0.0155113451183,0.0216457489878,0.00447296537459,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0150975706056,-0.0155113451183,0.0216457489878,0.00447296537459,1,0,2.5,0,645,1
stats,646,0.0161787886173,-0.0165099631995,0.0231156237423,0.00473522208631,1,0,2.5,0,0.0161787886173,-0.0165099631995,0.0231156237423,0.00473522208631,1,0,2.5,0,0.0161787886173,-0.0165099631995,0.0231156237423,0.00473522208631,1,0,2.5,0,0.0161787886173,-0.0165099631995,0.0231156237423,0.00473522208631,1,0,2.5,0,1,0.0161787886173,-0.0165099631995,0.0231156237423,0.00473522208631,1,0,2.5,0,0.0161787886173,-0.0165099631995,0.0231156237423,0.00473522208631,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0161787886173,-0.0165099631995,0.0231156237423,0.00473522208631,1,0,2.5,0,646,1
stats,647,0.0171250682324,-0.0172262135893,0.0242901295424,0.00496512232348,1,0,2.5,0,0.0171250682324,-0.0172262135893,0.0242901295424,0.00496512232348,1,0,2.5,0,0.0171250682324,-0.0172262135893,0.0242901295424,0.00496512232348,1,0,2.5,0,0.0171250682324,-0.0172262135893,0.0242901295424,0.00496512232348,1,0,2.5,0,1,0.0171250682324,-0.0172262135893,0.0242901295424,0.00496512232348,1,0,2.5,0,0.0171250682324,-0.0172262135893,0.0242901295424,0.00496512232348,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0171250682324,-0.0172262135893,0.0242901295424,0.00496512232348,1,0,2.5,0,647,1
stats,648,0.0182295050472,-0.0181728918105,0.0257404129952,0.00522169657052,1,0,2.5,0,0.0182295050472,-0.0181728918105,0.0257404129952,0.00522169657052,1,0,2.5,0,0.0182295050472,-0.0181728918105,0.0257404129952,0.00522169657052,1,0,2.5,0,0.0182295050472,-0.0181728918105,0.0257404129952,0.00522169657052,1,0,2.5,0,1,0.0182295050472,-0.0181728918105,0.0257404129952,0.00522169657052,1,0,2.5,0,0.0182295050472,-0.0181728918105,0.0257404129952,0.00522169657052,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0182295050472,-0.0181728918105,0.0257404129952,0.00522169657052,1,0,2.5,0,648,1
stats,649,0.0193860642612,-0.0190027635545,0.0271463543177,0.0054805194959,1,0,2.5,0,0.0193860642612,-0.0190027635545,0.0271463543177,0.0054805194959,1,0,2.5,0,0.0193860642612,-0.0190027635545,0.0271463543177,0.0054805194959,1,0,2.5,0,0.0193860642612,-0.0190027635545,0.0271463543177,0.0054805194959,1,0,2.5,0,1,0.0193860642612,-0.0190027635545,0.0271463543177,0.0054805194959,1,0,2.5,0,0.0193860642612,-0.0190027635545,0.0271463543177,0.0054805194959,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0193860642612,-0.0190027635545,0.0271463543177,0.0054805194959,1,0,2.5,0,649,1
stats,650,0.0204302761704,-0.0196803919971,0.0283674821258,0.00572917750105,1,0,2.5,0,0.0204302761704,-0.0196803919971,0.0283674821258,0.00572917750105,1,0,2.5,0,0.0204302761704,-0.0196803919971,0.0283674821258,0.00572917750105,1,0,2.5,0,0.0204302761704,-0.0196803919971,0.0283674821258,0.00572917750105,1,0,2.5,0,1,0.0204302761704,-0.0196803919971,0.0283674821258,0.00572917750105,1,0,2.5,0,0.0204302761704,-0.0196803919971,0.0283674821258,0.00572917750105,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0204302761704,-0.0196803919971,0.0283674821258,0.00572917750105,1,0,2.5,0,650,1
stats,651,0.021736593917,-0.0206499360502,0.0299816504121,0.00602473085746,1,0,2.5,0,0.021736593917,-0.0206499360502,0.0299816504121,0.00602473085746,1,0,2.5,0,0.021736593917,-0.0206499360502,0.0299816504121,0.00602473085746,1,0,2.5,0,0.021736593917,-0.0206499360502,0.0299816504121,0.00602473085746,1,0,2.5,0,1,0.021736593917,-0.0206499360502,0.0299816504121,0.00602473085746,1,0,2.5,0,0.021736593917,-0.0206499360502,0.0299816504121,0.00602473085746,1,0,2.5,0,0,0,0,0,0,0,0,0,0.021736593917,-0.0206499360502,0.0299816504121,0.00602473085746,1,0,2.5,0,651,1
stats,652,0.0229735076427,-0.0214805901051,0.0314515158534,0.00630121631548,1,0,2.5,0,0.0229735076427,-0.0214805901051,0.0314515158534,0.00630121631548,1,0,2.5,0,0.0229735076427,-0.0214805901051,0.0314515158534,0.00630121631548,1,0,2.5,0,0.0229735076427,-0.0214805901051,0.0314515158534,0.00630121631548,1,0,2.5,0,1,0.0229735076427,-0.0214805901051,0.0314515158534,0.00630121631548,1,0,2.5,0,0.0229735076427,-0.0214805901051,0.0314515158534,0.00630121631548,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0229735076427,-0.0214805901051,0.0314515158534,0.00630121631548,1,0,2.5,0,652,1
stats,653,0.0240418352187,-0.0219629965723,0.0325635224581,0.00654229242355,1,0,2.5,0,0.0240418352187,-0.0219629965723,0.0325635224581,0.00654229242355,1,0,2.5,0,0.0240418352187,-0.0219629965723,0.0325635224581,0.00654229242355,1,0,2.5,0,0.0240418352187,-0.0219629965723,0.0325635224581,0.00654229242355,1,0,2.5,0,1,0.0240418352187,-0.0219629965723,0.0325635224581,0.00654229242355,1,0,2.5,0,0.0240418352187,-0.0219629965723,0.0325635224581,0.00654229242355,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0240418352187,-0.0219629965723,0.0325635224581,0.00654229242355,1,0,2.5,0,653,1
stats,654,0.0252716150135,-0.0226391237229,0.0339291095734,0.00680892635137,1,0,2.5,0,0.0252716150135,-0.0226391237229,0.0339291095734,0.00680892635137,1,0,2.5,0,0.0252716150135,-0.0226391237229,0.0339291095734,0.00680892635137,1,0,2.5,0,0.0252716150135,-0.0226391237229,0.0339291095734,0.00680892635137,1,0,2.5,0,1,0.0252716150135,-0.0226391237229,0.0339291095734,0.00680892635137,1,0,2.5,0,0.0252716150135,-0.0226391237229,0.0339291095734,0.00680892635137,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0252716150135,-0.0226391237229,0.0339291095734,0.00680892635137,1,0,2.5,0,654,1
stats,655,0.0268381182104,-0.0235486365855,0.0357046611607,0.00714264297858,1,0,2.5,0,0.0268381182104,-0.0235486365855,0.0357046611607,0.00714264297858,1,0,2.5,0,0.0268381182104,-0.0235486365855,0.0357046611607,0.00714264297858,1,0,2.5,0,0.0268381182104,-0.0235486365855,0.0357046611607,0.00714264297858,1,0,2.5,0,1,0.0268381182104,-0.0235486365855,0.0357046611607,0.00714264297858,1,0,2.5,0,0.0268381182104,-0.0235486365855,0.0357046611607,0.00714264297858,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0268381182104,-0.0235486365855,0.0357046611607,0.00714264297858,1,0,2.5,0,655,1
stats,656,0.028169374913,-0.0240336526185,0.0370287746191,0.00742392567918,1,0,2.5,0,0.028169374913,-0.0240336526185,0.0370287746191,0.00742392567918,1,0,2.5,0,0.028169374913,-0.0240336526185,0.0370287746191,0.00742392567918,1,0,2.5,0,0.028169374913,-0.0240336526185,0.0370287746191,0.00742392567918,1,0,2.5,0,1,0.028169374913,-0.0240336526185,0.0370287746191,0.00742392567918,1,0,2.5,0,0.028169374913,-0.0240336526185,0.0370287746191,0.00742392567918,1,0,2.5,0,0,0,0,0,0,0,0,0,0.028169374913,-0.0240336526185,0.0370287746191,0.00742392567918,1,0,2.5,0,656,1
stats,657,0.0298352129757,-0.0249793138355,0.0389115139842,0.00777647364885,1,0,2.5,0,0.0298352129757,-0.0249793138355,0.0389115139842,0.00777647364885,1,0,2.5,0,0.0298352129757,-0.0249793138355,0.0389115139842,0.00777647364885,1,0,2.5,0,0.0298352129757,-0.0249793138355,0.0389115139842,0.00777647364885,1,0,2.5,0,1,0.0298352129757,-0.0249793138355,0.0389115139842,0.00777647364885,1,0,2.5,0,0.0298352129757,-0.0249793138355,0.0389115139842,0.00777647364885,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0298352129757,-0.0249793138355,0.0389115139842,0.00777647364885,1,0,2.5,0,657,1
stats,658,0.0314687341452,-0.0257932581007,0.0406887382269,0.00812427420169,1,0,2.5,0,0.0314687341452,-0.0257932581007,0.0406887382269,0.00812427420169,1,0,2.5,0,0.0314687341452,-0.0257932581007,0.0406887382269,0.00812427420169,1,0,2.5,0,0.0314687341452,-0.0257932581007,0.0406887382269,0.00812427420169,1,0,2.5,0,1,0.0314687341452,-0.0257932581007,0.0406887382269,0.00812427420169,1,0,2.5,0,0.0314687341452,-0.0257932581007,0.0406887382269,0.00812427420169,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0314687341452,-0.0257932581007,0.0406887382269,0.00812427420169,1,0,2.5,0,658,1
stats,659,0.0328886508942,-0.0262602884322,0.0420864112675,0.00842835381627,1,0,2.5,0,0.0328886508942,-0.0262602884322,0.0420864112675,0.00842835381627,1,0,2.5,0,0.0328886508942,-0.0262602884322,0.0420864112675,0.00842835381627,1,0,2.5,0,0.0328886508942,-0.0262602884322,0.0420864112675,0.00842835381627,1,0,2.5,0,1,0.0328886508942,-0.0262602884322,0.0420864112675,0.00842835381627,1,0,2.5,0,0.0328886508942,-0.0262602884322,0.0420864112675,0.00842835381627,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0328886508942,-0.0262602884322,0.0420864112675,0.00842835381627,1,0,2.5,0,659,1
stats,660,0.0343228168786,-0.0267118662596,0.043492294848,0.00873485580087,1,0,2.5,0,0.0343228168786,-0.0267118662596,0.043492294848,0.00873485580087,1,0,2.5,0,0.0343228168786,-0.0267118662596,0.043492294848,0.00873485580087,1,0,2.5,0,0.0343228168786,-0.0267118662596,0.043492294848,0.00873485580087,1,0,2.5,0,1,0.0343228168786,-0.0267118662596,0.043492294848,0.00873485580087,1,0,2.5,0,0.0343228168786,-0.0267118662596,0.043492294848,0.00873485580087,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0343228168786,-0.0267118662596,0.043492294848,0.00873485580087,1,0,2.5,0,660,1
stats,661,0.0359871387482,-0.0272498335689,0.0451400876045,0.00907134730369,1,0,2.5,0,0.0359871387482,-0.0272498335689,0.0451400876045,0.00907134730369,1,0,2.5,0,0.0359871387482,-0.0272498335689,0.0451400876045,0.00907134730369,1,0,2.5,0,0.0359871387482,-0.0272498335689,0.0451400876045,0.00907134730369,1,0,2.5,0,1,0.0359871387482,-0.0272498335689,0.0451400876045,0.00907134730369,1,0,2.5,0,0.0359871387482,-0.0272498335689,0.0451400876045,0.00907134730369,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0359871387482,-0.0272498335689,0.0451400876045,0.00907134730369,1,0,2.5,0,661,1
stats,662,0.037774797529,-0.028029339388,0.0470380596817,0.00944550335407,1,0,2.5,0,0.037774797529,-0.028029339388,0.0470380596817,0.00944550335407,1,0,2.5,0,0.037774797529,-0.028029339388,0.0470380596817,0.00944550335407,1,0,2.5,0,0.037774797529,-0.028029339388,0.0470380596817,0.00944550335407,1,0,2.5,0,1,0.037774797529,-0.028029339388,0.0470380596817,0.00944550335407,1,0,2.5,0,0.037774797529,-0.028029339388,0.0470380596817,0.00944550335407,1,0,2.5,0,0,0,0,0,0,0,0,0,0.037774797529,-0.028029339388,0.0470380596817,0.00944550335407,1,0,2.5,0,662,1
stats,663,0.0394728779793,-0.0285838786513,0.048735473305,0.00980458129197,1,0,2.5,0,0.0394728779793,-0.0285838786513,0.048735473305,0.00980458129197,1,0,2.5,0,0.0394728779793,-0.0285838786513,0.048735473305,0.00980458129197,1,0,2.5,0,0.0394728779793,-0.0285838786513,0.048735473305,0.00980458129197,1,0,2.5,0,1,0.0394728779793,-0.0285838786513,0.048735473305,0.00980458129197,1,0,2.5,0,0.0394728779793,-0.0285838786513,0.048735473305,0.00980458129197,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0394728779793,-0.0285838786513,0.048735473305,0.00980458129197,1,0,2.5,0,663,1
stats,664,0.0410694219172,-0.0289835259318,0.0502667091787,0.0101504661143,1,0,2.5,0,0.0410694219172,-0.0289835259318,0.0502667091787,0.0101504661143,1,0,2.5,0,0.0410694219172,-0.0289835259318,0.0502667091787,0.0101504661143,1,0,2.5,0,0.0410694219172,-0.0289835259318,0.0502667091787,0.0101504661143,1,0,2.5,0,1,0.0410694219172,-0.0289835259318,0.0502667091787,0.0101504661143,1,0,2.5,0,0.0410694219172,-0.0289835259318,0.0502667091787,0.0101504661143,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0410694219172,-0.0289835259318,0.0502667091787,0.0101504661143,1,0,2.5,0,664,1
stats,665,0.0429160147905,-0.0295886211097,0.0521274469793,0.0105294212699,1,0,2.5,0,0.0429160147905,-0.0295886211097,0.0521274469793,0.0105294212699,1,0,2.5,0,0.0429160147905,-0.0295886211097,0.0521274469793,0.0105294212699,1,0,2.5,0,0.0429160147905,-0.0295886211097,0.0521274469793,0.0105294212699,1,0,2.5,0,1,0.0429160147905,-0.0295886211097,0.0521274469793,0.0105294212699,1,0,2.5,0,0.0429160147905,-0.0295886211097,0.0521274469793,0.0105294212699,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0429160147905,-0.0295886211097,0.0521274469793,0.0105294212699,1,0,2.5,0,665,1
stats,666,0.0447285845876,-0.030008058995,0.0538621395826,0.0109123867005,1,0,2.5,0,0.0447285845876,-0.030008058995,0.0538621395826,0.0109123867005,1,0,2.5,0,0.0447285845876,-0.030008058995,0.0538621395826,0.0109123867005,1,0,2.5,0,0.0447285845876,-0.030008058995,0.0538621395826,0.0109123867005,1,0,2.5,0,1,0.0447285845876,-0.030008058995,0.0538621395826,0.0109123867005,1,0,2.5,0,0.0447285845876,-0.030008058995,0.0538621395826,0.0109123867005,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0447285845876,-0.030008058995,0.0538621395826,0.0109123867005,1,0,2.5,0,666,1
stats,667,0.0466404557228,-0.0304276477545,0.0556881837547,0.0113092558458,1,0,2.5,0,0.0466404557228,-0.0304276477545,0.0556881837547,0.0113092558458,1,0,2.5,0,0.0466404557228,-0.0304276477545,0.0556881837547,0.0113092558458,1,0,2.5,0,0.0466404557228,-0.0304276477545,0.0556881837547,0.0113092558458,1,0,2.5,0,1,0.0466404557228,-0.0304276477545,0.0556881837547,0.0113092558458,1,0,2.5,0,0.0466404557228,-0.0304276477545,0.0556881837547,0.0113092558458,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0466404557228,-0.0304276477545,0.0556881837547,0.0113092558458,1,0,2.5,0,667,1
stats,668,0.0486609786749,-0.0308633260429,0.0576232224703,0.0117204766721,1,0,2.5,0,0.0486609786749,-0.0308633260429,0.0576232224703,0.0117204766721,1,0,2.5,0,0.0486609786749,-0.0308633260429,0.0576232224703,0.0117204766721,1,0,2.5,0,0.0486609786749,-0.0308633260429,0.0576232224703,0.0117204766721,1,0,2.5,0,1,0.0486609786749,-0.0308633260429,0.0576232224703,0.0117204766721,1,0,2.5,0,0.0486609786749,-0.0308633260429,0.0576232224703,0.0117204766721,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0486609786749,-0.0308633260429,0.0576232224703,0.0117204766721,1,0,2.5,0,668,1
stats,669,0.0508309677243,-0.0314009077847,0.0597478374839,0.0121718067676,1,0,2.5,0,0.0508309677243,-0.0314009077847,0.0597478374839,0.0121718067676,1,0,2.5,0,0.0508309677243,-0.0314009077847,0.0597478374839,0.0121718067676,1,0,2.5,0,0.0508309677243,-0.0314009077847,0.0597478374839,0.0121718067676,1,0,2.5,0,1,0.0508309677243,-0.0314009077847,0.0597478374839,0.0121718067676,1,0,2.5,0,0.0508309677243,-0.0314009077847,0.0597478374839,0.0121718067676,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0508309677243,-0.0314009077847,0.0597478374839,0.0121718067676,1,0,2.5,0,669,1
stats,670,0.052917022258,-0.0318076387048,0.06174088642,0.0126046221703,1,0,2.5,0,0.052917022258,-0.0318076387048,0.06174088642,0.0126046221703,1,0,2.5,0,0.052917022258,-0.0318076387048,0.06174088642,0.0126046221703,1,0,2.5,0,0.052917022258,-0.0318076387048,0.06174088642,0.0126046221703,1,0,2.5,0,1,0.052917022258,-0.0318076387048,0.06174088642,0.0126046221703,1,0,2.5,0,0.052917022258,-0.0318076387048,0.06174088642,0.0126046221703,1,0,2.5,0,0,0,0,0,0,0,0,0,0.052917022258,-0.0318076387048,0.06174088642,0.0126046221703,1,0,2.5,0,670,1
stats,671,0.0552652552724,-0.0322981327772,0.0640110746026,0.0130680799484,1,0,2.5,0,0.0552652552724,-0.0322981327772,0.0640110746026,0.0130680799484,1,0,2.5,0,0.0552652552724,-0.0322981327772,0.0640110746026,0.0130680799484,1,0,2.5,0,0.0552652552724,-0.0322981327772,0.0640110746026,0.0130680799484,1,0,2.5,0,1,0.0552652552724,-0.0322981327772,0.0640110746026,0.0130680799484,1,0,2.5,0,0.0552652552724,-0.0322981327772,0.0640110746026,0.0130680799484,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0552652552724,-0.0322981327772,0.0640110746026,0.0130680799484,1,0,2.5,0,671,1
stats,672,0.057770691812,-0.032714240253,0.0663903206587,0.0135257290676,1,0,2.5,0,0.057770691812,-0.032714240253,0.0663903206587,0.0135257290676,1,0,2.5,0,0.057770691812,-0.032714240253,0.0663903206587,0.0135257290676,1,0,2.5,0,0.057770691812,-0.032714240253,0.0663903206587,0.0135257290676,1,0,2.5,0,1,0.057770691812,-0.032714240253,0.0663903206587,0.0135257290676,1,0,2.5,0,0.057770691812,-0.032714240253,0.0663903206587,0.0135257290676,1,0,2.5,0,0,0,0,0,0,0,0,0,0.057770691812,-0.032714240253,0.0663903206587,0.0135257290676,1,0,2.5,0,672,1
stats,673,0.0604567192495,-0.0329603068531,0.0688578039408,0.0139710763469,1,0,2.5,0,0.0604567192495,-0.0329603068531,0.0688578039408,0.0139710763469,1,0,2.5,0,0.0604567192495,-0.0329603068531,0.0688578039408,0.0139710763469,1,0,2.5,0,0.0604567192495,-0.0329603068531,0.0688578039408,0.0139710763469,1,0,2.5,0,1,0.0604567192495,-0.0329603068531,0.0688578039408,0.0139710763469,1,0,2.5,0,0.0604567192495,-0.0329603068531,0.0688578039408,0.0139710763469,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0604567192495,-0.0329603068531,0.0688578039408,0.0139710763469,1,0,2.5,0,673,1
stats,674,0.0633871480823,-0.0332168340683,0.0715631768107,0.014428589493,1,0,2.5,0,0.0633871480823,-0.0332168340683,0.0715631768107,0.014428589493,1,0,2.5,0,0.0633871480823,-0.0332168340683,0.0715631768107,0.014428589493,1,0,2.5,0,0.0633871480823,-0.0332168340683,0.0715631768107,0.014428589493,1,0,2.5,0,1,0.0633871480823,-0.0332168340683,0.0715631768107,0.014428589493,1,0,2.5,0,0.0633871480823,-0.0332168340683,0.0715631768107,0.014428589493,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0633871480823,-0.0332168340683,0.0715631768107,0.014428589493,1,0,2.5,0,674,1
stats,675,0.0665390267968,-0.0332682728767,0.0743923410773,0.0148769523948,1,0,2.5,0,0.0665390267968,-0.0332682728767,0.0743923410773,0.0148769523948,1,0,2.5,0,0.0665390267968,-0.0332682728767,0.0743923410773,0.0148769523948,1,0,2.5,0,0.0665390267968,-0.0332682728767,0.0743923410773,0.0148769523948,1,0,2.5,0,1,0.0665390267968,-0.0332682728767,0.0743923410773,0.0148769523948,1,0,2.5,0,0.0665390267968,-0.0332682728767,0.0743923410773,0.0148769523948,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0665390267968,-0.0332682728767,0.0743923410773,0.0148769523948,1,0,2.5,0,675,1
stats,676,0.0697213113308,-0.033208783716,0.0772261917591,0.0153288096189,1,0,2.5,0,0.0697213113308,-0.033208783716,0.0772261917591,0.0153288096189,1,0,2.5,0,0.0697213113308,-0.033208783716,0.0772261917591,0.0153288096189,1,0,2.5,0,0.0697213113308,-0.033208783716,0.0772261917591,0.0153288096189,1,0,2.5,0,1,0.0697213113308,-0.033208783716,0.0772261917591,0.0153288096189,1,0,2.5,0,0.0697213113308,-0.033208783716,0.0772261917591,0.0153288096189,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0697213113308,-0.033208783716,0.0772261917591,0.0153288096189,1,0,2.5,0,676,1
stats,677,0.0734713152051,-0.0332904979587,0.0806615874171,0.0158255584538,1,0,2.5,0,0.0734713152051,-0.0332904979587,0.0806615874171,0.0158255584538,1,0,2.5,0,0.0734713152051,-0.0332904979587,0.0806615874171,0.0158255584538,1,0,2.5,0,0.0734713152051,-0.0332904979587,0.0806615874171,0.0158255584538,1,0,2.5,0,1,0.0734713152051,-0.0332904979587,0.0806615874171,0.0158255584538,1,0,2.5,0,0.0734713152051,-0.0332904979587,0.0806615874171,0.0158255584538,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0734713152051,-0.0332904979587,0.0806615874171,0.0158255584538,1,0,2.5,0,677,1
stats,678,0.0770546793938,-0.033040445298,0.083839699626,0.0163038223982,1,0,2.5,0,0.0770546793938,-0.033040445298,0.083839699626,0.0163038223982,1,0,2.5,0,0.0770546793938,-0.033040445298,0.083839699626,0.0163038223982,1,0,2.5,0,0.0770546793938,-0.033040445298,0.083839699626,0.0163038223982,1,0,2.5,0,1,0.0770546793938,-0.033040445298,0.083839699626,0.0163038223982,1,0,2.5,0,0.0770546793938,-0.033040445298,0.083839699626,0.0163038223982,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0770546793938,-0.033040445298,0.083839699626,0.0163038223982,1,0,2.5,0,678,1
stats,679,0.0810327529907,-0.0331301391125,0.0875437781215,0.0168594587594,1,0,2.5,0,0.0810327529907,-0.0331301391125,0.0875437781215,0.0168594587594,1,0,2.5,0,0.0810327529907,-0.0331301391125,0.0875437781215,0.0168594587594,1,0,2.5,0,0.0810327529907,-0.0331301391125,0.0875437781215,0.0168594587594,1,0,2.5,0,1,0.0810327529907,-0.0331301391125,0.0875437781215,0.0168594587594,1,0,2.5,0,0.0810327529907,-0.0331301391125,0.0875437781215,0.0168594587594,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0810327529907,-0.0331301391125,0.0875437781215,0.0168594587594,1,0,2.5,0,679,1
stats,680,0.0849805101752,-0.0329168215394,0.0911328941584,0.017426609993,1,0,2.5,0,0.0849805101752,-0.0329168215394,0.0911328941584,0.017426609993,1,0,2.5,0,0.0849805101752,-0.0329168215394,0.0911328941584,0.017426609993,1,0,2.5,0,0.0849805101752,-0.0329168215394,0.0911328941584,0.017426609993,1,0,2.5,0,1,0.0849805101752,-0.0329168215394,0.0911328941584,0.017426609993,1,0,2.5,0,0.0849805101752,-0.0329168215394,0.0911328941584,0.017426609993,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0849805101752,-0.0329168215394,0.0911328941584,0.017426609993,1,0,2.5,0,680,1
stats,681,0.089329212904,-0.0327676609159,0.0951495021582,0.018060259521,1,0,2.5,0,0.089329212904,-0.0327676609159,0.0951495021582,0.018060259521,1,0,2.5,0,0.089329212904,-0.0327676609159,0.0951495021582,0.018060259521,1,0,2.5,0,0.089329212904,-0.0327676609159,0.0951495021582,0.018060259521,1,0,2.5,0,1,0.089329212904,-0.0327676609159,0.0951495021582,0.018060259521,1,0,2.5,0,0.089329212904,-0.0327676609159,0.0951495021582,0.018060259521,1,0,2.5,0,0,0,0,0,0,0,0,0,0.089329212904,-0.0327676609159,0.0951495021582,0.018060259521,1,0,2.5,0,681,1
stats,682,0.093856677413,-0.0326026938856,0.0993579998612,0.0187284331769,1,0,2.5,0,0.093856677413,-0.0326026938856,0.0993579998612,0.0187284331769,1,0,2.5,0,0.093856677413,-0.0326026938856,0.0993579998612,0.0187284331769,1,0,2.5,0,0.093856677413,-0.0326026938856,0.0993579998612,0.0187284331769,1,0,2.5,0,1,0.093856677413,-0.0326026938856,0.0993579998612,0.0187284331769,1,0,2.5,0,0.093856677413,-0.0326026938856,0.0993579998612,0.0187284331769,1,0,2.5,0,0,0,0,0,0,0,0,0,0.093856677413,-0.0326026938856,0.0993579998612,0.0187284331769,1,0,2.5,0,682,1
stats,683,0.0976782888174,-0.0322331264615,0.1028592363,0.0194024071097,1,0,2.5,0,0.0976782888174,-0.0322331264615,0.1028592363,0.0194024071097,1,0,2.5,0,0.0976782888174,-0.0322331264615,0.1028592363,0.0194024071097,1,0,2.5,0,0.0976782888174,-0.0322331264615,0.1028592363,0.0194024071097,1,0,2.5,0,1,0.0976782888174,-0.0322331264615,0.1028592363,0.0194024071097,1,0,2.5,0,0.0976782888174,-0.0322331264615,0.1028592363,0.0194024071097,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0976782888174,-0.0322331264615,0.1028592363,0.0194024071097,1,0,2.5,0,683,1
stats,684,0.102295726538,-0.0319264568388,0.107162095606,0.0201952345669,1,0,2.5,0,0.102295726538,-0.0319264568388,0.107162095606,0.0201952345669,1,0,2.5,0,0.102295726538,-0.0319264568388,0.107162095606,0.0201952345669,1,0,2.5,0,0.102295726538,-0.0319264568388,0.107162095606,0.0201952345669,1,0,2.5,0,1,0.102295726538,-0.0319264568388,0.107162095606,0.0201952345669,1,0,2.5,0,0.102295726538,-0.0319264568388,0.107162095606,0.0201952345669,1,0,2.5,0,0,0,0,0,0,0,0,0,0.102295726538,-0.0319264568388,0.107162095606,0.0201952345669,1,0,2.5,0,684,1
stats,685,0.106841534376,-0.0316702537239,0.111436612904,0.0210308227688,1,0,2.5,0,0.106841534376,-0.0316702537239,0.111436612904,0.0210308227688,1,0,2.5,0,0.106841534376,-0.0316702537239,0.111436612904,0.0210308227688,1,0,2.5,0,0.106841534376,-0.0316702537239,0.111436612904,0.0210308227688,1,0,2.5,0,1,0.106841534376,-0.0316702537239,0.111436612904,0.0210308227688,1,0,2.5,0,0.106841534376,-0.0316702537239,0.111436612904,0.0210308227688,1,0,2.5,0,0,0,0,0,0,0,0,0,0.106841534376,-0.0316702537239,0.111436612904,0.0210308227688,1,0,2.5,0,685,1
stats,686,0.111142620444,-0.0309803653508,0.115379653871,0.0219131018966,1,0,2.5,0,0.111142620444,-0.0309803653508,0.115379653871,0.0219131018966,1,0,2.5,0,0.111142620444,-0.0309803653508,0.115379653871,0.0219131018966,1,0,2.5,0,0.111142620444,-0.0309803653508,0.115379653871,0.0219131018966,1,0,2.5,0,1,0.111142620444,-0.0309803653508,0.115379653871,0.0219131018966,1,0,2.5,0,0.111142620444,-0.0309803653508,0.115379653871,0.0219131018966,1,0,2.5,0,0,0,0,0,0,0,0,0,0.111142620444,-0.0309803653508,0.115379653871,0.0219131018966,1,0,2.5,0,686,1
stats,687,0.11566144973,-0.0305048711598,0.119616545737,0.0229325033724,1,0,2.5,0,0.11566144973,-0.0305048711598,0.119616545737,0.0229325033724,1,0,2.5,0,0.11566144973,-0.0305048711598,0.119616545737,0.0229325033724,1,0,2.5,0,0.11566144973,-0.0305048711598,0.119616545737,0.0229325033724,1,0,2.5,0,1,0.11566144973,-0.0305048711598,0.119616545737,0.0229325033724,1,0,2.5,0,0.11566144973,-0.0305048711598,0.119616545737,0.0229325033724,1,0,2.5,0,0,0,0,0,0,0,0,0,0.11566144973,-0.0305048711598,0.119616545737,0.0229325033724,1,0,2.5,0,687,1
stats,688,0.119811266661,-0.0299014057964,0.123486168683,0.0240071155131,1,0,2.5,0,0.119811266661,-0.0299014057964,0.123486168683,0.0240071155131,1,0,2.5,0,0.119811266661,-0.0299014057964,0.123486168683,0.0240071155131,1,0,2.5,0,0.119811266661,-0.0299014057964,0.123486168683,0.0240071155131,1,0,2.5,0,1,0.119811266661,-0.0299014057964,0.123486168683,0.0240071155131,1,0,2.5,0,0.119811266661,-0.0299014057964,0.123486168683,0.0240071155131,1,0,2.5,0,0,0,0,0,0,0,0,0,0.119811266661,-0.0299014057964,0.123486168683,0.0240071155131,1,0,2.5,0,688,1
stats,689,0.123145885766,-0.0291588380933,0.126550972462,0.0250991843641,1,0,2.5,0,0.123145885766,-0.0291588380933,0.126550972462,0.0250991843641,1,0,2.5,0,0.123145885766,-0.0291588380933,0.126550972462,0.0250991843641,1,0,2.5,0,0.123145885766,-0.0291588380933,0.126550972462,0.0250991843641,1,0,2.5,0,1,0.123145885766,-0.0291588380933,0.126550972462,0.0250991843641,1,0,2.5,0,0.123145885766,-0.0291588380933,0.126550972462,0.0250991843641,1,0,2.5,0,0,0,0,0,0,0,0,0,0.123145885766,-0.0291588380933,0.126550972462,0.0250991843641,1,0,2.5,0,689,1
stats,690,0.127070978284,-0.0286515727639,0.130261063576,0.0264055710286,1,0,2.5,0,0.127070978284,-0.0286515727639,0.130261063576,0.0264055710286,1,0,2.5,0,0.127070978284,-0.0286515727639,0.130261063576,0.0264055710286,1,0,2.5,0,0.127070978284,-0.0286515727639,0.130261063576,0.0264055710286,1,0,2.5,0,1,0.127070978284,-0.0286515727639,0.130261063576,0.0264055710286,1,0,2.5,0,0.127070978284,-0.0286515727639,0.130261063576,0.0264055710286,1,0,2.5,0,0,0,0,0,0,0,0,0,0.127070978284,-0.0286515727639,0.130261063576,0.0264055710286,1,0,2.5,0,690,1
stats,691,0.130402237177,-0.0284048840404,0.13346002996,0.027735799551,1,0,2.5,0,0.130402237177,-0.0284048840404,0.13346002996,0.027735799551,1,0,2.5,0,0.130402237177,-0.0284048840404,0.13346002996,0.027735799551,1,0,2.5,0,0.130402237177,-0.0284048840404,0.13346002996,0.027735799551,1,0,2.5,0,1,0.130402237177,-0.0284048840404,0.13346002996,0.027735799551,1,0,2.5,0,0.130402237177,-0.0284048840404,0.13346002996,0.027735799551,1,0,2.5,0,0,0,0,0,0,0,0,0,0.130402237177,-0.0284048840404,0.13346002996,0.027735799551,1,0,2.5,0,691,1
stats,692,0.133190631866,-0.0278143286705,0.136063888669,0.0291295219213,1,0,2.5,0,0.133190631866,-0.0278143286705,0.136063888669,0.0291295219213,1,0,2.5,0,0.133190631866,-0.0278143286705,0.136063888669,0.0291295219213,1,0,2.5,0,0.133190631866,-0.0278143286705,0.136063888669,0.0291295219213,1,0,2.5,0,1,0.133190631866,-0.0278143286705,0.136063888669,0.0291295219213,1,0,2.5,0,0.133190631866,-0.0278143286705,0.136063888669,0.0291295219213,1,0,2.5,0,0,0,0,0,0,0,0,0,0.133190631866,-0.0278143286705,0.136063888669,0.0291295219213,1,0,2.5,0,692,1
stats,693,0.135065466166,-0.0271946452558,0.137776017189,0.0304293949157,1,0,2.5,0,0.135065466166,-0.0271946452558,0.137776017189,0.0304293949157,1,0,2.5,0,0.135065466166,-0.0271946452558,0.137776017189,0.0304293949157,1,0,2.5,0,0.135065466166,-0.0271946452558,0.137776017189,0.0304293949157,1,0,2.5,0,1,0.135065466166,-0.0271946452558,0.137776017189,0.0304293949157,1,0,2.5,0,0.135065466166,-0.0271946452558,0.137776017189,0.0304293949157,1,0,2.5,0,0,0,0,0,0,0,0,0,0.135065466166,-0.0271946452558,0.137776017189,0.0304293949157,1,0,2.5,0,693,1
stats,694,0.137161940336,-0.0270855873823,0.139810681343,0.0319312885404,1,0,2.5,0,0.137161940336,-0.0270855873823,0.139810681343,0.0319312885404,1,0,2.5,0,0.137161940336,-0.0270855873823,0.139810681343,0.0319312885404,1,0,2.5,0,0.137161940336,-0.0270855873823,0.139810681343,0.0319312885404,1,0,2.5,0,1,0.137161940336,-0.0270855873823,0.139810681343,0.0319312885404,1,0,2.5,0,0.137161940336,-0.0270855873823,0.139810681343,0.0319312885404,1,0,2.5,0,0,0,0,0,0,0,0,0,0.137161940336,-0.0270855873823,0.139810681343,0.0319312885404,1,0,2.5,0,694,1
stats,695,0.139667838812,-0.0268916208297,0.142233133316,0.0336236841977,1,0,2.5,0,0.139667838812,-0.0268916208297,0.142233133316,0.0336236841977,1,0,2.5,0,0.139667838812,-0.0268916208297,0.142233133316,0.0336236841977,1,0,2.5,0,0.139667838812,-0.0268916208297,0.142233133316,0.0336236841977,1,0,2.5,0,1,0.139667838812,-0.0268916208297,0.142233133316,0.0336236841977,1,0,2.5,0,0.139667838812,-0.0268916208297,0.142233133316,0.0336236841977,1,0,2.5,0,0,0,0,0,0,0,0,0,0.139667838812,-0.0268916208297,0.142233133316,0.0336236841977,1,0,2.5,0,695,1
stats,696,0.140394836664,-0.0265081003308,0.142875432968,0.0351154953241,1,0,2.5,0,0.140394836664,-0.0265081003308,0.142875432968,0.0351154953241,1,0,2.5,0,0.140394836664,-0.0265081003308,0.142875432968,0.0351154953241,1,0,2.5,0,0.140394836664,-0.0265081003308,0.142875432968,0.0351154953241,1,0,2.5,0,1,0.140394836664,-0.0265081003308,0.142875432968,0.0351154953241,1,0,2.5,0,0.140394836664,-0.0265081003308,0.142875432968,0.0351154953241,1,0,2.5,0,0,0,0,0,0,0,0,0,0.140394836664,-0.0265081003308,0.142875432968,0.0351154953241,1,0,2.5,0,696,1
stats,697,0.14156550169,-0.0261973105371,0.14396905899,0.0368664078414,1,0,2.5,0,0.14156550169,-0.0261973105371,0.14396905899,0.0368664078414,1,0,2.5,0,0.14156550169,-0.0261973105371,0.14396905899,0.0368664078414,1,0,2.5,0,0.14156550169,-0.0261973105371,0.14396905899,0.0368664078414,1,0,2.5,0,1,0.14156550169,-0.0261973105371,0.14396905899,0.0368664078414,1,0,2.5,0,0.14156550169,-0.0261973105371,0.14396905899,0.0368664078414,1,0,2.5,0,0,0,0,0,0,0,0,0,0.14156550169,-0.0261973105371,0.14396905899,0.0368664078414,1,0,2.5,0,697,1
stats,698,0.142915338278,-0.0262212622911,0.145300894976,0.0387902669609,1,0,2.5,0,0.142915338278,-0.0262212622911,0.145300894976,0.0387902669609,1,0,2.5,0,0.142915338278,-0.0262212622911,0.145300894976,0.0387902669609,1,0,2.5,0,0.142915338278,-0.0262212622911,0.145300894976,0.0387902669609,1,0,2.5,0,1,0.142915338278,-0.0262212622911,0.145300894976,0.0387902669609,1,0,2.5,0,0.142915338278,-0.0262212622911,0.145300894976,0.0387902669609,1,0,2.5,0,0,0,0,0,0,0,0,0,0.142915338278,-0.0262212622911,0.145300894976,0.0387902669609,1,0,2.5,0,698,1
stats,699,0.143146663904,-0.0263749100268,0.145556181669,0.0404725000262,1,0,2.5,0,0.143146663904,-0.0263749100268,0.145556181669,0.0404725000262,1,0,2.5,0,0.143146663904,-0.0263749100268,0.145556181669,0.0404725000262,1,0,2.5,0,0.143146663904,-0.0263749100268,0.145556181669,0.0404725000262,1,0,2.5,0,1,0.143146663904,-0.0263749100268,0.145556181669,0.0404725000262,1,0,2.5,0,0.143146663904,-0.0263749100268,0.145556181669,0.0404725000262,1,0,2.5,0,0,0,0,0,0,0,0,0,0.143146663904,-0.0263749100268,0.145556181669,0.0404725000262,1,0,2.5,0,699,1
stats,700,0.143264740705,-0.0261942893267,0.145639717579,0.0422751829028,1,0,2.5,0,0.143264740705,-0.0261942893267,0.145639717579,0.0422751829028,1,0,2.5,0,0.143264740705,-0.0261942893267,0.145639717579,0.0422751829028,1,0,2.5,0,0.143264740705,-0.0261942893267,0.145639717579,0.0422751829028,1,0,2.5,0,1,0.143264740705,-0.0261942893267,0.145639717579,0.0422751829028,1,0,2.5,0,0.143264740705,-0.0261942893267,0.145639717579,0.0422751829028,1,0,2.5,0,0,0,0,0,0,0,0,0,0.143264740705,-0.0261942893267,0.145639717579,0.0422751829028,1,0,2.5,0,700,1
stats,701,0.143155395985,-0.0257990285754,0.145461529493,0.0441795103252,1,0,2.5,0,0.143155395985,-0.0257990285754,0.145461529493,0.0441795103252,1,0,2.5,0,0.143155395985,-0.0257990285754,0.145461529493,0.0441795103252,1,0,2.5,0,0.143155395985,-0.0257990285754,0.145461529493,0.0441795103252,1,0,2.5,0,1,0.143155395985,-0.0257990285754,0.145461529493,0.0441795103252,1,0,2.5,0,0.143155395985,-0.0257990285754,0.145461529493,0.0441795103252,1,0,2.5,0,0,0,0,0,0,0,0,0,0.143155395985,-0.0257990285754,0.145461529493,0.0441795103252,1,0,2.5,0,701,1
stats,702,0.142361089587,-0.0263588000089,0.144780755043,0.0460207723081,1,0,2.5,0,0.142361089587,-0.0263588000089,0.144780755043,0.0460207723081,1,0,2.5,0,0.142361089587,-0.0263588000089,0.144780755043,0.0460207723081,1,0,2.5,0,0.142361089587,-0.0263588000089,0.144780755043,0.0460207723081,1,0,2.5,0,1,0.142361089587,-0.0263588000089,0.144780755043,0.0460207723081,1,0,2.5,0,0.142361089587,-0.0263588000089,0.144780755043,0.0460207723081,1,0,2.5,0,0,0,0,0,0,0,0,0,0.142361089587,-0.0263588000089,0.144780755043,0.0460207723081,1,0,2.5,0,702,1
stats,703,0.140769422054,-0.0263762958348,0.143219202757,0.0475667379797,1,0,2.5,0,0.140769422054,-0.0263762958348,0.143219202757,0.0475667379797,1,0,2.5,0,0.140769422054,-0.0263762958348,0.143219202757,0.0475667379797,1,0,2.5,0,0.140769422054,-0.0263762958348,0.143219202757,0.0475667379797,1,0,2.5,0,1,0.140769422054,-0.0263762958348,0.143219202757,0.0475667379797,1,0,2.5,0,0.140769422054,-0.0263762958348,0.143219202757,0.0475667379797,1,0,2.5,0,0,0,0,0,0,0,0,0,0.140769422054,-0.0263762958348,0.143219202757,0.0475667379797,1,0,2.5,0,703,1
stats,704,0.139740630984,-0.0263793133199,0.142208695412,0.0494810193777,1,0,2.5,0,0.139740630984,-0.0263793133199,0.142208695412,0.0494810193777,1,0,2.5,0,0.139740630984,-0.0263793133199,0.142208695412,0.0494810193777,1,0,2.5,0,0.139740630984,-0.0263793133199,0.142208695412,0.0494810193777,1,0,2.5,0,1,0.139740630984,-0.0263793133199,0.142208695412,0.0494810193777,1,0,2.5,0,0.139740630984,-0.0263793133199,0.142208695412,0.0494810193777,1,0,2.5,0,0,0,0,0,0,0,0,0,0.139740630984,-0.0263793133199,0.142208695412,0.0494810193777,1,0,2.5,0,704,1
stats,705,0.137179329991,-0.0262965038419,0.139677032828,0.0511148869991,1,0,2.5,0,0.137179329991,-0.0262965038419,0.139677032828,0.0511148869991,1,0,2.5,0,0.137179329991,-0.0262965038419,0.139677032828,0.0511148869991,1,0,2.5,0,0.137179329991,-0.0262965038419,0.139677032828,0.0511148869991,1,0,2.5,0,1,0.137179329991,-0.0262965038419,0.139677032828,0.0511148869991,1,0,2.5,0,0.137179329991,-0.0262965038419,0.139677032828,0.0511148869991,1,0,2.5,0,0,0,0,0,0,0,0,0,0.137179329991,-0.0262965038419,0.139677032828,0.0511148869991,1,0,2.5,0,705,1
stats,706,0.134638726711,-0.0264724325389,0.137216538191,0.0527243055403,1,0,2.5,0,0.134638726711,-0.0264724325389,0.137216538191,0.0527243055403,1,0,2.5,0,0.134638726711,-0.0264724325389,0.137216538191,0.0527243055403,1,0,2.5,0,0.134638726711,-0.0264724325389,0.137216538191,0.0527243055403,1,0,2.5,0,1,0.134638726711,-0.0264724325389,0.137216538191,0.0527243055403,1,0,2.5,0,0.134638726711,-0.0264724325389,0.137216538191,0.0527243055403,1,0,2.5,0,0,0,0,0,0,0,0,0,0.134638726711,-0.0264724325389,0.137216538191,0.0527243055403,1,0,2.5,0,706,1
stats,707,0.132644742727,-0.0263323932886,0.135233223438,0.0543716624379,1,0,2.5,0,0.132644742727,-0.0263323932886,0.135233223438,0.0543716624379,1,0,2.5,0,0.132644742727,-0.0263323932886,0.135233223438,0.0543716624379,1,0,2.5,0,0.132644742727,-0.0263323932886,0.135233223438,0.0543716624379,1,0,2.5,0,1,0.132644742727,-0.0263323932886,0.135233223438,0.0543716624379,1,0,2.5,0,0.132644742727,-0.0263323932886,0.135233223438,0.0543716624379,1,0,2.5,0,0,0,0,0,0,0,0,0,0.132644742727,-0.0263323932886,0.135233223438,0.0543716624379,1,0,2.5,0,707,1
stats,708,0.130287766457,-0.0265136361122,0.132958173752,0.0563147701323,1,0,2.5,0,0.130287766457,-0.0265136361122,0.132958173752,0.0563147701323,1,0,2.5,0,0.130287766457,-0.0265136361122,0.132958173752,0.0563147701323,1,0,2.5,0,0.130287766457,-0.0265136361122,0.132958173752,0.0563147701323,1,0,2.5,0,1,0.130287766457,-0.0265136361122,0.132958173752,0.0563147701323,1,0,2.5,0,0.130287766457,-0.0265136361122,0.132958173752,0.0563147701323,1,0,2.5,0,0,0,0,0,0,0,0,0,0.130287766457,-0.0265136361122,0.132958173752,0.0563147701323,1,0,2.5,0,708,1
stats,709,0.126921951771,-0.0262930840254,0.129616767168,0.0577253885567,1,0,2.5,0,0.126921951771,-0.0262930840254,0.129616767168,0.0577253885567,1,0,2.5,0,0.126921951771,-0.0262930840254,0.129616767168,0.0577253885567,1,0,2.5,0,0.126921951771,-0.0262930840254,0.129616767168,0.0577253885567,1,0,2.5,0,1,0.126921951771,-0.0262930840254,0.129616767168,0.0577253885567,1,0,2.5,0,0.126921951771,-0.0262930840254,0.129616767168,0.0577253885567,1,0,2.5,0,0,0,0,0,0,0,0,0,0.126921951771,-0.0262930840254,0.129616767168,0.0577253885567,1,0,2.5,0,709,1
stats,710,0.124033287168,-0.0265052784234,0.126833692193,0.0594564378262,1,0,2.5,0,0.124033287168,-0.0265052784234,0.126833692193,0.0594564378262,1,0,2.5,0,0.124033287168,-0.0265052784234,0.126833692193,0.0594564378262,1,0,2.5,0,0.124033287168,-0.0265052784234,0.126833692193,0.0594564378262,1,0,2.5,0,1,0.124033287168,-0.0265052784234,0.126833692193,0.0594564378262,1,0,2.5,0,0.124033287168,-0.0265052784234,0.126833692193,0.0594564378262,1,0,2.5,0,0,0,0,0,0,0,0,0,0.124033287168,-0.0265052784234,0.126833692193,0.0594564378262,1,0,2.5,0,710,1
stats,711,0.120581418276,-0.0266157872975,0.123483918607,0.0609931387007,1,0,2.5,0,0.120581418276,-0.0266157872975,0.123483918607,0.0609931387007,1,0,2.5,0,0.120581418276,-0.0266157872975,0.123483918607,0.0609931387007,1,0,2.5,0,0.120581418276,-0.0266157872975,0.123483918607,0.0609931387007,1,0,2.5,0,1,0.120581418276,-0.0266157872975,0.123483918607,0.0609931387007,1,0,2.5,0,0.120581418276,-0.0266157872975,0.123483918607,0.0609931387007,1,0,2.5,0,0,0,0,0,0,0,0,0,0.120581418276,-0.0266157872975,0.123483918607,0.0609931387007,1,0,2.5,0,711,1
stats,712,0.116425096989,-0.0266360137612,0.119433164597,0.0624042227864,1,0,2.5,0,0.116425096989,-0.0266360137612,0.119433164597,0.0624042227864,1,0,2.5,0,0.116425096989,-0.0266360137612,0.119433164597,0.0624042227864,1,0,2.5,0,0.116425096989,-0.0266360137612,0.119433164597,0.0624042227864,1,0,2.5,0,1,0.116425096989,-0.0266360137612,0.119433164597,0.0624042227864,1,0,2.5,0,0.116425096989,-0.0266360137612,0.119433164597,0.0624042227864,1,0,2.5,0,0,0,0,0,0,0,0,0,0.116425096989,-0.0266360137612,0.119433164597,0.0624042227864,1,0,2.5,0,712,1
stats,713,0.112456671894,-0.0262454617769,0.115478686988,0.0635493472219,1,0,2.5,0,0.112456671894,-0.0262454617769,0.115478686988,0.0635493472219,1,0,2.5,0,0.112456671894,-0.0262454617769,0.115478686988,0.0635493472219,1,0,2.5,0,0.112456671894,-0.0262454617769,0.115478686988,0.0635493472219,1,0,2.5,0,1,0.112456671894,-0.0262454617769,0.115478686988,0.0635493472219,1,0,2.5,0,0.112456671894,-0.0262454617769,0.115478686988,0.0635493472219,1,0,2.5,0,0,0,0,0,0,0,0,0,0.112456671894,-0.0262454617769,0.115478686988,0.0635493472219,1,0,2.5,0,713,1
stats,714,0.109004497528,-0.0261417888105,0.112095378339,0.0650129616261,1,0,2.5,0,0.109004497528,-0.0261417888105,0.112095378339,0.0650129616261,1,0,2.5,0,0.109004497528,-0.0261417888105,0.112095378339,0.0650129616261,1,0,2.5,0,0.109004497528,-0.0261417888105,0.112095378339,0.0650129616261,1,0,2.5,0,1,0.109004497528,-0.0261417888105,0.112095378339,0.0650129616261,1,0,2.5,0,0.109004497528,-0.0261417888105,0.112095378339,0.0650129616261,1,0,2.5,0,0,0,0,0,0,0,0,0,0.109004497528,-0.0261417888105,0.112095378339,0.0650129616261,1,0,2.5,0,714,1
stats,715,0.104500517249,-0.0258581321687,0.1076522246,0.0661180391908,1,0,2.5,0,0.104500517249,-0.0258581321687,0.1076522246,0.0661180391908,1,0,2.5,0,0.104500517249,-0.0258581321687,0.1076522246,0.0661180391908,1,0,2.5,0,0.104500517249,-0.0258581321687,0.1076522246,0.0661180391908,1,0,2.5,0,1,0.104500517249,-0.0258581321687,0.1076522246,0.0661180391908,1,0,2.5,0,0.104500517249,-0.0258581321687,0.1076522246,0.0661180391908,1,0,2.5,0,0,0,0,0,0,0,0,0,0.104500517249,-0.0258581321687,0.1076522246,0.0661180391908,1,0,2.5,0,715,1
stats,716,0.0997174829245,-0.0257495827973,0.102988436818,0.0672224089503,1,0,2.5,0,0.0997174829245,-0.0257495827973,0.102988436818,0.0672224089503,1,0,2.5,0,0.0997174829245,-0.0257495827973,0.102988436818,0.0672224089503,1,0,2.5,0,0.0997174829245,-0.0257495827973,0.102988436818,0.0672224089503,1,0,2.5,0,1,0.0997174829245,-0.0257495827973,0.102988436818,0.0672224089503,1,0,2.5,0,0.0997174829245,-0.0257495827973,0.102988436818,0.0672224089503,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0997174829245,-0.0257495827973,0.102988436818,0.0672224089503,1,0,2.5,0,716,1
stats,717,0.0954678952694,-0.0260980520397,0.0989708378911,0.0684232339263,1,0,2.5,0,0.0954678952694,-0.0260980520397,0.0989708378911,0.0684232339263,1,0,2.5,0,0.0954678952694,-0.0260980520397,0.0989708378911,0.0684232339263,1,0,2.5,0,0.0954678952694,-0.0260980520397,0.0989708378911,0.0684232339263,1,0,2.5,0,1,0.0954678952694,-0.0260980520397,0.0989708378911,0.0684232339263,1,0,2.5,0,0.0954678952694,-0.0260980520397,0.0989708378911,0.0684232339263,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0954678952694,-0.0260980520397,0.0989708378911,0.0684232339263,1,0,2.5,0,717,1
stats,718,0.0909519568086,-0.0263776835054,0.0946997404099,0.0695551559329,1,0,2.5,0,0.0909519568086,-0.0263776835054,0.0946997404099,0.0695551559329,1,0,2.5,0,0.0909519568086,-0.0263776835054,0.0946997404099,0.0695551559329,1,0,2.5,0,0.0909519568086,-0.0263776835054,0.0946997404099,0.0695551559329,1,0,2.5,0,1,0.0909519568086,-0.0263776835054,0.0946997404099,0.0695551559329,1,0,2.5,0,0.0909519568086,-0.0263776835054,0.0946997404099,0.0695551559329,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0909519568086,-0.0263776835054,0.0946997404099,0.0695551559329,1,0,2.5,0,718,1
stats,719,0.085845477879,-0.0263400562108,0.0897955745459,0.0708436816931,1,0,2.5,0,0.085845477879,-0.0263400562108,0.0897955745459,0.0708436816931,1,0,2.5,0,0.085845477879,-0.0263400562108,0.0897955745459,0.0708436816931,1,0,2.5,0,0.085845477879,-0.0263400562108,0.0897955745459,0.0708436816931,1,0,2.5,0,1,0.085845477879,-0.0263400562108,0.0897955745459,0.0708436816931,1,0,2.5,0,0.085845477879,-0.0263400562108,0.0897955745459,0.0708436816931,1,0,2.5,0,0,0,0,0,0,0,0,0,0.085845477879,-0.0263400562108,0.0897955745459,0.0708436816931,1,0,2.5,0,719,1
stats,720,0.0809677019715,-0.026070792228,0.0850614756346,0.0716500654817,1,0,2.5,0,0.0809677019715,-0.026070792228,0.0850614756346,0.0716500654817,1,0,2.5,0,0.0809677019715,-0.026070792228,0.0850614756346,0.0716500654817,1,0,2.5,0,0.0809677019715,-0.026070792228,0.0850614756346,0.0716500654817,1,0,2.5,0,1,0.0809677019715,-0.026070792228,0.0850614756346,0.0716500654817,1,0,2.5,0,0.0809677019715,-0.026070792228,0.0850614756346,0.0716500654817,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0809677019715,-0.026070792228,0.0850614756346,0.0716500654817,1,0,2.5,0,720,1
stats,721,0.0762538090348,-0.0260508488864,0.0805809572339,0.0727918744087,1,0,2.5,0,0.0762538090348,-0.0260508488864,0.0805809572339,0.0727918744087,1,0,2.5,0,0.0762538090348,-0.0260508488864,0.0805809572339,0.0727918744087,1,0,2.5,0,0.0762538090348,-0.0260508488864,0.0805809572339,0.0727918744087,1,0,2.5,0,1,0.0762538090348,-0.0260508488864,0.0805809572339,0.0727918744087,1,0,2.5,0,0.0762538090348,-0.0260508488864,0.0805809572339,0.0727918744087,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0762538090348,-0.0260508488864,0.0805809572339,0.0727918744087,1,0,2.5,0,721,1
stats,722,0.070955067873,-0.0262369494885,0.0756505057216,0.0736013799906,1,0,2.5,0,0.070955067873,-0.0262369494885,0.0756505057216,0.0736013799906,1,0,2.5,0,0.070955067873,-0.0262369494885,0.0756505057216,0.0736013799906,1,0,2.5,0,0.070955067873,-0.0262369494885,0.0756505057216,0.0736013799906,1,0,2.5,0,1,0.070955067873,-0.0262369494885,0.0756505057216,0.0736013799906,1,0,2.5,0,0.070955067873,-0.0262369494885,0.0756505057216,0.0736013799906,1,0,2.5,0,0,0,0,0,0,0,0,0,0.070955067873,-0.0262369494885,0.0756505057216,0.0736013799906,1,0,2.5,0,722,1
stats,723,0.0655610784888,-0.0263376738876,0.0706535801291,0.0743416249752,1,0,2.5,0,0.0655610784888,-0.0263376738876,0.0706535801291,0.0743416249752,1,0,2.5,0,0.0655610784888,-0.0263376738876,0.0706535801291,0.0743416249752,1,0,2.5,0,0.0655610784888,-0.0263376738876,0.0706535801291,0.0743416249752,1,0,2.5,0,1,0.0655610784888,-0.0263376738876,0.0706535801291,0.0743416249752,1,0,2.5,0,0.0655610784888,-0.0263376738876,0.0706535801291,0.0743416249752,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0655610784888,-0.0263376738876,0.0706535801291,0.0743416249752,1,0,2.5,0,723,1
stats,724,0.0607490427792,-0.0259365662932,0.0660541579127,0.0748665258288,1,0,2.5,0,0.0607490427792,-0.0259365662932,0.0660541579127,0.0748665258288,1,0,2.5,0,0.0607490427792,-0.0259365662932,0.0660541579127,0.0748665258288,1,0,2.5,0,0.0607490427792,-0.0259365662932,0.0660541579127,0.0748665258288,1,0,2.5,0,1,0.0607490427792,-0.0259365662932,0.0660541579127,0.0748665258288,1,0,2.5,0,0.0607490427792,-0.0259365662932,0.0660541579127,0.0748665258288,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0607490427792,-0.0259365662932,0.0660541579127,0.0748665258288,1,0,2.5,0,724,1
stats,725,0.0556135252118,-0.0254831165075,0.0611739605665,0.0753046944737,1,0,2.5,0,0.0556135252118,-0.0254831165075,0.0611739605665,0.0753046944737,1,0,2.5,0,0.0556135252118,-0.0254831165075,0.0611739605665,0.0753046944737,1,0,2.5,0,0.0556135252118,-0.0254831165075,0.0611739605665,0.0753046944737,1,0,2.5,0,1,0.0556135252118,-0.0254831165075,0.0611739605665,0.0753046944737,1,0,2.5,0,0.0556135252118,-0.0254831165075,0.0611739605665,0.0753046944737,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0556135252118,-0.0254831165075,0.0611739605665,0.0753046944737,1,0,2.5,0,725,1
stats,726,0.049657728523,-0.0252740308642,0.0557195357978,0.0759809836745,1,0,2.5,0,0.049657728523,-0.0252740308642,0.0557195357978,0.0759809836745,1,0,2.5,0,0.049657728523,-0.0252740308642,0.0557195357978,0.0759809836745,1,0,2.5,0,0.049657728523,-0.0252740308642,0.0557195357978,0.0759809836745,1,0,2.5,0,1,0.049657728523,-0.0252740308642,0.0557195357978,0.0759809836745,1,0,2.5,0,0.049657728523,-0.0252740308642,0.0557195357978,0.0759809836745,1,0,2.5,0,0,0,0,0,0,0,0,0,0.049657728523,-0.0252740308642,0.0557195357978,0.0759809836745,1,0,2.5,0,726,1
stats,727,0.0444911792874,-0.0248540397733,0.0509626157582,0.0762322545052,1,0,2.5,0,0.0444911792874,-0.0248540397733,0.0509626157582,0.0762322545052,1,0,2.5,0,0.0444911792874,-0.0248540397733,0.0509626157582,0.0762322545052,1,0,2.5,0,0.0444911792874,-0.0248540397733,0.0509626157582,0.0762322545052,1,0,2.5,0,1,0.0444911792874,-0.0248540397733,0.0509626157582,0.0762322545052,1,0,2.5,0,0.0444911792874,-0.0248540397733,0.0509626157582,0.0762322545052,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0444911792874,-0.0248540397733,0.0509626157582,0.0762322545052,1,0,2.5,0,727,1
stats,728,0.0395499579608,-0.0248977933079,0.0467343479395,0.0766556859016,1,0,2.5,0,0.0395499579608,-0.0248977933079,0.0467343479395,0.0766556859016,1,0,2.5,0,0.0395499579608,-0.0248977933079,0.0467343479395,0.0766556859016,1,0,2.5,0,0.0395499579608,-0.0248977933079,0.0467343479395,0.0766556859016,1,0,2.5,0,1,0.0395499579608,-0.0248977933079,0.0467343479395,0.0766556859016,1,0,2.5,0,0.0395499579608,-0.0248977933079,0.0467343479395,0.0766556859016,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0395499579608,-0.0248977933079,0.0467343479395,0.0766556859016,1,0,2.5,0,728,1
stats,729,0.0340216718614,-0.0249518379569,0.0421908572316,0.0770685598254,1,0,2.5,0,0.0340216718614,-0.0249518379569,0.0421908572316,0.0770685598254,1,0,2.5,0,0.0340216718614,-0.0249518379569,0.0421908572316,0.0770685598254,1,0,2.5,0,0.0340216718614,-0.0249518379569,0.0421908572316,0.0770685598254,1,0,2.5,0,1,0.0340216718614,-0.0249518379569,0.0421908572316,0.0770685598254,1,0,2.5,0,0.0340216718614,-0.0249518379569,0.0421908572316,0.0770685598254,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0340216718614,-0.0249518379569,0.0421908572316,0.0770685598254,1,0,2.5,0,729,1
stats,730,0.0282675419003,-0.0249978583306,0.0377352200449,0.0775244086981,1,0,2.5,0,0.0282675419003,-0.0249978583306,0.0377352200449,0.0775244086981,1,0,2.5,0,0.0282675419003,-0.0249978583306,0.0377352200449,0.0775244086981,1,0,2.5,0,0.0282675419003,-0.0249978583306,0.0377352200449,0.0775244086981,1,0,2.5,0,1,0.0282675419003,-0.0249978583306,0.0377352200449,0.0775244086981,1,0,2.5,0,0.0282675419003,-0.0249978583306,0.0377352200449,0.0775244086981,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0282675419003,-0.0249978583306,0.0377352200449,0.0775244086981,1,0,2.5,0,730,1
stats,731,0.023244086653,-0.0246167834848,0.0338566638529,0.0775483325124,1,0,2.5,0,0.023244086653,-0.0246167834848,0.0338566638529,0.0775483325124,1,0,2.5,0,0.023244086653,-0.0246167834848,0.0338566638529,0.0775483325124,1,0,2.5,0,0.023244086653,-0.0246167834848,0.0338566638529,0.0775483325124,1,0,2.5,0,1,0.023244086653,-0.0246167834848,0.0338566638529,0.0775483325124,1,0,2.5,0,0.023244086653,-0.0246167834848,0.0338566638529,0.0775483325124,1,0,2.5,0,0,0,0,0,0,0,0,0,0.023244086653,-0.0246167834848,0.0338566638529,0.0775483325124,1,0,2.5,0,731,1
stats,732,0.0174969509244,-0.0246321912855,0.0302140396088,0.0779767408967,1,0,2.5,0,0.0174969509244,-0.0246321912855,0.0302140396088,0.0779767408967,1,0,2.5,0,0.0174969509244,-0.0246321912855,0.0302140396088,0.0779767408967,1,0,2.5,0,0.0174969509244,-0.0246321912855,0.0302140396088,0.0779767408967,1,0,2.5,0,1,0.0174969509244,-0.0246321912855,0.0302140396088,0.0779767408967,1,0,2.5,0,0.0174969509244,-0.0246321912855,0.0302140396088,0.0779767408967,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0174969509244,-0.0246321912855,0.0302140396088,0.0779767408967,1,0,2.5,0,732,1
stats,733,0.011876611039,-0.0242955405265,0.0270430613309,0.0779773741961,1,0,2.5,0,0.011876611039,-0.0242955405265,0.0270430613309,0.0779773741961,1,0,2.5,0,0.011876611039,-0.0242955405265,0.0270430613309,0.0779773741961,1,0,2.5,0,0.011876611039,-0.0242955405265,0.0270430613309,0.0779773741961,1,0,2.5,0,1,0.011876611039,-0.0242955405265,0.0270430613309,0.0779773741961,1,0,2.5,0,0.011876611039,-0.0242955405265,0.0270430613309,0.0779773741961,1,0,2.5,0,0,0,0,0,0,0,0,0,0.011876611039,-0.0242955405265,0.0270430613309,0.0779773741961,1,0,2.5,0,733,1
stats,734,0.00713492883369,-0.0242956895381,0.0253216847777,0.0778686627746,1,0,2.5,0,0.00713492883369,-0.0242956895381,0.0253216847777,0.0778686627746,1,0,2.5,0,0.00713492883369,-0.0242956895381,0.0253216847777,0.0778686627746,1,0,2.5,0,0.00713492883369,-0.0242956895381,0.0253216847777,0.0778686627746,1,0,2.5,0,1,0.00713492883369,-0.0242956895381,0.0253216847777,0.0778686627746,1,0,2.5,0,0.00713492883369,-0.0242956895381,0.0253216847777,0.0778686627746,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00713492883369,-0.0242956895381,0.0253216847777,0.0778686627746,1,0,2.5,0,734,1
stats,735,0.00255025364459,-0.0240478105843,0.0241826586425,0.0777041241527,1,0,2.5,0,0.00255025364459,-0.0240478105843,0.0241826586425,0.0777041241527,1,0,2.5,0,0.00255025364459,-0.0240478105843,0.0241826586425,0.0777041241527,1,0,2.5,0,0.00255025364459,-0.0240478105843,0.0241826586425,0.0777041241527,1,0,2.5,0,1,0.00255025364459,-0.0240478105843,0.0241826586425,0.0777041241527,1,0,2.5,0,0.00255025364459,-0.0240478105843,0.0241826586425,0.0777041241527,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00255025364459,-0.0240478105843,0.0241826586425,0.0777041241527,1,0,2.5,0,735,1
stats,736,-0.00317751429975,-0.023899404332,0.0241097100079,0.0777214020491,1,0,2.5,0,-0.00317751429975,-0.023899404332,0.0241097100079,0.0777214020491,1,0,2.5,0,-0.00317751429975,-0.023899404332,0.0241097100079,0.0777214020491,1,0,2.5,0,-0.00317751429975,-0.023899404332,0.0241097100079,0.0777214020491,1,0,2.5,0,1,-0.00317751429975,-0.023899404332,0.0241097100079,0.0777214020491,1,0,2.5,0,-0.00317751429975,-0.023899404332,0.0241097100079,0.0777214020491,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00317751429975,-0.023899404332,0.0241097100079,0.0777214020491,1,0,2.5,0,736,1
stats,737,-0.00787351932377,-0.0237704124302,0.0250404626131,0.0773101970553,1,0,2.5,0,-0.00787351932377,-0.0237704124302,0.0250404626131,0.0773101970553,1,0,2.5,0,-0.00787351932377,-0.0237704124302,0.0250404626131,0.0773101970553,1,0,2.5,0,-0.00787351932377,-0.0237704124302,0.0250404626131,0.0773101970553,1,0,2.5,0,1,-0.00787351932377,-0.0237704124302,0.0250404626131,0.0773101970553,1,0,2.5,0,-0.00787351932377,-0.0237704124302,0.0250404626131,0.0773101970553,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00787351932377,-0.0237704124302,0.0250404626131,0.0773101970553,1,0,2.5,0,737,1
stats,738,-0.0129624428228,-0.0240900237113,0.0273560620844,0.0771452113986,1,0,2.5,0,-0.0129624428228,-0.0240900237113,0.0273560620844,0.0771452113986,1,0,2.5,0,-0.0129624428228,-0.0240900237113,0.0273560620844,0.0771452113986,1,0,2.5,0,-0.0129624428228,-0.0240900237113,0.0273560620844,0.0771452113986,1,0,2.5,0,1,-0.0129624428228,-0.0240900237113,0.0273560620844,0.0771452113986,1,0,2.5,0,-0.0129624428228,-0.0240900237113,0.0273560620844,0.0771452113986,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0129624428228,-0.0240900237113,0.0273560620844,0.0771452113986,1,0,2.5,0,738,1
stats,739,-0.0181433353573,-0.0234276857227,0.0296316910535,0.0769558995962,1,0,2.5,0,-0.0181433353573,-0.0234276857227,0.0296316910535,0.0769558995962,1,0,2.5,0,-0.0181433353573,-0.0234276857227,0.0296316910535,0.0769558995962,1,0,2.5,0,-0.0181433353573,-0.0234276857227,0.0296316910535,0.0769558995962,1,0,2.5,0,1,-0.0181433353573,-0.0234276857227,0.0296316910535,0.0769558995962,1,0,2.5,0,-0.0181433353573,-0.0234276857227,0.0296316910535,0.0769558995962,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0181433353573,-0.0234276857227,0.0296316910535,0.0769558995962,1,0,2.5,0,739,1
stats,740,-0.0229307953268,-0.0231271255761,0.0325681641698,0.0766054317355,1,0,2.5,0,-0.0229307953268,-0.0231271255761,0.0325681641698,0.0766054317355,1,0,2.5,0,-0.0229307953268,-0.0231271255761,0.0325681641698,0.0766054317355,1,0,2.5,0,-0.0229307953268,-0.0231271255761,0.0325681641698,0.0766054317355,1,0,2.5,0,1,-0.0229307953268,-0.0231271255761,0.0325681641698,0.0766054317355,1,0,2.5,0,-0.0229307953268,-0.0231271255761,0.0325681641698,0.0766054317355,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0229307953268,-0.0231271255761,0.0325681641698,0.0766054317355,1,0,2.5,0,740,1
stats,741,-0.0272863451391,-0.0231828391552,0.0358048677444,0.0761100128293,1,0,2.5,0,-0.0272863451391,-0.0231828391552,0.0358048677444,0.0761100128293,1,0,2.5,0,-0.0272863451391,-0.0231828391552,0.0358048677444,0.0761100128293,1,0,2.5,0,-0.0272863451391,-0.0231828391552,0.0358048677444,0.0761100128293,1,0,2.5,0,1,-0.0272863451391,-0.0231828391552,0.0358048677444,0.0761100128293,1,0,2.5,0,-0.0272863451391,-0.0231828391552,0.0358048677444,0.0761100128293,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0272863451391,-0.0231828391552,0.0358048677444,0.0761100128293,1,0,2.5,0,741,1
stats,742,-0.0320865996182,-0.023060195148,0.0395135730505,0.0758177265525,1,0,2.5,0,-0.0320865996182,-0.023060195148,0.0395135730505,0.0758177265525,1,0,2.5,0,-0.0320865996182,-0.023060195148,0.0395135730505,0.0758177265525,1,0,2.5,0,-0.0320865996182,-0.023060195148,0.0395135730505,0.0758177265525,1,0,2.5,0,1,-0.0320865996182,-0.023060195148,0.0395135730505,0.0758177265525,1,0,2.5,0,-0.0320865996182,-0.023060195148,0.0395135730505,0.0758177265525,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0320865996182,-0.023060195148,0.0395135730505,0.0758177265525,1,0,2.5,0,742,1
stats,743,-0.0359734483063,-0.0226575825363,0.0425141751766,0.07530952245,1,0,2.5,0,-0.0359734483063,-0.0226575825363,0.0425141751766,0.07530952245,1,0,2.5,0,-0.0359734483063,-0.0226575825363,0.0425141751766,0.07530952245,1,0,2.5,0,-0.0359734483063,-0.0226575825363,0.0425141751766,0.07530952245,1,0,2.5,0,1,-0.0359734483063,-0.0226575825363,0.0425141751766,0.07530952245,1,0,2.5,0,-0.0359734483063,-0.0226575825363,0.0425141751766,0.07530952245,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0359734483063,-0.0226575825363,0.0425141751766,0.07530952245,1,0,2.5,0,743,1
stats,744,-0.038963329047,-0.0223540142179,0.0449204072356,0.0745511874557,1,0,2.5,0,-0.038963329047,-0.0223540142179,0.0449204072356,0.0745511874557,1,0,2.5,0,-0.038963329047,-0.0223540142179,0.0449204072356,0.0745511874557,1,0,2.5,0,-0.038963329047,-0.0223540142179,0.0449204072356,0.0745511874557,1,0,2.5,0,1,-0.038963329047,-0.0223540142179,0.0449204072356,0.0745511874557,1,0,2.5,0,-0.038963329047,-0.0223540142179,0.0449204072356,0.0745511874557,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.038963329047,-0.0223540142179,0.0449204072356,0.0745511874557,1,0,2.5,0,744,1
stats,745,-0.0431298464537,-0.0223394762725,0.0485719665885,0.0740192830563,1,0,2.5,0,-0.0431298464537,-0.0223394762725,0.0485719665885,0.0740192830563,1,0,2.5,0,-0.0431298464537,-0.0223394762725,0.0485719665885,0.0740192830563,1,0,2.5,0,-0.0431298464537,-0.0223394762725,0.0485719665885,0.0740192830563,1,0,2.5,0,1,-0.0431298464537,-0.0223394762725,0.0485719665885,0.0740192830563,1,0,2.5,0,-0.0431298464537,-0.0223394762725,0.0485719665885,0.0740192830563,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0431298464537,-0.0223394762725,0.0485719665885,0.0740192830563,1,0,2.5,0,745,1
stats,746,-0.0461441613734,-0.0224100425839,0.0512980856001,0.0733204782009,1,0,2.5,0,-0.0461441613734,-0.0224100425839,0.0512980856001,0.0733204782009,1,0,2.5,0,-0.0461441613734,-0.0224100425839,0.0512980856001,0.0733204782009,1,0,2.5,0,-0.0461441613734,-0.0224100425839,0.0512980856001,0.0733204782009,1,0,2.5,0,1,-0.0461441613734,-0.0224100425839,0.0512980856001,0.0733204782009,1,0,2.5,0,-0.0461441613734,-0.0224100425839,0.0512980856001,0.0733204782009,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0461441613734,-0.0224100425839,0.0512980856001,0.0733204782009,1,0,2.5,0,746,1
stats,747,-0.0484851486981,-0.0220945533365,0.053282070905,0.0724765136838,1,0,2.5,0,-0.0484851486981,-0.0220945533365,0.053282070905,0.0724765136838,1,0,2.5,0,-0.0484851486981,-0.0220945533365,0.053282070905,0.0724765136838,1,0,2.5,0,-0.0484851486981,-0.0220945533365,0.053282070905,0.0724765136838,1,0,2.5,0,1,-0.0484851486981,-0.0220945533365,0.053282070905,0.0724765136838,1,0,2.5,0,-0.0484851486981,-0.0220945533365,0.053282070905,0.0724765136838,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0484851486981,-0.0220945533365,0.053282070905,0.0724765136838,1,0,2.5,0,747,1
stats,748,-0.0512392632663,-0.0220124814659,0.0557674765587,0.0717934072018,1,0,2.5,0,-0.0512392632663,-0.0220124814659,0.0557674765587,0.0717934072018,1,0,2.5,0,-0.0512392632663,-0.0220124814659,0.0557674765587,0.0717934072018,1,0,2.5,0,-0.0512392632663,-0.0220124814659,0.0557674765587,0.0717934072018,1,0,2.5,0,1,-0.0512392632663,-0.0220124814659,0.0557674765587,0.0717934072018,1,0,2.5,0,-0.0512392632663,-0.0220124814659,0.0557674765587,0.0717934072018,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0512392632663,-0.0220124814659,0.0557674765587,0.0717934072018,1,0,2.5,0,748,1
stats,749,-0.0538470968604,-0.0223394520581,0.0582971796393,0.0711067244411,1,0,2.5,0,-0.0538470968604,-0.0223394520581,0.0582971796393,0.0711067244411,1,0,2.5,0,-0.0538470968604,-0.0223394520581,0.0582971796393,0.0711067244411,1,0,2.5,0,-0.0538470968604,-0.0223394520581,0.0582971796393,0.0711067244411,1,0,2.5,0,1,-0.0538470968604,-0.0223394520581,0.0582971796393,0.0711067244411,1,0,2.5,0,-0.0538470968604,-0.0223394520581,0.0582971796393,0.0711067244411,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0538470968604,-0.0223394520581,0.0582971796393,0.0711067244411,1,0,2.5,0,749,1
stats,750,-0.0562611594796,-0.0224467869848,0.0605737268925,0.0704673528671,1,0,2.5,0,-0.0562611594796,-0.0224467869848,0.0605737268925,0.0704673528671,1,0,2.5,0,-0.0562611594796,-0.0224467869848,0.0605737268925,0.0704673528671,1,0,2.5,0,-0.0562611594796,-0.0224467869848,0.0605737268925,0.0704673528671,1,0,2.5,0,1,-0.0562611594796,-0.0224467869848,0.0605737268925,0.0704673528671,1,0,2.5,0,-0.0562611594796,-0.0224467869848,0.0605737268925,0.0704673528671,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0562611594796,-0.0224467869848,0.0605737268925,0.0704673528671,1,0,2.5,0,750,1
stats,751,-0.0574532039464,-0.0224743410945,0.0616925172508,0.0696948543191,1,0,2.5,0,-0.0574532039464,-0.0224743410945,0.0616925172508,0.0696948543191,1,0,2.5,0,-0.0574532039464,-0.0224743410945,0.0616925172508,0.0696948543191,1,0,2.5,0,-0.0574532039464,-0.0224743410945,0.0616925172508,0.0696948543191,1,0,2.5,0,1,-0.0574532039464,-0.0224743410945,0.0616925172508,0.0696948543191,1,0,2.5,0,-0.0574532039464,-0.0224743410945,0.0616925172508,0.0696948543191,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0574532039464,-0.0224743410945,0.0616925172508,0.0696948543191,1,0,2.5,0,751,1
stats,752,-0.0589887276292,-0.022778943181,0.0632340908051,0.068993717432,1,0,2.5,0,-0.0589887276292,-0.022778943181,0.0632340908051,0.068993717432,1,0,2.5,0,-0.0589887276292,-0.022778943181,0.0632340908051,0.068993717432,1,0,2.5,0,-0.0589887276292,-0.022778943181,0.0632340908051,0.068993717432,1,0,2.5,0,1,-0.0589887276292,-0.022778943181,0.0632340908051,0.068993717432,1,0,2.5,0,-0.0589887276292,-0.022778943181,0.0632340908051,0.068993717432,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0589887276292,-0.022778943181,0.0632340908051,0.068993717432,1,0,2.5,0,752,1
stats,753,-0.0603094883263,-0.0232580043375,0.0646387562156,0.0683314055204,1,0,2.5,0,-0.0603094883263,-0.0232580043375,0.0646387562156,0.0683314055204,1,0,2.5,0,-0.0603094883263,-0.0232580043375,0.0646387562156,0.0683314055204,1,0,2.5,0,-0.0603094883263,-0.0232580043375,0.0646387562156,0.0683314055204,1,0,2.5,0,1,-0.0603094883263,-0.0232580043375,0.0646387562156,0.0683314055204,1,0,2.5,0,-0.0603094883263,-0.0232580043375,0.0646387562156,0.0683314055204,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0603094883263,-0.0232580043375,0.0646387562156,0.0683314055204,1,0,2.5,0,753,1
stats,754,-0.0609524734318,-0.0235968902707,0.0653606727719,0.0676307678223,1,0,2.5,0,-0.0609524734318,-0.0235968902707,0.0653606727719,0.0676307678223,1,0,2.5,0,-0.0609524734318,-0.0235968902707,0.0653606727719,0.0676307678223,1,0,2.5,0,-0.0609524734318,-0.0235968902707,0.0653606727719,0.0676307678223,1,0,2.5,0,1,-0.0609524734318,-0.0235968902707,0.0653606727719,0.0676307678223,1,0,2.5,0,-0.0609524734318,-0.0235968902707,0.0653606727719,0.0676307678223,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0609524734318,-0.0235968902707,0.0653606727719,0.0676307678223,1,0,2.5,0,754,1
stats,755,-0.0615213215351,-0.0243879891932,0.0661789029837,0.0669810175896,1,0,2.5,0,-0.0615213215351,-0.0243879891932,0.0661789029837,0.0669810175896,1,0,2.5,0,-0.0615213215351,-0.0243879891932,0.0661789029837,0.0669810175896,1,0,2.5,0,-0.0615213215351,-0.0243879891932,0.0661789029837,0.0669810175896,1,0,2.5,0,1,-0.0615213215351,-0.0243879891932,0.0661789029837,0.0669810175896,1,0,2.5,0,-0.0615213215351,-0.0243879891932,0.0661789029837,0.0669810175896,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0615213215351,-0.0243879891932,0.0661789029837,0.0669810175896,1,0,2.5,0,755,1
stats,756,-0.0618325918913,-0.0250592082739,0.0667175650597,0.0663779228926,1,0,2.5,0,-0.0618325918913,-0.0250592082739,0.0667175650597,0.0663779228926,1,0,2.5,0,-0.0618325918913,-0.0250592082739,0.0667175650597,0.0663779228926,1,0,2.5,0,-0.0618325918913,-0.0250592082739,0.0667175650597,0.0663779228926,1,0,2.5,0,1,-0.0618325918913,-0.0250592082739,0.0667175650597,0.0663779228926,1,0,2.5,0,-0.0618325918913,-0.0250592082739,0.0667175650597,0.0663779228926,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0618325918913,-0.0250592082739,0.0667175650597,0.0663779228926,1,0,2.5,0,756,1
stats,757,-0.0612224154174,-0.0256492681801,0.0663782283664,0.0657318755984,1,0,2.5,0,-0.0612224154174,-0.0256492681801,0.0663782283664,0.0657318755984,1,0,2.5,0,-0.0612224154174,-0.0256492681801,0.0663782283664,0.0657318755984,1,0,2.5,0,-0.0612224154174,-0.0256492681801,0.0663782283664,0.0657318755984,1,0,2.5,0,1,-0.0612224154174,-0.0256492681801,0.0663782283664,0.0657318755984,1,0,2.5,0,-0.0612224154174,-0.0256492681801,0.0663782283664,0.0657318755984,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0612224154174,-0.0256492681801,0.0663782283664,0.0657318755984,1,0,2.5,0,757,1
stats,758,-0.0612735040486,-0.0263995155692,0.0667186379433,0.0651568099856,1,0,2.5,0,-0.0612735040486,-0.0263995155692,0.0667186379433,0.0651568099856,1,0,2.5,0,-0.0612735040486,-0.0263995155692,0.0667186379433,0.0651568099856,1,0,2.5,0,-0.0612735040486,-0.0263995155692,0.0667186379433,0.0651568099856,1,0,2.5,0,1,-0.0612735040486,-0.0263995155692,0.0667186379433,0.0651568099856,1,0,2.5,0,-0.0612735040486,-0.0263995155692,0.0667186379433,0.0651568099856,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0612735040486,-0.0263995155692,0.0667186379433,0.0651568099856,1,0,2.5,0,758,1
stats,759,-0.0610529966652,-0.0270594377071,0.0667808502913,0.0646196231246,1,0,2.5,0,-0.0610529966652,-0.0270594377071,0.0667808502913,0.0646196231246,1,0,2.5,0,-0.0610529966652,-0.0270594377071,0.0667808502913,0.0646196231246,1,0,2.5,0,-0.0610529966652,-0.0270594377071,0.0667808502913,0.0646196231246,1,0,2.5,0,1,-0.0610529966652,-0.0270594377071,0.0667808502913,0.0646196231246,1,0,2.5,0,-0.0610529966652,-0.0270594377071,0.0667808502913,0.0646196231246,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0610529966652,-0.0270594377071,0.0667808502913,0.0646196231246,1,0,2.5,0,759,1
stats,760,-0.0604613348842,-0.0275845061988,0.0664565861225,0.0640765726566,1,0,2.5,0,-0.0604613348842,-0.0275845061988,0.0664565861225,0.0640765726566,1,0,2.5,0,-0.0604613348842,-0.0275845061988,0.0664565861225,0.0640765726566,1,0,2.5,0,-0.0604613348842,-0.0275845061988,0.0664565861225,0.0640765726566,1,0,2.5,0,1,-0.0604613348842,-0.0275845061988,0.0664565861225,0.0640765726566,1,0,2.5,0,-0.0604613348842,-0.0275845061988,0.0664565861225,0.0640765726566,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0604613348842,-0.0275845061988,0.0664565861225,0.0640765726566,1,0,2.5,0,760,1
stats,761,-0.0599780194461,-0.028305079788,0.0663214921951,0.0635764598846,1,0,2.5,0,-0.0599780194461,-0.028305079788,0.0663214921951,0.0635764598846,1,0,2.5,0,-0.0599780194461,-0.028305079788,0.0663214921951,0.0635764598846,1,0,2.5,0,-0.0599780194461,-0.028305079788,0.0663214921951,0.0635764598846,1,0,2.5,0,1,-0.0599780194461,-0.028305079788,0.0663214921951,0.0635764598846,1,0,2.5,0,-0.0599780194461,-0.028305079788,0.0663214921951,0.0635764598846,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0599780194461,-0.028305079788,0.0663214921951,0.0635764598846,1,0,2.5,0,761,1
stats,762,-0.0592230111361,-0.0286226477474,0.0657770559192,0.0630568787456,1,0,2.5,0,-0.0592230111361,-0.0286226477474,0.0657770559192,0.0630568787456,1,0,2.5,0,-0.0592230111361,-0.0286226477474,0.0657770559192,0.0630568787456,1,0,2.5,0,-0.0592230111361,-0.0286226477474,0.0657770559192,0.0630568787456,1,0,2.5,0,1,-0.0592230111361,-0.0286226477474,0.0657770559192,0.0630568787456,1,0,2.5,0,-0.0592230111361,-0.0286226477474,0.0657770559192,0.0630568787456,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0592230111361,-0.0286226477474,0.0657770559192,0.0630568787456,1,0,2.5,0,762,1
stats,763,-0.0587568245828,-0.0292164161801,0.065619841218,0.0626103878021,1,0,2.5,0,-0.0587568245828,-0.0292164161801,0.065619841218,0.0626103878021,1,0,2.5,0,-0.0587568245828,-0.0292164161801,0.065619841218,0.0626103878021,1,0,2.5,0,-0.0587568245828,-0.0292164161801,0.065619841218,0.0626103878021,1,0,2.5,0,1,-0.0587568245828,-0.0292164161801,0.065619841218,0.0626103878021,1,0,2.5,0,-0.0587568245828,-0.0292164161801,0.065619841218,0.0626103878021,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0587568245828,-0.0292164161801,0.065619841218,0.0626103878021,1,0,2.5,0,763,1
stats,764,-0.0578540973365,-0.0295740030706,0.0649747475982,0.0621580705047,1,0,2.5,0,-0.0578540973365,-0.0295740030706,0.0649747475982,0.0621580705047,1,0,2.5,0,-0.0578540973365,-0.0295740030706,0.0649747475982,0.0621580705047,1,0,2.5,0,-0.0578540973365,-0.0295740030706,0.0649747475982,0.0621580705047,1,0,2.5,0,1,-0.0578540973365,-0.0295740030706,0.0649747475982,0.0621580705047,1,0,2.5,0,-0.0578540973365,-0.0295740030706,0.0649747475982,0.0621580705047,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0578540973365,-0.0295740030706,0.0649747475982,0.0621580705047,1,0,2.5,0,764,1
stats,765,-0.0571094937623,-0.0299859195948,0.0645030960441,0.0617345646024,1,0,2.5,0,-0.0571094937623,-0.0299859195948,0.0645030960441,0.0617345646024,1,0,2.5,0,-0.0571094937623,-0.0299859195948,0.0645030960441,0.0617345646024,1,0,2.5,0,-0.0571094937623,-0.0299859195948,0.0645030960441,0.0617345646024,1,0,2.5,0,1,-0.0571094937623,-0.0299859195948,0.0645030960441,0.0617345646024,1,0,2.5,0,-0.0571094937623,-0.0299859195948,0.0645030960441,0.0617345646024,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0571094937623,-0.0299859195948,0.0645030960441,0.0617345646024,1,0,2.5,0,765,1
stats,766,-0.0563338436186,-0.0304759703577,0.0640490949154,0.0613396428525,1,0,2.5,0,-0.0563338436186,-0.0304759703577,0.0640490949154,0.0613396428525,1,0,2.5,0,-0.0563338436186,-0.0304759703577,0.0640490949154,0.0613396428525,1,0,2.5,0,-0.0563338436186,-0.0304759703577,0.0640490949154,0.0613396428525,1,0,2.5,0,1,-0.0563338436186,-0.0304759703577,0.0640490949154,0.0613396428525,1,0,2.5,0,-0.0563338436186,-0.0304759703577,0.0640490949154,0.0613396428525,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0563338436186,-0.0304759703577,0.0640490949154,0.0613396428525,1,0,2.5,0,766,1
stats,767,-0.0555892921984,-0.0308174993843,0.0635601133108,0.060942620039,1,0,2.5,0,-0.0555892921984,-0.0308174993843,0.0635601133108,0.060942620039,1,0,2.5,0,-0.0555892921984,-0.0308174993843,0.0635601133108,0.060942620039,1,0,2.5,0,-0.0555892921984,-0.0308174993843,0.0635601133108,0.060942620039,1,0,2.5,0,1,-0.0555892921984,-0.0308174993843,0.0635601133108,0.060942620039,1,0,2.5,0,-0.0555892921984,-0.0308174993843,0.0635601133108,0.060942620039,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0555892921984,-0.0308174993843,0.0635601133108,0.060942620039,1,0,2.5,0,767,1
stats,768,-0.0549562126398,-0.0311868321151,0.0631886348128,0.0605618171394,1,0,2.5,0,-0.0549562126398,-0.0311868321151,0.0631886348128,0.0605618171394,1,0,2.5,0,-0.0549562126398,-0.0311868321151,0.0631886348128,0.0605618171394,1,0,2.5,0,-0.0549562126398,-0.0311868321151,0.0631886348128,0.0605618171394,1,0,2.5,0,1,-0.0549562126398,-0.0311868321151,0.0631886348128,0.0605618171394,1,0,2.5,0,-0.0549562126398,-0.0311868321151,0.0631886348128,0.0605618171394,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0549562126398,-0.0311868321151,0.0631886348128,0.0605618171394,1,0,2.5,0,768,1
stats,769,-0.0543600358069,-0.0314671099186,0.0628107637167,0.0601856186986,1,0,2.5,0,-0.0543600358069,-0.0314671099186,0.0628107637167,0.0601856186986,1,0,2.5,0,-0.0543600358069,-0.0314671099186,0.0628107637167,0.0601856186986,1,0,2.5,0,-0.0543600358069,-0.0314671099186,0.0628107637167,0.0601856186986,1,0,2.5,0,1,-0.0543600358069,-0.0314671099186,0.0628107637167,0.0601856186986,1,0,2.5,0,-0.0543600358069,-0.0314671099186,0.0628107637167,0.0601856186986,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0543600358069,-0.0314671099186,0.0628107637167,0.0601856186986,1,0,2.5,0,769,1
stats,770,-0.0536814890802,-0.0315592810512,0.0622711032629,0.0597846955061,1,0,2.5,0,-0.0536814890802,-0.0315592810512,0.0622711032629,0.0597846955061,1,0,2.5,0,-0.0536814890802,-0.0315592810512,0.0622711032629,0.0597846955061,1,0,2.5,0,-0.0536814890802,-0.0315592810512,0.0622711032629,0.0597846955061,1,0,2.5,0,1,-0.0536814890802,-0.0315592810512,0.0622711032629,0.0597846955061,1,0,2.5,0,-0.0536814890802,-0.0315592810512,0.0622711032629,0.0597846955061,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0536814890802,-0.0315592810512,0.0622711032629,0.0597846955061,1,0,2.5,0,770,1
stats,771,-0.0531902126968,-0.0316932611167,0.0619165673852,0.0594099871814,1,0,2.5,0,-0.0531902126968,-0.0316932611167,0.0619165673852,0.0594099871814,1,0,2.5,0,-0.0531902126968,-0.0316932611167,0.0619165673852,0.0594099871814,1,0,2.5,0,-0.0531902126968,-0.0316932611167,0.0619165673852,0.0594099871814,1,0,2.5,0,1,-0.0531902126968,-0.0316932611167,0.0619165673852,0.0594099871814,1,0,2.5,0,-0.0531902126968,-0.0316932611167,0.0619165673852,0.0594099871814,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0531902126968,-0.0316932611167,0.0619165673852,0.0594099871814,1,0,2.5,0,771,1
stats,772,-0.0525556057692,-0.0316558331251,0.0613529421389,0.0590082779527,1,0,2.5,0,-0.0525556057692,-0.0316558331251,0.0613529421389,0.0590082779527,1,0,2.5,0,-0.0525556057692,-0.0316558331251,0.0613529421389,0.0590082779527,1,0,2.5,0,-0.0525556057692,-0.0316558331251,0.0613529421389,0.0590082779527,1,0,2.5,0,1,-0.0525556057692,-0.0316558331251,0.0613529421389,0.0590082779527,1,0,2.5,0,-0.0525556057692,-0.0316558331251,0.0613529421389,0.0590082779527,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0525556057692,-0.0316558331251,0.0613529421389,0.0590082779527,1,0,2.5,0,772,1
stats,773,-0.0518446192145,-0.0315873995423,0.0607093758881,0.0586127452552,1,0,2.5,0,-0.0518446192145,-0.0315873995423,0.0607093758881,0.0586127452552,1,0,2.5,0,-0.0518446192145,-0.0315873995423,0.0607093758881,0.0586127452552,1,0,2.5,0,-0.0518446192145,-0.0315873995423,0.0607093758881,0.0586127452552,1,0,2.5,0,1,-0.0518446192145,-0.0315873995423,0.0607093758881,0.0586127452552,1,0,2.5,0,-0.0518446192145,-0.0315873995423,0.0607093758881,0.0586127452552,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0518446192145,-0.0315873995423,0.0607093758881,0.0586127452552,1,0,2.5,0,773,1
stats,774,-0.0510933510959,-0.0314988195896,0.0600225478411,0.0582171827555,1,0,2.5,0,-0.0510933510959,-0.0314988195896,0.0600225478411,0.0582171827555,1,0,2.5,0,-0.0510933510959,-0.0314988195896,0.0600225478411,0.0582171827555,1,0,2.5,0,-0.0510933510959,-0.0314988195896,0.0600225478411,0.0582171827555,1,0,2.5,0,1,-0.0510933510959,-0.0314988195896,0.0600225478411,0.0582171827555,1,0,2.5,0,-0.0510933510959,-0.0314988195896,0.0600225478411,0.0582171827555,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0510933510959,-0.0314988195896,0.0600225478411,0.0582171827555,1,0,2.5,0,774,1
stats,775,-0.0503741391003,-0.0315513685346,0.0594394057989,0.0578367561102,1,0,2.5,0,-0.0503741391003,-0.0315513685346,0.0594394057989,0.0578367561102,1,0,2.5,0,-0.0503741391003,-0.0315513685346,0.0594394057989,0.0578367561102,1,0,2.5,0,-0.0503741391003,-0.0315513685346,0.0594394057989,0.0578367561102,1,0,2.5,0,1,-0.0503741391003,-0.0315513685346,0.0594394057989,0.0578367561102,1,0,2.5,0,-0.0503741391003,-0.0315513685346,0.0594394057989,0.0578367561102,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0503741391003,-0.0315513685346,0.0594394057989,0.0578367561102,1,0,2.5,0,775,1
stats,776,-0.0494595058262,-0.0313792452216,0.0585738830268,0.057443536818,1,0,2.5,0,-0.0494595058262,-0.0313792452216,0.0585738830268,0.057443536818,1,0,2.5,0,-0.0494595058262,-0.0313792452216,0.0585738830268,0.057443536818,1,0,2.5,0,-0.0494595058262,-0.0313792452216,0.0585738830268,0.057443536818,1,0,2.5,0,1,-0.0494595058262,-0.0313792452216,0.0585738830268,0.057443536818,1,0,2.5,0,-0.0494595058262,-0.0313792452216,0.0585738830268,0.057443536818,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0494595058262,-0.0313792452216,0.0585738830268,0.057443536818,1,0,2.5,0,776,1
stats,777,-0.0487279966474,-0.0313549973071,0.0579443983734,0.0570775605738,1,0,2.5,0,-0.0487279966474,-0.0313549973071,0.0579443983734,0.0570775605738,1,0,2.5,0,-0.0487279966474,-0.0313549973071,0.0579443983734,0.0570775605738,1,0,2.5,0,-0.0487279966474,-0.0313549973071,0.0579443983734,0.0570775605738,1,0,2.5,0,1,-0.0487279966474,-0.0313549973071,0.0579443983734,0.0570775605738,1,0,2.5,0,-0.0487279966474,-0.0313549973071,0.0579443983734,0.0570775605738,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0487279966474,-0.0313549973071,0.0579443983734,0.0570775605738,1,0,2.5,0,777,1
stats,778,-0.0480342768133,-0.0314537175,0.0574162714183,0.0567339062691,1,0,2.5,0,-0.0480342768133,-0.0314537175,0.0574162714183,0.0567339062691,1,0,2.5,0,-0.0480342768133,-0.0314537175,0.0574162714183,0.0567339062691,1,0,2.5,0,-0.0480342768133,-0.0314537175,0.0574162714183,0.0567339062691,1,0,2.5,0,1,-0.0480342768133,-0.0314537175,0.0574162714183,0.0567339062691,1,0,2.5,0,-0.0480342768133,-0.0314537175,0.0574162714183,0.0567339062691,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0480342768133,-0.0314537175,0.0574162714183,0.0567339062691,1,0,2.5,0,778,1
stats,779,-0.0471781976521,-0.0312274321914,0.0565768033266,0.0563575215638,1,0,2.5,0,-0.0471781976521,-0.0312274321914,0.0565768033266,0.0563575215638,1,0,2.5,0,-0.0471781976521,-0.0312274321914,0.0565768033266,0.0563575215638,1,0,2.5,0,-0.0471781976521,-0.0312274321914,0.0565768033266,0.0563575215638,1,0,2.5,0,1,-0.0471781976521,-0.0312274321914,0.0565768033266,0.0563575215638,1,0,2.5,0,-0.0471781976521,-0.0312274321914,0.0565768033266,0.0563575215638,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0471781976521,-0.0312274321914,0.0565768033266,0.0563575215638,1,0,2.5,0,779,1
stats,780,-0.0461858548224,-0.0309360343963,0.0555893108249,0.0559635199606,1,0,2.5,0,-0.0461858548224,-0.0309360343963,0.0555893108249,0.0559635199606,1,0,2.5,0,-0.0461858548224,-0.0309360343963,0.0555893108249,0.0559635199606,1,0,2.5,0,-0.0461858548224,-0.0309360343963,0.0555893108249,0.0559635199606,1,0,2.5,0,1,-0.0461858548224,-0.0309360343963,0.0555893108249,0.0559635199606,1,0,2.5,0,-0.0461858548224,-0.0309360343963,0.0555893108249,0.0559635199606,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0461858548224,-0.0309360343963,0.0555893108249,0.0559635199606,1,0,2.5,0,780,1
stats,781,-0.0453155003488,-0.0306975338608,0.0547342039645,0.0555816404521,1,0,2.5,0,-0.0453155003488,-0.0306975338608,0.0547342039645,0.0555816404521,1,0,2.5,0,-0.0453155003488,-0.0306975338608,0.0547342039645,0.0555816404521,1,0,2.5,0,-0.0453155003488,-0.0306975338608,0.0547342039645,0.0555816404521,1,0,2.5,0,1,-0.0453155003488,-0.0306975338608,0.0547342039645,0.0555816404521,1,0,2.5,0,-0.0453155003488,-0.0306975338608,0.0547342039645,0.0555816404521,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0453155003488,-0.0306975338608,0.0547342039645,0.0555816404521,1,0,2.5,0,781,1
stats,782,-0.0446600802243,-0.0307433493435,0.0542187802494,0.055248003453,1,0,2.5,0,-0.0446600802243,-0.0307433493435,0.0542187802494,0.055248003453,1,0,2.5,0,-0.0446600802243,-0.0307433493435,0.0542187802494,0.055248003453,1,0,2.5,0,-0.0446600802243,-0.0307433493435,0.0542187802494,0.055248003453,1,0,2.5,0,1,-0.0446600802243,-0.0307433493435,0.0542187802494,0.055248003453,1,0,2.5,0,-0.0446600802243,-0.0307433493435,0.0542187802494,0.055248003453,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0446600802243,-0.0307433493435,0.0542187802494,0.055248003453,1,0,2.5,0,782,1
stats,783,-0.0439395681024,-0.0307523626834,0.053632017225,0.0549122691154,1,0,2.5,0,-0.0439395681024,-0.0307523626834,0.053632017225,0.0549122691154,1,0,2.5,0,-0.0439395681024,-0.0307523626834,0.053632017225,0.0549122691154,1,0,2.5,0,-0.0439395681024,-0.0307523626834,0.053632017225,0.0549122691154,1,0,2.5,0,1,-0.0439395681024,-0.0307523626834,0.053632017225,0.0549122691154,1,0,2.5,0,-0.0439395681024,-0.0307523626834,0.053632017225,0.0549122691154,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0439395681024,-0.0307523626834,0.053632017225,0.0549122691154,1,0,2.5,0,783,1
stats,784,-0.0429143346846,-0.0302628893405,0.0525117367506,0.0545093230903,1,0,2.5,0,-0.0429143346846,-0.0302628893405,0.0525117367506,0.0545093230903,1,0,2.5,0,-0.0429143346846,-0.0302628893405,0.0525117367506,0.0545093230903,1,0,2.5,0,-0.0429143346846,-0.0302628893405,0.0525117367506,0.0545093230903,1,0,2.5,0,1,-0.0429143346846,-0.0302628893405,0.0525117367506,0.0545093230903,1,0,2.5,0,-0.0429143346846,-0.0302628893405,0.0525117367506,0.0545093230903,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0429143346846,-0.0302628893405,0.0525117367506,0.0545093230903,1,0,2.5,0,784,1
stats,785,-0.0421624928713,-0.0301635526121,0.0518412552774,0.054160233587,1,0,2.5,0,-0.0421624928713,-0.0301635526121,0.0518412552774,0.054160233587,1,0,2.5,0,-0.0421624928713,-0.0301635526121,0.0518412552774,0.054160233587,1,0,2.5,0,-0.0421624928713,-0.0301635526121,0.0518412552774,0.054160233587,1,0,2.5,0,1,-0.0421624928713,-0.0301635526121,0.0518412552774,0.054160233587,1,0,2.5,0,-0.0421624928713,-0.0301635526121,0.0518412552774,0.054160233587,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0421624928713,-0.0301635526121,0.0518412552774,0.054160233587,1,0,2.5,0,785,1
stats,786,-0.0411151908338,-0.029758637771,0.0507546588778,0.0537489205599,1,0,2.5,0,-0.0411151908338,-0.029758637771,0.0507546588778,0.0537489205599,1,0,2.5,0,-0.0411151908338,-0.029758637771,0.0507546588778,0.0537489205599,1,0,2.5,0,-0.0411151908338,-0.029758637771,0.0507546588778,0.0537489205599,1,0,2.5,0,1,-0.0411151908338,-0.029758637771,0.0507546588778,0.0537489205599,1,0,2.5,0,-0.0411151908338,-0.029758637771,0.0507546588778,0.0537489205599,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0411151908338,-0.029758637771,0.0507546588778,0.0537489205599,1,0,2.5,0,786,1
stats,787,-0.0400901585817,-0.0292371995747,0.0496188923717,0.0533364266157,1,0,2.5,0,-0.0400901585817,-0.0292371995747,0.0496188923717,0.0533364266157,1,0,2.5,0,-0.0400901585817,-0.0292371995747,0.0496188923717,0.0533364266157,1,0,2.5,0,-0.0400901585817,-0.0292371995747,0.0496188923717,0.0533364266157,1,0,2.5,0,1,-0.0400901585817,-0.0292371995747,0.0496188923717,0.0533364266157,1,0,2.5,0,-0.0400901585817,-0.0292371995747,0.0496188923717,0.0533364266157,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0400901585817,-0.0292371995747,0.0496188923717,0.0533364266157,1,0,2.5,0,787,1
stats,788,-0.0393370129168,-0.0290747527033,0.0489156618714,0.052975025028,1,0,2.5,0,-0.0393370129168,-0.0290747527033,0.0489156618714,0.052975025028,1,0,2.5,0,-0.0393370129168,-0.0290747527033,0.0489156618714,0.052975025028,1,0,2.5,0,-0.0393370129168,-0.0290747527033,0.0489156618714,0.052975025028,1,0,2.5,0,1,-0.0393370129168,-0.0290747527033,0.0489156618714,0.052975025028,1,0,2.5,0,-0.0393370129168,-0.0290747527033,0.0489156618714,0.052975025028,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0393370129168,-0.0290747527033,0.0489156618714,0.052975025028,1,0,2.5,0,788,1
stats,789,-0.03862753883,-0.0289162937552,0.0482518263161,0.0526302978396,1,0,2.5,0,-0.03862753883,-0.0289162937552,0.0482518263161,0.0526302978396,1,0,2.5,0,-0.03862753883,-0.0289162937552,0.0482518263161,0.0526302978396,1,0,2.5,0,-0.03862753883,-0.0289162937552,0.0482518263161,0.0526302978396,1,0,2.5,0,1,-0.03862753883,-0.0289162937552,0.0482518263161,0.0526302978396,1,0,2.5,0,-0.03862753883,-0.0289162937552,0.0482518263161,0.0526302978396,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.03862753883,-0.0289162937552,0.0482518263161,0.0526302978396,1,0,2.5,0,789,1
stats,790,-0.037701189518,-0.0284041501582,0.0472035519779,0.0522383153439,1,0,2.5,0,-0.037701189518,-0.0284041501582,0.0472035519779,0.0522383153439,1,0,2.5,0,-0.037701189518,-0.0284041501582,0.0472035519779,0.0522383153439,1,0,2.5,0,-0.037701189518,-0.0284041501582,0.0472035519779,0.0522383153439,1,0,2.5,0,1,-0.037701189518,-0.0284041501582,0.0472035519779,0.0522383153439,1,0,2.5,0,-0.037701189518,-0.0284041501582,0.0472035519779,0.0522383153439,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.037701189518,-0.0284041501582,0.0472035519779,0.0522383153439,1,0,2.5,0,790,1
stats,791,-0.036937944591,-0.0280507989228,0.0463816672564,0.051868326962,1,0,2.5,0,-0.036937944591,-0.0280507989228,0.0463816672564,0.051868326962,1,0,2.5,0,-0.036937944591,-0.0280507989228,0.0463816672564,0.051868326962,1,0,2.5,0,-0.036937944591,-0.0280507989228,0.0463816672564,0.051868326962,1,0,2.5,0,1,-0.036937944591,-0.0280507989228,0.0463816672564,0.051868326962,1,0,2.5,0,-0.036937944591,-0.0280507989228,0.0463816672564,0.051868326962,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.036937944591,-0.0280507989228,0.0463816672564,0.051868326962,1,0,2.5,0,791,1
stats,792,-0.0361205339432,-0.0277467947453,0.045547530055,0.0515049099922,1,0,2.5,0,-0.0361205339432,-0.0277467947453,0.045547530055,0.0515049099922,1,0,2.5,0,-0.0361205339432,-0.0277467947453,0.045547530055,0.0515049099922,1,0,2.5,0,-0.0361205339432,-0.0277467947453,0.045547530055,0.0515049099922,1,0,2.5,0,1,-0.0361205339432,-0.0277467947453,0.045547530055,0.0515049099922,1,0,2.5,0,-0.0361205339432,-0.0277467947453,0.045547530055,0.0515049099922,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0361205339432,-0.0277467947453,0.045547530055,0.0515049099922,1,0,2.5,0,792,1
stats,793,-0.0352299660444,-0.0271781701595,0.0444949828088,0.0511210113764,1,0,2.5,0,-0.0352299660444,-0.0271781701595,0.0444949828088,0.0511210113764,1,0,2.5,0,-0.0352299660444,-0.0271781701595,0.0444949828088,0.0511210113764,1,0,2.5,0,-0.0352299660444,-0.0271781701595,0.0444949828088,0.0511210113764,1,0,2.5,0,1,-0.0352299660444,-0.0271781701595,0.0444949828088,0.0511210113764,1,0,2.5,0,-0.0352299660444,-0.0271781701595,0.0444949828088,0.0511210113764,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0352299660444,-0.0271781701595,0.0444949828088,0.0511210113764,1,0,2.5,0,793,1
stats,794,-0.0345283672214,-0.0268484931439,0.043738424778,0.050771843642,1,0,2.5,0,-0.0345283672214,-0.0268484931439,0.043738424778,0.050771843642,1,0,2.5,0,-0.0345283672214,-0.0268484931439,0.043738424778,0.050771843642,1,0,2.5,0,-0.0345283672214,-0.0268484931439,0.043738424778,0.050771843642,1,0,2.5,0,1,-0.0345283672214,-0.0268484931439,0.043738424778,0.050771843642,1,0,2.5,0,-0.0345283672214,-0.0268484931439,0.043738424778,0.050771843642,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0345283672214,-0.0268484931439,0.043738424778,0.050771843642,1,0,2.5,0,794,1
stats,795,-0.0338063165545,-0.0264143943787,0.0429020673037,0.0504167079926,1,0,2.5,0,-0.0338063165545,-0.0264143943787,0.0429020673037,0.0504167079926,1,0,2.5,0,-0.0338063165545,-0.0264143943787,0.0429020673037,0.0504167079926,1,0,2.5,0,-0.0338063165545,-0.0264143943787,0.0429020673037,0.0504167079926,1,0,2.5,0,1,-0.0338063165545,-0.0264143943787,0.0429020673037,0.0504167079926,1,0,2.5,0,-0.0338063165545,-0.0264143943787,0.0429020673037,0.0504167079926,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0338063165545,-0.0264143943787,0.0429020673037,0.0504167079926,1,0,2.5,0,795,1
stats,796,-0.0327816084027,-0.02555504255,0.0415655374527,0.0500009953976,1,0,2.5,0,-0.0327816084027,-0.02555504255,0.0415655374527,0.0500009953976,1,0,2.5,0,-0.0327816084027,-0.02555504255,0.0415655374527,0.0500009953976,1,0,2.5,0,-0.0327816084027,-0.02555504255,0.0415655374527,0.0500009953976,1,0,2.5,0,1,-0.0327816084027,-0.02555504255,0.0415655374527,0.0500009953976,1,0,2.5,0,-0.0327816084027,-0.02555504255,0.0415655374527,0.0500009953976,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0327816084027,-0.02555504255,0.0415655374527,0.0500009953976,1,0,2.5,0,796,1
stats,797,-0.0319112129509,-0.0249363426119,0.0404987260699,0.0496134534478,1,0,2.5,0,-0.0319112129509,-0.0249363426119,0.0404987260699,0.0496134534478,1,0,2.5,0,-0.0319112129509,-0.0249363426119,0.0404987260699,0.0496134534478,1,0,2.5,0,-0.0319112129509,-0.0249363426119,0.0404987260699,0.0496134534478,1,0,2.5,0,1,-0.0319112129509,-0.0249363426119,0.0404987260699,0.0496134534478,1,0,2.5,0,-0.0319112129509,-0.0249363426119,0.0404987260699,0.0496134534478,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0319112129509,-0.0249363426119,0.0404987260699,0.0496134534478,1,0,2.5,0,797,1
stats,798,-0.0311919879168,-0.02443161048,0.0396212525666,0.0492485389113,1,0,2.5,0,-0.0311919879168,-0.02443161048,0.0396212525666,0.0492485389113,1,0,2.5,0,-0.0311919879168,-0.02443161048,0.0396212525666,0.0492485389113,1,0,2.5,0,-0.0311919879168,-0.02443161048,0.0396212525666,0.0492485389113,1,0,2.5,0,1,-0.0311919879168,-0.02443161048,0.0396212525666,0.0492485389113,1,0,2.5,0,-0.0311919879168,-0.02443161048,0.0396212525666,0.0492485389113,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0311919879168,-0.02443161048,0.0396212525666,0.0492485389113,1,0,2.5,0,798,1
stats,799,-0.0304716620594,-0.0238568373024,0.0386997535825,0.0488873682916,1,0,2.5,0,-0.0304716620594,-0.0238568373024,0.0386997535825,0.0488873682916,1,0,2.5,0,-0.0304716620594,-0.0238568373024,0.0386997535825,0.0488873682916,1,0,2.5,0,-0.0304716620594,-0.0238568373024,0.0386997535825,0.0488873682916,1,0,2.5,0,1,-0.0304716620594,-0.0238568373024,0.0386997535825,0.0488873682916,1,0,2.5,0,-0.0304716620594,-0.0238568373024,0.0386997535825,0.0488873682916,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0304716620594,-0.0238568373024,0.0386997535825,0.0488873682916,1,0,2.5,0,799,1
stats,800,-0.0296971406788,-0.0232712589204,0.0377289243042,0.0485373213887,1,0,2.5,0,-0.0296971406788,-0.0232712589204,0.0377289243042,0.0485373213887,1,0,2.5,0,-0.0296971406788,-0.0232712589204,0.0377289243042,0.0485373213887,1,0,2.5,0,-0.0296971406788,-0.0232712589204,0.0377289243042,0.0485373213887,1,0,2.5,0,1,-0.0296971406788,-0.0232712589204,0.0377289243042,0.0485373213887,1,0,2.5,0,-0.0296971406788,-0.0232712589204,0.0377289243042,0.0485373213887,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0296971406788,-0.0232712589204,0.0377289243042,0.0485373213887,1,0,2.5,0,800,1
stats,801,-0.0290471538901,-0.0228239707649,0.0369414500892,0.0481994636357,1,0,2.5,0,-0.0290471538901,-0.0228239707649,0.0369414500892,0.0481994636357,1,0,2.5,0,-0.0290471538901,-0.0228239707649,0.0369414500892,0.0481994636357,1,0,2.5,0,-0.0290471538901,-0.0228239707649,0.0369414500892,0.0481994636357,1,0,2.5,0,1,-0.0290471538901,-0.0228239707649,0.0369414500892,0.0481994636357,1,0,2.5,0,-0.0290471538901,-0.0228239707649,0.0369414500892,0.0481994636357,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0290471538901,-0.0228239707649,0.0369414500892,0.0481994636357,1,0,2.5,0,801,1
stats,802,-0.0283555481583,-0.0222769584507,0.0360596738756,0.0478522926569,1,0,2.5,0,-0.0283555481583,-0.0222769584507,0.0360596738756,0.0478522926569,1,0,2.5,0,-0.0283555481583,-0.0222769584507,0.0360596738756,0.0478522926569,1,0,2.5,0,-0.0283555481583,-0.0222769584507,0.0360596738756,0.0478522926569,1,0,2.5,0,1,-0.0283555481583,-0.0222769584507,0.0360596738756,0.0478522926569,1,0,2.5,0,-0.0283555481583,-0.0222769584507,0.0360596738756,0.0478522926569,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0283555481583,-0.0222769584507,0.0360596738756,0.0478522926569,1,0,2.5,0,802,1
stats,803,-0.0277207624167,-0.0217046979815,0.0352070257068,0.0475162602961,1,0,2.5,0,-0.0277207624167,-0.0217046979815,0.0352070257068,0.0475162602961,1,0,2.5,0,-0.0277207624167,-0.0217046979815,0.0352070257068,0.0475162602961,1,0,2.5,0,-0.0277207624167,-0.0217046979815,0.0352070257068,0.0475162602961,1,0,2.5,0,1,-0.0277207624167,-0.0217046979815,0.0352070257068,0.0475162602961,1,0,2.5,0,-0.0277207624167,-0.0217046979815,0.0352070257068,0.0475162602961,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0277207624167,-0.0217046979815,0.0352070257068,0.0475162602961,1,0,2.5,0,803,1
stats,804,-0.0270544365048,-0.0210819225758,0.034298542887,0.0471832081676,1,0,2.5,0,-0.0270544365048,-0.0210819225758,0.034298542887,0.0471832081676,1,0,2.5,0,-0.0270544365048,-0.0210819225758,0.034298542887,0.0471832081676,1,0,2.5,0,-0.0270544365048,-0.0210819225758,0.034298542887,0.0471832081676,1,0,2.5,0,1,-0.0270544365048,-0.0210819225758,0.034298542887,0.0471832081676,1,0,2.5,0,-0.0270544365048,-0.0210819225758,0.034298542887,0.0471832081676,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0270544365048,-0.0210819225758,0.034298542887,0.0471832081676,1,0,2.5,0,804,1
stats,805,-0.0263212304562,-0.0204060226679,0.0333048477769,0.0468266569078,1,0,2.5,0,-0.0263212304562,-0.0204060226679,0.0333048477769,0.0468266569078,1,0,2.5,0,-0.0263212304562,-0.0204060226679,0.0333048477769,0.0468266569078,1,0,2.5,0,-0.0263212304562,-0.0204060226679,0.0333048477769,0.0468266569078,1,0,2.5,0,1,-0.0263212304562,-0.0204060226679,0.0333048477769,0.0468266569078,1,0,2.5,0,-0.0263212304562,-0.0204060226679,0.0333048477769,0.0468266569078,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0263212304562,-0.0204060226679,0.0333048477769,0.0468266569078,1,0,2.5,0,805,1
stats,806,-0.0256481692195,-0.0197582133114,0.0323761589825,0.0464821755886,1,0,2.5,0,-0.0256481692195,-0.0197582133114,0.0323761589825,0.0464821755886,1,0,2.5,0,-0.0256481692195,-0.0197582133114,0.0323761589825,0.0464821755886,1,0,2.5,0,-0.0256481692195,-0.0197582133114,0.0323761589825,0.0464821755886,1,0,2.5,0,1,-0.0256481692195,-0.0197582133114,0.0323761589825,0.0464821755886,1,0,2.5,0,-0.0256481692195,-0.0197582133114,0.0323761589825,0.0464821755886,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0256481692195,-0.0197582133114,0.0323761589825,0.0464821755886,1,0,2.5,0,806,1
stats,807,-0.0250722300261,-0.0191409699619,0.0315435156226,0.0461632460356,1,0,2.5,0,-0.0250722300261,-0.0191409699619,0.0315435156226,0.0461632460356,1,0,2.5,0,-0.0250722300261,-0.0191409699619,0.0315435156226,0.0461632460356,1,0,2.5,0,-0.0250722300261,-0.0191409699619,0.0315435156226,0.0461632460356,1,0,2.5,0,1,-0.0250722300261,-0.0191409699619,0.0315435156226,0.0461632460356,1,0,2.5,0,-0.0250722300261,-0.0191409699619,0.0315435156226,0.0461632460356,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0250722300261,-0.0191409699619,0.0315435156226,0.0461632460356,1,0,2.5,0,807,1
stats,808,-0.0244621504098,-0.0186130385846,0.0307382829487,0.0458539687097,1,0,2.5,0,-0.0244621504098,-0.0186130385846,0.0307382829487,0.0458539687097,1,0,2.5,0,-0.0244621504098,-0.0186130385846,0.0307382829487,0.0458539687097,1,0,2.5,0,-0.0244621504098,-0.0186130385846,0.0307382829487,0.0458539687097,1,0,2.5,0,1,-0.0244621504098,-0.0186130385846,0.0307382829487,0.0458539687097,1,0,2.5,0,-0.0244621504098,-0.0186130385846,0.0307382829487,0.0458539687097,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0244621504098,-0.0186130385846,0.0307382829487,0.0458539687097,1,0,2.5,0,808,1
stats,809,-0.0239228382707,-0.0181713718921,0.0300416536629,0.0455542914569,1,0,2.5,0,-0.0239228382707,-0.0181713718921,0.0300416536629,0.0455542914569,1,0,2.5,0,-0.0239228382707,-0.0181713718921,0.0300416536629,0.0455542914569,1,0,2.5,0,-0.0239228382707,-0.0181713718921,0.0300416536629,0.0455542914569,1,0,2.5,0,1,-0.0239228382707,-0.0181713718921,0.0300416536629,0.0455542914569,1,0,2.5,0,-0.0239228382707,-0.0181713718921,0.0300416536629,0.0455542914569,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0239228382707,-0.0181713718921,0.0300416536629,0.0455542914569,1,0,2.5,0,809,1
stats,810,-0.0233796089888,-0.0176451280713,0.0292908977717,0.0452490821481,1,0,2.5,0,-0.0233796089888,-0.0176451280713,0.0292908977717,0.0452490821481,1,0,2.5,0,-0.0233796089888,-0.0176451280713,0.0292908977717,0.0452490821481,1,0,2.5,0,-0.0233796089888,-0.0176451280713,0.0292908977717,0.0452490821481,1,0,2.5,0,1,-0.0233796089888,-0.0176451280713,0.0292908977717,0.0452490821481,1,0,2.5,0,-0.0233796089888,-0.0176451280713,0.0292908977717,0.0452490821481,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0233796089888,-0.0176451280713,0.0292908977717,0.0452490821481,1,0,2.5,0,810,1
stats,811,-0.0228961333632,-0.0170865952969,0.0285689458251,0.0449590273201,1,0,2.5,0,-0.0228961333632,-0.0170865952969,0.0285689458251,0.0449590273201,1,0,2.5,0,-0.0228961333632,-0.0170865952969,0.0285689458251,0.0449590273201,1,0,2.5,0,-0.0228961333632,-0.0170865952969,0.0285689458251,0.0449590273201,1,0,2.5,0,1,-0.0228961333632,-0.0170865952969,0.0285689458251,0.0449590273201,1,0,2.5,0,-0.0228961333632,-0.0170865952969,0.0285689458251,0.0449590273201,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0228961333632,-0.0170865952969,0.0285689458251,0.0449590273201,1,0,2.5,0,811,1
stats,812,-0.0223570354283,-0.0163959413767,0.0277247894555,0.0446507818997,1,0,2.5,0,-0.0223570354283,-0.0163959413767,0.0277247894555,0.0446507818997,1,0,2.5,0,-0.0223570354283,-0.0163959413767,0.0277247894555,0.0446507818997,1,0,2.5,0,-0.0223570354283,-0.0163959413767,0.0277247894555,0.0446507818997,1,0,2.5,0,1,-0.0223570354283,-0.0163959413767,0.0277247894555,0.0446507818997,1,0,2.5,0,-0.0223570354283,-0.0163959413767,0.0277247894555,0.0446507818997,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0223570354283,-0.0163959413767,0.0277247894555,0.0446507818997,1,0,2.5,0,812,1
stats,813,-0.0218521356583,-0.0158850438893,0.0270157437772,0.0443656593561,1,0,2.5,0,-0.0218521356583,-0.0158850438893,0.0270157437772,0.0443656593561,1,0,2.5,0,-0.0218521356583,-0.0158850438893,0.0270157437772,0.0443656593561,1,0,2.5,0,-0.0218521356583,-0.0158850438893,0.0270157437772,0.0443656593561,1,0,2.5,0,1,-0.0218521356583,-0.0158850438893,0.0270157437772,0.0443656593561,1,0,2.5,0,-0.0218521356583,-0.0158850438893,0.0270157437772,0.0443656593561,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0218521356583,-0.0158850438893,0.0270157437772,0.0443656593561,1,0,2.5,0,813,1
stats,814,-0.021348670125,-0.015367930755,0.0263047330081,0.0440813302994,1,0,2.5,0,-0.021348670125,-0.015367930755,0.0263047330081,0.0440813302994,1,0,2.5,0,-0.021348670125,-0.015367930755,0.0263047330081,0.0440813302994,1,0,2.5,0,-0.021348670125,-0.015367930755,0.0263047330081,0.0440813302994,1,0,2.5,0,1,-0.021348670125,-0.015367930755,0.0263047330081,0.0440813302994,1,0,2.5,0,-0.021348670125,-0.015367930755,0.0263047330081,0.0440813302994,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.021348670125,-0.015367930755,0.0263047330081,0.0440813302994,1,0,2.5,0,814,1
stats,815,-0.0208869930357,-0.0148316519335,0.0256172679365,0.0438036993146,1,0,2.5,0,-0.0208869930357,-0.0148316519335,0.0256172679365,0.0438036993146,1,0,2.5,0,-0.0208869930357,-0.0148316519335,0.0256172679365,0.0438036993146,1,0,2.5,0,-0.0208869930357,-0.0148316519335,0.0256172679365,0.0438036993146,1,0,2.5,0,1,-0.0208869930357,-0.0148316519335,0.0256172679365,0.0438036993146,1,0,2.5,0,-0.0208869930357,-0.0148316519335,0.0256172679365,0.0438036993146,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0208869930357,-0.0148316519335,0.0256172679365,0.0438036993146,1,0,2.5,0,815,1
stats,816,-0.0204797871411,-0.0143957231194,0.0250331480056,0.0435476452112,1,0,2.5,0,-0.0204797871411,-0.0143957231194,0.0250331480056,0.0435476452112,1,0,2.5,0,-0.0204797871411,-0.0143957231194,0.0250331480056,0.0435476452112,1,0,2.5,0,-0.0204797871411,-0.0143957231194,0.0250331480056,0.0435476452112,1,0,2.5,0,1,-0.0204797871411,-0.0143957231194,0.0250331480056,0.0435476452112,1,0,2.5,0,-0.0204797871411,-0.0143957231194,0.0250331480056,0.0435476452112,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0204797871411,-0.0143957231194,0.0250331480056,0.0435476452112,1,0,2.5,0,816,1
stats,817,-0.0200677234679,-0.0138985058293,0.0244106948376,0.0432863719761,1,0,2.5,0,-0.0200677234679,-0.0138985058293,0.0244106948376,0.0432863719761,1,0,2.5,0,-0.0200677234679,-0.0138985058293,0.0244106948376,0.0432863719761,1,0,2.5,0,-0.0200677234679,-0.0138985058293,0.0244106948376,0.0432863719761,1,0,2.5,0,1,-0.0200677234679,-0.0138985058293,0.0244106948376,0.0432863719761,1,0,2.5,0,-0.0200677234679,-0.0138985058293,0.0244106948376,0.0432863719761,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0200677234679,-0.0138985058293,0.0244106948376,0.0432863719761,1,0,2.5,0,817,1
stats,818,-0.0196494925767,-0.0133825000376,0.0237738061696,0.0430257357657,1,0,2.5,0,-0.0196494925767,-0.0133825000376,0.0237738061696,0.0430257357657,1,0,2.5,0,-0.0196494925767,-0.0133825000376,0.0237738061696,0.0430257357657,1,0,2.5,0,-0.0196494925767,-0.0133825000376,0.0237738061696,0.0430257357657,1,0,2.5,0,1,-0.0196494925767,-0.0133825000376,0.0237738061696,0.0430257357657,1,0,2.5,0,-0.0196494925767,-0.0133825000376,0.0237738061696,0.0430257357657,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0196494925767,-0.0133825000376,0.0237738061696,0.0430257357657,1,0,2.5,0,818,1
stats,819,-0.0192674081773,-0.0129882246256,0.0232363287359,0.0427806265652,1,0,2.5,0,-0.0192674081773,-0.0129882246256,0.0232363287359,0.0427806265652,1,0,2.5,0,-0.0192674081773,-0.0129882246256,0.0232363287359,0.0427806265652,1,0,2.5,0,-0.0192674081773,-0.0129882246256,0.0232363287359,0.0427806265652,1,0,2.5,0,1,-0.0192674081773,-0.0129882246256,0.0232363287359,0.0427806265652,1,0,2.5,0,-0.0192674081773,-0.0129882246256,0.0232363287359,0.0427806265652,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0192674081773,-0.0129882246256,0.0232363287359,0.0427806265652,1,0,2.5,0,819,1
stats,820,-0.0189323890954,-0.0126111134887,0.0227480884641,0.0425489097834,1,0,2.5,0,-0.0189323890954,-0.0126111134887,0.0227480884641,0.0425489097834,1,0,2.5,0,-0.0189323890954,-0.0126111134887,0.0227480884641,0.0425489097834,1,0,2.5,0,-0.0189323890954,-0.0126111134887,0.0227480884641,0.0425489097834,1,0,2.5,0,1,-0.0189323890954,-0.0126111134887,0.0227480884641,0.0425489097834,1,0,2.5,0,-0.0189323890954,-0.0126111134887,0.0227480884641,0.0425489097834,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0189323890954,-0.0126111134887,0.0227480884641,0.0425489097834,1,0,2.5,0,820,1
stats,821,-0.0185931511223,-0.012251294218,0.0222665555775,0.0423196926713,1,0,2.5,0,-0.0185931511223,-0.012251294218,0.0222665555775,0.0423196926713,1,0,2.5,0,-0.0185931511223,-0.012251294218,0.0222665555775,0.0423196926713,1,0,2.5,0,-0.0185931511223,-0.012251294218,0.0222665555775,0.0423196926713,1,0,2.5,0,1,-0.0185931511223,-0.012251294218,0.0222665555775,0.0423196926713,1,0,2.5,0,-0.0185931511223,-0.012251294218,0.0222665555775,0.0423196926713,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0185931511223,-0.012251294218,0.0222665555775,0.0423196926713,1,0,2.5,0,821,1
stats,822,-0.0182594638318,-0.0119024757296,0.0217962600291,0.0420912466943,1,0,2.5,0,-0.0182594638318,-0.0119024757296,0.0217962600291,0.0420912466943,1,0,2.5,0,-0.0182594638318,-0.0119024757296,0.0217962600291,0.0420912466943,1,0,2.5,0,-0.0182594638318,-0.0119024757296,0.0217962600291,0.0420912466943,1,0,2.5,0,1,-0.0182594638318,-0.0119024757296,0.0217962600291,0.0420912466943,1,0,2.5,0,-0.0182594638318,-0.0119024757296,0.0217962600291,0.0420912466943,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0182594638318,-0.0119024757296,0.0217962600291,0.0420912466943,1,0,2.5,0,822,1
stats,823,-0.0179847609252,-0.0115576302633,0.0213782694191,0.0418763868511,1,0,2.5,0,-0.0179847609252,-0.0115576302633,0.0213782694191,0.0418763868511,1,0,2.5,0,-0.0179847609252,-0.0115576302633,0.0213782694191,0.0418763868511,1,0,2.5,0,-0.0179847609252,-0.0115576302633,0.0213782694191,0.0418763868511,1,0,2.5,0,1,-0.0179847609252,-0.0115576302633,0.0213782694191,0.0418763868511,1,0,2.5,0,-0.0179847609252,-0.0115576302633,0.0213782694191,0.0418763868511,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0179847609252,-0.0115576302633,0.0213782694191,0.0418763868511,1,0,2.5,0,823,1
stats,824,-0.0177367459983,-0.0112497862428,0.0210035666823,0.0416787751019,1,0,2.5,0,-0.0177367459983,-0.0112497862428,0.0210035666823,0.0416787751019,1,0,2.5,0,-0.0177367459983,-0.0112497862428,0.0210035666823,0.0416787751019,1,0,2.5,0,-0.0177367459983,-0.0112497862428,0.0210035666823,0.0416787751019,1,0,2.5,0,1,-0.0177367459983,-0.0112497862428,0.0210035666823,0.0416787751019,1,0,2.5,0,-0.0177367459983,-0.0112497862428,0.0210035666823,0.0416787751019,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0177367459983,-0.0112497862428,0.0210035666823,0.0416787751019,1,0,2.5,0,824,1
stats,825,-0.0174562707543,-0.010985666886,0.0206253789365,0.0414784699678,1,0,2.5,0,-0.0174562707543,-0.010985666886,0.0206253789365,0.0414784699678,1,0,2.5,0,-0.0174562707543,-0.010985666886,0.0206253789365,0.0414784699678,1,0,2.5,0,-0.0174562707543,-0.010985666886,0.0206253789365,0.0414784699678,1,0,2.5,0,1,-0.0174562707543,-0.010985666886,0.0206253789365,0.0414784699678,1,0,2.5,0,-0.0174562707543,-0.010985666886,0.0206253789365,0.0414784699678,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0174562707543,-0.010985666886,0.0206253789365,0.0414784699678,1,0,2.5,0,825,1
stats,826,-0.0171864312142,-0.0107426373288,0.020267650485,0.0412785448134,1,0,2.5,0,-0.0171864312142,-0.0107426373288,0.020267650485,0.0412785448134,1,0,2.5,0,-0.0171864312142,-0.0107426373288,0.020267650485,0.0412785448134,1,0,2.5,0,-0.0171864312142,-0.0107426373288,0.020267650485,0.0412785448134,1,0,2.5,0,1,-0.0171864312142,-0.0107426373288,0.020267650485,0.0412785448134,1,0,2.5,0,-0.0171864312142,-0.0107426373288,0.020267650485,0.0412785448134,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0171864312142,-0.0107426373288,0.020267650485,0.0412785448134,1,0,2.5,0,826,1
stats,827,-0.0169432330877,-0.0105042746291,0.0199352186173,0.0410922951996,1,0,2.5,0,-0.0169432330877,-0.0105042746291,0.0199352186173,0.0410922951996,1,0,2.5,0,-0.0169432330877,-0.0105042746291,0.0199352186173,0.0410922951996,1,0,2.5,0,-0.0169432330877,-0.0105042746291,0.0199352186173,0.0410922951996,1,0,2.5,0,1,-0.0169432330877,-0.0105042746291,0.0199352186173,0.0410922951996,1,0,2.5,0,-0.0169432330877,-0.0105042746291,0.0199352186173,0.0410922951996,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0169432330877,-0.0105042746291,0.0199352186173,0.0410922951996,1,0,2.5,0,827,1
stats,828,-0.0167483184487,-0.0102994265035,0.0196617487818,0.0409149304032,1,0,2.5,0,-0.0167483184487,-0.0102994265035,0.0196617487818,0.0409149304032,1,0,2.5,0,-0.0167483184487,-0.0102994265035,0.0196617487818,0.0409149304032,1,0,2.5,0,-0.0167483184487,-0.0102994265035,0.0196617487818,0.0409149304032,1,0,2.5,0,1,-0.0167483184487,-0.0102994265035,0.0196617487818,0.0409149304032,1,0,2.5,0,-0.0167483184487,-0.0102994265035,0.0196617487818,0.0409149304032,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0167483184487,-0.0102994265035,0.0196617487818,0.0409149304032,1,0,2.5,0,828,1
stats,829,-0.0165376327932,-0.0101289805025,0.0193930286914,0.0407399572432,1,0,2.5,0,-0.0165376327932,-0.0101289805025,0.0193930286914,0.0407399572432,1,0,2.5,0,-0.0165376327932,-0.0101289805025,0.0193930286914,0.0407399572432,1,0,2.5,0,-0.0165376327932,-0.0101289805025,0.0193930286914,0.0407399572432,1,0,2.5,0,1,-0.0165376327932,-0.0101289805025,0.0193930286914,0.0407399572432,1,0,2.5,0,-0.0165376327932,-0.0101289805025,0.0193930286914,0.0407399572432,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0165376327932,-0.0101289805025,0.0193930286914,0.0407399572432,1,0,2.5,0,829,1
stats,830,-0.0163081362844,-0.00996450521052,0.0191114284098,0.0405676327646,1,0,2.5,0,-0.0163081362844,-0.00996450521052,0.0191114284098,0.0405676327646,1,0,2.5,0,-0.0163081362844,-0.00996450521052,0.0191114284098,0.0405676327646,1,0,2.5,0,-0.0163081362844,-0.00996450521052,0.0191114284098,0.0405676327646,1,0,2.5,0,1,-0.0163081362844,-0.00996450521052,0.0191114284098,0.0405676327646,1,0,2.5,0,-0.0163081362844,-0.00996450521052,0.0191114284098,0.0405676327646,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0163081362844,-0.00996450521052,0.0191114284098,0.0405676327646,1,0,2.5,0,830,1
stats,831,-0.0161293409765,-0.00982492323965,0.0188861005008,0.0404033586383,1,0,2.5,0,-0.0161293409765,-0.00982492323965,0.0188861005008,0.0404033586383,1,0,2.5,0,-0.0161293409765,-0.00982492323965,0.0188861005008,0.0404033586383,1,0,2.5,0,-0.0161293409765,-0.00982492323965,0.0188861005008,0.0404033586383,1,0,2.5,0,1,-0.0161293409765,-0.00982492323965,0.0188861005008,0.0404033586383,1,0,2.5,0,-0.0161293409765,-0.00982492323965,0.0188861005008,0.0404033586383,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0161293409765,-0.00982492323965,0.0188861005008,0.0404033586383,1,0,2.5,0,831,1
stats,832,-0.0159720424563,-0.00971728935838,0.0186957716942,0.0402460694313,1,0,2.5,0,-0.0159720424563,-0.00971728935838,0.0186957716942,0.0402460694313,1,0,2.5,0,-0.0159720424563,-0.00971728935838,0.0186957716942,0.0402460694313,1,0,2.5,0,-0.0159720424563,-0.00971728935838,0.0186957716942,0.0402460694313,1,0,2.5,0,1,-0.0159720424563,-0.00971728935838,0.0186957716942,0.0402460694313,1,0,2.5,0,-0.0159720424563,-0.00971728935838,0.0186957716942,0.0402460694313,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0159720424563,-0.00971728935838,0.0186957716942,0.0402460694313,1,0,2.5,0,832,1
stats,833,-0.0157812256366,-0.00961520150304,0.0184796974063,0.0400901883841,1,0,2.5,0,-0.0157812256366,-0.00961520150304,0.0184796974063,0.0400901883841,1,0,2.5,0,-0.0157812256366,-0.00961520150304,0.0184796974063,0.0400901883841,1,0,2.5,0,-0.0157812256366,-0.00961520150304,0.0184796974063,0.0400901883841,1,0,2.5,0,1,-0.0157812256366,-0.00961520150304,0.0184796974063,0.0400901883841,1,0,2.5,0,-0.0157812256366,-0.00961520150304,0.0184796974063,0.0400901883841,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0157812256366,-0.00961520150304,0.0184796974063,0.0400901883841,1,0,2.5,0,833,1
stats,834,-0.0156165286899,-0.00953745469451,0.0182986073196,0.0399420894682,1,0,2.5,0,-0.0156165286899,-0.00953745469451,0.0182986073196,0.0399420894682,1,0,2.5,0,-0.0156165286899,-0.00953745469451,0.0182986073196,0.0399420894682,1,0,2.5,0,-0.0156165286899,-0.00953745469451,0.0182986073196,0.0399420894682,1,0,2.5,0,1,-0.0156165286899,-0.00953745469451,0.0182986073196,0.0399420894682,1,0,2.5,0,-0.0156165286899,-0.00953745469451,0.0182986073196,0.0399420894682,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0156165286899,-0.00953745469451,0.0182986073196,0.0399420894682,1,0,2.5,0,834,1
stats,835,-0.015450488776,-0.00947055034339,0.0181220564991,0.0398015715182,1,0,2.5,0,-0.015450488776,-0.00947055034339,0.0181220564991,0.0398015715182,1,0,2.5,0,-0.015450488776,-0.00947055034339,0.0181220564991,0.0398015715182,1,0,2.5,0,-0.015450488776,-0.00947055034339,0.0181220564991,0.0398015715182,1,0,2.5,0,1,-0.015450488776,-0.00947055034339,0.0181220564991,0.0398015715182,1,0,2.5,0,-0.015450488776,-0.00947055034339,0.0181220564991,0.0398015715182,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.015450488776,-0.00947055034339,0.0181220564991,0.0398015715182,1,0,2.5,0,835,1
stats,836,-0.0152757372707,-0.00941725447774,0.017945272848,0.0396644473076,1,0,2.5,0,-0.0152757372707,-0.00941725447774,0.017945272848,0.0396644473076,1,0,2.5,0,-0.0152757372707,-0.00941725447774,0.017945272848,0.0396644473076,1,0,2.5,0,-0.0152757372707,-0.00941725447774,0.017945272848,0.0396644473076,1,0,2.5,0,1,-0.0152757372707,-0.00941725447774,0.017945272848,0.0396644473076,1,0,2.5,0,-0.0152757372707,-0.00941725447774,0.017945272848,0.0396644473076,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0152757372707,-0.00941725447774,0.017945272848,0.0396644473076,1,0,2.5,0,836,1
stats,837,-0.0151090072468,-0.00938220322132,0.0177850462496,0.039526257664,1,0,2.5,0,-0.0151090072468,-0.00938220322132,0.0177850462496,0.039526257664,1,0,2.5,0,-0.0151090072468,-0.00938220322132,0.0177850462496,0.039526257664,1,0,2.5,0,-0.0151090072468,-0.00938220322132,0.0177850462496,0.039526257664,1,0,2.5,0,1,-0.0151090072468,-0.00938220322132,0.0177850462496,0.039526257664,1,0,2.5,0,-0.0151090072468,-0.00938220322132,0.0177850462496,0.039526257664,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0151090072468,-0.00938220322132,0.0177850462496,0.039526257664,1,0,2.5,0,837,1
stats,838,-0.0149640757591,-0.00937297940254,0.0176571886986,0.0393911264837,1,0,2.5,0,-0.0149640757591,-0.00937297940254,0.0176571886986,0.0393911264837,1,0,2.5,0,-0.0149640757591,-0.00937297940254,0.0176571886986,0.0393911264837,1,0,2.5,0,-0.0149640757591,-0.00937297940254,0.0176571886986,0.0393911264837,1,0,2.5,0,1,-0.0149640757591,-0.00937297940254,0.0176571886986,0.0393911264837,1,0,2.5,0,-0.0149640757591,-0.00937297940254,0.0176571886986,0.0393911264837,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0149640757591,-0.00937297940254,0.0176571886986,0.0393911264837,1,0,2.5,0,838,1
stats,839,-0.0147998062894,-0.00934779178351,0.0175047274679,0.0392623208463,1,0,2.5,0,-0.0147998062894,-0.00934779178351,0.0175047274679,0.0392623208463,1,0,2.5,0,-0.0147998062894,-0.00934779178351,0.0175047274679,0.0392623208463,1,0,2.5,0,-0.0147998062894,-0.00934779178351,0.0175047274679,0.0392623208463,1,0,2.5,0,1,-0.0147998062894,-0.00934779178351,0.0175047274679,0.0392623208463,1,0,2.5,0,-0.0147998062894,-0.00934779178351,0.0175047274679,0.0392623208463,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0147998062894,-0.00934779178351,0.0175047274679,0.0392623208463,1,0,2.5,0,839,1
stats,840,-0.0146304825321,-0.00932891108096,0.0173516459763,0.0391328036785,1,0,2.5,0,-0.0146304825321,-0.00932891108096,0.0173516459763,0.0391328036785,1,0,2.5,0,-0.0146304825321,-0.00932891108096,0.0173516459763,0.0391328036785,1,0,2.5,0,-0.0146304825321,-0.00932891108096,0.0173516459763,0.0391328036785,1,0,2.5,0,1,-0.0146304825321,-0.00932891108096,0.0173516459763,0.0391328036785,1,0,2.5,0,-0.0146304825321,-0.00932891108096,0.0173516459763,0.0391328036785,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0146304825321,-0.00932891108096,0.0173516459763,0.0391328036785,1,0,2.5,0,840,1
stats,841,-0.0144784087315,-0.00933133158833,0.0172249265015,0.0390082746744,1,0,2.5,0,-0.0144784087315,-0.00933133158833,0.0172249265015,0.0390082746744,1,0,2.5,0,-0.0144784087315,-0.00933133158833,0.0172249265015,0.0390082746744,1,0,2.5,0,-0.0144784087315,-0.00933133158833,0.0172249265015,0.0390082746744,1,0,2.5,0,1,-0.0144784087315,-0.00933133158833,0.0172249265015,0.0390082746744,1,0,2.5,0,-0.0144784087315,-0.00933133158833,0.0172249265015,0.0390082746744,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0144784087315,-0.00933133158833,0.0172249265015,0.0390082746744,1,0,2.5,0,841,1
stats,842,-0.0143012898043,-0.00932262185961,0.0170715600252,0.0388838760555,1,0,2.5,0,-0.0143012898043,-0.00932262185961,0.0170715600252,0.0388838760555,1,0,2.5,0,-0.0143012898043,-0.00932262185961,0.0170715600252,0.0388838760555,1,0,2.5,0,-0.0143012898043,-0.00932262185961,0.0170715600252,0.0388838760555,1,0,2.5,0,1,-0.0143012898043,-0.00932262185961,0.0170715600252,0.0388838760555,1,0,2.5,0,-0.0143012898043,-0.00932262185961,0.0170715600252,0.0388838760555,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0143012898043,-0.00932262185961,0.0170715600252,0.0388838760555,1,0,2.5,0,842,1
stats,843,-0.0141384042799,-0.00932919420302,0.016938958317,0.0387641452253,1,0,2.5,0,-0.0141384042799,-0.00932919420302,0.016938958317,0.0387641452253,1,0,2.5,0,-0.0141384042799,-0.00932919420302,0.016938958317,0.0387641452253,1,0,2.5,0,-0.0141384042799,-0.00932919420302,0.016938958317,0.0387641452253,1,0,2.5,0,1,-0.0141384042799,-0.00932919420302,0.016938958317,0.0387641452253,1,0,2.5,0,-0.0141384042799,-0.00932919420302,0.016938958317,0.0387641452253,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0141384042799,-0.00932919420302,0.016938958317,0.0387641452253,1,0,2.5,0,843,1
stats,844,-0.0139935230836,-0.00934548489749,0.016827262938,0.0386439785361,1,0,2.5,0,-0.0139935230836,-0.00934548489749,0.016827262938,0.0386439785361,1,0,2.5,0,-0.0139935230836,-0.00934548489749,0.016827262938,0.0386439785361,1,0,2.5,0,-0.0139935230836,-0.00934548489749,0.016827262938,0.0386439785361,1,0,2.5,0,1,-0.0139935230836,-0.00934548489749,0.016827262938,0.0386439785361,1,0,2.5,0,-0.0139935230836,-0.00934548489749,0.016827262938,0.0386439785361,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0139935230836,-0.00934548489749,0.016827262938,0.0386439785361,1,0,2.5,0,844,1
stats,845,-0.0138497725129,-0.0093818642199,0.0167282875627,0.0385297238827,1,0,2.5,0,-0.0138497725129,-0.0093818642199,0.0167282875627,0.0385297238827,1,0,2.5,0,-0.0138497725129,-0.0093818642199,0.0167282875627,0.0385297238827,1,0,2.5,0,-0.0138497725129,-0.0093818642199,0.0167282875627,0.0385297238827,1,0,2.5,0,1,-0.0138497725129,-0.0093818642199,0.0167282875627,0.0385297238827,1,0,2.5,0,-0.0138497725129,-0.0093818642199,0.0167282875627,0.0385297238827,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0138497725129,-0.0093818642199,0.0167282875627,0.0385297238827,1,0,2.5,0,845,1
stats,846,-0.0136828580871,-0.00940301921219,0.0166023299098,0.038414824754,1,0,2.5,0,-0.0136828580871,-0.00940301921219,0.0166023299098,0.038414824754,1,0,2.5,0,-0.0136828580871,-0.00940301921219,0.0166023299098,0.038414824754,1,0,2.5,0,-0.0136828580871,-0.00940301921219,0.0166023299098,0.038414824754,1,0,2.5,0,1,-0.0136828580871,-0.00940301921219,0.0166023299098,0.038414824754,1,0,2.5,0,-0.0136828580871,-0.00940301921219,0.0166023299098,0.038414824754,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0136828580871,-0.00940301921219,0.0166023299098,0.038414824754,1,0,2.5,0,846,1
stats,847,-0.0135411536321,-0.00943376682699,0.0165032967925,0.0383017025888,1,0,2.5,0,-0.0135411536321,-0.00943376682699,0.0165032967925,0.0383017025888,1,0,2.5,0,-0.0135411536321,-0.00943376682699,0.0165032967925,0.0383017025888,1,0,2.5,0,-0.0135411536321,-0.00943376682699,0.0165032967925,0.0383017025888,1,0,2.5,0,1,-0.0135411536321,-0.00943376682699,0.0165032967925,0.0383017025888,1,0,2.5,0,-0.0135411536321,-0.00943376682699,0.0165032967925,0.0383017025888,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0135411536321,-0.00943376682699,0.0165032967925,0.0383017025888,1,0,2.5,0,847,1
stats,848,-0.0134132951498,-0.00946304667741,0.0164154116064,0.0381874963641,1,0,2.5,0,-0.0134132951498,-0.00946304667741,0.0164154116064,0.0381874963641,1,0,2.5,0,-0.0134132951498,-0.00946304667741,0.0164154116064,0.0381874963641,1,0,2.5,0,-0.0134132951498,-0.00946304667741,0.0164154116064,0.0381874963641,1,0,2.5,0,1,-0.0134132951498,-0.00946304667741,0.0164154116064,0.0381874963641,1,0,2.5,0,-0.0134132951498,-0.00946304667741,0.0164154116064,0.0381874963641,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0134132951498,-0.00946304667741,0.0164154116064,0.0381874963641,1,0,2.5,0,848,1
stats,849,-0.0132405646145,-0.00944986660033,0.0162669159472,0.0380672030151,1,0,2.5,0,-0.0132405646145,-0.00944986660033,0.0162669159472,0.0380672030151,1,0,2.5,0,-0.0132405646145,-0.00944986660033,0.0162669159472,0.0380672030151,1,0,2.5,0,-0.0132405646145,-0.00944986660033,0.0162669159472,0.0380672030151,1,0,2.5,0,1,-0.0132405646145,-0.00944986660033,0.0162669159472,0.0380672030151,1,0,2.5,0,-0.0132405646145,-0.00944986660033,0.0162669159472,0.0380672030151,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0132405646145,-0.00944986660033,0.0162669159472,0.0380672030151,1,0,2.5,0,849,1
stats,850,-0.0130764730275,-0.00946202687919,0.0161407589912,0.0379519276321,1,0,2.5,0,-0.0130764730275,-0.00946202687919,0.0161407589912,0.0379519276321,1,0,2.5,0,-0.0130764730275,-0.00946202687919,0.0161407589912,0.0379519276321,1,0,2.5,0,-0.0130764730275,-0.00946202687919,0.0161407589912,0.0379519276321,1,0,2.5,0,1,-0.0130764730275,-0.00946202687919,0.0161407589912,0.0379519276321,1,0,2.5,0,-0.0130764730275,-0.00946202687919,0.0161407589912,0.0379519276321,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0130764730275,-0.00946202687919,0.0161407589912,0.0379519276321,1,0,2.5,0,850,1
stats,851,-0.0129379294813,-0.00948312040418,0.0160411838442,0.0378380157053,1,0,2.5,0,-0.0129379294813,-0.00948312040418,0.0160411838442,0.0378380157053,1,0,2.5,0,-0.0129379294813,-0.00948312040418,0.0160411838442,0.0378380157053,1,0,2.5,0,-0.0129379294813,-0.00948312040418,0.0160411838442,0.0378380157053,1,0,2.5,0,1,-0.0129379294813,-0.00948312040418,0.0160411838442,0.0378380157053,1,0,2.5,0,-0.0129379294813,-0.00948312040418,0.0160411838442,0.0378380157053,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0129379294813,-0.00948312040418,0.0160411838442,0.0378380157053,1,0,2.5,0,851,1
stats,852,-0.0127880740911,-0.00947626307607,0.0159164816141,0.0377199053764,1,0,2.5,0,-0.0127880740911,-0.00947626307607,0.0159164816141,0.0377199053764,1,0,2.5,0,-0.0127880740911,-0.00947626307607,0.0159164816141,0.0377199053764,1,0,2.5,0,-0.0127880740911,-0.00947626307607,0.0159164816141,0.0377199053764,1,0,2.5,0,1,-0.0127880740911,-0.00947626307607,0.0159164816141,0.0377199053764,1,0,2.5,0,-0.0127880740911,-0.00947626307607,0.0159164816141,0.0377199053764,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0127880740911,-0.00947626307607,0.0159164816141,0.0377199053764,1,0,2.5,0,852,1
stats,853,-0.0126407081261,-0.00946084409952,0.0157890804112,0.0375971496105,1,0,2.5,0,-0.0126407081261,-0.00946084409952,0.0157890804112,0.0375971496105,1,0,2.5,0,-0.0126407081261,-0.00946084409952,0.0157890804112,0.0375971496105,1,0,2.5,0,-0.0126407081261,-0.00946084409952,0.0157890804112,0.0375971496105,1,0,2.5,0,1,-0.0126407081261,-0.00946084409952,0.0157890804112,0.0375971496105,1,0,2.5,0,-0.0126407081261,-0.00946084409952,0.0157890804112,0.0375971496105,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0126407081261,-0.00946084409952,0.0157890804112,0.0375971496105,1,0,2.5,0,853,1
stats,854,-0.0125006213784,-0.0094503108412,0.0156707987189,0.0374766997993,1,0,2.5,0,-0.0125006213784,-0.0094503108412,0.0156707987189,0.0374766997993,1,0,2.5,0,-0.0125006213784,-0.0094503108412,0.0156707987189,0.0374766997993,1,0,2.5,0,-0.0125006213784,-0.0094503108412,0.0156707987189,0.0374766997993,1,0,2.5,0,1,-0.0125006213784,-0.0094503108412,0.0156707987189,0.0374766997993,1,0,2.5,0,-0.0125006213784,-0.0094503108412,0.0156707987189,0.0374766997993,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0125006213784,-0.0094503108412,0.0156707987189,0.0374766997993,1,0,2.5,0,854,1
stats,855,-0.0123566137627,-0.00940527673811,0.0155288483948,0.0373525246978,1,0,2.5,0,-0.0123566137627,-0.00940527673811,0.0155288483948,0.0373525246978,1,0,2.5,0,-0.0123566137627,-0.00940527673811,0.0155288483948,0.0373525246978,1,0,2.5,0,-0.0123566137627,-0.00940527673811,0.0155288483948,0.0373525246978,1,0,2.5,0,1,-0.0123566137627,-0.00940527673811,0.0155288483948,0.0373525246978,1,0,2.5,0,-0.0123566137627,-0.00940527673811,0.0155288483948,0.0373525246978,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0123566137627,-0.00940527673811,0.0155288483948,0.0373525246978,1,0,2.5,0,855,1
stats,856,-0.012192716822,-0.00938701350242,0.0153876040131,0.0372312478721,1,0,2.5,0,-0.012192716822,-0.00938701350242,0.0153876040131,0.0372312478721,1,0,2.5,0,-0.012192716822,-0.00938701350242,0.0153876040131,0.0372312478721,1,0,2.5,0,-0.012192716822,-0.00938701350242,0.0153876040131,0.0372312478721,1,0,2.5,0,1,-0.012192716822,-0.00938701350242,0.0153876040131,0.0372312478721,1,0,2.5,0,-0.012192716822,-0.00938701350242,0.0153876040131,0.0372312478721,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.012192716822,-0.00938701350242,0.0153876040131,0.0372312478721,1,0,2.5,0,856,1
stats,857,-0.0120387105271,-0.00935163814574,0.0152441365644,0.0371074639261,1,0,2.5,0,-0.0120387105271,-0.00935163814574,0.0152441365644,0.0371074639261,1,0,2.5,0,-0.0120387105271,-0.00935163814574,0.0152441365644,0.0371074639261,1,0,2.5,0,-0.0120387105271,-0.00935163814574,0.0152441365644,0.0371074639261,1,0,2.5,0,1,-0.0120387105271,-0.00935163814574,0.0152441365644,0.0371074639261,1,0,2.5,0,-0.0120387105271,-0.00935163814574,0.0152441365644,0.0371074639261,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0120387105271,-0.00935163814574,0.0152441365644,0.0371074639261,1,0,2.5,0,857,1
stats,858,-0.0118919992819,-0.00931372493505,0.0151051357388,0.0369843095541,1,0,2.5,0,-0.0118919992819,-0.00931372493505,0.0151051357388,0.0369843095541,1,0,2.5,0,-0.0118919992819,-0.00931372493505,0.0151051357388,0.0369843095541,1,0,2.5,0,-0.0118919992819,-0.00931372493505,0.0151051357388,0.0369843095541,1,0,2.5,0,1,-0.0118919992819,-0.00931372493505,0.0151051357388,0.0369843095541,1,0,2.5,0,-0.0118919992819,-0.00931372493505,0.0151051357388,0.0369843095541,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0118919992819,-0.00931372493505,0.0151051357388,0.0369843095541,1,0,2.5,0,858,1
stats,859,-0.0117571102455,-0.00925819762051,0.0149647537619,0.0368586890399,1,0,2.5,0,-0.0117571102455,-0.00925819762051,0.0149647537619,0.0368586890399,1,0,2.5,0,-0.0117571102455,-0.00925819762051,0.0149647537619,0.0368586890399,1,0,2.5,0,-0.0117571102455,-0.00925819762051,0.0149647537619,0.0368586890399,1,0,2.5,0,1,-0.0117571102455,-0.00925819762051,0.0149647537619,0.0368586890399,1,0,2.5,0,-0.0117571102455,-0.00925819762051,0.0149647537619,0.0368586890399,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0117571102455,-0.00925819762051,0.0149647537619,0.0368586890399,1,0,2.5,0,859,1
stats,860,-0.011620849371,-0.00918993912637,0.0148155028,0.0367298834026,1,0,2.5,0,-0.011620849371,-0.00918993912637,0.0148155028,0.0367298834026,1,0,2.5,0,-0.011620849371,-0.00918993912637,0.0148155028,0.0367298834026,1,0,2.5,0,-0.011620849371,-0.00918993912637,0.0148155028,0.0367298834026,1,0,2.5,0,1,-0.011620849371,-0.00918993912637,0.0148155028,0.0367298834026,1,0,2.5,0,-0.011620849371,-0.00918993912637,0.0148155028,0.0367298834026,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.011620849371,-0.00918993912637,0.0148155028,0.0367298834026,1,0,2.5,0,860,1
stats,861,-0.0114849349484,-0.00909250322729,0.0146484589204,0.0365968830884,1,0,2.5,0,-0.0114849349484,-0.00909250322729,0.0146484589204,0.0365968830884,1,0,2.5,0,-0.0114849349484,-0.00909250322729,0.0146484589204,0.0365968830884,1,0,2.5,0,-0.0114849349484,-0.00909250322729,0.0146484589204,0.0365968830884,1,0,2.5,0,1,-0.0114849349484,-0.00909250322729,0.0146484589204,0.0365968830884,1,0,2.5,0,-0.0114849349484,-0.00909250322729,0.0146484589204,0.0365968830884,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0114849349484,-0.00909250322729,0.0146484589204,0.0365968830884,1,0,2.5,0,861,1
stats,862,-0.0113380132243,-0.00899609737098,0.0144734345376,0.0364651717246,1,0,2.5,0,-0.0113380132243,-0.00899609737098,0.0144734345376,0.0364651717246,1,0,2.5,0,-0.0113380132243,-0.00899609737098,0.0144734345376,0.0364651717246,1,0,2.5,0,-0.0113380132243,-0.00899609737098,0.0144734345376,0.0364651717246,1,0,2.5,0,1,-0.0113380132243,-0.00899609737098,0.0144734345376,0.0364651717246,1,0,2.5,0,-0.0113380132243,-0.00899609737098,0.0144734345376,0.0364651717246,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0113380132243,-0.00899609737098,0.0144734345376,0.0364651717246,1,0,2.5,0,862,1
stats,863,-0.0111841605976,-0.00892574805766,0.0143092423677,0.0363382995129,1,0,2.5,0,-0.0111841605976,-0.00892574805766,0.0143092423677,0.0363382995129,1,0,2.5,0,-0.0111841605976,-0.00892574805766,0.0143092423677,0.0363382995129,1,0,2.5,0,-0.0111841605976,-0.00892574805766,0.0143092423677,0.0363382995129,1,0,2.5,0,1,-0.0111841605976,-0.00892574805766,0.0143092423677,0.0363382995129,1,0,2.5,0,-0.0111841605976,-0.00892574805766,0.0143092423677,0.0363382995129,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0111841605976,-0.00892574805766,0.0143092423677,0.0363382995129,1,0,2.5,0,863,1
stats,864,-0.0110527575016,-0.00883894041181,0.0141523964703,0.036209397018,1,0,2.5,0,-0.0110527575016,-0.00883894041181,0.0141523964703,0.036209397018,1,0,2.5,0,-0.0110527575016,-0.00883894041181,0.0141523964703,0.036209397018,1,0,2.5,0,-0.0110527575016,-0.00883894041181,0.0141523964703,0.036209397018,1,0,2.5,0,1,-0.0110527575016,-0.00883894041181,0.0141523964703,0.036209397018,1,0,2.5,0,-0.0110527575016,-0.00883894041181,0.0141523964703,0.036209397018,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0110527575016,-0.00883894041181,0.0141523964703,0.036209397018,1,0,2.5,0,864,1
stats,865,-0.010916271247,-0.00874946080148,0.0139899263158,0.0360817201436,1,0,2.5,0,-0.010916271247,-0.00874946080148,0.0139899263158,0.0360817201436,1,0,2.5,0,-0.010916271247,-0.00874946080148,0.0139899263158,0.0360817201436,1,0,2.5,0,-0.010916271247,-0.00874946080148,0.0139899263158,0.0360817201436,1,0,2.5,0,1,-0.010916271247,-0.00874946080148,0.0139899263158,0.0360817201436,1,0,2.5,0,-0.010916271247,-0.00874946080148,0.0139899263158,0.0360817201436,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.010916271247,-0.00874946080148,0.0139899263158,0.0360817201436,1,0,2.5,0,865,1
stats,866,-0.0107841035351,-0.00864704977721,0.0138227483258,0.0359521917999,1,0,2.5,0,-0.0107841035351,-0.00864704977721,0.0138227483258,0.0359521917999,1,0,2.5,0,-0.0107841035351,-0.00864704977721,0.0138227483258,0.0359521917999,1,0,2.5,0,-0.0107841035351,-0.00864704977721,0.0138227483258,0.0359521917999,1,0,2.5,0,1,-0.0107841035351,-0.00864704977721,0.0138227483258,0.0359521917999,1,0,2.5,0,-0.0107841035351,-0.00864704977721,0.0138227483258,0.0359521917999,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0107841035351,-0.00864704977721,0.0138227483258,0.0359521917999,1,0,2.5,0,866,1
stats,867,-0.0106550771743,-0.00855581182986,0.0136650130153,0.0358248241246,1,0,2.5,0,-0.0106550771743,-0.00855581182986,0.0136650130153,0.0358248241246,1,0,2.5,0,-0.0106550771743,-0.00855581182986,0.0136650130153,0.0358248241246,1,0,2.5,0,-0.0106550771743,-0.00855581182986,0.0136650130153,0.0358248241246,1,0,2.5,0,1,-0.0106550771743,-0.00855581182986,0.0136650130153,0.0358248241246,1,0,2.5,0,-0.0106550771743,-0.00855581182986,0.0136650130153,0.0358248241246,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0106550771743,-0.00855581182986,0.0136650130153,0.0358248241246,1,0,2.5,0,867,1
stats,868,-0.0105366976932,-0.00846820045263,0.0135178556666,0.035699352622,1,0,2.5,0,-0.0105366976932,-0.00846820045263,0.0135178556666,0.035699352622,1,0,2.5,0,-0.0105366976932,-0.00846820045263,0.0135178556666,0.035699352622,1,0,2.5,0,-0.0105366976932,-0.00846820045263,0.0135178556666,0.035699352622,1,0,2.5,0,1,-0.0105366976932,-0.00846820045263,0.0135178556666,0.035699352622,1,0,2.5,0,-0.0105366976932,-0.00846820045263,0.0135178556666,0.035699352622,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0105366976932,-0.00846820045263,0.0135178556666,0.035699352622,1,0,2.5,0,868,1
stats,869,-0.0104043185711,-0.00836540199816,0.0133502734825,0.035573977977,1,0,2.5,0,-0.0104043185711,-0.00836540199816,0.0133502734825,0.035573977977,1,0,2.5,0,-0.0104043185711,-0.00836540199816,0.0133502734825,0.035573977977,1,0,2.5,0,-0.0104043185711,-0.00836540199816,0.0133502734825,0.035573977977,1,0,2.5,0,1,-0.0104043185711,-0.00836540199816,0.0133502734825,0.035573977977,1,0,2.5,0,-0.0104043185711,-0.00836540199816,0.0133502734825,0.035573977977,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0104043185711,-0.00836540199816,0.0133502734825,0.035573977977,1,0,2.5,0,869,1
stats,870,-0.0102796014398,-0.00824503973126,0.0131776658818,0.0354466214776,1,0,2.5,0,-0.0102796014398,-0.00824503973126,0.0131776658818,0.0354466214776,1,0,2.5,0,-0.0102796014398,-0.00824503973126,0.0131776658818,0.0354466214776,1,0,2.5,0,-0.0102796014398,-0.00824503973126,0.0131776658818,0.0354466214776,1,0,2.5,0,1,-0.0102796014398,-0.00824503973126,0.0131776658818,0.0354466214776,1,0,2.5,0,-0.0102796014398,-0.00824503973126,0.0131776658818,0.0354466214776,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0102796014398,-0.00824503973126,0.0131776658818,0.0354466214776,1,0,2.5,0,870,1
stats,871,-0.0101423216984,-0.00814967695624,0.0130109153688,0.0353232063353,1,0,2.5,0,-0.0101423216984,-0.00814967695624,0.0130109153688,0.0353232063353,1,0,2.5,0,-0.0101423216984,-0.00814967695624,0.0130109153688,0.0353232063353,1,0,2.5,0,-0.0101423216984,-0.00814967695624,0.0130109153688,0.0353232063353,1,0,2.5,0,1,-0.0101423216984,-0.00814967695624,0.0130109153688,0.0353232063353,1,0,2.5,0,-0.0101423216984,-0.00814967695624,0.0130109153688,0.0353232063353,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0101423216984,-0.00814967695624,0.0130109153688,0.0353232063353,1,0,2.5,0,871,1
stats,872,-0.010022399947,-0.00805567763746,0.0128585556522,0.035200919956,1,0,2.5,0,-0.010022399947,-0.00805567763746,0.0128585556522,0.035200919956,1,0,2.5,0,-0.010022399947,-0.00805567763746,0.0128585556522,0.035200919956,1,0,2.5,0,-0.010022399947,-0.00805567763746,0.0128585556522,0.035200919956,1,0,2.5,0,1,-0.010022399947,-0.00805567763746,0.0128585556522,0.035200919956,1,0,2.5,0,-0.010022399947,-0.00805567763746,0.0128585556522,0.035200919956,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.010022399947,-0.00805567763746,0.0128585556522,0.035200919956,1,0,2.5,0,872,1
stats,873,-0.00990544166416,-0.00796330999583,0.0127095272765,0.0350804701447,1,0,2.5,0,-0.00990544166416,-0.00796330999583,0.0127095272765,0.0350804701447,1,0,2.5,0,-0.00990544166416,-0.00796330999583,0.0127095272765,0.0350804701447,1,0,2.5,0,-0.00990544166416,-0.00796330999583,0.0127095272765,0.0350804701447,1,0,2.5,0,1,-0.00990544166416,-0.00796330999583,0.0127095272765,0.0350804701447,1,0,2.5,0,-0.00990544166416,-0.00796330999583,0.0127095272765,0.0350804701447,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00990544166416,-0.00796330999583,0.0127095272765,0.0350804701447,1,0,2.5,0,873,1
stats,874,-0.00978470500559,-0.00787855591625,0.0125623280182,0.0349629484117,1,0,2.5,0,-0.00978470500559,-0.00787855591625,0.0125623280182,0.0349629484117,1,0,2.5,0,-0.00978470500559,-0.00787855591625,0.0125623280182,0.0349629484117,1,0,2.5,0,-0.00978470500559,-0.00787855591625,0.0125623280182,0.0349629484117,1,0,2.5,0,1,-0.00978470500559,-0.00787855591625,0.0125623280182,0.0349629484117,1,0,2.5,0,-0.00978470500559,-0.00787855591625,0.0125623280182,0.0349629484117,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00978470500559,-0.00787855591625,0.0125623280182,0.0349629484117,1,0,2.5,0,874,1
stats,875,-0.00966376718134,-0.00778743159026,0.0124109825119,0.0348456390202,1,0,2.5,0,-0.00966376718134,-0.00778743159026,0.0124109825119,0.0348456390202,1,0,2.5,0,-0.00966376718134,-0.00778743159026,0.0124109825119,0.0348456390202,1,0,2.5,0,-0.00966376718134,-0.00778743159026,0.0124109825119,0.0348456390202,1,0,2.5,0,1,-0.00966376718134,-0.00778743159026,0.0124109825119,0.0348456390202,1,0,2.5,0,-0.00966376718134,-0.00778743159026,0.0124109825119,0.0348456390202,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00966376718134,-0.00778743159026,0.0124109825119,0.0348456390202,1,0,2.5,0,875,1
stats,876,-0.00953960046172,-0.00768589600921,0.0122505910695,0.0347283706069,1,0,2.5,0,-0.00953960046172,-0.00768589600921,0.0122505910695,0.0347283706069,1,0,2.5,0,-0.00953960046172,-0.00768589600921,0.0122505910695,0.0347283706069,1,0,2.5,0,-0.00953960046172,-0.00768589600921,0.0122505910695,0.0347283706069,1,0,2.5,0,1,-0.00953960046172,-0.00768589600921,0.0122505910695,0.0347283706069,1,0,2.5,0,-0.00953960046172,-0.00768589600921,0.0122505910695,0.0347283706069,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00953960046172,-0.00768589600921,0.0122505910695,0.0347283706069,1,0,2.5,0,876,1
stats,877,-0.0094142537564,-0.00760788656771,0.0121040539816,0.0346145369112,1,0,2.5,0,-0.0094142537564,-0.00760788656771,0.0121040539816,0.0346145369112,1,0,2.5,0,-0.0094142537564,-0.00760788656771,0.0121040539816,0.0346145369112,1,0,2.5,0,-0.0094142537564,-0.00760788656771,0.0121040539816,0.0346145369112,1,0,2.5,0,1,-0.0094142537564,-0.00760788656771,0.0121040539816,0.0346145369112,1,0,2.5,0,-0.0094142537564,-0.00760788656771,0.0121040539816,0.0346145369112,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0094142537564,-0.00760788656771,0.0121040539816,0.0346145369112,1,0,2.5,0,877,1
stats,878,-0.00930615607649,-0.00752847408876,0.0119700655341,0.0345011427999,1,0,2.5,0,-0.00930615607649,-0.00752847408876,0.0119700655341,0.0345011427999,1,0,2.5,0,-0.00930615607649,-0.00752847408876,0.0119700655341,0.0345011427999,1,0,2.5,0,-0.00930615607649,-0.00752847408876,0.0119700655341,0.0345011427999,1,0,2.5,0,1,-0.00930615607649,-0.00752847408876,0.0119700655341,0.0345011427999,1,0,2.5,0,-0.00930615607649,-0.00752847408876,0.0119700655341,0.0345011427999,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00930615607649,-0.00752847408876,0.0119700655341,0.0345011427999,1,0,2.5,0,878,1
stats,879,-0.00920481048524,-0.00745320506394,0.0118439355865,0.0343890748918,1,0,2.5,0,-0.00920481048524,-0.00745320506394,0.0118439355865,0.0343890748918,1,0,2.5,0,-0.00920481048524,-0.00745320506394,0.0118439355865,0.0343890748918,1,0,2.5,0,-0.00920481048524,-0.00745320506394,0.0118439355865,0.0343890748918,1,0,2.5,0,1,-0.00920481048524,-0.00745320506394,0.0118439355865,0.0343890748918,1,0,2.5,0,-0.00920481048524,-0.00745320506394,0.0118439355865,0.0343890748918,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00920481048524,-0.00745320506394,0.0118439355865,0.0343890748918,1,0,2.5,0,879,1
stats,880,-0.00910123344511,-0.00738098006696,0.0117179909721,0.034278601408,1,0,2.5,0,-0.00910123344511,-0.00738098006696,0.0117179909721,0.034278601408,1,0,2.5,0,-0.00910123344511,-0.00738098006696,0.0117179909721,0.034278601408,1,0,2.5,0,-0.00910123344511,-0.00738098006696,0.0117179909721,0.034278601408,1,0,2.5,0,1,-0.00910123344511,-0.00738098006696,0.0117179909721,0.034278601408,1,0,2.5,0,-0.00910123344511,-0.00738098006696,0.0117179909721,0.034278601408,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00910123344511,-0.00738098006696,0.0117179909721,0.034278601408,1,0,2.5,0,880,1
stats,881,-0.00899335090071,-0.00730490218848,0.0115862833336,0.0341693907976,1,0,2.5,0,-0.00899335090071,-0.00730490218848,0.0115862833336,0.0341693907976,1,0,2.5,0,-0.00899335090071,-0.00730490218848,0.0115862833336,0.0341693907976,1,0,2.5,0,-0.00899335090071,-0.00730490218848,0.0115862833336,0.0341693907976,1,0,2.5,0,1,-0.00899335090071,-0.00730490218848,0.0115862833336,0.0341693907976,1,0,2.5,0,-0.00899335090071,-0.00730490218848,0.0115862833336,0.0341693907976,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00899335090071,-0.00730490218848,0.0115862833336,0.0341693907976,1,0,2.5,0,881,1
stats,882,-0.00889677461237,-0.0072293933481,0.0114637138322,0.0340603999794,1,0,2.5,0,-0.00889677461237,-0.0072293933481,0.0114637138322,0.0340603999794,1,0,2.5,0,-0.00889677461237,-0.0072293933481,0.0114637138322,0.0340603999794,1,0,2.5,0,-0.00889677461237,-0.0072293933481,0.0114637138322,0.0340603999794,1,0,2.5,0,1,-0.00889677461237,-0.0072293933481,0.0114637138322,0.0340603999794,1,0,2.5,0,-0.00889677461237,-0.0072293933481,0.0114637138322,0.0340603999794,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00889677461237,-0.0072293933481,0.0114637138322,0.0340603999794,1,0,2.5,0,882,1
stats,883,-0.0087965792045,-0.0071716401726,0.0113495476544,0.0339543558657,1,0,2.5,0,-0.0087965792045,-0.0071716401726,0.0113495476544,0.0339543558657,1,0,2.5,0,-0.0087965792045,-0.0071716401726,0.0113495476544,0.0339543558657,1,0,2.5,0,-0.0087965792045,-0.0071716401726,0.0113495476544,0.0339543558657,1,0,2.5,0,1,-0.0087965792045,-0.0071716401726,0.0113495476544,0.0339543558657,1,0,2.5,0,-0.0087965792045,-0.0071716401726,0.0113495476544,0.0339543558657,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0087965792045,-0.0071716401726,0.0113495476544,0.0339543558657,1,0,2.5,0,883,1
stats,884,-0.00869614444673,-0.00711605791003,0.0112366015092,0.0338500961661,1,0,2.5,0,-0.00869614444673,-0.00711605791003,0.0112366015092,0.0338500961661,1,0,2.5,0,-0.00869614444673,-0.00711605791003,0.0112366015092,0.0338500961661,1,0,2.5,0,-0.00869614444673,-0.00711605791003,0.0112366015092,0.0338500961661,1,0,2.5,0,1,-0.00869614444673,-0.00711605791003,0.0112366015092,0.0338500961661,1,0,2.5,0,-0.00869614444673,-0.00711605791003,0.0112366015092,0.0338500961661,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00869614444673,-0.00711605791003,0.0112366015092,0.0338500961661,1,0,2.5,0,884,1
stats,885,-0.00859992671758,-0.00706899445504,0.0111323595047,0.0337477847934,1,0,2.5,0,-0.00859992671758,-0.00706899445504,0.0111323595047,0.0337477847934,1,0,2.5,0,-0.00859992671758,-0.00706899445504,0.0111323595047,0.0337477847934,1,0,2.5,0,-0.00859992671758,-0.00706899445504,0.0111323595047,0.0337477847934,1,0,2.5,0,1,-0.00859992671758,-0.00706899445504,0.0111323595047,0.0337477847934,1,0,2.5,0,-0.00859992671758,-0.00706899445504,0.0111323595047,0.0337477847934,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00859992671758,-0.00706899445504,0.0111323595047,0.0337477847934,1,0,2.5,0,885,1
stats,886,-0.00850762613118,-0.00700381491333,0.0110196704045,0.0336452648044,1,0,2.5,0,-0.00850762613118,-0.00700381491333,0.0110196704045,0.0336452648044,1,0,2.5,0,-0.00850762613118,-0.00700381491333,0.0110196704045,0.0336452648044,1,0,2.5,0,-0.00850762613118,-0.00700381491333,0.0110196704045,0.0336452648044,1,0,2.5,0,1,-0.00850762613118,-0.00700381491333,0.0110196704045,0.0336452648044,1,0,2.5,0,-0.00850762613118,-0.00700381491333,0.0110196704045,0.0336452648044,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00850762613118,-0.00700381491333,0.0110196704045,0.0336452648044,1,0,2.5,0,886,1
stats,887,-0.00841285008937,-0.00694292085245,0.0109078045934,0.0335436202586,1,0,2.5,0,-0.00841285008937,-0.00694292085245,0.0109078045934,0.0335436202586,1,0,2.5,0,-0.00841285008937,-0.00694292085245,0.0109078045934,0.0335436202586,1,0,2.5,0,-0.00841285008937,-0.00694292085245,0.0109078045934,0.0335436202586,1,0,2.5,0,1,-0.00841285008937,-0.00694292085245,0.0109078045934,0.0335436202586,1,0,2.5,0,-0.00841285008937,-0.00694292085245,0.0109078045934,0.0335436202586,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00841285008937,-0.00694292085245,0.0109078045934,0.0335436202586,1,0,2.5,0,887,1
stats,888,-0.0083162933588,-0.00689824158326,0.0108049279079,0.0334443077445,1,0,2.5,0,-0.0083162933588,-0.00689824158326,0.0108049279079,0.0334443077445,1,0,2.5,0,-0.0083162933588,-0.00689824158326,0.0108049279079,0.0334443077445,1,0,2.5,0,-0.0083162933588,-0.00689824158326,0.0108049279079,0.0334443077445,1,0,2.5,0,1,-0.0083162933588,-0.00689824158326,0.0108049279079,0.0334443077445,1,0,2.5,0,-0.0083162933588,-0.00689824158326,0.0108049279079,0.0334443077445,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0083162933588,-0.00689824158326,0.0108049279079,0.0334443077445,1,0,2.5,0,888,1
stats,889,-0.00822639651597,-0.00685268454254,0.0107066752389,0.0333458818495,1,0,2.5,0,-0.00822639651597,-0.00685268454254,0.0107066752389,0.0333458818495,1,0,2.5,0,-0.00822639651597,-0.00685268454254,0.0107066752389,0.0333458818495,1,0,2.5,0,-0.00822639651597,-0.00685268454254,0.0107066752389,0.0333458818495,1,0,2.5,0,1,-0.00822639651597,-0.00685268454254,0.0107066752389,0.0333458818495,1,0,2.5,0,-0.00822639651597,-0.00685268454254,0.0107066752389,0.0333458818495,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00822639651597,-0.00685268454254,0.0107066752389,0.0333458818495,1,0,2.5,0,889,1
stats,890,-0.00814746133983,-0.00682261539623,0.0106268152595,0.0332492440939,1,0,2.5,0,-0.00814746133983,-0.00682261539623,0.0106268152595,0.0332492440939,1,0,2.5,0,-0.00814746133983,-0.00682261539623,0.0106268152595,0.0332492440939,1,0,2.5,0,-0.00814746133983,-0.00682261539623,0.0106268152595,0.0332492440939,1,0,2.5,0,1,-0.00814746133983,-0.00682261539623,0.0106268152595,0.0332492440939,1,0,2.5,0,-0.00814746133983,-0.00682261539623,0.0106268152595,0.0332492440939,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00814746133983,-0.00682261539623,0.0106268152595,0.0332492440939,1,0,2.5,0,890,1
stats,891,-0.00806675944477,-0.00678149145097,0.010538559407,0.0331538058817,1,0,2.5,0,-0.00806675944477,-0.00678149145097,0.010538559407,0.0331538058817,1,0,2.5,0,-0.00806675944477,-0.00678149145097,0.010538559407,0.0331538058817,1,0,2.5,0,-0.00806675944477,-0.00678149145097,0.010538559407,0.0331538058817,1,0,2.5,0,1,-0.00806675944477,-0.00678149145097,0.010538559407,0.0331538058817,1,0,2.5,0,-0.00806675944477,-0.00678149145097,0.010538559407,0.0331538058817,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00806675944477,-0.00678149145097,0.010538559407,0.0331538058817,1,0,2.5,0,891,1
stats,892,-0.00798498094082,-0.00674271490425,0.0104510346428,0.0330593325198,1,0,2.5,0,-0.00798498094082,-0.00674271490425,0.0104510346428,0.0330593325198,1,0,2.5,0,-0.00798498094082,-0.00674271490425,0.0104510346428,0.0330593325198,1,0,2.5,0,-0.00798498094082,-0.00674271490425,0.0104510346428,0.0330593325198,1,0,2.5,0,1,-0.00798498094082,-0.00674271490425,0.0104510346428,0.0330593325198,1,0,2.5,0,-0.00798498094082,-0.00674271490425,0.0104510346428,0.0330593325198,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00798498094082,-0.00674271490425,0.0104510346428,0.0330593325198,1,0,2.5,0,892,1
stats,893,-0.00789785105735,-0.00670629320666,0.0103610046208,0.0329662039876,1,0,2.5,0,-0.00789785105735,-0.00670629320666,0.0103610046208,0.0329662039876,1,0,2.5,0,-0.00789785105735,-0.00670629320666,0.0103610046208,0.0329662039876,1,0,2.5,0,-0.00789785105735,-0.00670629320666,0.0103610046208,0.0329662039876,1,0,2.5,0,1,-0.00789785105735,-0.00670629320666,0.0103610046208,0.0329662039876,1,0,2.5,0,-0.00789785105735,-0.00670629320666,0.0103610046208,0.0329662039876,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00789785105735,-0.00670629320666,0.0103610046208,0.0329662039876,1,0,2.5,0,893,1
stats,894,-0.0078211016953,-0.00667822500691,0.0102843726054,0.0328740291297,1,0,2.5,0,-0.0078211016953,-0.00667822500691,0.0102843726054,0.0328740291297,1,0,2.5,0,-0.0078211016953,-0.00667822500691,0.0102843726054,0.0328740291297,1,0,2.5,0,-0.0078211016953,-0.00667822500691,0.0102843726054,0.0328740291297,1,0,2.5,0,1,-0.0078211016953,-0.00667822500691,0.0102843726054,0.0328740291297,1,0,2.5,0,-0.0078211016953,-0.00667822500691,0.0102843726054,0.0328740291297,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0078211016953,-0.00667822500691,0.0102843726054,0.0328740291297,1,0,2.5,0,894,1
stats,895,-0.00775006320328,-0.00665784487501,0.0102171609178,0.0327834673226,1,0,2.5,0,-0.00775006320328,-0.00665784487501,0.0102171609178,0.0327834673226,1,0,2.5,0,-0.00775006320328,-0.00665784487501,0.0102171609178,0.0327834673226,1,0,2.5,0,-0.00775006320328,-0.00665784487501,0.0102171609178,0.0327834673226,1,0,2.5,0,1,-0.00775006320328,-0.00665784487501,0.0102171609178,0.0327834673226,1,0,2.5,0,-0.00775006320328,-0.00665784487501,0.0102171609178,0.0327834673226,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00775006320328,-0.00665784487501,0.0102171609178,0.0327834673226,1,0,2.5,0,895,1
stats,896,-0.00767797743902,-0.00663693482056,0.010148903355,0.032694503665,1,0,2.5,0,-0.00767797743902,-0.00663693482056,0.010148903355,0.032694503665,1,0,2.5,0,-0.00767797743902,-0.00663693482056,0.010148903355,0.032694503665,1,0,2.5,0,-0.00767797743902,-0.00663693482056,0.010148903355,0.032694503665,1,0,2.5,0,1,-0.00767797743902,-0.00663693482056,0.010148903355,0.032694503665,1,0,2.5,0,-0.00767797743902,-0.00663693482056,0.010148903355,0.032694503665,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00767797743902,-0.00663693482056,0.010148903355,0.032694503665,1,0,2.5,0,896,1
stats,897,-0.00760655011982,-0.00661078561097,0.010077801533,0.0326061956584,1,0,2.5,0,-0.00760655011982,-0.00661078561097,0.010077801533,0.0326061956584,1,0,2.5,0,-0.00760655011982,-0.00661078561097,0.010077801533,0.0326061956584,1,0,2.5,0,-0.00760655011982,-0.00661078561097,0.010077801533,0.0326061956584,1,0,2.5,0,1,-0.00760655011982,-0.00661078561097,0.010077801533,0.0326061956584,1,0,2.5,0,-0.00760655011982,-0.00661078561097,0.010077801533,0.0326061956584,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00760655011982,-0.00661078561097,0.010077801533,0.0326061956584,1,0,2.5,0,897,1
stats,898,-0.00753488438204,-0.00659095030278,0.010010750033,0.0325190797448,1,0,2.5,0,-0.00753488438204,-0.00659095030278,0.010010750033,0.0325190797448,1,0,2.5,0,-0.00753488438204,-0.00659095030278,0.010010750033,0.0325190797448,1,0,2.5,0,-0.00753488438204,-0.00659095030278,0.010010750033,0.0325190797448,1,0,2.5,0,1,-0.00753488438204,-0.00659095030278,0.010010750033,0.0325190797448,1,0,2.5,0,-0.00753488438204,-0.00659095030278,0.010010750033,0.0325190797448,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00753488438204,-0.00659095030278,0.010010750033,0.0325190797448,1,0,2.5,0,898,1
stats,899,-0.00746862543747,-0.00657242583111,0.00994872581214,0.032432731241,1,0,2.5,0,-0.00746862543747,-0.00657242583111,0.00994872581214,0.032432731241,1,0,2.5,0,-0.00746862543747,-0.00657242583111,0.00994872581214,0.032432731241,1,0,2.5,0,-0.00746862543747,-0.00657242583111,0.00994872581214,0.032432731241,1,0,2.5,0,1,-0.00746862543747,-0.00657242583111,0.00994872581214,0.032432731241,1,0,2.5,0,-0.00746862543747,-0.00657242583111,0.00994872581214,0.032432731241,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00746862543747,-0.00657242583111,0.00994872581214,0.032432731241,1,0,2.5,0,899,1
stats,900,-0.00740659609437,-0.00655983341858,0.00989389140159,0.0323476679623,1,0,2.5,0,-0.00740659609437,-0.00655983341858,0.00989389140159,0.0323476679623,1,0,2.5,0,-0.00740659609437,-0.00655983341858,0.00989389140159,0.0323476679623,1,0,2.5,0,-0.00740659609437,-0.00655983341858,0.00989389140159,0.0323476679623,1,0,2.5,0,1,-0.00740659609437,-0.00655983341858,0.00989389140159,0.0323476679623,1,0,2.5,0,-0.00740659609437,-0.00655983341858,0.00989389140159,0.0323476679623,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00740659609437,-0.00655983341858,0.00989389140159,0.0323476679623,1,0,2.5,0,900,1
stats,901,-0.00734351482242,-0.00654725031927,0.00983837898821,0.0322639197111,1,0,2.5,0,-0.00734351482242,-0.00654725031927,0.00983837898821,0.0322639197111,1,0,2.5,0,-0.00734351482242,-0.00654725031927,0.00983837898821,0.0322639197111,1,0,2.5,0,-0.00734351482242,-0.00654725031927,0.00983837898821,0.0322639197111,1,0,2.5,0,1,-0.00734351482242,-0.00654725031927,0.00983837898821,0.0322639197111,1,0,2.5,0,-0.00734351482242,-0.00654725031927,0.00983837898821,0.0322639197111,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00734351482242,-0.00654725031927,0.00983837898821,0.0322639197111,1,0,2.5,0,901,1
stats,902,-0.00728121912107,-0.00653312634677,0.00978253036737,0.0321810059249,1,0,2.5,0,-0.00728121912107,-0.00653312634677,0.00978253036737,0.0321810059249,1,0,2.5,0,-0.00728121912107,-0.00653312634677,0.00978253036737,0.0321810059249,1,0,2.5,0,-0.00728121912107,-0.00653312634677,0.00978253036737,0.0321810059249,1,0,2.5,0,1,-0.00728121912107,-0.00653312634677,0.00978253036737,0.0321810059249,1,0,2.5,0,-0.00728121912107,-0.00653312634677,0.00978253036737,0.0321810059249,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00728121912107,-0.00653312634677,0.00978253036737,0.0321810059249,1,0,2.5,0,902,1
stats,903,-0.00721930665895,-0.00652213022113,0.00972916092724,0.0320991277695,1,0,2.5,0,-0.00721930665895,-0.00652213022113,0.00972916092724,0.0320991277695,1,0,2.5,0,-0.00721930665895,-0.00652213022113,0.00972916092724,0.0320991277695,1,0,2.5,0,-0.00721930665895,-0.00652213022113,0.00972916092724,0.0320991277695,1,0,2.5,0,1,-0.00721930665895,-0.00652213022113,0.00972916092724,0.0320991277695,1,0,2.5,0,-0.00721930665895,-0.00652213022113,0.00972916092724,0.0320991277695,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00721930665895,-0.00652213022113,0.00972916092724,0.0320991277695,1,0,2.5,0,903,1
stats,904,-0.00716204568744,-0.006514177192,0.00968139432371,0.0320180989802,1,0,2.5,0,-0.00716204568744,-0.006514177192,0.00968139432371,0.0320180989802,1,0,2.5,0,-0.00716204568744,-0.006514177192,0.00968139432371,0.0320180989802,1,0,2.5,0,-0.00716204568744,-0.006514177192,0.00968139432371,0.0320180989802,1,0,2.5,0,1,-0.00716204568744,-0.006514177192,0.00968139432371,0.0320180989802,1,0,2.5,0,-0.00716204568744,-0.006514177192,0.00968139432371,0.0320180989802,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00716204568744,-0.006514177192,0.00968139432371,0.0320180989802,1,0,2.5,0,904,1
stats,905,-0.0071086413227,-0.00650983396918,0.00963902100921,0.0319382101297,1,0,2.5,0,-0.0071086413227,-0.00650983396918,0.00963902100921,0.0319382101297,1,0,2.5,0,-0.0071086413227,-0.00650983396918,0.00963902100921,0.0319382101297,1,0,2.5,0,-0.0071086413227,-0.00650983396918,0.00963902100921,0.0319382101297,1,0,2.5,0,1,-0.0071086413227,-0.00650983396918,0.00963902100921,0.0319382101297,1,0,2.5,0,-0.0071086413227,-0.00650983396918,0.00963902100921,0.0319382101297,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0071086413227,-0.00650983396918,0.00963902100921,0.0319382101297,1,0,2.5,0,905,1
stats,906,-0.00705430516973,-0.00650519970804,0.00959587655962,0.0318594053388,1,0,2.5,0,-0.00705430516973,-0.00650519970804,0.00959587655962,0.0318594053388,1,0,2.5,0,-0.00705430516973,-0.00650519970804,0.00959587655962,0.0318594053388,1,0,2.5,0,-0.00705430516973,-0.00650519970804,0.00959587655962,0.0318594053388,1,0,2.5,0,1,-0.00705430516973,-0.00650519970804,0.00959587655962,0.0318594053388,1,0,2.5,0,-0.00705430516973,-0.00650519970804,0.00959587655962,0.0318594053388,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00705430516973,-0.00650519970804,0.00959587655962,0.0318594053388,1,0,2.5,0,906,1
stats,907,-0.00699906842783,-0.00649483362213,0.00954828877002,0.0317809134722,1,0,2.5,0,-0.00699906842783,-0.00649483362213,0.00954828877002,0.0317809134722,1,0,2.5,0,-0.00699906842783,-0.00649483362213,0.00954828877002,0.0317809134722,1,0,2.5,0,-0.00699906842783,-0.00649483362213,0.00954828877002,0.0317809134722,1,0,2.5,0,1,-0.00699906842783,-0.00649483362213,0.00954828877002,0.0317809134722,1,0,2.5,0,-0.00699906842783,-0.00649483362213,0.00954828877002,0.0317809134722,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00699906842783,-0.00649483362213,0.00954828877002,0.0317809134722,1,0,2.5,0,907,1
stats,908,-0.00694591458887,-0.00649233395234,0.00950768776238,0.031703941524,1,0,2.5,0,-0.00694591458887,-0.00649233395234,0.00950768776238,0.031703941524,1,0,2.5,0,-0.00694591458887,-0.00649233395234,0.00950768776238,0.031703941524,1,0,2.5,0,-0.00694591458887,-0.00649233395234,0.00950768776238,0.031703941524,1,0,2.5,0,1,-0.00694591458887,-0.00649233395234,0.00950768776238,0.031703941524,1,0,2.5,0,-0.00694591458887,-0.00649233395234,0.00950768776238,0.031703941524,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00694591458887,-0.00649233395234,0.00950768776238,0.031703941524,1,0,2.5,0,908,1
stats,909,-0.00689483480528,-0.006491468288,0.00946984160691,0.0316277630627,1,0,2.5,0,-0.00689483480528,-0.006491468288,0.00946984160691,0.0316277630627,1,0,2.5,0,-0.00689483480528,-0.006491468288,0.00946984160691,0.0316277630627,1,0,2.5,0,-0.00689483480528,-0.006491468288,0.00946984160691,0.0316277630627,1,0,2.5,0,1,-0.00689483480528,-0.006491468288,0.00946984160691,0.0316277630627,1,0,2.5,0,-0.00689483480528,-0.006491468288,0.00946984160691,0.0316277630627,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00689483480528,-0.006491468288,0.00946984160691,0.0316277630627,1,0,2.5,0,909,1
stats,910,-0.00684868590906,-0.00649431720376,0.00943825487047,0.0315525643528,1,0,2.5,0,-0.00684868590906,-0.00649431720376,0.00943825487047,0.0315525643528,1,0,2.5,0,-0.00684868590906,-0.00649431720376,0.00943825487047,0.0315525643528,1,0,2.5,0,-0.00684868590906,-0.00649431720376,0.00943825487047,0.0315525643528,1,0,2.5,0,1,-0.00684868590906,-0.00649431720376,0.00943825487047,0.0315525643528,1,0,2.5,0,-0.00684868590906,-0.00649431720376,0.00943825487047,0.0315525643528,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00684868590906,-0.00649431720376,0.00943825487047,0.0315525643528,1,0,2.5,0,910,1
stats,911,-0.00680102128536,-0.00649106362835,0.00940147880465,0.0314777195454,1,0,2.5,0,-0.00680102128536,-0.00649106362835,0.00940147880465,0.0314777195454,1,0,2.5,0,-0.00680102128536,-0.00649106362835,0.00940147880465,0.0314777195454,1,0,2.5,0,-0.00680102128536,-0.00649106362835,0.00940147880465,0.0314777195454,1,0,2.5,0,1,-0.00680102128536,-0.00649106362835,0.00940147880465,0.0314777195454,1,0,2.5,0,-0.00680102128536,-0.00649106362835,0.00940147880465,0.0314777195454,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00680102128536,-0.00649106362835,0.00940147880465,0.0314777195454,1,0,2.5,0,911,1
stats,912,-0.00675365421921,-0.00649102916941,0.00936724618077,0.0314039736986,1,0,2.5,0,-0.00675365421921,-0.00649102916941,0.00936724618077,0.0314039736986,1,0,2.5,0,-0.00675365421921,-0.00649102916941,0.00936724618077,0.0314039736986,1,0,2.5,0,-0.00675365421921,-0.00649102916941,0.00936724618077,0.0314039736986,1,0,2.5,0,1,-0.00675365421921,-0.00649102916941,0.00936724618077,0.0314039736986,1,0,2.5,0,-0.00675365421921,-0.00649102916941,0.00936724618077,0.0314039736986,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00675365421921,-0.00649102916941,0.00936724618077,0.0314039736986,1,0,2.5,0,912,1
stats,913,-0.0067068641074,-0.0064868205227,0.0093306414783,0.0313307419419,1,0,2.5,0,-0.0067068641074,-0.0064868205227,0.0093306414783,0.0313307419419,1,0,2.5,0,-0.0067068641074,-0.0064868205227,0.0093306414783,0.0313307419419,1,0,2.5,0,-0.0067068641074,-0.0064868205227,0.0093306414783,0.0313307419419,1,0,2.5,0,1,-0.0067068641074,-0.0064868205227,0.0093306414783,0.0313307419419,1,0,2.5,0,-0.0067068641074,-0.0064868205227,0.0093306414783,0.0313307419419,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0067068641074,-0.0064868205227,0.0093306414783,0.0313307419419,1,0,2.5,0,913,1
stats,914,-0.00666117202491,-0.00648402515799,0.00929590221494,0.0312581062317,1,0,2.5,0,-0.00666117202491,-0.00648402515799,0.00929590221494,0.0312581062317,1,0,2.5,0,-0.00666117202491,-0.00648402515799,0.00929590221494,0.0312581062317,1,0,2.5,0,-0.00666117202491,-0.00648402515799,0.00929590221494,0.0312581062317,1,0,2.5,0,1,-0.00666117202491,-0.00648402515799,0.00929590221494,0.0312581062317,1,0,2.5,0,-0.00666117202491,-0.00648402515799,0.00929590221494,0.0312581062317,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00666117202491,-0.00648402515799,0.00929590221494,0.0312581062317,1,0,2.5,0,914,1
stats,915,-0.00661919172853,-0.00648625381291,0.0092674260959,0.0311863161623,1,0,2.5,0,-0.00661919172853,-0.00648625381291,0.0092674260959,0.0311863161623,1,0,2.5,0,-0.00661919172853,-0.00648625381291,0.0092674260959,0.0311863161623,1,0,2.5,0,-0.00661919172853,-0.00648625381291,0.0092674260959,0.0311863161623,1,0,2.5,0,1,-0.00661919172853,-0.00648625381291,0.0092674260959,0.0311863161623,1,0,2.5,0,-0.00661919172853,-0.00648625381291,0.0092674260959,0.0311863161623,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00661919172853,-0.00648625381291,0.0092674260959,0.0311863161623,1,0,2.5,0,915,1
stats,916,-0.00657724356279,-0.00648827431723,0.00923893041909,0.0311154630035,1,0,2.5,0,-0.00657724356279,-0.00648827431723,0.00923893041909,0.0311154630035,1,0,2.5,0,-0.00657724356279,-0.00648827431723,0.00923893041909,0.0311154630035,1,0,2.5,0,-0.00657724356279,-0.00648827431723,0.00923893041909,0.0311154630035,1,0,2.5,0,1,-0.00657724356279,-0.00648827431723,0.00923893041909,0.0311154630035,1,0,2.5,0,-0.00657724356279,-0.00648827431723,0.00923893041909,0.0311154630035,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00657724356279,-0.00648827431723,0.00923893041909,0.0311154630035,1,0,2.5,0,916,1
stats,917,-0.00653544859961,-0.00649571092799,0.00921446457505,0.0310459341854,1,0,2.5,0,-0.00653544859961,-0.00649571092799,0.00921446457505,0.0310459341854,1,0,2.5,0,-0.00653544859961,-0.00649571092799,0.00921446457505,0.0310459341854,1,0,2.5,0,-0.00653544859961,-0.00649571092799,0.00921446457505,0.0310459341854,1,0,2.5,0,1,-0.00653544859961,-0.00649571092799,0.00921446457505,0.0310459341854,1,0,2.5,0,-0.00653544859961,-0.00649571092799,0.00921446457505,0.0310459341854,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00653544859961,-0.00649571092799,0.00921446457505,0.0310459341854,1,0,2.5,0,917,1
stats,918,-0.00649461150169,-0.0064958636649,0.00918565317988,0.0309765096754,1,0,2.5,0,-0.00649461150169,-0.0064958636649,0.00918565317988,0.0309765096754,1,0,2.5,0,-0.00649461150169,-0.0064958636649,0.00918565317988,0.0309765096754,1,0,2.5,0,-0.00649461150169,-0.0064958636649,0.00918565317988,0.0309765096754,1,0,2.5,0,1,-0.00649461150169,-0.0064958636649,0.00918565317988,0.0309765096754,1,0,2.5,0,-0.00649461150169,-0.0064958636649,0.00918565317988,0.0309765096754,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00649461150169,-0.0064958636649,0.00918565317988,0.0309765096754,1,0,2.5,0,918,1
stats,919,-0.00645370455459,-0.00649196980521,0.00915401428938,0.0309070404619,1,0,2.5,0,-0.00645370455459,-0.00649196980521,0.00915401428938,0.0309070404619,1,0,2.5,0,-0.00645370455459,-0.00649196980521,0.00915401428938,0.0309070404619,1,0,2.5,0,-0.00645370455459,-0.00649196980521,0.00915401428938,0.0309070404619,1,0,2.5,0,1,-0.00645370455459,-0.00649196980521,0.00915401428938,0.0309070404619,1,0,2.5,0,-0.00645370455459,-0.00649196980521,0.00915401428938,0.0309070404619,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00645370455459,-0.00649196980521,0.00915401428938,0.0309070404619,1,0,2.5,0,919,1
stats,920,-0.00641444837674,-0.00648600235581,0.00912213604897,0.0308379381895,1,0,2.5,0,-0.00641444837674,-0.00648600235581,0.00912213604897,0.0308379381895,1,0,2.5,0,-0.00641444837674,-0.00648600235581,0.00912213604897,0.0308379381895,1,0,2.5,0,-0.00641444837674,-0.00648600235581,0.00912213604897,0.0308379381895,1,0,2.5,0,1,-0.00641444837674,-0.00648600235581,0.00912213604897,0.0308379381895,1,0,2.5,0,-0.00641444837674,-0.00648600235581,0.00912213604897,0.0308379381895,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00641444837674,-0.00648600235581,0.00912213604897,0.0308379381895,1,0,2.5,0,920,1
stats,921,-0.00637439033017,-0.00649465853348,0.0091001894325,0.0307708829641,1,0,2.5,0,-0.00637439033017,-0.00649465853348,0.0091001894325,0.0307708829641,1,0,2.5,0,-0.00637439033017,-0.00649465853348,0.0091001894325,0.0307708829641,1,0,2.5,0,-0.00637439033017,-0.00649465853348,0.0091001894325,0.0307708829641,1,0,2.5,0,1,-0.00637439033017,-0.00649465853348,0.0091001894325,0.0307708829641,1,0,2.5,0,-0.00637439033017,-0.00649465853348,0.0091001894325,0.0307708829641,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00637439033017,-0.00649465853348,0.0091001894325,0.0307708829641,1,0,2.5,0,921,1
stats,922,-0.00633557187393,-0.00649292999879,0.00907180272043,0.0307035092264,1,0,2.5,0,-0.00633557187393,-0.00649292999879,0.00907180272043,0.0307035092264,1,0,2.5,0,-0.00633557187393,-0.00649292999879,0.00907180272043,0.0307035092264,1,0,2.5,0,-0.00633557187393,-0.00649292999879,0.00907180272043,0.0307035092264,1,0,2.5,0,1,-0.00633557187393,-0.00649292999879,0.00907180272043,0.0307035092264,1,0,2.5,0,-0.00633557187393,-0.00649292999879,0.00907180272043,0.0307035092264,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00633557187393,-0.00649292999879,0.00907180272043,0.0307035092264,1,0,2.5,0,922,1
stats,923,-0.0062966030091,-0.0064892382361,0.00904198084027,0.0306363962591,1,0,2.5,0,-0.0062966030091,-0.0064892382361,0.00904198084027,0.0306363962591,1,0,2.5,0,-0.0062966030091,-0.0064892382361,0.00904198084027,0.0306363962591,1,0,2.5,0,-0.0062966030091,-0.0064892382361,0.00904198084027,0.0306363962591,1,0,2.5,0,1,-0.0062966030091,-0.0064892382361,0.00904198084027,0.0306363962591,1,0,2.5,0,-0.0062966030091,-0.0064892382361,0.00904198084027,0.0306363962591,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0062966030091,-0.0064892382361,0.00904198084027,0.0306363962591,1,0,2.5,0,923,1
stats,924,-0.00625870982185,-0.00648007215932,0.00900903902948,0.0305693335831,1,0,2.5,0,-0.00625870982185,-0.00648007215932,0.00900903902948,0.0305693335831,1,0,2.5,0,-0.00625870982185,-0.00648007215932,0.00900903902948,0.0305693335831,1,0,2.5,0,-0.00625870982185,-0.00648007215932,0.00900903902948,0.0305693335831,1,0,2.5,0,1,-0.00625870982185,-0.00648007215932,0.00900903902948,0.0305693335831,1,0,2.5,0,-0.00625870982185,-0.00648007215932,0.00900903902948,0.0305693335831,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00625870982185,-0.00648007215932,0.00900903902948,0.0305693335831,1,0,2.5,0,924,1
stats,925,-0.00622125668451,-0.00647846702486,0.0089819021523,0.0305035095662,1,0,2.5,0,-0.00622125668451,-0.00647846702486,0.0089819021523,0.0305035095662,1,0,2.5,0,-0.00622125668451,-0.00647846702486,0.0089819021523,0.0305035095662,1,0,2.5,0,-0.00622125668451,-0.00647846702486,0.0089819021523,0.0305035095662,1,0,2.5,0,1,-0.00622125668451,-0.00647846702486,0.0089819021523,0.0305035095662,1,0,2.5,0,-0.00622125668451,-0.00647846702486,0.0089819021523,0.0305035095662,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00622125668451,-0.00647846702486,0.0089819021523,0.0305035095662,1,0,2.5,0,925,1
stats,926,-0.00618342822418,-0.00648179417476,0.00895814970136,0.0304387360811,1,0,2.5,0,-0.00618342822418,-0.00648179417476,0.00895814970136,0.0304387360811,1,0,2.5,0,-0.00618342822418,-0.00648179417476,0.00895814970136,0.0304387360811,1,0,2.5,0,-0.00618342822418,-0.00648179417476,0.00895814970136,0.0304387360811,1,0,2.5,0,1,-0.00618342822418,-0.00648179417476,0.00895814970136,0.0304387360811,1,0,2.5,0,-0.00618342822418,-0.00648179417476,0.00895814970136,0.0304387360811,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00618342822418,-0.00648179417476,0.00895814970136,0.0304387360811,1,0,2.5,0,926,1
stats,927,-0.00614724121988,-0.00648096529767,0.00893260817975,0.0303741209209,1,0,2.5,0,-0.00614724121988,-0.00648096529767,0.00893260817975,0.0303741209209,1,0,2.5,0,-0.00614724121988,-0.00648096529767,0.00893260817975,0.0303741209209,1,0,2.5,0,-0.00614724121988,-0.00648096529767,0.00893260817975,0.0303741209209,1,0,2.5,0,1,-0.00614724121988,-0.00648096529767,0.00893260817975,0.0303741209209,1,0,2.5,0,-0.00614724121988,-0.00648096529767,0.00893260817975,0.0303741209209,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00614724121988,-0.00648096529767,0.00893260817975,0.0303741209209,1,0,2.5,0,927,1
stats,928,-0.00611107051373,-0.00647863419726,0.00890605896711,0.0303097702563,1,0,2.5,0,-0.00611107051373,-0.00647863419726,0.00890605896711,0.0303097702563,1,0,2.5,0,-0.00611107051373,-0.00647863419726,0.00890605896711,0.0303097702563,1,0,2.5,0,-0.00611107051373,-0.00647863419726,0.00890605896711,0.0303097702563,1,0,2.5,0,1,-0.00611107051373,-0.00647863419726,0.00890605896711,0.0303097702563,1,0,2.5,0,-0.00611107051373,-0.00647863419726,0.00890605896711,0.0303097702563,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00611107051373,-0.00647863419726,0.00890605896711,0.0303097702563,1,0,2.5,0,928,1
stats,929,-0.00607410399243,-0.00647499132901,0.00887807738036,0.0302457660437,1,0,2.5,0,-0.00607410399243,-0.00647499132901,0.00887807738036,0.0302457660437,1,0,2.5,0,-0.00607410399243,-0.00647499132901,0.00887807738036,0.0302457660437,1,0,2.5,0,-0.00607410399243,-0.00647499132901,0.00887807738036,0.0302457660437,1,0,2.5,0,1,-0.00607410399243,-0.00647499132901,0.00887807738036,0.0302457660437,1,0,2.5,0,-0.00607410399243,-0.00647499132901,0.00887807738036,0.0302457660437,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00607410399243,-0.00647499132901,0.00887807738036,0.0302457660437,1,0,2.5,0,929,1
stats,930,-0.00603743223473,-0.00647471705452,0.00885282736272,0.0301826354116,1,0,2.5,0,-0.00603743223473,-0.00647471705452,0.00885282736272,0.0301826354116,1,0,2.5,0,-0.00603743223473,-0.00647471705452,0.00885282736272,0.0301826354116,1,0,2.5,0,-0.00603743223473,-0.00647471705452,0.00885282736272,0.0301826354116,1,0,2.5,0,1,-0.00603743223473,-0.00647471705452,0.00885282736272,0.0301826354116,1,0,2.5,0,-0.00603743223473,-0.00647471705452,0.00885282736272,0.0301826354116,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00603743223473,-0.00647471705452,0.00885282736272,0.0301826354116,1,0,2.5,0,930,1
stats,931,-0.00600108643994,-0.00647141132504,0.0088256560266,0.0301197227091,1,0,2.5,0,-0.00600108643994,-0.00647141132504,0.0088256560266,0.0301197227091,1,0,2.5,0,-0.00600108643994,-0.00647141132504,0.0088256560266,0.0301197227091,1,0,2.5,0,-0.00600108643994,-0.00647141132504,0.0088256560266,0.0301197227091,1,0,2.5,0,1,-0.00600108643994,-0.00647141132504,0.0088256560266,0.0301197227091,1,0,2.5,0,-0.00600108643994,-0.00647141132504,0.0088256560266,0.0301197227091,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00600108643994,-0.00647141132504,0.0088256560266,0.0301197227091,1,0,2.5,0,931,1
stats,932,-0.00596626382321,-0.00646687857807,0.0087986830622,0.0300571229309,1,0,2.5,0,-0.00596626382321,-0.00646687857807,0.0087986830622,0.0300571229309,1,0,2.5,0,-0.00596626382321,-0.00646687857807,0.0087986830622,0.0300571229309,1,0,2.5,0,-0.00596626382321,-0.00646687857807,0.0087986830622,0.0300571229309,1,0,2.5,0,1,-0.00596626382321,-0.00646687857807,0.0087986830622,0.0300571229309,1,0,2.5,0,-0.00596626382321,-0.00646687857807,0.0087986830622,0.0300571229309,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00596626382321,-0.00646687857807,0.0087986830622,0.0300571229309,1,0,2.5,0,932,1
stats,933,-0.00593054341152,-0.00646090880036,0.0087701017037,0.0299948081374,1,0,2.5,0,-0.00593054341152,-0.00646090880036,0.0087701017037,0.0299948081374,1,0,2.5,0,-0.00593054341152,-0.00646090880036,0.0087701017037,0.0299948081374,1,0,2.5,0,-0.00593054341152,-0.00646090880036,0.0087701017037,0.0299948081374,1,0,2.5,0,1,-0.00593054341152,-0.00646090880036,0.0087701017037,0.0299948081374,1,0,2.5,0,-0.00593054341152,-0.00646090880036,0.0087701017037,0.0299948081374,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00593054341152,-0.00646090880036,0.0087701017037,0.0299948081374,1,0,2.5,0,933,1
stats,934,-0.00589385256171,-0.00645516254008,0.00874108821154,0.0299328826368,1,0,2.5,0,-0.00589385256171,-0.00645516254008,0.00874108821154,0.0299328826368,1,0,2.5,0,-0.00589385256171,-0.00645516254008,0.00874108821154,0.0299328826368,1,0,2.5,0,-0.00589385256171,-0.00645516254008,0.00874108821154,0.0299328826368,1,0,2.5,0,1,-0.00589385256171,-0.00645516254008,0.00874108821154,0.0299328826368,1,0,2.5,0,-0.00589385256171,-0.00645516254008,0.00874108821154,0.0299328826368,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00589385256171,-0.00645516254008,0.00874108821154,0.0299328826368,1,0,2.5,0,934,1
stats,935,-0.00585721014068,-0.00644801231101,0.00871112942696,0.0298712495714,1,0,2.5,0,-0.00585721014068,-0.00644801231101,0.00871112942696,0.0298712495714,1,0,2.5,0,-0.00585721014068,-0.00644801231101,0.00871112942696,0.0298712495714,1,0,2.5,0,-0.00585721014068,-0.00644801231101,0.00871112942696,0.0298712495714,1,0,2.5,0,1,-0.00585721014068,-0.00644801231101,0.00871112942696,0.0298712495714,1,0,2.5,0,-0.00585721014068,-0.00644801231101,0.00871112942696,0.0298712495714,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00585721014068,-0.00644801231101,0.00871112942696,0.0298712495714,1,0,2.5,0,935,1
stats,936,-0.00582164898515,-0.00643800804392,0.0086798351258,0.0298096369952,1,0,2.5,0,-0.00582164898515,-0.00643800804392,0.0086798351258,0.0298096369952,1,0,2.5,0,-0.00582164898515,-0.00643800804392,0.0086798351258,0.0298096369952,1,0,2.5,0,-0.00582164898515,-0.00643800804392,0.0086798351258,0.0298096369952,1,0,2.5,0,1,-0.00582164898515,-0.00643800804392,0.0086798351258,0.0298096369952,1,0,2.5,0,-0.00582164898515,-0.00643800804392,0.0086798351258,0.0298096369952,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00582164898515,-0.00643800804392,0.0086798351258,0.0298096369952,1,0,2.5,0,936,1
stats,937,-0.00578507920727,-0.00642775278538,0.00864772498608,0.0297484118491,1,0,2.5,0,-0.00578507920727,-0.00642775278538,0.00864772498608,0.0297484118491,1,0,2.5,0,-0.00578507920727,-0.00642775278538,0.00864772498608,0.0297484118491,1,0,2.5,0,-0.00578507920727,-0.00642775278538,0.00864772498608,0.0297484118491,1,0,2.5,0,1,-0.00578507920727,-0.00642775278538,0.00864772498608,0.0297484118491,1,0,2.5,0,-0.00578507920727,-0.00642775278538,0.00864772498608,0.0297484118491,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00578507920727,-0.00642775278538,0.00864772498608,0.0297484118491,1,0,2.5,0,937,1
stats,938,-0.0057495306246,-0.00641642650589,0.00861554592848,0.029687371105,1,0,2.5,0,-0.0057495306246,-0.00641642650589,0.00861554592848,0.029687371105,1,0,2.5,0,-0.0057495306246,-0.00641642650589,0.00861554592848,0.029687371105,1,0,2.5,0,-0.0057495306246,-0.00641642650589,0.00861554592848,0.029687371105,1,0,2.5,0,1,-0.0057495306246,-0.00641642650589,0.00861554592848,0.029687371105,1,0,2.5,0,-0.0057495306246,-0.00641642650589,0.00861554592848,0.029687371105,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0057495306246,-0.00641642650589,0.00861554592848,0.029687371105,1,0,2.5,0,938,1
stats,939,-0.00571467587724,-0.00640381732956,0.00858291331679,0.0296265594661,1,0,2.5,0,-0.00571467587724,-0.00640381732956,0.00858291331679,0.0296265594661,1,0,2.5,0,-0.00571467587724,-0.00640381732956,0.00858291331679,0.0296265594661,1,0,2.5,0,-0.00571467587724,-0.00640381732956,0.00858291331679,0.0296265594661,1,0,2.5,0,1,-0.00571467587724,-0.00640381732956,0.00858291331679,0.0296265594661,1,0,2.5,0,-0.00571467587724,-0.00640381732956,0.00858291331679,0.0296265594661,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00571467587724,-0.00640381732956,0.00858291331679,0.0296265594661,1,0,2.5,0,939,1
stats,940,-0.00567918736488,-0.00638864701614,0.00854798126966,0.0295657496899,1,0,2.5,0,-0.00567918736488,-0.00638864701614,0.00854798126966,0.0295657496899,1,0,2.5,0,-0.00567918736488,-0.00638864701614,0.00854798126966,0.0295657496899,1,0,2.5,0,-0.00567918736488,-0.00638864701614,0.00854798126966,0.0295657496899,1,0,2.5,0,1,-0.00567918736488,-0.00638864701614,0.00854798126966,0.0295657496899,1,0,2.5,0,-0.00567918736488,-0.00638864701614,0.00854798126966,0.0295657496899,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00567918736488,-0.00638864701614,0.00854798126966,0.0295657496899,1,0,2.5,0,940,1
stats,941,-0.00564325042069,-0.00637423014268,0.00851334724575,0.0295054186136,1,0,2.5,0,-0.00564325042069,-0.00637423014268,0.00851334724575,0.0295054186136,1,0,2.5,0,-0.00564325042069,-0.00637423014268,0.00851334724575,0.0295054186136,1,0,2.5,0,-0.00564325042069,-0.00637423014268,0.00851334724575,0.0295054186136,1,0,2.5,0,1,-0.00564325042069,-0.00637423014268,0.00851334724575,0.0295054186136,1,0,2.5,0,-0.00564325042069,-0.00637423014268,0.00851334724575,0.0295054186136,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00564325042069,-0.00637423014268,0.00851334724575,0.0295054186136,1,0,2.5,0,941,1
stats,942,-0.00560665596277,-0.00635884329677,0.00847758725286,0.0294452812523,1,0,2.5,0,-0.00560665596277,-0.00635884329677,0.00847758725286,0.0294452812523,1,0,2.5,0,-0.00560665596277,-0.00635884329677,0.00847758725286,0.0294452812523,1,0,2.5,0,-0.00560665596277,-0.00635884329677,0.00847758725286,0.0294452812523,1,0,2.5,0,1,-0.00560665596277,-0.00635884329677,0.00847758725286,0.0294452812523,1,0,2.5,0,-0.00560665596277,-0.00635884329677,0.00847758725286,0.0294452812523,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00560665596277,-0.00635884329677,0.00847758725286,0.0294452812523,1,0,2.5,0,942,1
stats,943,-0.00557123776525,-0.00634256424382,0.00844196695834,0.0293853674084,1,0,2.5,0,-0.00557123776525,-0.00634256424382,0.00844196695834,0.0293853674084,1,0,2.5,0,-0.00557123776525,-0.00634256424382,0.00844196695834,0.0293853674084,1,0,2.5,0,-0.00557123776525,-0.00634256424382,0.00844196695834,0.0293853674084,1,0,2.5,0,1,-0.00557123776525,-0.00634256424382,0.00844196695834,0.0293853674084,1,0,2.5,0,-0.00557123776525,-0.00634256424382,0.00844196695834,0.0293853674084,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00557123776525,-0.00634256424382,0.00844196695834,0.0293853674084,1,0,2.5,0,943,1
stats,944,-0.00553582701832,-0.00632437225431,0.00840494316071,0.0293255615979,1,0,2.5,0,-0.00553582701832,-0.00632437225431,0.00840494316071,0.0293255615979,1,0,2.5,0,-0.00553582701832,-0.00632437225431,0.00840494316071,0.0293255615979,1,0,2.5,0,-0.00553582701832,-0.00632437225431,0.00840494316071,0.0293255615979,1,0,2.5,0,1,-0.00553582701832,-0.00632437225431,0.00840494316071,0.0293255615979,1,0,2.5,0,-0.00553582701832,-0.00632437225431,0.00840494316071,0.0293255615979,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00553582701832,-0.00632437225431,0.00840494316071,0.0293255615979,1,0,2.5,0,944,1
stats,945,-0.00550287635997,-0.00630260584876,0.00836686883122,0.029265506193,1,0,2.5,0,-0.00550287635997,-0.00630260584876,0.00836686883122,0.029265506193,1,0,2.5,0,-0.00550287635997,-0.00630260584876,0.00836686883122,0.029265506193,1,0,2.5,0,-0.00550287635997,-0.00630260584876,0.00836686883122,0.029265506193,1,0,2.5,0,1,-0.00550287635997,-0.00630260584876,0.00836686883122,0.029265506193,1,0,2.5,0,-0.00550287635997,-0.00630260584876,0.00836686883122,0.029265506193,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00550287635997,-0.00630260584876,0.00836686883122,0.029265506193,1,0,2.5,0,945,1
stats,946,-0.0054687904194,-0.00628164922819,0.00832867249846,0.029206013307,1,0,2.5,0,-0.0054687904194,-0.00628164922819,0.00832867249846,0.029206013307,1,0,2.5,0,-0.0054687904194,-0.00628164922819,0.00832867249846,0.029206013307,1,0,2.5,0,-0.0054687904194,-0.00628164922819,0.00832867249846,0.029206013307,1,0,2.5,0,1,-0.0054687904194,-0.00628164922819,0.00832867249846,0.029206013307,1,0,2.5,0,-0.0054687904194,-0.00628164922819,0.00832867249846,0.029206013307,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0054687904194,-0.00628164922819,0.00832867249846,0.029206013307,1,0,2.5,0,946,1
stats,947,-0.0054355924949,-0.00626137433574,0.00829159095883,0.0291469544172,1,0,2.5,0,-0.0054355924949,-0.00626137433574,0.00829159095883,0.0291469544172,1,0,2.5,0,-0.0054355924949,-0.00626137433574,0.00829159095883,0.0291469544172,1,0,2.5,0,-0.0054355924949,-0.00626137433574,0.00829159095883,0.0291469544172,1,0,2.5,0,1,-0.0054355924949,-0.00626137433574,0.00829159095883,0.0291469544172,1,0,2.5,0,-0.0054355924949,-0.00626137433574,0.00829159095883,0.0291469544172,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0054355924949,-0.00626137433574,0.00829159095883,0.0291469544172,1,0,2.5,0,947,1
stats,948,-0.00540251564234,-0.00623970525339,0.00825355015695,0.029087997973,1,0,2.5,0,-0.00540251564234,-0.00623970525339,0.00825355015695,0.029087997973,1,0,2.5,0,-0.00540251564234,-0.00623970525339,0.00825355015695,0.029087997973,1,0,2.5,0,-0.00540251564234,-0.00623970525339,0.00825355015695,0.029087997973,1,0,2.5,0,1,-0.00540251564234,-0.00623970525339,0.00825355015695,0.029087997973,1,0,2.5,0,-0.00540251564234,-0.00623970525339,0.00825355015695,0.029087997973,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00540251564234,-0.00623970525339,0.00825355015695,0.029087997973,1,0,2.5,0,948,1
stats,949,-0.00536926044151,-0.00621819496155,0.00821552798152,0.0290294997394,1,0,2.5,0,-0.00536926044151,-0.00621819496155,0.00821552798152,0.0290294997394,1,0,2.5,0,-0.00536926044151,-0.00621819496155,0.00821552798152,0.0290294997394,1,0,2.5,0,-0.00536926044151,-0.00621819496155,0.00821552798152,0.0290294997394,1,0,2.5,0,1,-0.00536926044151,-0.00621819496155,0.00821552798152,0.0290294997394,1,0,2.5,0,-0.00536926044151,-0.00621819496155,0.00821552798152,0.0290294997394,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00536926044151,-0.00621819496155,0.00821552798152,0.0290294997394,1,0,2.5,0,949,1
stats,950,-0.00533756660298,-0.00619642715901,0.00817834492773,0.0289712231606,1,0,2.5,0,-0.00533756660298,-0.00619642715901,0.00817834492773,0.0289712231606,1,0,2.5,0,-0.00533756660298,-0.00619642715901,0.00817834492773,0.0289712231606,1,0,2.5,0,-0.00533756660298,-0.00619642715901,0.00817834492773,0.0289712231606,1,0,2.5,0,1,-0.00533756660298,-0.00619642715901,0.00817834492773,0.0289712231606,1,0,2.5,0,-0.00533756660298,-0.00619642715901,0.00817834492773,0.0289712231606,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00533756660298,-0.00619642715901,0.00817834492773,0.0289712231606,1,0,2.5,0,950,1
stats,951,-0.00530792446807,-0.00617325678468,0.00814144685864,0.0289129968733,1,0,2.5,0,-0.00530792446807,-0.00617325678468,0.00814144685864,0.0289129968733,1,0,2.5,0,-0.00530792446807,-0.00617325678468,0.00814144685864,0.0289129968733,1,0,2.5,0,-0.00530792446807,-0.00617325678468,0.00814144685864,0.0289129968733,1,0,2.5,0,1,-0.00530792446807,-0.00617325678468,0.00814144685864,0.0289129968733,1,0,2.5,0,-0.00530792446807,-0.00617325678468,0.00814144685864,0.0289129968733,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00530792446807,-0.00617325678468,0.00814144685864,0.0289129968733,1,0,2.5,0,951,1
stats,952,-0.00527664739639,-0.00615077046677,0.00810401048511,0.0288553871214,1,0,2.5,0,-0.00527664739639,-0.00615077046677,0.00810401048511,0.0288553871214,1,0,2.5,0,-0.00527664739639,-0.00615077046677,0.00810401048511,0.0288553871214,1,0,2.5,0,-0.00527664739639,-0.00615077046677,0.00810401048511,0.0288553871214,1,0,2.5,0,1,-0.00527664739639,-0.00615077046677,0.00810401048511,0.0288553871214,1,0,2.5,0,-0.00527664739639,-0.00615077046677,0.00810401048511,0.0288553871214,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00527664739639,-0.00615077046677,0.00810401048511,0.0288553871214,1,0,2.5,0,952,1
stats,953,-0.00524639291689,-0.00612945482135,0.00806813780218,0.0287982542068,1,0,2.5,0,-0.00524639291689,-0.00612945482135,0.00806813780218,0.0287982542068,1,0,2.5,0,-0.00524639291689,-0.00612945482135,0.00806813780218,0.0287982542068,1,0,2.5,0,-0.00524639291689,-0.00612945482135,0.00806813780218,0.0287982542068,1,0,2.5,0,1,-0.00524639291689,-0.00612945482135,0.00806813780218,0.0287982542068,1,0,2.5,0,-0.00524639291689,-0.00612945482135,0.00806813780218,0.0287982542068,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00524639291689,-0.00612945482135,0.00806813780218,0.0287982542068,1,0,2.5,0,953,1
stats,954,-0.00521732307971,-0.00610904861242,0.00803373754025,0.0287415552884,1,0,2.5,0,-0.00521732307971,-0.00610904861242,0.00803373754025,0.0287415552884,1,0,2.5,0,-0.00521732307971,-0.00610904861242,0.00803373754025,0.0287415552884,1,0,2.5,0,-0.00521732307971,-0.00610904861242,0.00803373754025,0.0287415552884,1,0,2.5,0,1,-0.00521732307971,-0.00610904861242,0.00803373754025,0.0287415552884,1,0,2.5,0,-0.00521732307971,-0.00610904861242,0.00803373754025,0.0287415552884,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00521732307971,-0.00610904861242,0.00803373754025,0.0287415552884,1,0,2.5,0,954,1
stats,955,-0.00518795428798,-0.00608867499977,0.00799917709082,0.028685240075,1,0,2.5,0,-0.00518795428798,-0.00608867499977,0.00799917709082,0.028685240075,1,0,2.5,0,-0.00518795428798,-0.00608867499977,0.00799917709082,0.028685240075,1,0,2.5,0,-0.00518795428798,-0.00608867499977,0.00799917709082,0.028685240075,1,0,2.5,0,1,-0.00518795428798,-0.00608867499977,0.00799917709082,0.028685240075,1,0,2.5,0,-0.00518795428798,-0.00608867499977,0.00799917709082,0.028685240075,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00518795428798,-0.00608867499977,0.00799917709082,0.028685240075,1,0,2.5,0,955,1
stats,956,-0.00516078481451,-0.0060687600635,0.00796640105546,0.0286292526871,1,0,2.5,0,-0.00516078481451,-0.0060687600635,0.00796640105546,0.0286292526871,1,0,2.5,0,-0.00516078481451,-0.0060687600635,0.00796640105546,0.0286292526871,1,0,2.5,0,-0.00516078481451,-0.0060687600635,0.00796640105546,0.0286292526871,1,0,2.5,0,1,-0.00516078481451,-0.0060687600635,0.00796640105546,0.0286292526871,1,0,2.5,0,-0.00516078481451,-0.0060687600635,0.00796640105546,0.0286292526871,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00516078481451,-0.0060687600635,0.00796640105546,0.0286292526871,1,0,2.5,0,956,1
stats,957,-0.00513511803001,-0.00604868680239,0.00793448463082,0.0285735502839,1,0,2.5,0,-0.00513511803001,-0.00604868680239,0.00793448463082,0.0285735502839,1,0,2.5,0,-0.00513511803001,-0.00604868680239,0.00793448463082,0.0285735502839,1,0,2.5,0,-0.00513511803001,-0.00604868680239,0.00793448463082,0.0285735502839,1,0,2.5,0,1,-0.00513511803001,-0.00604868680239,0.00793448463082,0.0285735502839,1,0,2.5,0,-0.00513511803001,-0.00604868680239,0.00793448463082,0.0285735502839,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00513511803001,-0.00604868680239,0.00793448463082,0.0285735502839,1,0,2.5,0,957,1
stats,958,-0.00510923936963,-0.00603110482916,0.00790433771908,0.0285186190158,1,0,2.5,0,-0.00510923936963,-0.00603110482916,0.00790433771908,0.0285186190158,1,0,2.5,0,-0.00510923936963,-0.00603110482916,0.00790433771908,0.0285186190158,1,0,2.5,0,-0.00510923936963,-0.00603110482916,0.00790433771908,0.0285186190158,1,0,2.5,0,1,-0.00510923936963,-0.00603110482916,0.00790433771908,0.0285186190158,1,0,2.5,0,-0.00510923936963,-0.00603110482916,0.00790433771908,0.0285186190158,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00510923936963,-0.00603110482916,0.00790433771908,0.0285186190158,1,0,2.5,0,958,1
stats,959,-0.00508311204612,-0.00601406162605,0.00787444971502,0.0284641552716,1,0,2.5,0,-0.00508311204612,-0.00601406162605,0.00787444971502,0.0284641552716,1,0,2.5,0,-0.00508311204612,-0.00601406162605,0.00787444971502,0.0284641552716,1,0,2.5,0,-0.00508311204612,-0.00601406162605,0.00787444971502,0.0284641552716,1,0,2.5,0,1,-0.00508311204612,-0.00601406162605,0.00787444971502,0.0284641552716,1,0,2.5,0,-0.00508311204612,-0.00601406162605,0.00787444971502,0.0284641552716,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00508311204612,-0.00601406162605,0.00787444971502,0.0284641552716,1,0,2.5,0,959,1
stats,960,-0.00505778891966,-0.00599921913818,0.00784677360207,0.0284103304148,1,0,2.5,0,-0.00505778891966,-0.00599921913818,0.00784677360207,0.0284103304148,1,0,2.5,0,-0.00505778891966,-0.00599921913818,0.00784677360207,0.0284103304148,1,0,2.5,0,-0.00505778891966,-0.00599921913818,0.00784677360207,0.0284103304148,1,0,2.5,0,1,-0.00505778891966,-0.00599921913818,0.00784677360207,0.0284103304148,1,0,2.5,0,-0.00505778891966,-0.00599921913818,0.00784677360207,0.0284103304148,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00505778891966,-0.00599921913818,0.00784677360207,0.0284103304148,1,0,2.5,0,960,1
stats,961,-0.00503221852705,-0.00598542485386,0.00781975314021,0.0283569991589,1,0,2.5,0,-0.00503221852705,-0.00598542485386,0.00781975314021,0.0283569991589,1,0,2.5,0,-0.00503221852705,-0.00598542485386,0.00781975314021,0.0283569991589,1,0,2.5,0,-0.00503221852705,-0.00598542485386,0.00781975314021,0.0283569991589,1,0,2.5,0,1,-0.00503221852705,-0.00598542485386,0.00781975314021,0.0283569991589,1,0,2.5,0,-0.00503221852705,-0.00598542485386,0.00781975314021,0.0283569991589,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00503221852705,-0.00598542485386,0.00781975314021,0.0283569991589,1,0,2.5,0,961,1
stats,962,-0.0050057657063,-0.00597192207351,0.00779240299016,0.028304124251,1,0,2.5,0,-0.0050057657063,-0.00597192207351,0.00779240299016,0.028304124251,1,0,2.5,0,-0.0050057657063,-0.00597192207351,0.00779240299016,0.028304124251,1,0,2.5,0,-0.0050057657063,-0.00597192207351,0.00779240299016,0.028304124251,1,0,2.5,0,1,-0.0050057657063,-0.00597192207351,0.00779240299016,0.028304124251,1,0,2.5,0,-0.0050057657063,-0.00597192207351,0.00779240299016,0.028304124251,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0050057657063,-0.00597192207351,0.00779240299016,0.028304124251,1,0,2.5,0,962,1
stats,963,-0.00498181208968,-0.00595866236836,0.00776685960591,0.0282514803112,1,0,2.5,0,-0.00498181208968,-0.00595866236836,0.00776685960591,0.0282514803112,1,0,2.5,0,-0.00498181208968,-0.00595866236836,0.00776685960591,0.0282514803112,1,0,2.5,0,-0.00498181208968,-0.00595866236836,0.00776685960591,0.0282514803112,1,0,2.5,0,1,-0.00498181208968,-0.00595866236836,0.00776685960591,0.0282514803112,1,0,2.5,0,-0.00498181208968,-0.00595866236836,0.00776685960591,0.0282514803112,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00498181208968,-0.00595866236836,0.00776685960591,0.0282514803112,1,0,2.5,0,963,1
stats,964,-0.00495817651972,-0.00594609137625,0.00774206174538,0.0281992647797,1,0,2.5,0,-0.00495817651972,-0.00594609137625,0.00774206174538,0.0281992647797,1,0,2.5,0,-0.00495817651972,-0.00594609137625,0.00774206174538,0.0281992647797,1,0,2.5,0,-0.00495817651972,-0.00594609137625,0.00774206174538,0.0281992647797,1,0,2.5,0,1,-0.00495817651972,-0.00594609137625,0.00774206174538,0.0281992647797,1,0,2.5,0,-0.00495817651972,-0.00594609137625,0.00774206174538,0.0281992647797,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00495817651972,-0.00594609137625,0.00774206174538,0.0281992647797,1,0,2.5,0,964,1
stats,965,-0.00493357330561,-0.00593505101278,0.00771783478558,0.0281476918608,1,0,2.5,0,-0.00493357330561,-0.00593505101278,0.00771783478558,0.0281476918608,1,0,2.5,0,-0.00493357330561,-0.00593505101278,0.00771783478558,0.0281476918608,1,0,2.5,0,-0.00493357330561,-0.00593505101278,0.00771783478558,0.0281476918608,1,0,2.5,0,1,-0.00493357330561,-0.00593505101278,0.00771783478558,0.0281476918608,1,0,2.5,0,-0.00493357330561,-0.00593505101278,0.00771783478558,0.0281476918608,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00493357330561,-0.00593505101278,0.00771783478558,0.0281476918608,1,0,2.5,0,965,1
stats,966,-0.00490795215592,-0.0059248204343,0.00769360084087,0.0280966404825,1,0,2.5,0,-0.00490795215592,-0.0059248204343,0.00769360084087,0.0280966404825,1,0,2.5,0,-0.00490795215592,-0.0059248204343,0.00769360084087,0.0280966404825,1,0,2.5,0,-0.00490795215592,-0.0059248204343,0.00769360084087,0.0280966404825,1,0,2.5,0,1,-0.00490795215592,-0.0059248204343,0.00769360084087,0.0280966404825,1,0,2.5,0,-0.00490795215592,-0.0059248204343,0.00769360084087,0.0280966404825,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00490795215592,-0.0059248204343,0.00769360084087,0.0280966404825,1,0,2.5,0,966,1
stats,967,-0.00488294102252,-0.00591540429741,0.00767040532082,0.0280460026115,1,0,2.5,0,-0.00488294102252,-0.00591540429741,0.00767040532082,0.0280460026115,1,0,2.5,0,-0.00488294102252,-0.00591540429741,0.00767040532082,0.0280460026115,1,0,2.5,0,-0.00488294102252,-0.00591540429741,0.00767040532082,0.0280460026115,1,0,2.5,0,1,-0.00488294102252,-0.00591540429741,0.00767040532082,0.0280460026115,1,0,2.5,0,-0.00488294102252,-0.00591540429741,0.00767040532082,0.0280460026115,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00488294102252,-0.00591540429741,0.00767040532082,0.0280460026115,1,0,2.5,0,967,1
stats,968,-0.00485740136355,-0.00590614974499,0.00764702260494,0.0279957074672,1,0,2.5,0,-0.00485740136355,-0.00590614974499,0.00764702260494,0.0279957074672,1,0,2.5,0,-0.00485740136355,-0.00590614974499,0.00764702260494,0.0279957074672,1,0,2.5,0,-0.00485740136355,-0.00590614974499,0.00764702260494,0.0279957074672,1,0,2.5,0,1,-0.00485740136355,-0.00590614974499,0.00764702260494,0.0279957074672,1,0,2.5,0,-0.00485740136355,-0.00590614974499,0.00764702260494,0.0279957074672,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00485740136355,-0.00590614974499,0.00764702260494,0.0279957074672,1,0,2.5,0,968,1
stats,969,-0.00483231851831,-0.005897434894,0.00762437144294,0.0279457606375,1,0,2.5,0,-0.00483231851831,-0.005897434894,0.00762437144294,0.0279457606375,1,0,2.5,0,-0.00483231851831,-0.005897434894,0.00762437144294,0.0279457606375,1,0,2.5,0,-0.00483231851831,-0.005897434894,0.00762437144294,0.0279457606375,1,0,2.5,0,1,-0.00483231851831,-0.005897434894,0.00762437144294,0.0279457606375,1,0,2.5,0,-0.00483231851831,-0.005897434894,0.00762437144294,0.0279457606375,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00483231851831,-0.005897434894,0.00762437144294,0.0279457606375,1,0,2.5,0,969,1
stats,970,-0.00480810925364,-0.00588875031099,0.00760232144967,0.0278960820287,1,0,2.5,0,-0.00480810925364,-0.00588875031099,0.00760232144967,0.0278960820287,1,0,2.5,0,-0.00480810925364,-0.00588875031099,0.00760232144967,0.0278960820287,1,0,2.5,0,-0.00480810925364,-0.00588875031099,0.00760232144967,0.0278960820287,1,0,2.5,0,1,-0.00480810925364,-0.00588875031099,0.00760232144967,0.0278960820287,1,0,2.5,0,-0.00480810925364,-0.00588875031099,0.00760232144967,0.0278960820287,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00480810925364,-0.00588875031099,0.00760232144967,0.0278960820287,1,0,2.5,0,970,1
stats,971,-0.00478314282373,-0.00587996002287,0.00757973501459,0.0278467237949,1,0,2.5,0,-0.00478314282373,-0.00587996002287,0.00757973501459,0.0278467237949,1,0,2.5,0,-0.00478314282373,-0.00587996002287,0.00757973501459,0.0278467237949,1,0,2.5,0,-0.00478314282373,-0.00587996002287,0.00757973501459,0.0278467237949,1,0,2.5,0,1,-0.00478314282373,-0.00587996002287,0.00757973501459,0.0278467237949,1,0,2.5,0,-0.00478314282373,-0.00587996002287,0.00757973501459,0.0278467237949,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00478314282373,-0.00587996002287,0.00757973501459,0.0278467237949,1,0,2.5,0,971,1
stats,972,-0.00475788488984,-0.00587227754295,0.00755785079673,0.0277978237718,1,0,2.5,0,-0.00475788488984,-0.00587227754295,0.00755785079673,0.0277978237718,1,0,2.5,0,-0.00475788488984,-0.00587227754295,0.00755785079673,0.0277978237718,1,0,2.5,0,-0.00475788488984,-0.00587227754295,0.00755785079673,0.0277978237718,1,0,2.5,0,1,-0.00475788488984,-0.00587227754295,0.00755785079673,0.0277978237718,1,0,2.5,0,-0.00475788488984,-0.00587227754295,0.00755785079673,0.0277978237718,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00475788488984,-0.00587227754295,0.00755785079673,0.0277978237718,1,0,2.5,0,972,1
stats,973,-0.00473317876458,-0.00586477061734,0.00753647880629,0.0277491956949,1,0,2.5,0,-0.00473317876458,-0.00586477061734,0.00753647880629,0.0277491956949,1,0,2.5,0,-0.00473317876458,-0.00586477061734,0.00753647880629,0.0277491956949,1,0,2.5,0,-0.00473317876458,-0.00586477061734,0.00753647880629,0.0277491956949,1,0,2.5,0,1,-0.00473317876458,-0.00586477061734,0.00753647880629,0.0277491956949,1,0,2.5,0,-0.00473317876458,-0.00586477061734,0.00753647880629,0.0277491956949,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00473317876458,-0.00586477061734,0.00753647880629,0.0277491956949,1,0,2.5,0,973,1
stats,974,-0.00470804143697,-0.00585618894547,0.00751402694732,0.0277007222176,1,0,2.5,0,-0.00470804143697,-0.00585618894547,0.00751402694732,0.0277007222176,1,0,2.5,0,-0.00470804143697,-0.00585618894547,0.00751402694732,0.0277007222176,1,0,2.5,0,-0.00470804143697,-0.00585618894547,0.00751402694732,0.0277007222176,1,0,2.5,0,1,-0.00470804143697,-0.00585618894547,0.00751402694732,0.0277007222176,1,0,2.5,0,-0.00470804143697,-0.00585618894547,0.00751402694732,0.0277007222176,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00470804143697,-0.00585618894547,0.00751402694732,0.0277007222176,1,0,2.5,0,974,1
stats,975,-0.00468287803233,-0.00584856048226,0.0074923299253,0.0276526343077,1,0,2.5,0,-0.00468287803233,-0.00584856048226,0.0074923299253,0.0276526343077,1,0,2.5,0,-0.00468287803233,-0.00584856048226,0.0074923299253,0.0276526343077,1,0,2.5,0,-0.00468287803233,-0.00584856048226,0.0074923299253,0.0276526343077,1,0,2.5,0,1,-0.00468287803233,-0.00584856048226,0.0074923299253,0.0276526343077,1,0,2.5,0,-0.00468287803233,-0.00584856048226,0.0074923299253,0.0276526343077,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00468287803233,-0.00584856048226,0.0074923299253,0.0276526343077,1,0,2.5,0,975,1
stats,976,-0.00465761497617,-0.00584144610912,0.00747100170702,0.0276048853993,1,0,2.5,0,-0.00465761497617,-0.00584144610912,0.00747100170702,0.0276048853993,1,0,2.5,0,-0.00465761497617,-0.00584144610912,0.00747100170702,0.0276048853993,1,0,2.5,0,-0.00465761497617,-0.00584144610912,0.00747100170702,0.0276048853993,1,0,2.5,0,1,-0.00465761497617,-0.00584144610912,0.00747100170702,0.0276048853993,1,0,2.5,0,-0.00465761497617,-0.00584144610912,0.00747100170702,0.0276048853993,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00465761497617,-0.00584144610912,0.00747100170702,0.0276048853993,1,0,2.5,0,976,1
stats,977,-0.00463278032839,-0.0058332667686,0.00744913797826,0.0275572128594,1,0,2.5,0,-0.00463278032839,-0.0058332667686,0.00744913797826,0.0275572128594,1,0,2.5,0,-0.00463278032839,-0.0058332667686,0.00744913797826,0.0275572128594,1,0,2.5,0,-0.00463278032839,-0.0058332667686,0.00744913797826,0.0275572128594,1,0,2.5,0,1,-0.00463278032839,-0.0058332667686,0.00744913797826,0.0275572128594,1,0,2.5,0,-0.00463278032839,-0.0058332667686,0.00744913797826,0.0275572128594,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00463278032839,-0.0058332667686,0.00744913797826,0.0275572128594,1,0,2.5,0,977,1
stats,978,-0.00460811844096,-0.00582468695939,0.00742709450424,0.0275097191334,1,0,2.5,0,-0.00460811844096,-0.00582468695939,0.00742709450424,0.0275097191334,1,0,2.5,0,-0.00460811844096,-0.00582468695939,0.00742709450424,0.0275097191334,1,0,2.5,0,-0.00460811844096,-0.00582468695939,0.00742709450424,0.0275097191334,1,0,2.5,0,1,-0.00460811844096,-0.00582468695939,0.00742709450424,0.0275097191334,1,0,2.5,0,-0.00460811844096,-0.00582468695939,0.00742709450424,0.0275097191334,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00460811844096,-0.00582468695939,0.00742709450424,0.0275097191334,1,0,2.5,0,978,1
stats,979,-0.00458256807178,-0.00581714045256,0.00740533927456,0.027462657541,1,0,2.5,0,-0.00458256807178,-0.00581714045256,0.00740533927456,0.027462657541,1,0,2.5,0,-0.00458256807178,-0.00581714045256,0.00740533927456,0.027462657541,1,0,2.5,0,-0.00458256807178,-0.00581714045256,0.00740533927456,0.027462657541,1,0,2.5,0,1,-0.00458256807178,-0.00581714045256,0.00740533927456,0.027462657541,1,0,2.5,0,-0.00458256807178,-0.00581714045256,0.00740533927456,0.027462657541,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00458256807178,-0.00581714045256,0.00740533927456,0.027462657541,1,0,2.5,0,979,1
stats,980,-0.00455757044256,-0.00580853037536,0.00738312071189,0.027415657416,1,0,2.5,0,-0.00455757044256,-0.00580853037536,0.00738312071189,0.027415657416,1,0,2.5,0,-0.00455757044256,-0.00580853037536,0.00738312071189,0.027415657416,1,0,2.5,0,-0.00455757044256,-0.00580853037536,0.00738312071189,0.027415657416,1,0,2.5,0,1,-0.00455757044256,-0.00580853037536,0.00738312071189,0.027415657416,1,0,2.5,0,-0.00455757044256,-0.00580853037536,0.00738312071189,0.027415657416,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00455757044256,-0.00580853037536,0.00738312071189,0.027415657416,1,0,2.5,0,980,1
stats,981,-0.00453332206234,-0.00579985789955,0.00736134219915,0.0273687951267,1,0,2.5,0,-0.00453332206234,-0.00579985789955,0.00736134219915,0.0273687951267,1,0,2.5,0,-0.00453332206234,-0.00579985789955,0.00736134219915,0.0273687951267,1,0,2.5,0,-0.00453332206234,-0.00579985789955,0.00736134219915,0.0273687951267,1,0,2.5,0,1,-0.00453332206234,-0.00579985789955,0.00736134219915,0.0273687951267,1,0,2.5,0,-0.00453332206234,-0.00579985789955,0.00736134219915,0.0273687951267,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00453332206234,-0.00579985789955,0.00736134219915,0.0273687951267,1,0,2.5,0,981,1
stats,982,-0.00450799800456,-0.00579284364358,0.00734023749828,0.027322454378,1,0,2.5,0,-0.00450799800456,-0.00579284364358,0.00734023749828,0.027322454378,1,0,2.5,0,-0.00450799800456,-0.00579284364358,0.00734023749828,0.027322454378,1,0,2.5,0,-0.00450799800456,-0.00579284364358,0.00734023749828,0.027322454378,1,0,2.5,0,1,-0.00450799800456,-0.00579284364358,0.00734023749828,0.027322454378,1,0,2.5,0,-0.00450799800456,-0.00579284364358,0.00734023749828,0.027322454378,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00450799800456,-0.00579284364358,0.00734023749828,0.027322454378,1,0,2.5,0,982,1
stats,983,-0.00448352890089,-0.00578410224989,0.00731832440943,0.0272760782391,1,0,2.5,0,-0.00448352890089,-0.00578410224989,0.00731832440943,0.0272760782391,1,0,2.5,0,-0.00448352890089,-0.00578410224989,0.00731832440943,0.0272760782391,1,0,2.5,0,-0.00448352890089,-0.00578410224989,0.00731832440943,0.0272760782391,1,0,2.5,0,1,-0.00448352890089,-0.00578410224989,0.00731832440943,0.0272760782391,1,0,2.5,0,-0.00448352890089,-0.00578410224989,0.00731832440943,0.0272760782391,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00448352890089,-0.00578410224989,0.00731832440943,0.0272760782391,1,0,2.5,0,983,1
stats,984,-0.00445960601792,-0.00577458785847,0.00729615986347,0.0272297579795,1,0,2.5,0,-0.00445960601792,-0.00577458785847,0.00729615986347,0.0272297579795,1,0,2.5,0,-0.00445960601792,-0.00577458785847,0.00729615986347,0.0272297579795,1,0,2.5,0,-0.00445960601792,-0.00577458785847,0.00729615986347,0.0272297579795,1,0,2.5,0,1,-0.00445960601792,-0.00577458785847,0.00729615986347,0.0272297579795,1,0,2.5,0,-0.00445960601792,-0.00577458785847,0.00729615986347,0.0272297579795,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00445960601792,-0.00577458785847,0.00729615986347,0.0272297579795,1,0,2.5,0,984,1
stats,985,-0.00443551316857,-0.00576516985893,0.00727399205789,0.0271836649626,1,0,2.5,0,-0.00443551316857,-0.00576516985893,0.00727399205789,0.0271836649626,1,0,2.5,0,-0.00443551316857,-0.00576516985893,0.00727399205789,0.0271836649626,1,0,2.5,0,-0.00443551316857,-0.00576516985893,0.00727399205789,0.0271836649626,1,0,2.5,0,1,-0.00443551316857,-0.00576516985893,0.00727399205789,0.0271836649626,1,0,2.5,0,-0.00443551316857,-0.00576516985893,0.00727399205789,0.0271836649626,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00443551316857,-0.00576516985893,0.00727399205789,0.0271836649626,1,0,2.5,0,985,1
stats,986,-0.00441167829558,-0.00575672648847,0.00725277932361,0.0271378755569,1,0,2.5,0,-0.00441167829558,-0.00575672648847,0.00725277932361,0.0271378755569,1,0,2.5,0,-0.00441167829558,-0.00575672648847,0.00725277932361,0.0271378755569,1,0,2.5,0,-0.00441167829558,-0.00575672648847,0.00725277932361,0.0271378755569,1,0,2.5,0,1,-0.00441167829558,-0.00575672648847,0.00725277932361,0.0271378755569,1,0,2.5,0,-0.00441167829558,-0.00575672648847,0.00725277932361,0.0271378755569,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00441167829558,-0.00575672648847,0.00725277932361,0.0271378755569,1,0,2.5,0,986,1
stats,987,-0.00438825273886,-0.00574706029147,0.00723086902872,0.0270921513438,1,0,2.5,0,-0.00438825273886,-0.00574706029147,0.00723086902872,0.0270921513438,1,0,2.5,0,-0.00438825273886,-0.00574706029147,0.00723086902872,0.0270921513438,1,0,2.5,0,-0.00438825273886,-0.00574706029147,0.00723086902872,0.0270921513438,1,0,2.5,0,1,-0.00438825273886,-0.00574706029147,0.00723086902872,0.0270921513438,1,0,2.5,0,-0.00438825273886,-0.00574706029147,0.00723086902872,0.0270921513438,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00438825273886,-0.00574706029147,0.00723086902872,0.0270921513438,1,0,2.5,0,987,1
stats,988,-0.00436460599303,-0.00573697173968,0.00720851076767,0.0270466003567,1,0,2.5,0,-0.00436460599303,-0.00573697173968,0.00720851076767,0.0270466003567,1,0,2.5,0,-0.00436460599303,-0.00573697173968,0.00720851076767,0.0270466003567,1,0,2.5,0,-0.00436460599303,-0.00573697173968,0.00720851076767,0.0270466003567,1,0,2.5,0,1,-0.00436460599303,-0.00573697173968,0.00720851076767,0.0270466003567,1,0,2.5,0,-0.00436460599303,-0.00573697173968,0.00720851076767,0.0270466003567,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00436460599303,-0.00573697173968,0.00720851076767,0.0270466003567,1,0,2.5,0,988,1
stats,989,-0.00434124283493,-0.00572806736454,0.00718729058281,0.0270013492554,1,0,2.5,0,-0.00434124283493,-0.00572806736454,0.00718729058281,0.0270013492554,1,0,2.5,0,-0.00434124283493,-0.00572806736454,0.00718729058281,0.0270013492554,1,0,2.5,0,-0.00434124283493,-0.00572806736454,0.00718729058281,0.0270013492554,1,0,2.5,0,1,-0.00434124283493,-0.00572806736454,0.00718729058281,0.0270013492554,1,0,2.5,0,-0.00434124283493,-0.00572806736454,0.00718729058281,0.0270013492554,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00434124283493,-0.00572806736454,0.00718729058281,0.0270013492554,1,0,2.5,0,989,1
stats,990,-0.00431900052354,-0.00571857672185,0.0071663018316,0.0269561670721,1,0,2.5,0,-0.00431900052354,-0.00571857672185,0.0071663018316,0.0269561670721,1,0,2.5,0,-0.00431900052354,-0.00571857672185,0.0071663018316,0.0269561670721,1,0,2.5,0,-0.00431900052354,-0.00571857672185,0.0071663018316,0.0269561670721,1,0,2.5,0,1,-0.00431900052354,-0.00571857672185,0.0071663018316,0.0269561670721,1,0,2.5,0,-0.00431900052354,-0.00571857672185,0.0071663018316,0.0269561670721,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00431900052354,-0.00571857672185,0.0071663018316,0.0269561670721,1,0,2.5,0,990,1
stats,991,-0.00429694773629,-0.00570873916149,0.00714517058805,0.0269111488014,1,0,2.5,0,-0.00429694773629,-0.00570873916149,0.00714517058805,0.0269111488014,1,0,2.5,0,-0.00429694773629,-0.00570873916149,0.00714517058805,0.0269111488014,1,0,2.5,0,-0.00429694773629,-0.00570873916149,0.00714517058805,0.0269111488014,1,0,2.5,0,1,-0.00429694773629,-0.00570873916149,0.00714517058805,0.0269111488014,1,0,2.5,0,-0.00429694773629,-0.00570873916149,0.00714517058805,0.0269111488014,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00429694773629,-0.00570873916149,0.00714517058805,0.0269111488014,1,0,2.5,0,991,1
stats,992,-0.00427464954555,-0.00569816632196,0.00712332269177,0.0268662851304,1,0,2.5,0,-0.00427464954555,-0.00569816632196,0.00712332269177,0.0268662851304,1,0,2.5,0,-0.00427464954555,-0.00569816632196,0.00712332269177,0.0268662851304,1,0,2.5,0,-0.00427464954555,-0.00569816632196,0.00712332269177,0.0268662851304,1,0,2.5,0,1,-0.00427464954555,-0.00569816632196,0.00712332269177,0.0268662851304,1,0,2.5,0,-0.00427464954555,-0.00569816632196,0.00712332269177,0.0268662851304,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00427464954555,-0.00569816632196,0.00712332269177,0.0268662851304,1,0,2.5,0,992,1
stats,993,-0.00425185076892,-0.00568836042657,0.00710180820897,0.0268217474222,1,0,2.5,0,-0.00425185076892,-0.00568836042657,0.00710180820897,0.0268217474222,1,0,2.5,0,-0.00425185076892,-0.00568836042657,0.00710180820897,0.0268217474222,1,0,2.5,0,-0.00425185076892,-0.00568836042657,0.00710180820897,0.0268217474222,1,0,2.5,0,1,-0.00425185076892,-0.00568836042657,0.00710180820897,0.0268217474222,1,0,2.5,0,-0.00425185076892,-0.00568836042657,0.00710180820897,0.0268217474222,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00425185076892,-0.00568836042657,0.00710180820897,0.0268217474222,1,0,2.5,0,993,1
stats,994,-0.00423029949889,-0.0056784786284,0.00708099966869,0.0267773028463,1,0,2.5,0,-0.00423029949889,-0.0056784786284,0.00708099966869,0.0267773028463,1,0,2.5,0,-0.00423029949889,-0.0056784786284,0.00708099966869,0.0267773028463,1,0,2.5,0,-0.00423029949889,-0.0056784786284,0.00708099966869,0.0267773028463,1,0,2.5,0,1,-0.00423029949889,-0.0056784786284,0.00708099966869,0.0267773028463,1,0,2.5,0,-0.00423029949889,-0.0056784786284,0.00708099966869,0.0267773028463,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00423029949889,-0.0056784786284,0.00708099966869,0.0267773028463,1,0,2.5,0,994,1
stats,995,-0.00420908955857,-0.00566826714203,0.0070601478219,0.0267330091447,1,0,2.5,0,-0.00420908955857,-0.00566826714203,0.0070601478219,0.0267330091447,1,0,2.5,0,-0.00420908955857,-0.00566826714203,0.0070601478219,0.0267330091447,1,0,2.5,0,-0.00420908955857,-0.00566826714203,0.0070601478219,0.0267330091447,1,0,2.5,0,1,-0.00420908955857,-0.00566826714203,0.0070601478219,0.0267330091447,1,0,2.5,0,-0.00420908955857,-0.00566826714203,0.0070601478219,0.0267330091447,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00420908955857,-0.00566826714203,0.0070601478219,0.0267330091447,1,0,2.5,0,995,1
stats,996,-0.00418781675398,-0.0056579047814,0.00703915441409,0.0266889166087,1,0,2.5,0,-0.00418781675398,-0.0056579047814,0.00703915441409,0.0266889166087,1,0,2.5,0,-0.00418781675398,-0.0056579047814,0.00703915441409,0.0266889166087,1,0,2.5,0,-0.00418781675398,-0.0056579047814,0.00703915441409,0.0266889166087,1,0,2.5,0,1,-0.00418781675398,-0.0056579047814,0.00703915441409,0.0266889166087,1,0,2.5,0,-0.00418781675398,-0.0056579047814,0.00703915441409,0.0266889166087,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00418781675398,-0.0056579047814,0.00703915441409,0.0266889166087,1,0,2.5,0,996,1
stats,997,-0.00416711578146,-0.0056484490633,0.00701924739406,0.0266450811177,1,0,2.5,0,-0.00416711578146,-0.0056484490633,0.00701924739406,0.0266450811177,1,0,2.5,0,-0.00416711578146,-0.0056484490633,0.00701924739406,0.0266450811177,1,0,2.5,0,-0.00416711578146,-0.0056484490633,0.00701924739406,0.0266450811177,1,0,2.5,0,1,-0.00416711578146,-0.0056484490633,0.00701924739406,0.0266450811177,1,0,2.5,0,-0.00416711578146,-0.0056484490633,0.00701924739406,0.0266450811177,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00416711578146,-0.0056484490633,0.00701924739406,0.0266450811177,1,0,2.5,0,997,1
stats,998,-0.00414716638625,-0.00563875027001,0.00699960673228,0.0266013853252,1,0,2.5,0,-0.00414716638625,-0.00563875027001,0.00699960673228,0.0266013853252,1,0,2.5,0,-0.00414716638625,-0.00563875027001,0.00699960673228,0.0266013853252,1,0,2.5,0,-0.00414716638625,-0.00563875027001,0.00699960673228,0.0266013853252,1,0,2.5,0,1,-0.00414716638625,-0.00563875027001,0.00699960673228,0.0266013853252,1,0,2.5,0,-0.00414716638625,-0.00563875027001,0.00699960673228,0.0266013853252,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00414716638625,-0.00563875027001,0.00699960673228,0.0266013853252,1,0,2.5,0,998,1
stats,999,-0.00412747263908,-0.00562901189551,0.00698010064662,0.0265578906983,1,0,2.5,0,-0.00412747263908,-0.00562901189551,0.00698010064662,0.0265578906983,1,0,2.5,0,-0.00412747263908,-0.00562901189551,0.00698010064662,0.0265578906983,1,0,2.5,0,-0.00412747263908,-0.00562901189551,0.00698010064662,0.0265578906983,1,0,2.5,0,1,-0.00412747263908,-0.00562901189551,0.00698010064662,0.0265578906983,1,0,2.5,0,-0.00412747263908,-0.00562901189551,0.00698010064662,0.0265578906983,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00412747263908,-0.00562901189551,0.00698010064662,0.0265578906983,1,0,2.5,0,999,1
stats,1000,-0.0041076685302,-0.00561853032559,0.00695994403213,0.026514545083,1,0,2.5,0,-0.0041076685302,-0.00561853032559,0.00695994403213,0.026514545083,1,0,2.5,0,-0.0041076685302,-0.00561853032559,0.00695994403213,0.026514545083,1,0,2.5,0,-0.0041076685302,-0.00561853032559,0.00695994403213,0.026514545083,1,0,2.5,0,1,-0.0041076685302,-0.00561853032559,0.00695994403213,0.026514545083,1,0,2.5,0,-0.0041076685302,-0.00561853032559,0.00695994403213,0.026514545083,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0041076685302,-0.00561853032559,0.00695994403213,0.026514545083,1,0,2.5,0,1000,1
stats,1001,-0.00408792030066,-0.0056087244302,0.00694038067013,0.0264714751393,1,0,2.5,0,-0.00408792030066,-0.0056087244302,0.00694038067013,0.0264714751393,1,0,2.5,0,-0.00408792030066,-0.0056087244302,0.00694038067013,0.0264714751393,1,0,2.5,0,-0.00408792030066,-0.0056087244302,0.00694038067013,0.0264714751393,1,0,2.5,0,1,-0.00408792030066,-0.0056087244302,0.00694038067013,0.0264714751393,1,0,2.5,0,-0.00408792030066,-0.0056087244302,0.00694038067013,0.0264714751393,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00408792030066,-0.0056087244302,0.00694038067013,0.0264714751393,1,0,2.5,0,1001,1
stats,1002,-0.00406889338046,-0.00559916673228,0.00692145666108,0.0264285858721,1,0,2.5,0,-0.00406889338046,-0.00559916673228,0.00692145666108,0.0264285858721,1,0,2.5,0,-0.00406889338046,-0.00559916673228,0.00692145666108,0.0264285858721,1,0,2.5,0,-0.00406889338046,-0.00559916673228,0.00692145666108,0.0264285858721,1,0,2.5,0,1,-0.00406889338046,-0.00559916673228,0.00692145666108,0.0264285858721,1,0,2.5,0,-0.00406889338046,-0.00559916673228,0.00692145666108,0.0264285858721,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00406889338046,-0.00559916673228,0.00692145666108,0.0264285858721,1,0,2.5,0,1002,1
stats,1003,-0.0040501896292,-0.00558924023062,0.00690243719146,0.026385853067,1,0,2.5,0,-0.0040501896292,-0.00558924023062,0.00690243719146,0.026385853067,1,0,2.5,0,-0.0040501896292,-0.00558924023062,0.00690243719146,0.026385853067,1,0,2.5,0,-0.0040501896292,-0.00558924023062,0.00690243719146,0.026385853067,1,0,2.5,0,1,-0.0040501896292,-0.00558924023062,0.00690243719146,0.026385853067,1,0,2.5,0,-0.0040501896292,-0.00558924023062,0.00690243719146,0.026385853067,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0040501896292,-0.00558924023062,0.00690243719146,0.026385853067,1,0,2.5,0,1003,1
stats,1004,-0.00403142767027,-0.00557916471735,0.00688327616081,0.0263433288783,1,0,2.5,0,-0.00403142767027,-0.00557916471735,0.00688327616081,0.0263433288783,1,0,2.5,0,-0.00403142767027,-0.00557916471735,0.00688327616081,0.0263433288783,1,0,2.5,0,-0.00403142767027,-0.00557916471735,0.00688327616081,0.0263433288783,1,0,2.5,0,1,-0.00403142767027,-0.00557916471735,0.00688327616081,0.0263433288783,1,0,2.5,0,-0.00403142767027,-0.00557916471735,0.00688327616081,0.0263433288783,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00403142767027,-0.00557916471735,0.00688327616081,0.0263433288783,1,0,2.5,0,1004,1
stats,1005,-0.00401340471581,-0.00557055789977,0.0068657505326,0.0263011250645,1,0,2.5,0,-0.00401340471581,-0.00557055789977,0.0068657505326,0.0263011250645,1,0,2.5,0,-0.00401340471581,-0.00557055789977,0.0068657505326,0.0263011250645,1,0,2.5,0,-0.00401340471581,-0.00557055789977,0.0068657505326,0.0263011250645,1,0,2.5,0,1,-0.00401340471581,-0.00557055789977,0.0068657505326,0.0263011250645,1,0,2.5,0,-0.00401340471581,-0.00557055789977,0.0068657505326,0.0263011250645,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00401340471581,-0.00557055789977,0.0068657505326,0.0263011250645,1,0,2.5,0,1005,1
stats,1006,-0.00399593031034,-0.00556197948754,0.0068485820666,0.0262591149658,1,0,2.5,0,-0.00399593031034,-0.00556197948754,0.0068485820666,0.0262591149658,1,0,2.5,0,-0.00399593031034,-0.00556197948754,0.0068485820666,0.0262591149658,1,0,2.5,0,-0.00399593031034,-0.00556197948754,0.0068485820666,0.0262591149658,1,0,2.5,0,1,-0.00399593031034,-0.00556197948754,0.0068485820666,0.0262591149658,1,0,2.5,0,-0.00399593031034,-0.00556197948754,0.0068485820666,0.0262591149658,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00399593031034,-0.00556197948754,0.0068485820666,0.0262591149658,1,0,2.5,0,1006,1
stats,1007,-0.00397831061855,-0.00555244460702,0.00683056330308,0.0262172445655,1,0,2.5,0,-0.00397831061855,-0.00555244460702,0.00683056330308,0.0262172445655,1,0,2.5,0,-0.00397831061855,-0.00555244460702,0.00683056330308,0.0262172445655,1,0,2.5,0,-0.00397831061855,-0.00555244460702,0.00683056330308,0.0262172445655,1,0,2.5,0,1,-0.00397831061855,-0.00555244460702,0.00683056330308,0.0262172445655,1,0,2.5,0,-0.00397831061855,-0.00555244460702,0.00683056330308,0.0262172445655,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00397831061855,-0.00555244460702,0.00683056330308,0.0262172445655,1,0,2.5,0,1007,1
stats,1008,-0.00396110769361,-0.00554368132725,0.00681342603639,0.0261756367981,1,0,2.5,0,-0.00396110769361,-0.00554368132725,0.00681342603639,0.0261756367981,1,0,2.5,0,-0.00396110769361,-0.00554368132725,0.00681342603639,0.0261756367981,1,0,2.5,0,-0.00396110769361,-0.00554368132725,0.00681342603639,0.0261756367981,1,0,2.5,0,1,-0.00396110769361,-0.00554368132725,0.00681342603639,0.0261756367981,1,0,2.5,0,-0.00396110769361,-0.00554368132725,0.00681342603639,0.0261756367981,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00396110769361,-0.00554368132725,0.00681342603639,0.0261756367981,1,0,2.5,0,1008,1
stats,1009,-0.00394383817911,-0.00553477322683,0.00679614394903,0.0261342488229,1,0,2.5,0,-0.00394383817911,-0.00553477322683,0.00679614394903,0.0261342488229,1,0,2.5,0,-0.00394383817911,-0.00553477322683,0.00679614394903,0.0261342488229,1,0,2.5,0,-0.00394383817911,-0.00553477322683,0.00679614394903,0.0261342488229,1,0,2.5,0,1,-0.00394383817911,-0.00553477322683,0.00679614394903,0.0261342488229,1,0,2.5,0,-0.00394383817911,-0.00553477322683,0.00679614394903,0.0261342488229,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00394383817911,-0.00553477322683,0.00679614394903,0.0261342488229,1,0,2.5,0,1009,1
stats,1010,-0.00392686482519,-0.00552569469437,0.0067789060995,0.0260930173099,1,0,2.5,0,-0.00392686482519,-0.00552569469437,0.0067789060995,0.0260930173099,1,0,2.5,0,-0.00392686482519,-0.00552569469437,0.0067789060995,0.0260930173099,1,0,2.5,0,-0.00392686482519,-0.00552569469437,0.0067789060995,0.0260930173099,1,0,2.5,0,1,-0.00392686482519,-0.00552569469437,0.0067789060995,0.0260930173099,1,0,2.5,0,-0.00392686482519,-0.00552569469437,0.0067789060995,0.0260930173099,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00392686482519,-0.00552569469437,0.0067789060995,0.0260930173099,1,0,2.5,0,1010,1
stats,1011,-0.00391029566526,-0.00551729183644,0.0067624640651,0.0260520577431,1,0,2.5,0,-0.00391029566526,-0.00551729183644,0.0067624640651,0.0260520577431,1,0,2.5,0,-0.00391029566526,-0.00551729183644,0.0067624640651,0.0260520577431,1,0,2.5,0,-0.00391029566526,-0.00551729183644,0.0067624640651,0.0260520577431,1,0,2.5,0,1,-0.00391029566526,-0.00551729183644,0.0067624640651,0.0260520577431,1,0,2.5,0,-0.00391029566526,-0.00551729183644,0.0067624640651,0.0260520577431,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00391029566526,-0.00551729183644,0.0067624640651,0.0260520577431,1,0,2.5,0,1011,1
stats,1012,-0.00389387644827,-0.00550886522979,0.00674610026181,0.0260113030672,1,0,2.5,0,-0.00389387644827,-0.00550886522979,0.00674610026181,0.0260113030672,1,0,2.5,0,-0.00389387644827,-0.00550886522979,0.00674610026181,0.0260113030672,1,0,2.5,0,-0.00389387644827,-0.00550886522979,0.00674610026181,0.0260113030672,1,0,2.5,0,1,-0.00389387644827,-0.00550886522979,0.00674610026181,0.0260113030672,1,0,2.5,0,-0.00389387644827,-0.00550886522979,0.00674610026181,0.0260113030672,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00389387644827,-0.00550886522979,0.00674610026181,0.0260113030672,1,0,2.5,0,1012,1
stats,1013,-0.00387729564682,-0.00549979042262,0.00672912457958,0.0259707011282,1,0,2.5,0,-0.00387729564682,-0.00549979042262,0.00672912457958,0.0259707011282,1,0,2.5,0,-0.00387729564682,-0.00549979042262,0.00672912457958,0.0259707011282,1,0,2.5,0,-0.00387729564682,-0.00549979042262,0.00672912457958,0.0259707011282,1,0,2.5,0,1,-0.00387729564682,-0.00549979042262,0.00672912457958,0.0259707011282,1,0,2.5,0,-0.00387729564682,-0.00549979042262,0.00672912457958,0.0259707011282,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00387729564682,-0.00549979042262,0.00672912457958,0.0259707011282,1,0,2.5,0,1013,1
stats,1014,-0.00386103917845,-0.00549131026492,0.00671283202246,0.0259303431958,1,0,2.5,0,-0.00386103917845,-0.00549131026492,0.00671283202246,0.0259303431958,1,0,2.5,0,-0.00386103917845,-0.00549131026492,0.00671283202246,0.0259303431958,1,0,2.5,0,-0.00386103917845,-0.00549131026492,0.00671283202246,0.0259303431958,1,0,2.5,0,1,-0.00386103917845,-0.00549131026492,0.00671283202246,0.0259303431958,1,0,2.5,0,-0.00386103917845,-0.00549131026492,0.00671283202246,0.0259303431958,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00386103917845,-0.00549131026492,0.00671283202246,0.0259303431958,1,0,2.5,0,1014,1
stats,1015,-0.00384519365616,-0.00548357469961,0.00669739535078,0.0258902534842,1,0,2.5,0,-0.00384519365616,-0.00548357469961,0.00669739535078,0.0258902534842,1,0,2.5,0,-0.00384519365616,-0.00548357469961,0.00669739535078,0.0258902534842,1,0,2.5,0,-0.00384519365616,-0.00548357469961,0.00669739535078,0.0258902534842,1,0,2.5,0,1,-0.00384519365616,-0.00548357469961,0.00669739535078,0.0258902534842,1,0,2.5,0,-0.00384519365616,-0.00548357469961,0.00669739535078,0.0258902534842,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00384519365616,-0.00548357469961,0.00669739535078,0.0258902534842,1,0,2.5,0,1015,1
stats,1016,-0.00382930203341,-0.00547528453171,0.00668148882687,0.0258503202349,1,0,2.5,0,-0.00382930203341,-0.00547528453171,0.00668148882687,0.0258503202349,1,0,2.5,0,-0.00382930203341,-0.00547528453171,0.00668148882687,0.0258503202349,1,0,2.5,0,-0.00382930203341,-0.00547528453171,0.00668148882687,0.0258503202349,1,0,2.5,0,1,-0.00382930203341,-0.00547528453171,0.00668148882687,0.0258503202349,1,0,2.5,0,-0.00382930203341,-0.00547528453171,0.00668148882687,0.0258503202349,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00382930203341,-0.00547528453171,0.00668148882687,0.0258503202349,1,0,2.5,0,1016,1
stats,1017,-0.00381377805024,-0.0054680025205,0.00666663004085,0.0258106887341,1,0,2.5,0,-0.00381377805024,-0.0054680025205,0.00666663004085,0.0258106887341,1,0,2.5,0,-0.00381377805024,-0.0054680025205,0.00666663004085,0.0258106887341,1,0,2.5,0,-0.00381377805024,-0.0054680025205,0.00666663004085,0.0258106887341,1,0,2.5,0,1,-0.00381377805024,-0.0054680025205,0.00666663004085,0.0258106887341,1,0,2.5,0,-0.00381377805024,-0.0054680025205,0.00666663004085,0.0258106887341,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00381377805024,-0.0054680025205,0.00666663004085,0.0258106887341,1,0,2.5,0,1017,1
stats,1018,-0.00379853649065,-0.00546087184921,0.00665206741542,0.0257712546736,1,0,2.5,0,-0.00379853649065,-0.00546087184921,0.00665206741542,0.0257712546736,1,0,2.5,0,-0.00379853649065,-0.00546087184921,0.00665206741542,0.0257712546736,1,0,2.5,0,-0.00379853649065,-0.00546087184921,0.00665206741542,0.0257712546736,1,0,2.5,0,1,-0.00379853649065,-0.00546087184921,0.00665206741542,0.0257712546736,1,0,2.5,0,-0.00379853649065,-0.00546087184921,0.00665206741542,0.0257712546736,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00379853649065,-0.00546087184921,0.00665206741542,0.0257712546736,1,0,2.5,0,1018,1
stats,1019,-0.00378319225274,-0.00545291416347,0.00663677742705,0.025731952861,1,0,2.5,0,-0.00378319225274,-0.00545291416347,0.00663677742705,0.025731952861,1,0,2.5,0,-0.00378319225274,-0.00545291416347,0.00663677742705,0.025731952861,1,0,2.5,0,-0.00378319225274,-0.00545291416347,0.00663677742705,0.025731952861,1,0,2.5,0,1,-0.00378319225274,-0.00545291416347,0.00663677742705,0.025731952861,1,0,2.5,0,-0.00378319225274,-0.00545291416347,0.00663677742705,0.025731952861,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00378319225274,-0.00545291416347,0.00663677742705,0.025731952861,1,0,2.5,0,1019,1
stats,1020,-0.00376777513884,-0.00544482702389,0.00662134960294,0.0256928484887,1,0,2.5,0,-0.00376777513884,-0.00544482702389,0.00662134960294,0.0256928484887,1,0,2.5,0,-0.00376777513884,-0.00544482702389,0.00662134960294,0.0256928484887,1,0,2.5,0,-0.00376777513884,-0.00544482702389,0.00662134960294,0.0256928484887,1,0,2.5,0,1,-0.00376777513884,-0.00544482702389,0.00662134960294,0.0256928484887,1,0,2.5,0,-0.00376777513884,-0.00544482702389,0.00662134960294,0.0256928484887,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00376777513884,-0.00544482702389,0.00662134960294,0.0256928484887,1,0,2.5,0,1020,1
stats,1021,-0.00375268724747,-0.00543748401105,0.00660673109815,0.0256539899856,1,0,2.5,0,-0.00375268724747,-0.00543748401105,0.00660673109815,0.0256539899856,1,0,2.5,0,-0.00375268724747,-0.00543748401105,0.00660673109815,0.0256539899856,1,0,2.5,0,-0.00375268724747,-0.00543748401105,0.00660673109815,0.0256539899856,1,0,2.5,0,1,-0.00375268724747,-0.00543748401105,0.00660673109815,0.0256539899856,1,0,2.5,0,-0.00375268724747,-0.00543748401105,0.00660673109815,0.0256539899856,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00375268724747,-0.00543748401105,0.00660673109815,0.0256539899856,1,0,2.5,0,1021,1
stats,1022,-0.00373779889196,-0.00543071795255,0.00659271096811,0.0256153941154,1,0,2.5,0,-0.00373779889196,-0.00543071795255,0.00659271096811,0.0256153941154,1,0,2.5,0,-0.00373779889196,-0.00543071795255,0.00659271096811,0.0256153941154,1,0,2.5,0,-0.00373779889196,-0.00543071795255,0.00659271096811,0.0256153941154,1,0,2.5,0,1,-0.00373779889196,-0.00543071795255,0.00659271096811,0.0256153941154,1,0,2.5,0,-0.00373779889196,-0.00543071795255,0.00659271096811,0.0256153941154,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00373779889196,-0.00543071795255,0.00659271096811,0.0256153941154,1,0,2.5,0,1022,1
stats,1023,-0.00372283696197,-0.00542350066826,0.00657828804106,0.0255769584328,1,0,2.5,0,-0.00372283696197,-0.00542350066826,0.00657828804106,0.0255769584328,1,0,2.5,0,-0.00372283696197,-0.00542350066826,0.00657828804106,0.0255769584328,1,0,2.5,0,-0.00372283696197,-0.00542350066826,0.00657828804106,0.0255769584328,1,0,2.5,0,1,-0.00372283696197,-0.00542350066826,0.00657828804106,0.0255769584328,1,0,2.5,0,-0.00372283696197,-0.00542350066826,0.00657828804106,0.0255769584328,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00372283696197,-0.00542350066826,0.00657828804106,0.0255769584328,1,0,2.5,0,1023,1
stats,1024,-0.00370778748766,-0.00541585404426,0.00656347209588,0.0255386643112,1,0,2.5,0,-0.00370778748766,-0.00541585404426,0.00656347209588,0.0255386643112,1,0,2.5,0,-0.00370778748766,-0.00541585404426,0.00656347209588,0.0255386643112,1,0,2.5,0,-0.00370778748766,-0.00541585404426,0.00656347209588,0.0255386643112,1,0,2.5,0,1,-0.00370778748766,-0.00541585404426,0.00656347209588,0.0255386643112,1,0,2.5,0,-0.00370778748766,-0.00541585404426,0.00656347209588,0.0255386643112,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00370778748766,-0.00541585404426,0.00656347209588,0.0255386643112,1,0,2.5,0,1024,1
stats,1025,-0.0036930500064,-0.00540915830061,0.00654962705448,0.0255006495863,1,0,2.5,0,-0.0036930500064,-0.00540915830061,0.00654962705448,0.0255006495863,1,0,2.5,0,-0.0036930500064,-0.00540915830061,0.00654962705448,0.0255006495863,1,0,2.5,0,-0.0036930500064,-0.00540915830061,0.00654962705448,0.0255006495863,1,0,2.5,0,1,-0.0036930500064,-0.00540915830061,0.00654962705448,0.0255006495863,1,0,2.5,0,-0.0036930500064,-0.00540915830061,0.00654962705448,0.0255006495863,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0036930500064,-0.00540915830061,0.00654962705448,0.0255006495863,1,0,2.5,0,1025,1
stats,1026,-0.00367827783339,-0.00540191913024,0.00653532380238,0.025462763384,1,0,2.5,0,-0.00367827783339,-0.00540191913024,0.00653532380238,0.025462763384,1,0,2.5,0,-0.00367827783339,-0.00540191913024,0.00653532380238,0.025462763384,1,0,2.5,0,-0.00367827783339,-0.00540191913024,0.00653532380238,0.025462763384,1,0,2.5,0,1,-0.00367827783339,-0.00540191913024,0.00653532380238,0.025462763384,1,0,2.5,0,-0.00367827783339,-0.00540191913024,0.00653532380238,0.025462763384,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00367827783339,-0.00540191913024,0.00653532380238,0.025462763384,1,0,2.5,0,1026,1
stats,1027,-0.00366354058497,-0.00539487507194,0.00652121193707,0.0254250951111,1,0,2.5,0,-0.00366354058497,-0.00539487507194,0.00652121193707,0.0254250951111,1,0,2.5,0,-0.00366354058497,-0.00539487507194,0.00652121193707,0.0254250951111,1,0,2.5,0,-0.00366354058497,-0.00539487507194,0.00652121193707,0.0254250951111,1,0,2.5,0,1,-0.00366354058497,-0.00539487507194,0.00652121193707,0.0254250951111,1,0,2.5,0,-0.00366354058497,-0.00539487507194,0.00652121193707,0.0254250951111,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00366354058497,-0.00539487507194,0.00652121193707,0.0254250951111,1,0,2.5,0,1027,1
stats,1028,-0.00364890624769,-0.0053881444037,0.0065074278973,0.0253876373172,1,0,2.5,0,-0.00364890624769,-0.0053881444037,0.0065074278973,0.0253876373172,1,0,2.5,0,-0.00364890624769,-0.0053881444037,0.0065074278973,0.0253876373172,1,0,2.5,0,-0.00364890624769,-0.0053881444037,0.0065074278973,0.0253876373172,1,0,2.5,0,1,-0.00364890624769,-0.0053881444037,0.0065074278973,0.0253876373172,1,0,2.5,0,-0.00364890624769,-0.0053881444037,0.0065074278973,0.0253876373172,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00364890624769,-0.0053881444037,0.0065074278973,0.0253876373172,1,0,2.5,0,1028,1
stats,1029,-0.00363431335427,-0.0053815250285,0.00649376958609,0.0253503732383,1,0,2.5,0,-0.00363431335427,-0.0053815250285,0.00649376958609,0.0253503732383,1,0,2.5,0,-0.00363431335427,-0.0053815250285,0.00649376958609,0.0253503732383,1,0,2.5,0,-0.00363431335427,-0.0053815250285,0.00649376958609,0.0253503732383,1,0,2.5,0,1,-0.00363431335427,-0.0053815250285,0.00649376958609,0.0253503732383,1,0,2.5,0,-0.00363431335427,-0.0053815250285,0.00649376958609,0.0253503732383,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00363431335427,-0.0053815250285,0.00649376958609,0.0253503732383,1,0,2.5,0,1029,1
stats,1030,-0.00361971673556,-0.00537483068183,0.00648005818948,0.0253132786602,1,0,2.5,0,-0.00361971673556,-0.00537483068183,0.00648005818948,0.0253132786602,1,0,2.5,0,-0.00361971673556,-0.00537483068183,0.00648005818948,0.0253132786602,1,0,2.5,0,-0.00361971673556,-0.00537483068183,0.00648005818948,0.0253132786602,1,0,2.5,0,1,-0.00361971673556,-0.00537483068183,0.00648005818948,0.0253132786602,1,0,2.5,0,-0.00361971673556,-0.00537483068183,0.00648005818948,0.0253132786602,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00361971673556,-0.00537483068183,0.00648005818948,0.0253132786602,1,0,2.5,0,1030,1
stats,1031,-0.00360523653217,-0.00536837102845,0.00646661734208,0.025276388973,1,0,2.5,0,-0.00360523653217,-0.00536837102845,0.00646661734208,0.025276388973,1,0,2.5,0,-0.00360523653217,-0.00536837102845,0.00646661734208,0.025276388973,1,0,2.5,0,-0.00360523653217,-0.00536837102845,0.00646661734208,0.025276388973,1,0,2.5,0,1,-0.00360523653217,-0.00536837102845,0.00646661734208,0.025276388973,1,0,2.5,0,-0.00360523653217,-0.00536837102845,0.00646661734208,0.025276388973,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00360523653217,-0.00536837102845,0.00646661734208,0.025276388973,1,0,2.5,0,1031,1
stats,1032,-0.00359081174247,-0.00536193978041,0.00645324168727,0.0252396762371,1,0,2.5,0,-0.00359081174247,-0.00536193978041,0.00645324168727,0.0252396762371,1,0,2.5,0,-0.00359081174247,-0.00536193978041,0.00645324168727,0.0252396762371,1,0,2.5,0,-0.00359081174247,-0.00536193978041,0.00645324168727,0.0252396762371,1,0,2.5,0,1,-0.00359081174247,-0.00536193978041,0.00645324168727,0.0252396762371,1,0,2.5,0,-0.00359081174247,-0.00536193978041,0.00645324168727,0.0252396762371,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00359081174247,-0.00536193978041,0.00645324168727,0.0252396762371,1,0,2.5,0,1032,1
stats,1033,-0.00357643864118,-0.00535549828783,0.00643989723176,0.0252031348646,1,0,2.5,0,-0.00357643864118,-0.00535549828783,0.00643989723176,0.0252031348646,1,0,2.5,0,-0.00357643864118,-0.00535549828783,0.00643989723176,0.0252031348646,1,0,2.5,0,-0.00357643864118,-0.00535549828783,0.00643989723176,0.0252031348646,1,0,2.5,0,1,-0.00357643864118,-0.00535549828783,0.00643989723176,0.0252031348646,1,0,2.5,0,-0.00357643864118,-0.00535549828783,0.00643989723176,0.0252031348646,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00357643864118,-0.00535549828783,0.00643989723176,0.0252031348646,1,0,2.5,0,1033,1
stats,1034,-0.0035623209551,-0.00534963142127,0.00642718328163,0.02516682446,1,0,2.5,0,-0.0035623209551,-0.00534963142127,0.00642718328163,0.02516682446,1,0,2.5,0,-0.0035623209551,-0.00534963142127,0.00642718328163,0.02516682446,1,0,2.5,0,-0.0035623209551,-0.00534963142127,0.00642718328163,0.02516682446,1,0,2.5,0,1,-0.0035623209551,-0.00534963142127,0.00642718328163,0.02516682446,1,0,2.5,0,-0.0035623209551,-0.00534963142127,0.00642718328163,0.02516682446,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0035623209551,-0.00534963142127,0.00642718328163,0.02516682446,1,0,2.5,0,1034,1
stats,1035,-0.00354832643643,-0.00534382462502,0.006414599251,0.0251306816936,1,0,2.5,0,-0.00354832643643,-0.00534382462502,0.006414599251,0.0251306816936,1,0,2.5,0,-0.00354832643643,-0.00534382462502,0.006414599251,0.0251306816936,1,0,2.5,0,-0.00354832643643,-0.00534382462502,0.006414599251,0.0251306816936,1,0,2.5,0,1,-0.00354832643643,-0.00534382462502,0.006414599251,0.0251306816936,1,0,2.5,0,-0.00354832643643,-0.00534382462502,0.006414599251,0.0251306816936,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00354832643643,-0.00534382462502,0.006414599251,0.0251306816936,1,0,2.5,0,1035,1
stats,1036,-0.00353443506174,-0.00533823342994,0.00640226248652,0.0250947475433,1,0,2.5,0,-0.00353443506174,-0.00533823342994,0.00640226248652,0.0250947475433,1,0,2.5,0,-0.00353443506174,-0.00533823342994,0.00640226248652,0.0250947475433,1,0,2.5,0,-0.00353443506174,-0.00533823342994,0.00640226248652,0.0250947475433,1,0,2.5,0,1,-0.00353443506174,-0.00533823342994,0.00640226248652,0.0250947475433,1,0,2.5,0,-0.00353443506174,-0.00533823342994,0.00640226248652,0.0250947475433,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00353443506174,-0.00533823342994,0.00640226248652,0.0250947475433,1,0,2.5,0,1036,1
stats,1037,-0.00352048734203,-0.00533262407407,0.0063898912631,0.0250589903444,1,0,2.5,0,-0.00352048734203,-0.00533262407407,0.0063898912631,0.0250589903444,1,0,2.5,0,-0.00352048734203,-0.00533262407407,0.0063898912631,0.0250589903444,1,0,2.5,0,-0.00352048734203,-0.00533262407407,0.0063898912631,0.0250589903444,1,0,2.5,0,1,-0.00352048734203,-0.00533262407407,0.0063898912631,0.0250589903444,1,0,2.5,0,-0.00352048734203,-0.00533262407407,0.0063898912631,0.0250589903444,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00352048734203,-0.00533262407407,0.0063898912631,0.0250589903444,1,0,2.5,0,1037,1
stats,1038,-0.00350673240609,-0.00532724056393,0.00637782597914,0.02502341941,1,0,2.5,0,-0.00350673240609,-0.00532724056393,0.00637782597914,0.02502341941,1,0,2.5,0,-0.00350673240609,-0.00532724056393,0.00637782597914,0.02502341941,1,0,2.5,0,-0.00350673240609,-0.00532724056393,0.00637782597914,0.02502341941,1,0,2.5,0,1,-0.00350673240609,-0.00532724056393,0.00637782597914,0.02502341941,1,0,2.5,0,-0.00350673240609,-0.00532724056393,0.00637782597914,0.02502341941,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00350673240609,-0.00532724056393,0.00637782597914,0.02502341941,1,0,2.5,0,1038,1
stats,1039,-0.00349295884371,-0.00532195484266,0.0063658435829,0.024988045916,1,0,2.5,0,-0.00349295884371,-0.00532195484266,0.0063658435829,0.024988045916,1,0,2.5,0,-0.00349295884371,-0.00532195484266,0.0063658435829,0.024988045916,1,0,2.5,0,-0.00349295884371,-0.00532195484266,0.0063658435829,0.024988045916,1,0,2.5,0,1,-0.00349295884371,-0.00532195484266,0.0063658435829,0.024988045916,1,0,2.5,0,-0.00349295884371,-0.00532195484266,0.0063658435829,0.024988045916,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00349295884371,-0.00532195484266,0.0063658435829,0.024988045916,1,0,2.5,0,1039,1
stats,1040,-0.00347938179038,-0.00531690986827,0.00635418202728,0.0249528475106,1,0,2.5,0,-0.00347938179038,-0.00531690986827,0.00635418202728,0.0249528475106,1,0,2.5,0,-0.00347938179038,-0.00531690986827,0.00635418202728,0.0249528475106,1,0,2.5,0,-0.00347938179038,-0.00531690986827,0.00635418202728,0.0249528475106,1,0,2.5,0,1,-0.00347938179038,-0.00531690986827,0.00635418202728,0.0249528475106,1,0,2.5,0,-0.00347938179038,-0.00531690986827,0.00635418202728,0.0249528475106,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00347938179038,-0.00531690986827,0.00635418202728,0.0249528475106,1,0,2.5,0,1040,1
stats,1041,-0.00346582778729,-0.00531186209992,0.00634254235774,0.0249178223312,1,0,2.5,0,-0.00346582778729,-0.00531186209992,0.00634254235774,0.0249178223312,1,0,2.5,0,-0.00346582778729,-0.00531186209992,0.00634254235774,0.0249178223312,1,0,2.5,0,-0.00346582778729,-0.00531186209992,0.00634254235774,0.0249178223312,1,0,2.5,0,1,-0.00346582778729,-0.00531186209992,0.00634254235774,0.0249178223312,1,0,2.5,0,-0.00346582778729,-0.00531186209992,0.00634254235774,0.0249178223312,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00346582778729,-0.00531186209992,0.00634254235774,0.0249178223312,1,0,2.5,0,1041,1
stats,1042,-0.00345238042064,-0.00530694844201,0.00633108476177,0.0248829759657,1,0,2.5,0,-0.00345238042064,-0.00530694844201,0.00633108476177,0.0248829759657,1,0,2.5,0,-0.00345238042064,-0.00530694844201,0.00633108476177,0.0248829759657,1,0,2.5,0,-0.00345238042064,-0.00530694844201,0.00633108476177,0.0248829759657,1,0,2.5,0,1,-0.00345238042064,-0.00530694844201,0.00633108476177,0.0248829759657,1,0,2.5,0,-0.00345238042064,-0.00530694844201,0.00633108476177,0.0248829759657,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00345238042064,-0.00530694844201,0.00633108476177,0.0248829759657,1,0,2.5,0,1042,1
stats,1043,-0.00343921245076,-0.00530231418088,0.0063200253062,0.0248483102769,1,0,2.5,0,-0.00343921245076,-0.00530231418088,0.0063200253062,0.0248483102769,1,0,2.5,0,-0.00343921245076,-0.00530231418088,0.0063200253062,0.0248483102769,1,0,2.5,0,-0.00343921245076,-0.00530231418088,0.0063200253062,0.0248483102769,1,0,2.5,0,1,-0.00343921245076,-0.00530231418088,0.0063200253062,0.0248483102769,1,0,2.5,0,-0.00343921245076,-0.00530231418088,0.0063200253062,0.0248483102769,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00343921245076,-0.00530231418088,0.0063200253062,0.0248483102769,1,0,2.5,0,1043,1
stats,1044,-0.00342599814758,-0.00529751367867,0.00630881264806,0.0248137973249,1,0,2.5,0,-0.00342599814758,-0.00529751367867,0.00630881264806,0.0248137973249,1,0,2.5,0,-0.00342599814758,-0.00529751367867,0.00630881264806,0.0248137973249,1,0,2.5,0,-0.00342599814758,-0.00529751367867,0.00630881264806,0.0248137973249,1,0,2.5,0,1,-0.00342599814758,-0.00529751367867,0.00630881264806,0.0248137973249,1,0,2.5,0,-0.00342599814758,-0.00529751367867,0.00630881264806,0.0248137973249,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00342599814758,-0.00529751367867,0.00630881264806,0.0248137973249,1,0,2.5,0,1044,1
stats,1045,-0.00341280270368,-0.00529265031219,0.00629756832495,0.0247794408351,1,0,2.5,0,-0.00341280270368,-0.00529265031219,0.00629756832495,0.0247794408351,1,0,2.5,0,-0.00341280270368,-0.00529265031219,0.00629756832495,0.0247794408351,1,0,2.5,0,-0.00341280270368,-0.00529265031219,0.00629756832495,0.0247794408351,1,0,2.5,0,1,-0.00341280270368,-0.00529265031219,0.00629756832495,0.0247794408351,1,0,2.5,0,-0.00341280270368,-0.00529265031219,0.00629756832495,0.0247794408351,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00341280270368,-0.00529265031219,0.00629756832495,0.0247794408351,1,0,2.5,0,1045,1
stats,1046,-0.00339978118427,-0.00528780557215,0.00628644553944,0.0247452314943,1,0,2.5,0,-0.00339978118427,-0.00528780557215,0.00628644553944,0.0247452314943,1,0,2.5,0,-0.00339978118427,-0.00528780557215,0.00628644553944,0.0247452314943,1,0,2.5,0,-0.00339978118427,-0.00528780557215,0.00628644553944,0.0247452314943,1,0,2.5,0,1,-0.00339978118427,-0.00528780557215,0.00628644553944,0.0247452314943,1,0,2.5,0,-0.00339978118427,-0.00528780557215,0.00628644553944,0.0247452314943,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00339978118427,-0.00528780557215,0.00628644553944,0.0247452314943,1,0,2.5,0,1046,1
stats,1047,-0.00338677992113,-0.0052829249762,0.00627531483769,0.0247111786157,1,0,2.5,0,-0.00338677992113,-0.0052829249762,0.00627531483769,0.0247111786157,1,0,2.5,0,-0.00338677992113,-0.0052829249762,0.00627531483769,0.0247111786157,1,0,2.5,0,-0.00338677992113,-0.0052829249762,0.00627531483769,0.0247111786157,1,0,2.5,0,1,-0.00338677992113,-0.0052829249762,0.00627531483769,0.0247111786157,1,0,2.5,0,-0.00338677992113,-0.0052829249762,0.00627531483769,0.0247111786157,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00338677992113,-0.0052829249762,0.00627531483769,0.0247111786157,1,0,2.5,0,1047,1
stats,1048,-0.0033738091588,-0.00527787301689,0.0062640667893,0.0246772542596,1,0,2.5,0,-0.0033738091588,-0.00527787301689,0.0062640667893,0.0246772542596,1,0,2.5,0,-0.0033738091588,-0.00527787301689,0.0062640667893,0.0246772542596,1,0,2.5,0,-0.0033738091588,-0.00527787301689,0.0062640667893,0.0246772542596,1,0,2.5,0,1,-0.0033738091588,-0.00527787301689,0.0062640667893,0.0246772542596,1,0,2.5,0,-0.0033738091588,-0.00527787301689,0.0062640667893,0.0246772542596,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0033738091588,-0.00527787301689,0.0062640667893,0.0246772542596,1,0,2.5,0,1048,1
stats,1049,-0.00336097972468,-0.00527284201235,0.00625292304903,0.0246434751898,1,0,2.5,0,-0.00336097972468,-0.00527284201235,0.00625292304903,0.0246434751898,1,0,2.5,0,-0.00336097972468,-0.00527284201235,0.00625292304903,0.0246434751898,1,0,2.5,0,-0.00336097972468,-0.00527284201235,0.00625292304903,0.0246434751898,1,0,2.5,0,1,-0.00336097972468,-0.00527284201235,0.00625292304903,0.0246434751898,1,0,2.5,0,-0.00336097972468,-0.00527284201235,0.00625292304903,0.0246434751898,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00336097972468,-0.00527284201235,0.00625292304903,0.0246434751898,1,0,2.5,0,1049,1
stats,1050,-0.00334802106954,-0.00526750041172,0.00624145846814,0.0246098190546,1,0,2.5,0,-0.00334802106954,-0.00526750041172,0.00624145846814,0.0246098190546,1,0,2.5,0,-0.00334802106954,-0.00526750041172,0.00624145846814,0.0246098190546,1,0,2.5,0,-0.00334802106954,-0.00526750041172,0.00624145846814,0.0246098190546,1,0,2.5,0,1,-0.00334802106954,-0.00526750041172,0.00624145846814,0.0246098190546,1,0,2.5,0,-0.00334802106954,-0.00526750041172,0.00624145846814,0.0246098190546,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00334802106954,-0.00526750041172,0.00624145846814,0.0246098190546,1,0,2.5,0,1050,1
stats,1051,-0.00333498697728,-0.00526183703914,0.00622969260439,0.0245762690902,1,0,2.5,0,-0.00333498697728,-0.00526183703914,0.00622969260439,0.0245762690902,1,0,2.5,0,-0.00333498697728,-0.00526183703914,0.00622969260439,0.0245762690902,1,0,2.5,0,-0.00333498697728,-0.00526183703914,0.00622969260439,0.0245762690902,1,0,2.5,0,1,-0.00333498697728,-0.00526183703914,0.00622969260439,0.0245762690902,1,0,2.5,0,-0.00333498697728,-0.00526183703914,0.00622969260439,0.0245762690902,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00333498697728,-0.00526183703914,0.00622969260439,0.0245762690902,1,0,2.5,0,1051,1
stats,1052,-0.00332207186148,-0.00525605212897,0.00621789740399,0.0245428308845,1,0,2.5,0,-0.00332207186148,-0.00525605212897,0.00621789740399,0.0245428308845,1,0,2.5,0,-0.00332207186148,-0.00525605212897,0.00621789740399,0.0245428308845,1,0,2.5,0,-0.00332207186148,-0.00525605212897,0.00621789740399,0.0245428308845,1,0,2.5,0,1,-0.00332207186148,-0.00525605212897,0.00621789740399,0.0245428308845,1,0,2.5,0,-0.00332207186148,-0.00525605212897,0.00621789740399,0.0245428308845,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00332207186148,-0.00525605212897,0.00621789740399,0.0245428308845,1,0,2.5,0,1052,1
stats,1053,-0.00330918491818,-0.00525005394593,0.00620594667271,0.0245094969869,1,0,2.5,0,-0.00330918491818,-0.00525005394593,0.00620594667271,0.0245094969869,1,0,2.5,0,-0.00330918491818,-0.00525005394593,0.00620594667271,0.0245094969869,1,0,2.5,0,-0.00330918491818,-0.00525005394593,0.00620594667271,0.0245094969869,1,0,2.5,0,1,-0.00330918491818,-0.00525005394593,0.00620594667271,0.0245094969869,1,0,2.5,0,-0.00330918491818,-0.00525005394593,0.00620594667271,0.0245094969869,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00330918491818,-0.00525005394593,0.00620594667271,0.0245094969869,1,0,2.5,0,1053,1
stats,1054,-0.00329622533172,-0.00524385180324,0.00619379384443,0.0244762767106,1,0,2.5,0,-0.00329622533172,-0.00524385180324,0.00619379384443,0.0244762767106,1,0,2.5,0,-0.00329622533172,-0.00524385180324,0.00619379384443,0.0244762767106,1,0,2.5,0,-0.00329622533172,-0.00524385180324,0.00619379384443,0.0244762767106,1,0,2.5,0,1,-0.00329622533172,-0.00524385180324,0.00619379384443,0.0244762767106,1,0,2.5,0,-0.00329622533172,-0.00524385180324,0.00619379384443,0.0244762767106,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00329622533172,-0.00524385180324,0.00619379384443,0.0244762767106,1,0,2.5,0,1054,1
stats,1055,-0.00328319356777,-0.00523737864569,0.0061813830398,0.0244431514293,1,0,2.5,0,-0.00328319356777,-0.00523737864569,0.0061813830398,0.0244431514293,1,0,2.5,0,-0.00328319356777,-0.00523737864569,0.0061813830398,0.0244431514293,1,0,2.5,0,-0.00328319356777,-0.00523737864569,0.0061813830398,0.0244431514293,1,0,2.5,0,1,-0.00328319356777,-0.00523737864569,0.0061813830398,0.0244431514293,1,0,2.5,0,-0.00328319356777,-0.00523737864569,0.0061813830398,0.0244431514293,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00328319356777,-0.00523737864569,0.0061813830398,0.0244431514293,1,0,2.5,0,1055,1
stats,1056,-0.00327045051381,-0.00523103633896,0.00616924511269,0.024410136044,1,0,2.5,0,-0.00327045051381,-0.00523103633896,0.00616924511269,0.024410136044,1,0,2.5,0,-0.00327045051381,-0.00523103633896,0.00616924511269,0.024410136044,1,0,2.5,0,-0.00327045051381,-0.00523103633896,0.00616924511269,0.024410136044,1,0,2.5,0,1,-0.00327045051381,-0.00523103633896,0.00616924511269,0.024410136044,1,0,2.5,0,-0.00327045051381,-0.00523103633896,0.00616924511269,0.024410136044,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00327045051381,-0.00523103633896,0.00616924511269,0.024410136044,1,0,2.5,0,1056,1
stats,1057,-0.00325764319859,-0.00522447703406,0.00615689856932,0.0243772249669,1,0,2.5,0,-0.00325764319859,-0.00522447703406,0.00615689856932,0.0243772249669,1,0,2.5,0,-0.00325764319859,-0.00522447703406,0.00615689856932,0.0243772249669,1,0,2.5,0,-0.00325764319859,-0.00522447703406,0.00615689856932,0.0243772249669,1,0,2.5,0,1,-0.00325764319859,-0.00522447703406,0.00615689856932,0.0243772249669,1,0,2.5,0,-0.00325764319859,-0.00522447703406,0.00615689856932,0.0243772249669,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00325764319859,-0.00522447703406,0.00615689856932,0.0243772249669,1,0,2.5,0,1057,1
stats,1058,-0.00324479094706,-0.00521775055677,0.00614439509809,0.0243444163352,1,0,2.5,0,-0.00324479094706,-0.00521775055677,0.00614439509809,0.0243444163352,1,0,2.5,0,-0.00324479094706,-0.00521775055677,0.00614439509809,0.0243444163352,1,0,2.5,0,-0.00324479094706,-0.00521775055677,0.00614439509809,0.0243444163352,1,0,2.5,0,1,-0.00324479094706,-0.00521775055677,0.00614439509809,0.0243444163352,1,0,2.5,0,-0.00324479094706,-0.00521775055677,0.00614439509809,0.0243444163352,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00324479094706,-0.00521775055677,0.00614439509809,0.0243444163352,1,0,2.5,0,1058,1
stats,1059,-0.0032320600003,-0.00521098868921,0.00613193400204,0.024311710149,1,0,2.5,0,-0.0032320600003,-0.00521098868921,0.00613193400204,0.024311710149,1,0,2.5,0,-0.0032320600003,-0.00521098868921,0.00613193400204,0.024311710149,1,0,2.5,0,-0.0032320600003,-0.00521098868921,0.00613193400204,0.024311710149,1,0,2.5,0,1,-0.0032320600003,-0.00521098868921,0.00613193400204,0.024311710149,1,0,2.5,0,-0.0032320600003,-0.00521098868921,0.00613193400204,0.024311710149,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0032320600003,-0.00521098868921,0.00613193400204,0.024311710149,1,0,2.5,0,1059,1
stats,1060,-0.00321944011375,-0.00520421890542,0.00611953344196,0.0242791101336,1,0,2.5,0,-0.00321944011375,-0.00520421890542,0.00611953344196,0.0242791101336,1,0,2.5,0,-0.00321944011375,-0.00520421890542,0.00611953344196,0.0242791101336,1,0,2.5,0,-0.00321944011375,-0.00520421890542,0.00611953344196,0.0242791101336,1,0,2.5,0,1,-0.00321944011375,-0.00520421890542,0.00611953344196,0.0242791101336,1,0,2.5,0,-0.00321944011375,-0.00520421890542,0.00611953344196,0.0242791101336,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00321944011375,-0.00520421890542,0.00611953344196,0.0242791101336,1,0,2.5,0,1060,1
stats,1061,-0.00320692523383,-0.00519743841141,0.00610718736425,0.0242466144264,1,0,2.5,0,-0.00320692523383,-0.00519743841141,0.00610718736425,0.0242466144264,1,0,2.5,0,-0.00320692523383,-0.00519743841141,0.00610718736425,0.0242466144264,1,0,2.5,0,-0.00320692523383,-0.00519743841141,0.00610718736425,0.0242466144264,1,0,2.5,0,1,-0.00320692523383,-0.00519743841141,0.00610718736425,0.0242466144264,1,0,2.5,0,-0.00320692523383,-0.00519743841141,0.00610718736425,0.0242466144264,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00320692523383,-0.00519743841141,0.00610718736425,0.0242466144264,1,0,2.5,0,1061,1
stats,1062,-0.00319445785135,-0.00519075477496,0.00609495677054,0.0242142472416,1,0,2.5,0,-0.00319445785135,-0.00519075477496,0.00609495677054,0.0242142472416,1,0,2.5,0,-0.00319445785135,-0.00519075477496,0.00609495677054,0.0242142472416,1,0,2.5,0,-0.00319445785135,-0.00519075477496,0.00609495677054,0.0242142472416,1,0,2.5,0,1,-0.00319445785135,-0.00519075477496,0.00609495677054,0.0242142472416,1,0,2.5,0,-0.00319445785135,-0.00519075477496,0.00609495677054,0.0242142472416,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00319445785135,-0.00519075477496,0.00609495677054,0.0242142472416,1,0,2.5,0,1062,1
stats,1063,-0.00318218232132,-0.00518405018374,0.00608281698078,0.0241819769144,1,0,2.5,0,-0.00318218232132,-0.00518405018374,0.00608281698078,0.0241819769144,1,0,2.5,0,-0.00318218232132,-0.00518405018374,0.00608281698078,0.0241819769144,1,0,2.5,0,-0.00318218232132,-0.00518405018374,0.00608281698078,0.0241819769144,1,0,2.5,0,1,-0.00318218232132,-0.00518405018374,0.00608281698078,0.0241819769144,1,0,2.5,0,-0.00318218232132,-0.00518405018374,0.00608281698078,0.0241819769144,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00318218232132,-0.00518405018374,0.00608281698078,0.0241819769144,1,0,2.5,0,1063,1
stats,1064,-0.00316989421844,-0.00517733814195,0.00607067206874,0.0241498257965,1,0,2.5,0,-0.00316989421844,-0.00517733814195,0.00607067206874,0.0241498257965,1,0,2.5,0,-0.00316989421844,-0.00517733814195,0.00607067206874,0.0241498257965,1,0,2.5,0,-0.00316989421844,-0.00517733814195,0.00607067206874,0.0241498257965,1,0,2.5,0,1,-0.00316989421844,-0.00517733814195,0.00607067206874,0.0241498257965,1,0,2.5,0,-0.00316989421844,-0.00517733814195,0.00607067206874,0.0241498257965,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00316989421844,-0.00517733814195,0.00607067206874,0.0241498257965,1,0,2.5,0,1064,1
stats,1065,-0.00315784243867,-0.00517084077001,0.00605884194374,0.0241177976131,1,0,2.5,0,-0.00315784243867,-0.00517084077001,0.00605884194374,0.0241177976131,1,0,2.5,0,-0.00315784243867,-0.00517084077001,0.00605884194374,0.0241177976131,1,0,2.5,0,-0.00315784243867,-0.00517084077001,0.00605884194374,0.0241177976131,1,0,2.5,0,1,-0.00315784243867,-0.00517084077001,0.00605884194374,0.0241177976131,1,0,2.5,0,-0.00315784243867,-0.00517084077001,0.00605884194374,0.0241177976131,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00315784243867,-0.00517084077001,0.00605884194374,0.0241177976131,1,0,2.5,0,1065,1
stats,1066,-0.00314582255669,-0.00516432384029,0.00604701926932,0.0240858867764,1,0,2.5,0,-0.00314582255669,-0.00516432384029,0.00604701926932,0.0240858867764,1,0,2.5,0,-0.00314582255669,-0.00516432384029,0.00604701926932,0.0240858867764,1,0,2.5,0,-0.00314582255669,-0.00516432384029,0.00604701926932,0.0240858867764,1,0,2.5,0,1,-0.00314582255669,-0.00516432384029,0.00604701926932,0.0240858867764,1,0,2.5,0,-0.00314582255669,-0.00516432384029,0.00604701926932,0.0240858867764,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00314582255669,-0.00516432384029,0.00604701926932,0.0240858867764,1,0,2.5,0,1066,1
stats,1067,-0.00313378614374,-0.00515772867948,0.00603512907401,0.0240540858358,1,0,2.5,0,-0.00313378614374,-0.00515772867948,0.00603512907401,0.0240540858358,1,0,2.5,0,-0.00313378614374,-0.00515772867948,0.00603512907401,0.0240540858358,1,0,2.5,0,-0.00313378614374,-0.00515772867948,0.00603512907401,0.0240540858358,1,0,2.5,0,1,-0.00313378614374,-0.00515772867948,0.00603512907401,0.0240540858358,1,0,2.5,0,-0.00313378614374,-0.00515772867948,0.00603512907401,0.0240540858358,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00313378614374,-0.00515772867948,0.00603512907401,0.0240540858358,1,0,2.5,0,1067,1
stats,1068,-0.00312183937058,-0.00515133980662,0.00602346938103,0.0240224208683,1,0,2.5,0,-0.00312183937058,-0.00515133980662,0.00602346938103,0.0240224208683,1,0,2.5,0,-0.00312183937058,-0.00515133980662,0.00602346938103,0.0240224208683,1,0,2.5,0,-0.00312183937058,-0.00515133980662,0.00602346938103,0.0240224208683,1,0,2.5,0,1,-0.00312183937058,-0.00515133980662,0.00602346938103,0.0240224208683,1,0,2.5,0,-0.00312183937058,-0.00515133980662,0.00602346938103,0.0240224208683,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00312183937058,-0.00515133980662,0.00602346938103,0.0240224208683,1,0,2.5,0,1068,1
stats,1069,-0.00311011006124,-0.0051450021565,0.0060119740665,0.0239908583462,1,0,2.5,0,-0.00311011006124,-0.0051450021565,0.0060119740665,0.0239908583462,1,0,2.5,0,-0.00311011006124,-0.0051450021565,0.0060119740665,0.0239908583462,1,0,2.5,0,-0.00311011006124,-0.0051450021565,0.0060119740665,0.0239908583462,1,0,2.5,0,1,-0.00311011006124,-0.0051450021565,0.0060119740665,0.0239908583462,1,0,2.5,0,-0.00311011006124,-0.0051450021565,0.0060119740665,0.0239908583462,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00311011006124,-0.0051450021565,0.0060119740665,0.0239908583462,1,0,2.5,0,1069,1
stats,1070,-0.00309836934321,-0.00513876602054,0.0060005672276,0.0239594336599,1,0,2.5,0,-0.00309836934321,-0.00513876602054,0.0060005672276,0.0239594336599,1,0,2.5,0,-0.00309836934321,-0.00513876602054,0.0060005672276,0.0239594336599,1,0,2.5,0,-0.00309836934321,-0.00513876602054,0.0060005672276,0.0239594336599,1,0,2.5,0,1,-0.00309836934321,-0.00513876602054,0.0060005672276,0.0239594336599,1,0,2.5,0,-0.00309836934321,-0.00513876602054,0.0060005672276,0.0239594336599,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00309836934321,-0.00513876602054,0.0060005672276,0.0239594336599,1,0,2.5,0,1070,1
stats,1071,-0.00308676925488,-0.00513262301683,0.00598932057619,0.0239281263202,1,0,2.5,0,-0.00308676925488,-0.00513262301683,0.00598932057619,0.0239281263202,1,0,2.5,0,-0.00308676925488,-0.00513262301683,0.00598932057619,0.0239281263202,1,0,2.5,0,-0.00308676925488,-0.00513262301683,0.00598932057619,0.0239281263202,1,0,2.5,0,1,-0.00308676925488,-0.00513262301683,0.00598932057619,0.0239281263202,1,0,2.5,0,-0.00308676925488,-0.00513262301683,0.00598932057619,0.0239281263202,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00308676925488,-0.00513262301683,0.00598932057619,0.0239281263202,1,0,2.5,0,1071,1
stats,1072,-0.00307532143779,-0.00512660574168,0.00597826810554,0.0238969419152,1,0,2.5,0,-0.00307532143779,-0.00512660574168,0.00597826810554,0.0238969419152,1,0,2.5,0,-0.00307532143779,-0.00512660574168,0.00597826810554,0.0238969419152,1,0,2.5,0,-0.00307532143779,-0.00512660574168,0.00597826810554,0.0238969419152,1,0,2.5,0,1,-0.00307532143779,-0.00512660574168,0.00597826810554,0.0238969419152,1,0,2.5,0,-0.00307532143779,-0.00512660574168,0.00597826810554,0.0238969419152,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00307532143779,-0.00512660574168,0.00597826810554,0.0238969419152,1,0,2.5,0,1072,1
stats,1073,-0.00306395604275,-0.00512058194727,0.00596725940704,0.0238658711314,1,0,2.5,0,-0.00306395604275,-0.00512058194727,0.00596725940704,0.0238658711314,1,0,2.5,0,-0.00306395604275,-0.00512058194727,0.00596725940704,0.0238658711314,1,0,2.5,0,-0.00306395604275,-0.00512058194727,0.00596725940704,0.0238658711314,1,0,2.5,0,1,-0.00306395604275,-0.00512058194727,0.00596725940704,0.0238658711314,1,0,2.5,0,-0.00306395604275,-0.00512058194727,0.00596725940704,0.0238658711314,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00306395604275,-0.00512058194727,0.00596725940704,0.0238658711314,1,0,2.5,0,1073,1
stats,1074,-0.00305257528089,-0.00511468341574,0.00595635827631,0.0238349381834,1,0,2.5,0,-0.00305257528089,-0.00511468341574,0.00595635827631,0.0238349381834,1,0,2.5,0,-0.00305257528089,-0.00511468341574,0.00595635827631,0.0238349381834,1,0,2.5,0,-0.00305257528089,-0.00511468341574,0.00595635827631,0.0238349381834,1,0,2.5,0,1,-0.00305257528089,-0.00511468341574,0.00595635827631,0.0238349381834,1,0,2.5,0,-0.00305257528089,-0.00511468341574,0.00595635827631,0.0238349381834,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00305257528089,-0.00511468341574,0.00595635827631,0.0238349381834,1,0,2.5,0,1074,1
stats,1075,-0.00304139219224,-0.00510893389583,0.00594569370151,0.0238041244447,1,0,2.5,0,-0.00304139219224,-0.00510893389583,0.00594569370151,0.0238041244447,1,0,2.5,0,-0.00304139219224,-0.00510893389583,0.00594569370151,0.0238041244447,1,0,2.5,0,-0.00304139219224,-0.00510893389583,0.00594569370151,0.0238041244447,1,0,2.5,0,1,-0.00304139219224,-0.00510893389583,0.00594569370151,0.0238041244447,1,0,2.5,0,-0.00304139219224,-0.00510893389583,0.00594569370151,0.0238041244447,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00304139219224,-0.00510893389583,0.00594569370151,0.0238041244447,1,0,2.5,0,1075,1
stats,1076,-0.00303029548377,-0.0051032975316,0.00593517767265,0.0237734410912,1,0,2.5,0,-0.00303029548377,-0.0051032975316,0.00593517767265,0.0237734410912,1,0,2.5,0,-0.00303029548377,-0.0051032975316,0.00593517767265,0.0237734410912,1,0,2.5,0,-0.00303029548377,-0.0051032975316,0.00593517767265,0.0237734410912,1,0,2.5,0,1,-0.00303029548377,-0.0051032975316,0.00593517767265,0.0237734410912,1,0,2.5,0,-0.00303029548377,-0.0051032975316,0.00593517767265,0.0237734410912,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00303029548377,-0.0051032975316,0.00593517767265,0.0237734410912,1,0,2.5,0,1076,1
stats,1077,-0.00301919714548,-0.00509771518409,0.00592471519485,0.0237428881228,1,0,2.5,0,-0.00301919714548,-0.00509771518409,0.00592471519485,0.0237428881228,1,0,2.5,0,-0.00301919714548,-0.00509771518409,0.00592471519485,0.0237428881228,1,0,2.5,0,-0.00301919714548,-0.00509771518409,0.00592471519485,0.0237428881228,1,0,2.5,0,1,-0.00301919714548,-0.00509771518409,0.00592471519485,0.0237428881228,1,0,2.5,0,-0.00301919714548,-0.00509771518409,0.00592471519485,0.0237428881228,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00301919714548,-0.00509771518409,0.00592471519485,0.0237428881228,1,0,2.5,0,1077,1
stats,1078,-0.00300820055418,-0.0050922324881,0.00591439800337,0.0237124562263,1,0,2.5,0,-0.00300820055418,-0.0050922324881,0.00591439800337,0.0237124562263,1,0,2.5,0,-0.00300820055418,-0.0050922324881,0.00591439800337,0.0237124562263,1,0,2.5,0,-0.00300820055418,-0.0050922324881,0.00591439800337,0.0237124562263,1,0,2.5,0,1,-0.00300820055418,-0.0050922324881,0.00591439800337,0.0237124562263,1,0,2.5,0,-0.00300820055418,-0.0050922324881,0.00591439800337,0.0237124562263,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00300820055418,-0.0050922324881,0.00591439800337,0.0237124562263,1,0,2.5,0,1078,1
stats,1079,-0.0029973378405,-0.00508687691763,0.00590426567942,0.0236821491271,1,0,2.5,0,-0.0029973378405,-0.00508687691763,0.00590426567942,0.0236821491271,1,0,2.5,0,-0.0029973378405,-0.00508687691763,0.00590426567942,0.0236821491271,1,0,2.5,0,-0.0029973378405,-0.00508687691763,0.00590426567942,0.0236821491271,1,0,2.5,0,1,-0.0029973378405,-0.00508687691763,0.00590426567942,0.0236821491271,1,0,2.5,0,-0.0029973378405,-0.00508687691763,0.00590426567942,0.0236821491271,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0029973378405,-0.00508687691763,0.00590426567942,0.0236821491271,1,0,2.5,0,1079,1
stats,1080,-0.00298657035455,-0.00508145662025,0.00589413288981,0.0236519444734,1,0,2.5,0,-0.00298657035455,-0.00508145662025,0.00589413288981,0.0236519444734,1,0,2.5,0,-0.00298657035455,-0.00508145662025,0.00589413288981,0.0236519444734,1,0,2.5,0,-0.00298657035455,-0.00508145662025,0.00589413288981,0.0236519444734,1,0,2.5,0,1,-0.00298657035455,-0.00508145662025,0.00589413288981,0.0236519444734,1,0,2.5,0,-0.00298657035455,-0.00508145662025,0.00589413288981,0.0236519444734,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00298657035455,-0.00508145662025,0.00589413288981,0.0236519444734,1,0,2.5,0,1080,1
stats,1081,-0.00297583127394,-0.00507619371638,0.00588415795937,0.023621879518,1,0,2.5,0,-0.00297583127394,-0.00507619371638,0.00588415795937,0.023621879518,1,0,2.5,0,-0.00297583127394,-0.00507619371638,0.00588415795937,0.023621879518,1,0,2.5,0,-0.00297583127394,-0.00507619371638,0.00588415795937,0.023621879518,1,0,2.5,0,1,-0.00297583127394,-0.00507619371638,0.00588415795937,0.023621879518,1,0,2.5,0,-0.00297583127394,-0.00507619371638,0.00588415795937,0.023621879518,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00297583127394,-0.00507619371638,0.00588415795937,0.023621879518,1,0,2.5,0,1081,1
stats,1082,-0.00296521233395,-0.00507099321112,0.00587430456653,0.023591928184,1,0,2.5,0,-0.00296521233395,-0.00507099321112,0.00587430456653,0.023591928184,1,0,2.5,0,-0.00296521233395,-0.00507099321112,0.00587430456653,0.023591928184,1,0,2.5,0,-0.00296521233395,-0.00507099321112,0.00587430456653,0.023591928184,1,0,2.5,0,1,-0.00296521233395,-0.00507099321112,0.00587430456653,0.023591928184,1,0,2.5,0,-0.00296521233395,-0.00507099321112,0.00587430456653,0.023591928184,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00296521233395,-0.00507099321112,0.00587430456653,0.023591928184,1,0,2.5,0,1082,1
stats,1083,-0.00295468885452,-0.00506583834067,0.0058645461686,0.0235620960593,1,0,2.5,0,-0.00295468885452,-0.00506583834067,0.0058645461686,0.0235620960593,1,0,2.5,0,-0.00295468885452,-0.00506583834067,0.0058645461686,0.0235620960593,1,0,2.5,0,-0.00295468885452,-0.00506583834067,0.0058645461686,0.0235620960593,1,0,2.5,0,1,-0.00295468885452,-0.00506583834067,0.0058645461686,0.0235620960593,1,0,2.5,0,-0.00295468885452,-0.00506583834067,0.0058645461686,0.0235620960593,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00295468885452,-0.00506583834067,0.0058645461686,0.0235620960593,1,0,2.5,0,1083,1
stats,1084,-0.00294424383901,-0.00506066624075,0.00585481990129,0.0235323738307,1,0,2.5,0,-0.00294424383901,-0.00506066624075,0.00585481990129,0.0235323738307,1,0,2.5,0,-0.00294424383901,-0.00506066624075,0.00585481990129,0.0235323738307,1,0,2.5,0,-0.00294424383901,-0.00506066624075,0.00585481990129,0.0235323738307,1,0,2.5,0,1,-0.00294424383901,-0.00506066624075,0.00585481990129,0.0235323738307,1,0,2.5,0,-0.00294424383901,-0.00506066624075,0.00585481990129,0.0235323738307,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00294424383901,-0.00506066624075,0.00585481990129,0.0235323738307,1,0,2.5,0,1084,1
stats,1085,-0.00293388590217,-0.0050556124188,0.00584524637088,0.0235027745366,1,0,2.5,0,-0.00293388590217,-0.0050556124188,0.00584524637088,0.0235027745366,1,0,2.5,0,-0.00293388590217,-0.0050556124188,0.00584524637088,0.0235027745366,1,0,2.5,0,-0.00293388590217,-0.0050556124188,0.00584524637088,0.0235027745366,1,0,2.5,0,1,-0.00293388590217,-0.0050556124188,0.00584524637088,0.0235027745366,1,0,2.5,0,-0.00293388590217,-0.0050556124188,0.00584524637088,0.0235027745366,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00293388590217,-0.0050556124188,0.00584524637088,0.0235027745366,1,0,2.5,0,1085,1
stats,1086,-0.00292360968888,-0.00505074160174,0.00583587912843,0.0234733130783,1,0,2.5,0,-0.00292360968888,-0.00505074160174,0.00583587912843,0.0234733130783,1,0,2.5,0,-0.00292360968888,-0.00505074160174,0.00583587912843,0.0234733130783,1,0,2.5,0,-0.00292360968888,-0.00505074160174,0.00583587912843,0.0234733130783,1,0,2.5,0,1,-0.00292360968888,-0.00505074160174,0.00583587912843,0.0234733130783,1,0,2.5,0,-0.00292360968888,-0.00505074160174,0.00583587912843,0.0234733130783,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00292360968888,-0.00505074160174,0.00583587912843,0.0234733130783,1,0,2.5,0,1086,1
stats,1087,-0.00291339377873,-0.00504576135427,0.00582645460963,0.0234439484775,1,0,2.5,0,-0.00291339377873,-0.00504576135427,0.00582645460963,0.0234439484775,1,0,2.5,0,-0.00291339377873,-0.00504576135427,0.00582645460963,0.0234439484775,1,0,2.5,0,-0.00291339377873,-0.00504576135427,0.00582645460963,0.0234439484775,1,0,2.5,0,1,-0.00291339377873,-0.00504576135427,0.00582645460963,0.0234439484775,1,0,2.5,0,-0.00291339377873,-0.00504576135427,0.00582645460963,0.0234439484775,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00291339377873,-0.00504576135427,0.00582645460963,0.0234439484775,1,0,2.5,0,1087,1
stats,1088,-0.002903213026,-0.00504090171307,0.00581715861335,0.0234147123992,1,0,2.5,0,-0.002903213026,-0.00504090171307,0.00581715861335,0.0234147123992,1,0,2.5,0,-0.002903213026,-0.00504090171307,0.00581715861335,0.0234147123992,1,0,2.5,0,-0.002903213026,-0.00504090171307,0.00581715861335,0.0234147123992,1,0,2.5,0,1,-0.002903213026,-0.00504090171307,0.00581715861335,0.0234147123992,1,0,2.5,0,-0.002903213026,-0.00504090171307,0.00581715861335,0.0234147123992,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.002903213026,-0.00504090171307,0.00581715861335,0.0234147123992,1,0,2.5,0,1088,1
stats,1089,-0.0028931228444,-0.00503613380715,0.00580799486488,0.0233855973929,1,0,2.5,0,-0.0028931228444,-0.00503613380715,0.00580799486488,0.0233855973929,1,0,2.5,0,-0.0028931228444,-0.00503613380715,0.00580799486488,0.0233855973929,1,0,2.5,0,-0.0028931228444,-0.00503613380715,0.00580799486488,0.0233855973929,1,0,2.5,0,1,-0.0028931228444,-0.00503613380715,0.00580799486488,0.0233855973929,1,0,2.5,0,-0.0028931228444,-0.00503613380715,0.00580799486488,0.0233855973929,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0028931228444,-0.00503613380715,0.00580799486488,0.0233855973929,1,0,2.5,0,1089,1
stats,1090,-0.00288311089389,-0.00503141107038,0.00579891586676,0.0233565941453,1,0,2.5,0,-0.00288311089389,-0.00503141107038,0.00579891586676,0.0233565941453,1,0,2.5,0,-0.00288311089389,-0.00503141107038,0.00579891586676,0.0233565941453,1,0,2.5,0,-0.00288311089389,-0.00503141107038,0.00579891586676,0.0233565941453,1,0,2.5,0,1,-0.00288311089389,-0.00503141107038,0.00579891586676,0.0233565941453,1,0,2.5,0,-0.00288311089389,-0.00503141107038,0.00579891586676,0.0233565941453,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00288311089389,-0.00503141107038,0.00579891586676,0.0233565941453,1,0,2.5,0,1090,1
stats,1091,-0.00287318369374,-0.00502656074241,0.00578977540135,0.0233276821673,1,0,2.5,0,-0.00287318369374,-0.00502656074241,0.00578977540135,0.0233276821673,1,0,2.5,0,-0.00287318369374,-0.00502656074241,0.00578977540135,0.0233276821673,1,0,2.5,0,-0.00287318369374,-0.00502656074241,0.00578977540135,0.0233276821673,1,0,2.5,0,1,-0.00287318369374,-0.00502656074241,0.00578977540135,0.0233276821673,1,0,2.5,0,-0.00287318369374,-0.00502656074241,0.00578977540135,0.0233276821673,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00287318369374,-0.00502656074241,0.00578977540135,0.0233276821673,1,0,2.5,0,1091,1
stats,1092,-0.00286331027746,-0.00502192974091,0.00578085845336,0.023298908025,1,0,2.5,0,-0.00286331027746,-0.00502192974091,0.00578085845336,0.023298908025,1,0,2.5,0,-0.00286331027746,-0.00502192974091,0.00578085845336,0.023298908025,1,0,2.5,0,-0.00286331027746,-0.00502192974091,0.00578085845336,0.023298908025,1,0,2.5,0,1,-0.00286331027746,-0.00502192974091,0.00578085845336,0.023298908025,1,0,2.5,0,-0.00286331027746,-0.00502192974091,0.00578085845336,0.023298908025,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00286331027746,-0.00502192974091,0.00578085845336,0.023298908025,1,0,2.5,0,1092,1
stats,1093,-0.00285352673382,-0.00501719862223,0.00577190564945,0.0232702251524,1,0,2.5,0,-0.00285352673382,-0.00501719862223,0.00577190564945,0.0232702251524,1,0,2.5,0,-0.00285352673382,-0.00501719862223,0.00577190564945,0.0232702251524,1,0,2.5,0,-0.00285352673382,-0.00501719862223,0.00577190564945,0.0232702251524,1,0,2.5,0,1,-0.00285352673382,-0.00501719862223,0.00577190564945,0.0232702251524,1,0,2.5,0,-0.00285352673382,-0.00501719862223,0.00577190564945,0.0232702251524,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00285352673382,-0.00501719862223,0.00577190564945,0.0232702251524,1,0,2.5,0,1093,1
stats,1094,-0.00284377811477,-0.00501246750355,0.00576297705993,0.0232416484505,1,0,2.5,0,-0.00284377811477,-0.00501246750355,0.00576297705993,0.0232416484505,1,0,2.5,0,-0.00284377811477,-0.00501246750355,0.00576297705993,0.0232416484505,1,0,2.5,0,-0.00284377811477,-0.00501246750355,0.00576297705993,0.0232416484505,1,0,2.5,0,1,-0.00284377811477,-0.00501246750355,0.00576297705993,0.0232416484505,1,0,2.5,0,-0.00284377811477,-0.00501246750355,0.00576297705993,0.0232416484505,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00284377811477,-0.00501246750355,0.00576297705993,0.0232416484505,1,0,2.5,0,1094,1
stats,1095,-0.00283412006684,-0.00500777736306,0.00575413508341,0.0232131816447,1,0,2.5,0,-0.00283412006684,-0.00500777736306,0.00575413508341,0.0232131816447,1,0,2.5,0,-0.00283412006684,-0.00500777736306,0.00575413508341,0.0232131816447,1,0,2.5,0,-0.00283412006684,-0.00500777736306,0.00575413508341,0.0232131816447,1,0,2.5,0,1,-0.00283412006684,-0.00500777736306,0.00575413508341,0.0232131816447,1,0,2.5,0,-0.00283412006684,-0.00500777736306,0.00575413508341,0.0232131816447,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00283412006684,-0.00500777736306,0.00575413508341,0.0232131816447,1,0,2.5,0,1095,1
stats,1096,-0.0028245463036,-0.00500324042514,0.00574547424912,0.0231848377734,1,0,2.5,0,-0.0028245463036,-0.00500324042514,0.00574547424912,0.0231848377734,1,0,2.5,0,-0.0028245463036,-0.00500324042514,0.00574547424912,0.0231848377734,1,0,2.5,0,-0.0028245463036,-0.00500324042514,0.00574547424912,0.0231848377734,1,0,2.5,0,1,-0.0028245463036,-0.00500324042514,0.00574547424912,0.0231848377734,1,0,2.5,0,-0.0028245463036,-0.00500324042514,0.00574547424912,0.0231848377734,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0028245463036,-0.00500324042514,0.00574547424912,0.0231848377734,1,0,2.5,0,1096,1
stats,1097,-0.00281502702273,-0.00499858008698,0.0057367393747,0.0231565814465,1,0,2.5,0,-0.00281502702273,-0.00499858008698,0.0057367393747,0.0231565814465,1,0,2.5,0,-0.00281502702273,-0.00499858008698,0.0057367393747,0.0231565814465,1,0,2.5,0,-0.00281502702273,-0.00499858008698,0.0057367393747,0.0231565814465,1,0,2.5,0,1,-0.00281502702273,-0.00499858008698,0.0057367393747,0.0231565814465,1,0,2.5,0,-0.00281502702273,-0.00499858008698,0.0057367393747,0.0231565814465,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00281502702273,-0.00499858008698,0.0057367393747,0.0231565814465,1,0,2.5,0,1097,1
stats,1098,-0.0028055740986,-0.00499407714233,0.00572818052024,0.0231284480542,1,0,2.5,0,-0.0028055740986,-0.00499407714233,0.00572818052024,0.0231284480542,1,0,2.5,0,-0.0028055740986,-0.00499407714233,0.00572818052024,0.0231284480542,1,0,2.5,0,-0.0028055740986,-0.00499407714233,0.00572818052024,0.0231284480542,1,0,2.5,0,1,-0.0028055740986,-0.00499407714233,0.00572818052024,0.0231284480542,1,0,2.5,0,-0.0028055740986,-0.00499407714233,0.00572818052024,0.0231284480542,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0028055740986,-0.00499407714233,0.00572818052024,0.0231284480542,1,0,2.5,0,1098,1
stats,1099,-0.00279621384107,-0.00498954718933,0.00571964960545,0.0231004115194,1,0,2.5,0,-0.00279621384107,-0.00498954718933,0.00571964960545,0.0231004115194,1,0,2.5,0,-0.00279621384107,-0.00498954718933,0.00571964960545,0.0231004115194,1,0,2.5,0,-0.00279621384107,-0.00498954718933,0.00571964960545,0.0231004115194,1,0,2.5,0,1,-0.00279621384107,-0.00498954718933,0.00571964960545,0.0231004115194,1,0,2.5,0,-0.00279621384107,-0.00498954718933,0.00571964960545,0.0231004115194,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00279621384107,-0.00498954718933,0.00571964960545,0.0231004115194,1,0,2.5,0,1099,1
stats,1100,-0.00278690643609,-0.00498500699177,0.00571114197373,0.0230724774301,1,0,2.5,0,-0.00278690643609,-0.00498500699177,0.00571114197373,0.0230724774301,1,0,2.5,0,-0.00278690643609,-0.00498500699177,0.00571114197373,0.0230724774301,1,0,2.5,0,-0.00278690643609,-0.00498500699177,0.00571114197373,0.0230724774301,1,0,2.5,0,1,-0.00278690643609,-0.00498500699177,0.00571114197373,0.0230724774301,1,0,2.5,0,-0.00278690643609,-0.00498500699177,0.00571114197373,0.0230724774301,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00278690643609,-0.00498500699177,0.00571114197373,0.0230724774301,1,0,2.5,0,1100,1
stats,1101,-0.00277765211649,-0.00498045422137,0.00570265529677,0.0230446401983,1,0,2.5,0,-0.00277765211649,-0.00498045422137,0.00570265529677,0.0230446401983,1,0,2.5,0,-0.00277765211649,-0.00498045422137,0.00570265529677,0.0230446401983,1,0,2.5,0,-0.00277765211649,-0.00498045422137,0.00570265529677,0.0230446401983,1,0,2.5,0,1,-0.00277765211649,-0.00498045422137,0.00570265529677,0.0230446401983,1,0,2.5,0,-0.00277765211649,-0.00498045422137,0.00570265529677,0.0230446401983,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00277765211649,-0.00498045422137,0.00570265529677,0.0230446401983,1,0,2.5,0,1101,1
stats,1102,-0.00276846857741,-0.00497602205724,0.00569431437179,0.0230169184506,1,0,2.5,0,-0.00276846857741,-0.00497602205724,0.00569431437179,0.0230169184506,1,0,2.5,0,-0.00276846857741,-0.00497602205724,0.00569431437179,0.0230169184506,1,0,2.5,0,-0.00276846857741,-0.00497602205724,0.00569431437179,0.0230169184506,1,0,2.5,0,1,-0.00276846857741,-0.00497602205724,0.00569431437179,0.0230169184506,1,0,2.5,0,-0.00276846857741,-0.00497602205724,0.00569431437179,0.0230169184506,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00276846857741,-0.00497602205724,0.00569431437179,0.0230169184506,1,0,2.5,0,1102,1
stats,1103,-0.00275935279205,-0.00497149676085,0.00568593060598,0.0229892842472,1,0,2.5,0,-0.00275935279205,-0.00497149676085,0.00568593060598,0.0229892842472,1,0,2.5,0,-0.00275935279205,-0.00497149676085,0.00568593060598,0.0229892842472,1,0,2.5,0,-0.00275935279205,-0.00497149676085,0.00568593060598,0.0229892842472,1,0,2.5,0,1,-0.00275935279205,-0.00497149676085,0.00568593060598,0.0229892842472,1,0,2.5,0,-0.00275935279205,-0.00497149676085,0.00568593060598,0.0229892842472,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00275935279205,-0.00497149676085,0.00568593060598,0.0229892842472,1,0,2.5,0,1103,1
stats,1104,-0.00275029218756,-0.00496692070737,0.00567753519863,0.0229617394507,1,0,2.5,0,-0.00275029218756,-0.00496692070737,0.00567753519863,0.0229617394507,1,0,2.5,0,-0.00275029218756,-0.00496692070737,0.00567753519863,0.0229617394507,1,0,2.5,0,-0.00275029218756,-0.00496692070737,0.00567753519863,0.0229617394507,1,0,2.5,0,1,-0.00275029218756,-0.00496692070737,0.00567753519863,0.0229617394507,1,0,2.5,0,-0.00275029218756,-0.00496692070737,0.00567753519863,0.0229617394507,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00275029218756,-0.00496692070737,0.00567753519863,0.0229617394507,1,0,2.5,0,1104,1
stats,1105,-0.00274133053608,-0.00496252533048,0.00566935166717,0.0229343120009,1,0,2.5,0,-0.00274133053608,-0.00496252533048,0.00566935166717,0.0229343120009,1,0,2.5,0,-0.00274133053608,-0.00496252533048,0.00566935166717,0.0229343120009,1,0,2.5,0,-0.00274133053608,-0.00496252533048,0.00566935166717,0.0229343120009,1,0,2.5,0,1,-0.00274133053608,-0.00496252533048,0.00566935166717,0.0229343120009,1,0,2.5,0,-0.00274133053608,-0.00496252533048,0.00566935166717,0.0229343120009,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00274133053608,-0.00496252533048,0.00566935166717,0.0229343120009,1,0,2.5,0,1105,1
stats,1106,-0.00273241428658,-0.00495805870742,0.00566113367677,0.022906973958,1,0,2.5,0,-0.00273241428658,-0.00495805870742,0.00566113367677,0.022906973958,1,0,2.5,0,-0.00273241428658,-0.00495805870742,0.00566113367677,0.022906973958,1,0,2.5,0,-0.00273241428658,-0.00495805870742,0.00566113367677,0.022906973958,1,0,2.5,0,1,-0.00273241428658,-0.00495805870742,0.00566113367677,0.022906973958,1,0,2.5,0,-0.00273241428658,-0.00495805870742,0.00566113367677,0.022906973958,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00273241428658,-0.00495805870742,0.00566113367677,0.022906973958,1,0,2.5,0,1106,1
stats,1107,-0.00272357580252,-0.00495356321335,0.0056529333815,0.0228797271848,1,0,2.5,0,-0.00272357580252,-0.00495356321335,0.0056529333815,0.0228797271848,1,0,2.5,0,-0.00272357580252,-0.00495356321335,0.0056529333815,0.0228797271848,1,0,2.5,0,-0.00272357580252,-0.00495356321335,0.0056529333815,0.0228797271848,1,0,2.5,0,1,-0.00272357580252,-0.00495356321335,0.0056529333815,0.0228797271848,1,0,2.5,0,-0.00272357580252,-0.00495356321335,0.0056529333815,0.0228797271848,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00272357580252,-0.00495356321335,0.0056529333815,0.0228797271848,1,0,2.5,0,1107,1
stats,1108,-0.00271481485106,-0.00494920648634,0.005644896999,0.0228525903076,1,0,2.5,0,-0.00271481485106,-0.00494920648634,0.005644896999,0.0228525903076,1,0,2.5,0,-0.00271481485106,-0.00494920648634,0.005644896999,0.0228525903076,1,0,2.5,0,-0.00271481485106,-0.00494920648634,0.005644896999,0.0228525903076,1,0,2.5,0,1,-0.00271481485106,-0.00494920648634,0.005644896999,0.0228525903076,1,0,2.5,0,-0.00271481485106,-0.00494920648634,0.005644896999,0.0228525903076,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00271481485106,-0.00494920648634,0.005644896999,0.0228525903076,1,0,2.5,0,1108,1
stats,1109,-0.00270612374879,-0.0049448623322,0.00563691137359,0.022825550288,1,0,2.5,0,-0.00270612374879,-0.0049448623322,0.00563691137359,0.022825550288,1,0,2.5,0,-0.00270612374879,-0.0049448623322,0.00563691137359,0.022825550288,1,0,2.5,0,-0.00270612374879,-0.0049448623322,0.00563691137359,0.022825550288,1,0,2.5,0,1,-0.00270612374879,-0.0049448623322,0.00563691137359,0.022825550288,1,0,2.5,0,-0.00270612374879,-0.0049448623322,0.00563691137359,0.022825550288,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00270612374879,-0.0049448623322,0.00563691137359,0.022825550288,1,0,2.5,0,1109,1
stats,1110,-0.00269750040025,-0.00494054658338,0.00562898814678,0.0227986052632,1,0,2.5,0,-0.00269750040025,-0.00494054658338,0.00562898814678,0.0227986052632,1,0,2.5,0,-0.00269750040025,-0.00494054658338,0.00562898814678,0.0227986052632,1,0,2.5,0,-0.00269750040025,-0.00494054658338,0.00562898814678,0.0227986052632,1,0,2.5,0,1,-0.00269750040025,-0.00494054658338,0.00562898814678,0.0227986052632,1,0,2.5,0,-0.00269750040025,-0.00494054658338,0.00562898814678,0.0227986052632,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00269750040025,-0.00494054658338,0.00562898814678,0.0227986052632,1,0,2.5,0,1110,1
stats,1111,-0.00268893735483,-0.00493612233549,0.00562100438401,0.0227717403322,1,0,2.5,0,-0.00268893735483,-0.00493612233549,0.00562100438401,0.0227717403322,1,0,2.5,0,-0.00268893735483,-0.00493612233549,0.00562100438401,0.0227717403322,1,0,2.5,0,-0.00268893735483,-0.00493612233549,0.00562100438401,0.0227717403322,1,0,2.5,0,1,-0.00268893735483,-0.00493612233549,0.00562100438401,0.0227717403322,1,0,2.5,0,-0.00268893735483,-0.00493612233549,0.00562100438401,0.0227717403322,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00268893735483,-0.00493612233549,0.00562100438401,0.0227717403322,1,0,2.5,0,1111,1
stats,1112,-0.00268046045676,-0.00493176281452,0.00561312306672,0.0227449722588,1,0,2.5,0,-0.00268046045676,-0.00493176281452,0.00561312306672,0.0227449722588,1,0,2.5,0,-0.00268046045676,-0.00493176281452,0.00561312306672,0.0227449722588,1,0,2.5,0,-0.00268046045676,-0.00493176281452,0.00561312306672,0.0227449722588,1,0,2.5,0,1,-0.00268046045676,-0.00493176281452,0.00561312306672,0.0227449722588,1,0,2.5,0,-0.00268046045676,-0.00493176281452,0.00561312306672,0.0227449722588,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00268046045676,-0.00493176281452,0.00561312306672,0.0227449722588,1,0,2.5,0,1112,1
stats,1113,-0.00267206062563,-0.00492744753137,0.00560532324016,0.0227182991803,1,0,2.5,0,-0.00267206062563,-0.00492744753137,0.00560532324016,0.0227182991803,1,0,2.5,0,-0.00267206062563,-0.00492744753137,0.00560532324016,0.0227182991803,1,0,2.5,0,-0.00267206062563,-0.00492744753137,0.00560532324016,0.0227182991803,1,0,2.5,0,1,-0.00267206062563,-0.00492744753137,0.00560532324016,0.0227182991803,1,0,2.5,0,-0.00267206062563,-0.00492744753137,0.00560532324016,0.0227182991803,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00267206062563,-0.00492744753137,0.00560532324016,0.0227182991803,1,0,2.5,0,1113,1
stats,1114,-0.00266372808255,-0.0049230880104,0.00559752108529,0.0226917099208,1,0,2.5,0,-0.00266372808255,-0.0049230880104,0.00559752108529,0.0226917099208,1,0,2.5,0,-0.00266372808255,-0.0049230880104,0.00559752108529,0.0226917099208,1,0,2.5,0,-0.00266372808255,-0.0049230880104,0.00559752108529,0.0226917099208,1,0,2.5,0,1,-0.00266372808255,-0.0049230880104,0.00559752108529,0.0226917099208,1,0,2.5,0,-0.00266372808255,-0.0049230880104,0.00559752108529,0.0226917099208,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00266372808255,-0.0049230880104,0.00559752108529,0.0226917099208,1,0,2.5,0,1114,1
stats,1115,-0.00265547912568,-0.0049187829718,0.00558981159702,0.0226652175188,1,0,2.5,0,-0.00265547912568,-0.0049187829718,0.00558981159702,0.0226652175188,1,0,2.5,0,-0.00265547912568,-0.0049187829718,0.00558981159702,0.0226652175188,1,0,2.5,0,-0.00265547912568,-0.0049187829718,0.00558981159702,0.0226652175188,1,0,2.5,0,1,-0.00265547912568,-0.0049187829718,0.00558981159702,0.0226652175188,1,0,2.5,0,-0.00265547912568,-0.0049187829718,0.00558981159702,0.0226652175188,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00265547912568,-0.0049187829718,0.00558981159702,0.0226652175188,1,0,2.5,0,1115,1
stats,1116,-0.00264729047194,-0.00491451332346,0.00558216683567,0.0226388182491,1,0,2.5,0,-0.00264729047194,-0.00491451332346,0.00558216683567,0.0226388182491,1,0,2.5,0,-0.00264729047194,-0.00491451332346,0.00558216683567,0.0226388182491,1,0,2.5,0,-0.00264729047194,-0.00491451332346,0.00558216683567,0.0226388182491,1,0,2.5,0,1,-0.00264729047194,-0.00491451332346,0.00558216683567,0.0226388182491,1,0,2.5,0,-0.00264729047194,-0.00491451332346,0.00558216683567,0.0226388182491,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00264729047194,-0.00491451332346,0.00558216683567,0.0226388182491,1,0,2.5,0,1116,1
stats,1117,-0.00263916351832,-0.00491020362824,0.00557452114299,0.0226125009358,1,0,2.5,0,-0.00263916351832,-0.00491020362824,0.00557452114299,0.0226125009358,1,0,2.5,0,-0.00263916351832,-0.00491020362824,0.00557452114299,0.0226125009358,1,0,2.5,0,-0.00263916351832,-0.00491020362824,0.00557452114299,0.0226125009358,1,0,2.5,0,1,-0.00263916351832,-0.00491020362824,0.00557452114299,0.0226125009358,1,0,2.5,0,-0.00263916351832,-0.00491020362824,0.00557452114299,0.0226125009358,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00263916351832,-0.00491020362824,0.00557452114299,0.0226125009358,1,0,2.5,0,1117,1
stats,1118,-0.00263112410903,-0.00490598054603,0.00556699745357,0.02258628048,1,0,2.5,0,-0.00263112410903,-0.00490598054603,0.00556699745357,0.02258628048,1,0,2.5,0,-0.00263112410903,-0.00490598054603,0.00556699745357,0.02258628048,1,0,2.5,0,-0.00263112410903,-0.00490598054603,0.00556699745357,0.02258628048,1,0,2.5,0,1,-0.00263112410903,-0.00490598054603,0.00556699745357,0.02258628048,1,0,2.5,0,-0.00263112410903,-0.00490598054603,0.00556699745357,0.02258628048,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00263112410903,-0.00490598054603,0.00556699745357,0.02258628048,1,0,2.5,0,1118,1
stats,1119,-0.00262314360589,-0.00490175466985,0.00555950356647,0.0225601475686,1,0,2.5,0,-0.00262314360589,-0.00490175466985,0.00555950356647,0.0225601475686,1,0,2.5,0,-0.00262314360589,-0.00490175466985,0.00555950356647,0.0225601475686,1,0,2.5,0,-0.00262314360589,-0.00490175466985,0.00555950356647,0.0225601475686,1,0,2.5,0,1,-0.00262314360589,-0.00490175466985,0.00555950356647,0.0225601475686,1,0,2.5,0,-0.00262314360589,-0.00490175466985,0.00555950356647,0.0225601475686,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00262314360589,-0.00490175466985,0.00555950356647,0.0225601475686,1,0,2.5,0,1119,1
stats,1120,-0.00261522363871,-0.0048975655809,0.00555207580328,0.0225341040641,1,0,2.5,0,-0.00261522363871,-0.0048975655809,0.00555207580328,0.0225341040641,1,0,2.5,0,-0.00261522363871,-0.0048975655809,0.00555207580328,0.0225341040641,1,0,2.5,0,-0.00261522363871,-0.0048975655809,0.00555207580328,0.0225341040641,1,0,2.5,0,1,-0.00261522363871,-0.0048975655809,0.00555207580328,0.0225341040641,1,0,2.5,0,-0.00261522363871,-0.0048975655809,0.00555207580328,0.0225341040641,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00261522363871,-0.0048975655809,0.00555207580328,0.0225341040641,1,0,2.5,0,1120,1
stats,1121,-0.00260737654753,-0.00489339325577,0.00554470112547,0.0225081462413,1,0,2.5,0,-0.00260737654753,-0.00489339325577,0.00554470112547,0.0225081462413,1,0,2.5,0,-0.00260737654753,-0.00489339325577,0.00554470112547,0.0225081462413,1,0,2.5,0,-0.00260737654753,-0.00489339325577,0.00554470112547,0.0225081462413,1,0,2.5,0,1,-0.00260737654753,-0.00489339325577,0.00554470112547,0.0225081462413,1,0,2.5,0,-0.00260737654753,-0.00489339325577,0.00554470112547,0.0225081462413,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00260737654753,-0.00489339325577,0.00554470112547,0.0225081462413,1,0,2.5,0,1121,1
stats,1122,-0.00259956601076,-0.00488928565755,0.00553740514442,0.0224822852761,1,0,2.5,0,-0.00259956601076,-0.00488928565755,0.00553740514442,0.0224822852761,1,0,2.5,0,-0.00259956601076,-0.00488928565755,0.00553740514442,0.0224822852761,1,0,2.5,0,-0.00259956601076,-0.00488928565755,0.00553740514442,0.0224822852761,1,0,2.5,0,1,-0.00259956601076,-0.00488928565755,0.00553740514442,0.0224822852761,1,0,2.5,0,-0.00259956601076,-0.00488928565755,0.00553740514442,0.0224822852761,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00259956601076,-0.00488928565755,0.00553740514442,0.0224822852761,1,0,2.5,0,1122,1
stats,1123,-0.00259184092283,-0.00488514592871,0.00553012546152,0.0224565006793,1,0,2.5,0,-0.00259184092283,-0.00488514592871,0.00553012546152,0.0224565006793,1,0,2.5,0,-0.00259184092283,-0.00488514592871,0.00553012546152,0.0224565006793,1,0,2.5,0,-0.00259184092283,-0.00488514592871,0.00553012546152,0.0224565006793,1,0,2.5,0,1,-0.00259184092283,-0.00488514592871,0.00553012546152,0.0224565006793,1,0,2.5,0,-0.00259184092283,-0.00488514592871,0.00553012546152,0.0224565006793,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00259184092283,-0.00488514592871,0.00553012546152,0.0224565006793,1,0,2.5,0,1123,1
stats,1124,-0.00258415960707,-0.00488102482632,0.00552288722247,0.0224308017641,1,0,2.5,0,-0.00258415960707,-0.00488102482632,0.00552288722247,0.0224308017641,1,0,2.5,0,-0.00258415960707,-0.00488102482632,0.00552288722247,0.0224308017641,1,0,2.5,0,-0.00258415960707,-0.00488102482632,0.00552288722247,0.0224308017641,1,0,2.5,0,1,-0.00258415960707,-0.00488102482632,0.00552288722247,0.0224308017641,1,0,2.5,0,-0.00258415960707,-0.00488102482632,0.00552288722247,0.0224308017641,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00258415960707,-0.00488102482632,0.00552288722247,0.0224308017641,1,0,2.5,0,1124,1
stats,1125,-0.00257653696463,-0.00487690744922,0.00551568390802,0.0224051848054,1,0,2.5,0,-0.00257653696463,-0.00487690744922,0.00551568390802,0.0224051848054,1,0,2.5,0,-0.00257653696463,-0.00487690744922,0.00551568390802,0.0224051848054,1,0,2.5,0,-0.00257653696463,-0.00487690744922,0.00551568390802,0.0224051848054,1,0,2.5,0,1,-0.00257653696463,-0.00487690744922,0.00551568390802,0.0224051848054,1,0,2.5,0,-0.00257653696463,-0.00487690744922,0.00551568390802,0.0224051848054,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00257653696463,-0.00487690744922,0.00551568390802,0.0224051848054,1,0,2.5,0,1125,1
stats,1126,-0.00256899790838,-0.00487275561318,0.00550849316642,0.0223796423525,1,0,2.5,0,-0.00256899790838,-0.00487275561318,0.00550849316642,0.0223796423525,1,0,2.5,0,-0.00256899790838,-0.00487275561318,0.00550849316642,0.0223796423525,1,0,2.5,0,-0.00256899790838,-0.00487275561318,0.00550849316642,0.0223796423525,1,0,2.5,0,1,-0.00256899790838,-0.00487275561318,0.00550849316642,0.0223796423525,1,0,2.5,0,-0.00256899790838,-0.00487275561318,0.00550849316642,0.0223796423525,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00256899790838,-0.00487275561318,0.00550849316642,0.0223796423525,1,0,2.5,0,1126,1
stats,1127,-0.00256149307825,-0.00486862892285,0.0055013448,0.0223541874439,1,0,2.5,0,-0.00256149307825,-0.00486862892285,0.0055013448,0.0223541874439,1,0,2.5,0,-0.00256149307825,-0.00486862892285,0.0055013448,0.0223541874439,1,0,2.5,0,-0.00256149307825,-0.00486862892285,0.0055013448,0.0223541874439,1,0,2.5,0,1,-0.00256149307825,-0.00486862892285,0.0055013448,0.0223541874439,1,0,2.5,0,-0.00256149307825,-0.00486862892285,0.0055013448,0.0223541874439,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00256149307825,-0.00486862892285,0.0055013448,0.0223541874439,1,0,2.5,0,1127,1
stats,1128,-0.0025540413335,-0.00486451154575,0.00549423322082,0.022328812629,1,0,2.5,0,-0.0025540413335,-0.00486451154575,0.00549423322082,0.022328812629,1,0,2.5,0,-0.0025540413335,-0.00486451154575,0.00549423322082,0.022328812629,1,0,2.5,0,-0.0025540413335,-0.00486451154575,0.00549423322082,0.022328812629,1,0,2.5,0,1,-0.0025540413335,-0.00486451154575,0.00549423322082,0.022328812629,1,0,2.5,0,-0.0025540413335,-0.00486451154575,0.00549423322082,0.022328812629,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0025540413335,-0.00486451154575,0.00549423322082,0.022328812629,1,0,2.5,0,1128,1
stats,1129,-0.00254663149826,-0.00486040255055,0.00548715284094,0.0223035197705,1,0,2.5,0,-0.00254663149826,-0.00486040255055,0.00548715284094,0.0223035197705,1,0,2.5,0,-0.00254663149826,-0.00486040255055,0.00548715284094,0.0223035197705,1,0,2.5,0,-0.00254663149826,-0.00486040255055,0.00548715284094,0.0223035197705,1,0,2.5,0,1,-0.00254663149826,-0.00486040255055,0.00548715284094,0.0223035197705,1,0,2.5,0,-0.00254663149826,-0.00486040255055,0.00548715284094,0.0223035197705,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00254663149826,-0.00486040255055,0.00548715284094,0.0223035197705,1,0,2.5,0,1129,1
stats,1130,-0.00253925449215,-0.00485631776974,0.0054801129736,0.0222783107311,1,0,2.5,0,-0.00253925449215,-0.00485631776974,0.0054801129736,0.0222783107311,1,0,2.5,0,-0.00253925449215,-0.00485631776974,0.0054801129736,0.0222783107311,1,0,2.5,0,-0.00253925449215,-0.00485631776974,0.0054801129736,0.0222783107311,1,0,2.5,0,1,-0.00253925449215,-0.00485631776974,0.0054801129736,0.0222783107311,1,0,2.5,0,-0.00253925449215,-0.00485631776974,0.0054801129736,0.0222783107311,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00253925449215,-0.00485631776974,0.0054801129736,0.0222783107311,1,0,2.5,0,1130,1
stats,1131,-0.00253191287629,-0.00485221436247,0.00547307636589,0.0222531780601,1,0,2.5,0,-0.00253191287629,-0.00485221436247,0.00547307636589,0.0222531780601,1,0,2.5,0,-0.00253191287629,-0.00485221436247,0.00547307636589,0.0222531780601,1,0,2.5,0,-0.00253191287629,-0.00485221436247,0.00547307636589,0.0222531780601,1,0,2.5,0,1,-0.00253191287629,-0.00485221436247,0.00547307636589,0.0222531780601,1,0,2.5,0,-0.00253191287629,-0.00485221436247,0.00547307636589,0.0222531780601,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00253191287629,-0.00485221436247,0.00547307636589,0.0222531780601,1,0,2.5,0,1131,1
stats,1132,-0.00252461130731,-0.00484811840579,0.0054660695605,0.0222281236202,1,0,2.5,0,-0.00252461130731,-0.00484811840579,0.0054660695605,0.0222281236202,1,0,2.5,0,-0.00252461130731,-0.00484811840579,0.0054660695605,0.0222281236202,1,0,2.5,0,-0.00252461130731,-0.00484811840579,0.0054660695605,0.0222281236202,1,0,2.5,0,1,-0.00252461130731,-0.00484811840579,0.0054660695605,0.0222281236202,1,0,2.5,0,-0.00252461130731,-0.00484811840579,0.0054660695605,0.0222281236202,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00252461130731,-0.00484811840579,0.0054660695605,0.0222281236202,1,0,2.5,0,1132,1
stats,1133,-0.00251734117046,-0.00484400196001,0.00545906228945,0.0222031455487,1,0,2.5,0,-0.00251734117046,-0.00484400196001,0.00545906228945,0.0222031455487,1,0,2.5,0,-0.00251734117046,-0.00484400196001,0.00545906228945,0.0222031455487,1,0,2.5,0,-0.00251734117046,-0.00484400196001,0.00545906228945,0.0222031455487,1,0,2.5,0,1,-0.00251734117046,-0.00484400196001,0.00545906228945,0.0222031455487,1,0,2.5,0,-0.00251734117046,-0.00484400196001,0.00545906228945,0.0222031455487,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00251734117046,-0.00484400196001,0.00545906228945,0.0222031455487,1,0,2.5,0,1133,1
stats,1134,-0.00251010875218,-0.00483987340704,0.0054520657286,0.0221782419831,1,0,2.5,0,-0.00251010875218,-0.00483987340704,0.0054520657286,0.0221782419831,1,0,2.5,0,-0.00251010875218,-0.00483987340704,0.0054520657286,0.0221782419831,1,0,2.5,0,-0.00251010875218,-0.00483987340704,0.0054520657286,0.0221782419831,1,0,2.5,0,1,-0.00251010875218,-0.00483987340704,0.0054520657286,0.0221782419831,1,0,2.5,0,-0.00251010875218,-0.00483987340704,0.0054520657286,0.0221782419831,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00251010875218,-0.00483987340704,0.0054520657286,0.0221782419831,1,0,2.5,0,1134,1
stats,1135,-0.00250297109596,-0.00483567174524,0.00544505147263,0.0221534017473,1,0,2.5,0,-0.00250297109596,-0.00483567174524,0.00544505147263,0.0221534017473,1,0,2.5,0,-0.00250297109596,-0.00483567174524,0.00544505147263,0.0221534017473,1,0,2.5,0,-0.00250297109596,-0.00483567174524,0.00544505147263,0.0221534017473,1,0,2.5,0,1,-0.00250297109596,-0.00483567174524,0.00544505147263,0.0221534017473,1,0,2.5,0,-0.00250297109596,-0.00483567174524,0.00544505147263,0.0221534017473,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00250297109596,-0.00483567174524,0.00544505147263,0.0221534017473,1,0,2.5,0,1135,1
stats,1136,-0.00249581108801,-0.00483151245862,0.00543806841597,0.0221286471933,1,0,2.5,0,-0.00249581108801,-0.00483151245862,0.00543806841597,0.0221286471933,1,0,2.5,0,-0.00249581108801,-0.00483151245862,0.00543806841597,0.0221286471933,1,0,2.5,0,-0.00249581108801,-0.00483151245862,0.00543806841597,0.0221286471933,1,0,2.5,0,1,-0.00249581108801,-0.00483151245862,0.00543806841597,0.0221286471933,1,0,2.5,0,-0.00249581108801,-0.00483151245862,0.00543806841597,0.0221286471933,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00249581108801,-0.00483151245862,0.00543806841597,0.0221286471933,1,0,2.5,0,1136,1
stats,1137,-0.00248872698285,-0.00482732383534,0.0054310974665,0.0221039615571,1,0,2.5,0,-0.00248872698285,-0.00482732383534,0.0054310974665,0.0221039615571,1,0,2.5,0,-0.00248872698285,-0.00482732383534,0.0054310974665,0.0221039615571,1,0,2.5,0,-0.00248872698285,-0.00482732383534,0.0054310974665,0.0221039615571,1,0,2.5,0,1,-0.00248872698285,-0.00482732383534,0.0054310974665,0.0221039615571,1,0,2.5,0,-0.00248872698285,-0.00482732383534,0.0054310974665,0.0221039615571,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00248872698285,-0.00482732383534,0.0054310974665,0.0221039615571,1,0,2.5,0,1137,1
stats,1138,-0.00248168618418,-0.00482315570116,0.00542416796088,0.0220793541521,1,0,2.5,0,-0.00248168618418,-0.00482315570116,0.00542416796088,0.0220793541521,1,0,2.5,0,-0.00248168618418,-0.00482315570116,0.00542416796088,0.0220793541521,1,0,2.5,0,-0.00248168618418,-0.00482315570116,0.00542416796088,0.0220793541521,1,0,2.5,0,1,-0.00248168618418,-0.00482315570116,0.00542416796088,0.0220793541521,1,0,2.5,0,-0.00248168618418,-0.00482315570116,0.00542416796088,0.0220793541521,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00248168618418,-0.00482315570116,0.00542416796088,0.0220793541521,1,0,2.5,0,1138,1
stats,1139,-0.00247463118285,-0.00481905741617,0.00541729759425,0.0220548342913,1,0,2.5,0,-0.00247463118285,-0.00481905741617,0.00541729759425,0.0220548342913,1,0,2.5,0,-0.00247463118285,-0.00481905741617,0.00541729759425,0.0220548342913,1,0,2.5,0,-0.00247463118285,-0.00481905741617,0.00541729759425,0.0220548342913,1,0,2.5,0,1,-0.00247463118285,-0.00481905741617,0.00541729759425,0.0220548342913,1,0,2.5,0,-0.00247463118285,-0.00481905741617,0.00541729759425,0.0220548342913,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00247463118285,-0.00481905741617,0.00541729759425,0.0220548342913,1,0,2.5,0,1139,1
stats,1140,-0.00246763089672,-0.00481496378779,0.00541046028957,0.0220303870738,1,0,2.5,0,-0.00246763089672,-0.00481496378779,0.00541046028957,0.0220303870738,1,0,2.5,0,-0.00246763089672,-0.00481496378779,0.00541046028957,0.0220303870738,1,0,2.5,0,-0.00246763089672,-0.00481496378779,0.00541046028957,0.0220303870738,1,0,2.5,0,1,-0.00246763089672,-0.00481496378779,0.00541046028957,0.0220303870738,1,0,2.5,0,-0.00246763089672,-0.00481496378779,0.00541046028957,0.0220303870738,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00246763089672,-0.00481496378779,0.00541046028957,0.0220303870738,1,0,2.5,0,1140,1
stats,1141,-0.00246068439446,-0.00481089996174,0.0054036770016,0.0220060180873,1,0,2.5,0,-0.00246068439446,-0.00481089996174,0.0054036770016,0.0220060180873,1,0,2.5,0,-0.00246068439446,-0.00481089996174,0.0054036770016,0.0220060180873,1,0,2.5,0,-0.00246068439446,-0.00481089996174,0.0054036770016,0.0220060180873,1,0,2.5,0,1,-0.00246068439446,-0.00481089996174,0.0054036770016,0.0220060180873,1,0,2.5,0,-0.00246068439446,-0.00481089996174,0.0054036770016,0.0220060180873,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00246068439446,-0.00481089996174,0.0054036770016,0.0220060180873,1,0,2.5,0,1141,1
stats,1142,-0.00245382590219,-0.00480681564659,0.00539691932499,0.021981716156,1,0,2.5,0,-0.00245382590219,-0.00480681564659,0.00539691932499,0.021981716156,1,0,2.5,0,-0.00245382590219,-0.00480681564659,0.00539691932499,0.021981716156,1,0,2.5,0,-0.00245382590219,-0.00480681564659,0.00539691932499,0.021981716156,1,0,2.5,0,1,-0.00245382590219,-0.00480681564659,0.00539691932499,0.021981716156,1,0,2.5,0,-0.00245382590219,-0.00480681564659,0.00539691932499,0.021981716156,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00245382590219,-0.00480681564659,0.00539691932499,0.021981716156,1,0,2.5,0,1142,1
stats,1143,-0.00244699255563,-0.00480277603492,0.00539021613076,0.0219574943185,1,0,2.5,0,-0.00244699255563,-0.00480277603492,0.00539021613076,0.0219574943185,1,0,2.5,0,-0.00244699255563,-0.00480277603492,0.00539021613076,0.0219574943185,1,0,2.5,0,-0.00244699255563,-0.00480277603492,0.00539021613076,0.0219574943185,1,0,2.5,0,1,-0.00244699255563,-0.00480277603492,0.00539021613076,0.0219574943185,1,0,2.5,0,-0.00244699255563,-0.00480277603492,0.00539021613076,0.0219574943185,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00244699255563,-0.00480277603492,0.00539021613076,0.0219574943185,1,0,2.5,0,1143,1
stats,1144,-0.00244013220072,-0.0047988682054,0.00538362143561,0.0219333712012,1,0,2.5,0,-0.00244013220072,-0.0047988682054,0.00538362143561,0.0219333712012,1,0,2.5,0,-0.00244013220072,-0.0047988682054,0.00538362143561,0.0219333712012,1,0,2.5,0,-0.00244013220072,-0.0047988682054,0.00538362143561,0.0219333712012,1,0,2.5,0,1,-0.00244013220072,-0.0047988682054,0.00538362143561,0.0219333712012,1,0,2.5,0,-0.00244013220072,-0.0047988682054,0.00538362143561,0.0219333712012,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00244013220072,-0.0047988682054,0.00538362143561,0.0219333712012,1,0,2.5,0,1144,1
stats,1145,-0.00243336427957,-0.00479494826868,0.00537706166506,0.0219093151391,1,0,2.5,0,-0.00243336427957,-0.00479494826868,0.00537706166506,0.0219093151391,1,0,2.5,0,-0.00243336427957,-0.00479494826868,0.00537706166506,0.0219093151391,1,0,2.5,0,-0.00243336427957,-0.00479494826868,0.00537706166506,0.0219093151391,1,0,2.5,0,1,-0.00243336427957,-0.00479494826868,0.00537706166506,0.0219093151391,1,0,2.5,0,-0.00243336427957,-0.00479494826868,0.00537706166506,0.0219093151391,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00243336427957,-0.00479494826868,0.00537706166506,0.0219093151391,1,0,2.5,0,1145,1
stats,1146,-0.00242663081735,-0.00479108281434,0.00537056894973,0.0218853391707,1,0,2.5,0,-0.00242663081735,-0.00479108281434,0.00537056894973,0.0218853391707,1,0,2.5,0,-0.00242663081735,-0.00479108281434,0.00537056894973,0.0218853391707,1,0,2.5,0,-0.00242663081735,-0.00479108281434,0.00537056894973,0.0218853391707,1,0,2.5,0,1,-0.00242663081735,-0.00479108281434,0.00537056894973,0.0218853391707,1,0,2.5,0,-0.00242663081735,-0.00479108281434,0.00537056894973,0.0218853391707,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00242663081735,-0.00479108281434,0.00537056894973,0.0218853391707,1,0,2.5,0,1146,1
stats,1147,-0.00241991551593,-0.00478727091104,0.00536413583905,0.0218614451587,1,0,2.5,0,-0.00241991551593,-0.00478727091104,0.00536413583905,0.0218614451587,1,0,2.5,0,-0.00241991551593,-0.00478727091104,0.00536413583905,0.0218614451587,1,0,2.5,0,-0.00241991551593,-0.00478727091104,0.00536413583905,0.0218614451587,1,0,2.5,0,1,-0.00241991551593,-0.00478727091104,0.00536413583905,0.0218614451587,1,0,2.5,0,-0.00241991551593,-0.00478727091104,0.00536413583905,0.0218614451587,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00241991551593,-0.00478727091104,0.00536413583905,0.0218614451587,1,0,2.5,0,1147,1
stats,1148,-0.0024132898543,-0.00478345248848,0.00535774091259,0.021837618202,1,0,2.5,0,-0.0024132898543,-0.00478345248848,0.00535774091259,0.021837618202,1,0,2.5,0,-0.0024132898543,-0.00478345248848,0.00535774091259,0.021837618202,1,0,2.5,0,-0.0024132898543,-0.00478345248848,0.00535774091259,0.021837618202,1,0,2.5,0,1,-0.0024132898543,-0.00478345248848,0.00535774091259,0.021837618202,1,0,2.5,0,-0.0024132898543,-0.00478345248848,0.00535774091259,0.021837618202,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0024132898543,-0.00478345248848,0.00535774091259,0.021837618202,1,0,2.5,0,1148,1
stats,1149,-0.00240668421611,-0.00477968342602,0.00535140186548,0.0218138732016,1,0,2.5,0,-0.00240668421611,-0.00477968342602,0.00535140186548,0.0218138732016,1,0,2.5,0,-0.00240668421611,-0.00477968342602,0.00535140186548,0.0218138732016,1,0,2.5,0,-0.00240668421611,-0.00477968342602,0.00535140186548,0.0218138732016,1,0,2.5,0,1,-0.00240668421611,-0.00477968342602,0.00535140186548,0.0218138732016,1,0,2.5,0,-0.00240668421611,-0.00477968342602,0.00535140186548,0.0218138732016,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00240668421611,-0.00477968342602,0.00535140186548,0.0218138732016,1,0,2.5,0,1149,1
stats,1150,-0.00240008835681,-0.00477597862482,0.00534512847662,0.0217902120203,1,0,2.5,0,-0.00240008835681,-0.00477597862482,0.00534512847662,0.0217902120203,1,0,2.5,0,-0.00240008835681,-0.00477597862482,0.00534512847662,0.0217902120203,1,0,2.5,0,-0.00240008835681,-0.00477597862482,0.00534512847662,0.0217902120203,1,0,2.5,0,1,-0.00240008835681,-0.00477597862482,0.00534512847662,0.0217902120203,1,0,2.5,0,-0.00240008835681,-0.00477597862482,0.00534512847662,0.0217902120203,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00240008835681,-0.00477597862482,0.00534512847662,0.0217902120203,1,0,2.5,0,1150,1
stats,1151,-0.00239356025122,-0.00477226497605,0.00533888023347,0.0217666178942,1,0,2.5,0,-0.00239356025122,-0.00477226497605,0.00533888023347,0.0217666178942,1,0,2.5,0,-0.00239356025122,-0.00477226497605,0.00533888023347,0.0217666178942,1,0,2.5,0,-0.00239356025122,-0.00477226497605,0.00533888023347,0.0217666178942,1,0,2.5,0,1,-0.00239356025122,-0.00477226497605,0.00533888023347,0.0217666178942,1,0,2.5,0,-0.00239356025122,-0.00477226497605,0.00533888023347,0.0217666178942,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00239356025122,-0.00477226497605,0.00533888023347,0.0217666178942,1,0,2.5,0,1151,1
stats,1152,-0.00238707335666,-0.00476861093193,0.00533270742744,0.0217431019992,1,0,2.5,0,-0.00238707335666,-0.00476861093193,0.00533270742744,0.0217431019992,1,0,2.5,0,-0.00238707335666,-0.00476861093193,0.00533270742744,0.0217431019992,1,0,2.5,0,-0.00238707335666,-0.00476861093193,0.00533270742744,0.0217431019992,1,0,2.5,0,1,-0.00238707335666,-0.00476861093193,0.00533270742744,0.0217431019992,1,0,2.5,0,-0.00238707335666,-0.00476861093193,0.00533270742744,0.0217431019992,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00238707335666,-0.00476861093193,0.00533270742744,0.0217431019992,1,0,2.5,0,1152,1
stats,1153,-0.00238057808019,-0.00476501276717,0.00532658398151,0.0217196699232,1,0,2.5,0,-0.00238057808019,-0.00476501276717,0.00532658398151,0.0217196699232,1,0,2.5,0,-0.00238057808019,-0.00476501276717,0.00532658398151,0.0217196699232,1,0,2.5,0,-0.00238057808019,-0.00476501276717,0.00532658398151,0.0217196699232,1,0,2.5,0,1,-0.00238057808019,-0.00476501276717,0.00532658398151,0.0217196699232,1,0,2.5,0,-0.00238057808019,-0.00476501276717,0.00532658398151,0.0217196699232,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00238057808019,-0.00476501276717,0.00532658398151,0.0217196699232,1,0,2.5,0,1153,1
stats,1154,-0.00237417267635,-0.00476140715182,0.00532049732283,0.0216963030398,1,0,2.5,0,-0.00237417267635,-0.00476140715182,0.00532049732283,0.0216963030398,1,0,2.5,0,-0.00237417267635,-0.00476140715182,0.00532049732283,0.0216963030398,1,0,2.5,0,-0.00237417267635,-0.00476140715182,0.00532049732283,0.0216963030398,1,0,2.5,0,1,-0.00237417267635,-0.00476140715182,0.00532049732283,0.0216963030398,1,0,2.5,0,-0.00237417267635,-0.00476140715182,0.00532049732283,0.0216963030398,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00237417267635,-0.00476140715182,0.00532049732283,0.0216963030398,1,0,2.5,0,1154,1
stats,1155,-0.00236777844839,-0.00475783087313,0.00531444512308,0.0216730106622,1,0,2.5,0,-0.00236777844839,-0.00475783087313,0.00531444512308,0.0216730106622,1,0,2.5,0,-0.00236777844839,-0.00475783087313,0.00531444512308,0.0216730106622,1,0,2.5,0,-0.00236777844839,-0.00475783087313,0.00531444512308,0.0216730106622,1,0,2.5,0,1,-0.00236777844839,-0.00475783087313,0.00531444512308,0.0216730106622,1,0,2.5,0,-0.00236777844839,-0.00475783087313,0.00531444512308,0.0216730106622,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00236777844839,-0.00475783087313,0.00531444512308,0.0216730106622,1,0,2.5,0,1155,1
stats,1156,-0.00236137863249,-0.00475431792438,0.00530845066532,0.0216498021036,1,0,2.5,0,-0.00236137863249,-0.00475431792438,0.00530845066532,0.0216498021036,1,0,2.5,0,-0.00236137863249,-0.00475431792438,0.00530845066532,0.0216498021036,1,0,2.5,0,-0.00236137863249,-0.00475431792438,0.00530845066532,0.0216498021036,1,0,2.5,0,1,-0.00236137863249,-0.00475431792438,0.00530845066532,0.0216498021036,1,0,2.5,0,-0.00236137863249,-0.00475431792438,0.00530845066532,0.0216498021036,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00236137863249,-0.00475431792438,0.00530845066532,0.0216498021036,1,0,2.5,0,1156,1
stats,1157,-0.00235506589524,-0.00475080870092,0.00530250137672,0.021626656875,1,0,2.5,0,-0.00235506589524,-0.00475080870092,0.00530250137672,0.021626656875,1,0,2.5,0,-0.00235506589524,-0.00475080870092,0.00530250137672,0.021626656875,1,0,2.5,0,-0.00235506589524,-0.00475080870092,0.00530250137672,0.021626656875,1,0,2.5,0,1,-0.00235506589524,-0.00475080870092,0.00530250137672,0.021626656875,1,0,2.5,0,-0.00235506589524,-0.00475080870092,0.00530250137672,0.021626656875,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00235506589524,-0.00475080870092,0.00530250137672,0.021626656875,1,0,2.5,0,1157,1
stats,1158,-0.00234880461358,-0.00474729761481,0.00529657583684,0.0216035805643,1,0,2.5,0,-0.00234880461358,-0.00474729761481,0.00529657583684,0.0216035805643,1,0,2.5,0,-0.00234880461358,-0.00474729761481,0.00529657583684,0.0216035805643,1,0,2.5,0,-0.00234880461358,-0.00474729761481,0.00529657583684,0.0216035805643,1,0,2.5,0,1,-0.00234880461358,-0.00474729761481,0.00529657583684,0.0216035805643,1,0,2.5,0,-0.00234880461358,-0.00474729761481,0.00529657583684,0.0216035805643,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00234880461358,-0.00474729761481,0.00529657583684,0.0216035805643,1,0,2.5,0,1158,1
stats,1159,-0.0023425614927,-0.00474381260574,0.00529068522155,0.0215805768967,1,0,2.5,0,-0.0023425614927,-0.00474381260574,0.00529068522155,0.0215805768967,1,0,2.5,0,-0.0023425614927,-0.00474381260574,0.00529068522155,0.0215805768967,1,0,2.5,0,-0.0023425614927,-0.00474381260574,0.00529068522155,0.0215805768967,1,0,2.5,0,1,-0.0023425614927,-0.00474381260574,0.00529068522155,0.0215805768967,1,0,2.5,0,-0.0023425614927,-0.00474381260574,0.00529068522155,0.0215805768967,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0023425614927,-0.00474381260574,0.00529068522155,0.0215805768967,1,0,2.5,0,1159,1
stats,1160,-0.0023363516666,-0.00474037975073,0.00528485933319,0.0215576477349,1,0,2.5,0,-0.0023363516666,-0.00474037975073,0.00528485933319,0.0215576477349,1,0,2.5,0,-0.0023363516666,-0.00474037975073,0.00528485933319,0.0215576477349,1,0,2.5,0,-0.0023363516666,-0.00474037975073,0.00528485933319,0.0215576477349,1,0,2.5,0,1,-0.0023363516666,-0.00474037975073,0.00528485933319,0.0215576477349,1,0,2.5,0,-0.0023363516666,-0.00474037975073,0.00528485933319,0.0215576477349,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0023363516666,-0.00474037975073,0.00528485933319,0.0215576477349,1,0,2.5,0,1160,1
stats,1161,-0.00233021448366,-0.00473693804815,0.00527906045318,0.021534781903,1,0,2.5,0,-0.00233021448366,-0.00473693804815,0.00527906045318,0.021534781903,1,0,2.5,0,-0.00233021448366,-0.00473693804815,0.00527906045318,0.021534781903,1,0,2.5,0,-0.00233021448366,-0.00473693804815,0.00527906045318,0.021534781903,1,0,2.5,0,1,-0.00233021448366,-0.00473693804815,0.00527906045318,0.021534781903,1,0,2.5,0,-0.00233021448366,-0.00473693804815,0.00527906045318,0.021534781903,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00233021448366,-0.00473693804815,0.00527906045318,0.021534781903,1,0,2.5,0,1161,1
stats,1162,-0.00232409732416,-0.00473351217806,0.00527328811586,0.0215119868517,1,0,2.5,0,-0.00232409732416,-0.00473351217806,0.00527328811586,0.0215119868517,1,0,2.5,0,-0.00232409732416,-0.00473351217806,0.00527328811586,0.0215119868517,1,0,2.5,0,-0.00232409732416,-0.00473351217806,0.00527328811586,0.0215119868517,1,0,2.5,0,1,-0.00232409732416,-0.00473351217806,0.00527328811586,0.0215119868517,1,0,2.5,0,-0.00232409732416,-0.00473351217806,0.00527328811586,0.0215119868517,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00232409732416,-0.00473351217806,0.00527328811586,0.0215119868517,1,0,2.5,0,1162,1
stats,1163,-0.00231799529865,-0.00473009655252,0.00526753393933,0.0214892625809,1,0,2.5,0,-0.00231799529865,-0.00473009655252,0.00526753393933,0.0214892625809,1,0,2.5,0,-0.00231799529865,-0.00473009655252,0.00526753393933,0.0214892625809,1,0,2.5,0,-0.00231799529865,-0.00473009655252,0.00526753393933,0.0214892625809,1,0,2.5,0,1,-0.00231799529865,-0.00473009655252,0.00526753393933,0.0214892625809,1,0,2.5,0,-0.00231799529865,-0.00473009655252,0.00526753393933,0.0214892625809,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00231799529865,-0.00473009655252,0.00526753393933,0.0214892625809,1,0,2.5,0,1163,1
stats,1164,-0.00231190677732,-0.00472671585158,0.005261820741,0.0214666109532,1,0,2.5,0,-0.00231190677732,-0.00472671585158,0.005261820741,0.0214666109532,1,0,2.5,0,-0.00231190677732,-0.00472671585158,0.005261820741,0.0214666109532,1,0,2.5,0,-0.00231190677732,-0.00472671585158,0.005261820741,0.0214666109532,1,0,2.5,0,1,-0.00231190677732,-0.00472671585158,0.005261820741,0.0214666109532,1,0,2.5,0,-0.00231190677732,-0.00472671585158,0.005261820741,0.0214666109532,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00231190677732,-0.00472671585158,0.005261820741,0.0214666109532,1,0,2.5,0,1164,1
stats,1165,-0.00230589462444,-0.00472334306687,0.00525615084916,0.0214440207928,1,0,2.5,0,-0.00230589462444,-0.00472334306687,0.00525615084916,0.0214440207928,1,0,2.5,0,-0.00230589462444,-0.00472334306687,0.00525615084916,0.0214440207928,1,0,2.5,0,-0.00230589462444,-0.00472334306687,0.00525615084916,0.0214440207928,1,0,2.5,0,1,-0.00230589462444,-0.00472334306687,0.00525615084916,0.0214440207928,1,0,2.5,0,-0.00230589462444,-0.00472334306687,0.00525615084916,0.0214440207928,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00230589462444,-0.00472334306687,0.00525615084916,0.0214440207928,1,0,2.5,0,1165,1
stats,1166,-0.00229991530068,-0.00471997773275,0.00525050470605,0.0214214958251,1,0,2.5,0,-0.00229991530068,-0.00471997773275,0.00525050470605,0.0214214958251,1,0,2.5,0,-0.00229991530068,-0.00471997773275,0.00525050470605,0.0214214958251,1,0,2.5,0,-0.00229991530068,-0.00471997773275,0.00525050470605,0.0214214958251,1,0,2.5,0,1,-0.00229991530068,-0.00471997773275,0.00525050470605,0.0214214958251,1,0,2.5,0,-0.00229991530068,-0.00471997773275,0.00525050470605,0.0214214958251,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00229991530068,-0.00471997773275,0.00525050470605,0.0214214958251,1,0,2.5,0,1166,1
stats,1167,-0.00229394529015,-0.00471662264317,0.00524487486109,0.0213990416378,1,0,2.5,0,-0.00229394529015,-0.00471662264317,0.00524487486109,0.0213990416378,1,0,2.5,0,-0.00229394529015,-0.00471662264317,0.00524487486109,0.0213990416378,1,0,2.5,0,-0.00229394529015,-0.00471662264317,0.00524487486109,0.0213990416378,1,0,2.5,0,1,-0.00229394529015,-0.00471662264317,0.00524487486109,0.0213990416378,1,0,2.5,0,-0.00229394529015,-0.00471662264317,0.00524487486109,0.0213990416378,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00229394529015,-0.00471662264317,0.00524487486109,0.0213990416378,1,0,2.5,0,1167,1
stats,1168,-0.00228804349899,-0.00471330573782,0.00523931253701,0.0213766507804,1,0,2.5,0,-0.00228804349899,-0.00471330573782,0.00523931253701,0.0213766507804,1,0,2.5,0,-0.00228804349899,-0.00471330573782,0.00523931253701,0.0213766507804,1,0,2.5,0,-0.00228804349899,-0.00471330573782,0.00523931253701,0.0213766507804,1,0,2.5,0,1,-0.00228804349899,-0.00471330573782,0.00523931253701,0.0213766507804,1,0,2.5,0,-0.00228804349899,-0.00471330573782,0.00523931253701,0.0213766507804,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00228804349899,-0.00471330573782,0.00523931253701,0.0213766507804,1,0,2.5,0,1168,1
stats,1169,-0.00228219735436,-0.00470998417586,0.00523377256468,0.021354323253,1,0,2.5,0,-0.00228219735436,-0.00470998417586,0.00523377256468,0.021354323253,1,0,2.5,0,-0.00228219735436,-0.00470998417586,0.00523377256468,0.021354323253,1,0,2.5,0,-0.00228219735436,-0.00470998417586,0.00523377256468,0.021354323253,1,0,2.5,0,1,-0.00228219735436,-0.00470998417586,0.00523377256468,0.021354323253,1,0,2.5,0,-0.00228219735436,-0.00470998417586,0.00523377256468,0.021354323253,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00228219735436,-0.00470998417586,0.00523377256468,0.021354323253,1,0,2.5,0,1169,1
stats,1170,-0.00227636704221,-0.00470666727051,0.00522824656218,0.0213320609182,1,0,2.5,0,-0.00227636704221,-0.00470666727051,0.00522824656218,0.0213320609182,1,0,2.5,0,-0.00227636704221,-0.00470666727051,0.00522824656218,0.0213320609182,1,0,2.5,0,-0.00227636704221,-0.00470666727051,0.00522824656218,0.0213320609182,1,0,2.5,0,1,-0.00227636704221,-0.00470666727051,0.00522824656218,0.0213320609182,1,0,2.5,0,-0.00227636704221,-0.00470666727051,0.00522824656218,0.0213320609182,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00227636704221,-0.00470666727051,0.00522824656218,0.0213320609182,1,0,2.5,0,1170,1
stats,1171,-0.00227054068819,-0.00470335455611,0.00522272894159,0.0213098656386,1,0,2.5,0,-0.00227054068819,-0.00470335455611,0.00522272894159,0.0213098656386,1,0,2.5,0,-0.00227054068819,-0.00470335455611,0.00522272894159,0.0213098656386,1,0,2.5,0,-0.00227054068819,-0.00470335455611,0.00522272894159,0.0213098656386,1,0,2.5,0,1,-0.00227054068819,-0.00470335455611,0.00522272894159,0.0213098656386,1,0,2.5,0,-0.00227054068819,-0.00470335455611,0.00522272894159,0.0213098656386,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00227054068819,-0.00470335455611,0.00522272894159,0.0213098656386,1,0,2.5,0,1171,1
stats,1172,-0.00226473924704,-0.00470006233081,0.00521724345163,0.0212877355516,1,0,2.5,0,-0.00226473924704,-0.00470006233081,0.00521724345163,0.0212877355516,1,0,2.5,0,-0.00226473924704,-0.00470006233081,0.00521724345163,0.0212877355516,1,0,2.5,0,-0.00226473924704,-0.00470006233081,0.00521724345163,0.0212877355516,1,0,2.5,0,1,-0.00226473924704,-0.00470006233081,0.00521724345163,0.0212877355516,1,0,2.5,0,-0.00226473924704,-0.00470006233081,0.00521724345163,0.0212877355516,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00226473924704,-0.00470006233081,0.00521724345163,0.0212877355516,1,0,2.5,0,1172,1
stats,1173,-0.0022590153385,-0.00469678640366,0.0052118091844,0.0212656650692,1,0,2.5,0,-0.0022590153385,-0.00469678640366,0.0052118091844,0.0212656650692,1,0,2.5,0,-0.0022590153385,-0.00469678640366,0.0052118091844,0.0212656650692,1,0,2.5,0,-0.0022590153385,-0.00469678640366,0.0052118091844,0.0212656650692,1,0,2.5,0,1,-0.0022590153385,-0.00469678640366,0.0052118091844,0.0212656650692,1,0,2.5,0,-0.0022590153385,-0.00469678640366,0.0052118091844,0.0212656650692,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0022590153385,-0.00469678640366,0.0052118091844,0.0212656650692,1,0,2.5,0,1173,1
stats,1174,-0.00225333264098,-0.00469351792708,0.00520640145987,0.0212436560541,1,0,2.5,0,-0.00225333264098,-0.00469351792708,0.00520640145987,0.0212436560541,1,0,2.5,0,-0.00225333264098,-0.00469351792708,0.00520640145987,0.0212436560541,1,0,2.5,0,-0.00225333264098,-0.00469351792708,0.00520640145987,0.0212436560541,1,0,2.5,0,1,-0.00225333264098,-0.00469351792708,0.00520640145987,0.0212436560541,1,0,2.5,0,-0.00225333264098,-0.00469351792708,0.00520640145987,0.0212436560541,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00225333264098,-0.00469351792708,0.00520640145987,0.0212436560541,1,0,2.5,0,1174,1
stats,1175,-0.00224766065367,-0.00469026947394,0.00520101981238,0.0212217140943,1,0,2.5,0,-0.00224766065367,-0.00469026947394,0.00520101981238,0.0212217140943,1,0,2.5,0,-0.00224766065367,-0.00469026947394,0.00520101981238,0.0212217140943,1,0,2.5,0,-0.00224766065367,-0.00469026947394,0.00520101981238,0.0212217140943,1,0,2.5,0,1,-0.00224766065367,-0.00469026947394,0.00520101981238,0.0212217140943,1,0,2.5,0,-0.00224766065367,-0.00469026947394,0.00520101981238,0.0212217140943,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00224766065367,-0.00469026947394,0.00520101981238,0.0212217140943,1,0,2.5,0,1175,1
stats,1176,-0.00224203220569,-0.00468703079969,0.0051956679672,0.0211998336017,1,0,2.5,0,-0.00224203220569,-0.00468703079969,0.0051956679672,0.0211998336017,1,0,2.5,0,-0.00224203220569,-0.00468703079969,0.0051956679672,0.0211998336017,1,0,2.5,0,-0.00224203220569,-0.00468703079969,0.0051956679672,0.0211998336017,1,0,2.5,0,1,-0.00224203220569,-0.00468703079969,0.0051956679672,0.0211998336017,1,0,2.5,0,-0.00224203220569,-0.00468703079969,0.0051956679672,0.0211998336017,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00224203220569,-0.00468703079969,0.0051956679672,0.0211998336017,1,0,2.5,0,1176,1
stats,1177,-0.00223644101061,-0.00468379026279,0.00519033335149,0.0211780127138,1,0,2.5,0,-0.00223644101061,-0.00468379026279,0.00519033335149,0.0211780127138,1,0,2.5,0,-0.00223644101061,-0.00468379026279,0.00519033335149,0.0211780127138,1,0,2.5,0,-0.00223644101061,-0.00468379026279,0.00519033335149,0.0211780127138,1,0,2.5,0,1,-0.00223644101061,-0.00468379026279,0.00519033335149,0.0211780127138,1,0,2.5,0,-0.00223644101061,-0.00468379026279,0.00519033335149,0.0211780127138,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00223644101061,-0.00468379026279,0.00519033335149,0.0211780127138,1,0,2.5,0,1177,1
stats,1178,-0.0022308875341,-0.00468055717647,0.00518502388149,0.0211562514305,1,0,2.5,0,-0.0022308875341,-0.00468055717647,0.00518502388149,0.0211562514305,1,0,2.5,0,-0.0022308875341,-0.00468055717647,0.00518502388149,0.0211562514305,1,0,2.5,0,-0.0022308875341,-0.00468055717647,0.00518502388149,0.0211562514305,1,0,2.5,0,1,-0.0022308875341,-0.00468055717647,0.00518502388149,0.0211562514305,1,0,2.5,0,-0.0022308875341,-0.00468055717647,0.00518502388149,0.0211562514305,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0022308875341,-0.00468055717647,0.00518502388149,0.0211562514305,1,0,2.5,0,1178,1
stats,1179,-0.00222537782975,-0.00467736413702,0.0051797721535,0.0211345553398,1,0,2.5,0,-0.00222537782975,-0.00467736413702,0.0051797721535,0.0211345553398,1,0,2.5,0,-0.00222537782975,-0.00467736413702,0.0051797721535,0.0211345553398,1,0,2.5,0,-0.00222537782975,-0.00467736413702,0.0051797721535,0.0211345553398,1,0,2.5,0,1,-0.00222537782975,-0.00467736413702,0.0051797721535,0.0211345553398,1,0,2.5,0,-0.00222537782975,-0.00467736413702,0.0051797721535,0.0211345553398,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00222537782975,-0.00467736413702,0.0051797721535,0.0211345553398,1,0,2.5,0,1179,1
stats,1180,-0.00221987557597,-0.00467417482287,0.00517452973872,0.0211129225791,1,0,2.5,0,-0.00221987557597,-0.00467417482287,0.00517452973872,0.0211129225791,1,0,2.5,0,-0.00221987557597,-0.00467417482287,0.00517452973872,0.0211129225791,1,0,2.5,0,-0.00221987557597,-0.00467417482287,0.00517452973872,0.0211129225791,1,0,2.5,0,1,-0.00221987557597,-0.00467417482287,0.00517452973872,0.0211129225791,1,0,2.5,0,-0.00221987557597,-0.00467417482287,0.00517452973872,0.0211129225791,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00221987557597,-0.00467417482287,0.00517452973872,0.0211129225791,1,0,2.5,0,1180,1
stats,1181,-0.00221442710608,-0.00467099016532,0.00516931666061,0.0210913475603,1,0,2.5,0,-0.00221442710608,-0.00467099016532,0.00516931666061,0.0210913475603,1,0,2.5,0,-0.00221442710608,-0.00467099016532,0.00516931666061,0.0210913475603,1,0,2.5,0,-0.00221442710608,-0.00467099016532,0.00516931666061,0.0210913475603,1,0,2.5,0,1,-0.00221442710608,-0.00467099016532,0.00516931666061,0.0210913475603,1,0,2.5,0,-0.00221442710608,-0.00467099016532,0.00516931666061,0.0210913475603,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00221442710608,-0.00467099016532,0.00516931666061,0.0210913475603,1,0,2.5,0,1181,1
stats,1182,-0.00220901239663,-0.00466782506555,0.0051641385071,0.0210698321462,1,0,2.5,0,-0.00220901239663,-0.00466782506555,0.0051641385071,0.0210698321462,1,0,2.5,0,-0.00220901239663,-0.00466782506555,0.0051641385071,0.0210698321462,1,0,2.5,0,-0.00220901239663,-0.00466782506555,0.0051641385071,0.0210698321462,1,0,2.5,0,1,-0.00220901239663,-0.00466782506555,0.0051641385071,0.0210698321462,1,0,2.5,0,-0.00220901239663,-0.00466782506555,0.0051641385071,0.0210698321462,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00220901239663,-0.00466782506555,0.0051641385071,0.0210698321462,1,0,2.5,0,1182,1
stats,1183,-0.00220361584798,-0.00466465298086,0.00515896407887,0.0210483781993,1,0,2.5,0,-0.00220361584798,-0.00466465298086,0.00515896407887,0.0210483781993,1,0,2.5,0,-0.00220361584798,-0.00466465298086,0.00515896407887,0.0210483781993,1,0,2.5,0,-0.00220361584798,-0.00466465298086,0.00515896407887,0.0210483781993,1,0,2.5,0,1,-0.00220361584798,-0.00466465298086,0.00515896407887,0.0210483781993,1,0,2.5,0,-0.00220361584798,-0.00466465298086,0.00515896407887,0.0210483781993,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00220361584798,-0.00466465298086,0.00515896407887,0.0210483781993,1,0,2.5,0,1183,1
stats,1184,-0.00219823932275,-0.0046614902094,0.00515380920842,0.0210269838572,1,0,2.5,0,-0.00219823932275,-0.0046614902094,0.00515380920842,0.0210269838572,1,0,2.5,0,-0.00219823932275,-0.0046614902094,0.00515380920842,0.0210269838572,1,0,2.5,0,-0.00219823932275,-0.0046614902094,0.00515380920842,0.0210269838572,1,0,2.5,0,1,-0.00219823932275,-0.0046614902094,0.00515380920842,0.0210269838572,1,0,2.5,0,-0.00219823932275,-0.0046614902094,0.00515380920842,0.0210269838572,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00219823932275,-0.0046614902094,0.00515380920842,0.0210269838572,1,0,2.5,0,1184,1
stats,1185,-0.00219290936366,-0.00465836422518,0.005148709286,0.0210056509823,1,0,2.5,0,-0.00219290936366,-0.00465836422518,0.005148709286,0.0210056509823,1,0,2.5,0,-0.00219290936366,-0.00465836422518,0.005148709286,0.0210056509823,1,0,2.5,0,-0.00219290936366,-0.00465836422518,0.005148709286,0.0210056509823,1,0,2.5,0,1,-0.00219290936366,-0.00465836422518,0.005148709286,0.0210056509823,1,0,2.5,0,-0.00219290936366,-0.00465836422518,0.005148709286,0.0210056509823,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00219290936366,-0.00465836422518,0.005148709286,0.0210056509823,1,0,2.5,0,1185,1
stats,1186,-0.00218761060387,-0.00465525593609,0.00514364149421,0.020984377712,1,0,2.5,0,-0.00218761060387,-0.00465525593609,0.00514364149421,0.020984377712,1,0,2.5,0,-0.00218761060387,-0.00465525593609,0.00514364149421,0.020984377712,1,0,2.5,0,-0.00218761060387,-0.00465525593609,0.00514364149421,0.020984377712,1,0,2.5,0,1,-0.00218761060387,-0.00465525593609,0.00514364149421,0.020984377712,1,0,2.5,0,-0.00218761060387,-0.00465525593609,0.00514364149421,0.020984377712,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00218761060387,-0.00465525593609,0.00514364149421,0.020984377712,1,0,2.5,0,1186,1
stats,1187,-0.00218232860789,-0.00465214299038,0.0051385788247,0.0209631640464,1,0,2.5,0,-0.00218232860789,-0.00465214299038,0.0051385788247,0.0209631640464,1,0,2.5,0,-0.00218232860789,-0.00465214299038,0.0051385788247,0.0209631640464,1,0,2.5,0,-0.00218232860789,-0.00465214299038,0.0051385788247,0.0209631640464,1,0,2.5,0,1,-0.00218232860789,-0.00465214299038,0.0051385788247,0.0209631640464,1,0,2.5,0,-0.00218232860789,-0.00465214299038,0.0051385788247,0.0209631640464,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00218232860789,-0.00465214299038,0.0051385788247,0.0209631640464,1,0,2.5,0,1187,1
stats,1188,-0.00217707082629,-0.00464904261753,0.00513354036957,0.0209420099854,1,0,2.5,0,-0.00217707082629,-0.00464904261753,0.00513354036957,0.0209420099854,1,0,2.5,0,-0.00217707082629,-0.00464904261753,0.00513354036957,0.0209420099854,1,0,2.5,0,-0.00217707082629,-0.00464904261753,0.00513354036957,0.0209420099854,1,0,2.5,0,1,-0.00217707082629,-0.00464904261753,0.00513354036957,0.0209420099854,1,0,2.5,0,-0.00217707082629,-0.00464904261753,0.00513354036957,0.0209420099854,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00217707082629,-0.00464904261753,0.00513354036957,0.0209420099854,1,0,2.5,0,1188,1
stats,1189,-0.00217184331268,-0.00464596925303,0.00512854102999,0.0209209155291,1,0,2.5,0,-0.00217184331268,-0.00464596925303,0.00512854102999,0.0209209155291,1,0,2.5,0,-0.00217184331268,-0.00464596925303,0.00512854102999,0.0209209155291,1,0,2.5,0,-0.00217184331268,-0.00464596925303,0.00512854102999,0.0209209155291,1,0,2.5,0,1,-0.00217184331268,-0.00464596925303,0.00512854102999,0.0209209155291,1,0,2.5,0,-0.00217184331268,-0.00464596925303,0.00512854102999,0.0209209155291,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00217184331268,-0.00464596925303,0.00512854102999,0.0209209155291,1,0,2.5,0,1189,1
stats,1190,-0.00216664071195,-0.00464290892705,0.00512356683612,0.0208998806775,1,0,2.5,0,-0.00216664071195,-0.00464290892705,0.00512356683612,0.0208998806775,1,0,2.5,0,-0.00216664071195,-0.00464290892705,0.00512356683612,0.0208998806775,1,0,2.5,0,-0.00216664071195,-0.00464290892705,0.00512356683612,0.0208998806775,1,0,2.5,0,1,-0.00216664071195,-0.00464290892705,0.00512356683612,0.0208998806775,1,0,2.5,0,-0.00216664071195,-0.00464290892705,0.00512356683612,0.0208998806775,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00216664071195,-0.00464290892705,0.00512356683612,0.0208998806775,1,0,2.5,0,1190,1
stats,1191,-0.00216146069579,-0.0046398518607,0.00511860707775,0.0208789035678,1,0,2.5,0,-0.00216146069579,-0.0046398518607,0.00511860707775,0.0208789035678,1,0,2.5,0,-0.00216146069579,-0.0046398518607,0.00511860707775,0.0208789035678,1,0,2.5,0,-0.00216146069579,-0.0046398518607,0.00511860707775,0.0208789035678,1,0,2.5,0,1,-0.00216146069579,-0.0046398518607,0.00511860707775,0.0208789035678,1,0,2.5,0,-0.00216146069579,-0.0046398518607,0.00511860707775,0.0208789035678,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00216146069579,-0.0046398518607,0.00511860707775,0.0208789035678,1,0,2.5,0,1191,1
stats,1192,-0.0021563002374,-0.00463681155816,0.00511367293075,0.0208579860628,1,0,2.5,0,-0.0021563002374,-0.00463681155816,0.00511367293075,0.0208579860628,1,0,2.5,0,-0.0021563002374,-0.00463681155816,0.00511367293075,0.0208579860628,1,0,2.5,0,-0.0021563002374,-0.00463681155816,0.00511367293075,0.0208579860628,1,0,2.5,0,1,-0.0021563002374,-0.00463681155816,0.00511367293075,0.0208579860628,1,0,2.5,0,-0.0021563002374,-0.00463681155816,0.00511367293075,0.0208579860628,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0021563002374,-0.00463681155816,0.00511367293075,0.0208579860628,1,0,2.5,0,1192,1
stats,1193,-0.00215115956962,-0.00463379267603,0.00510876905173,0.0208371281624,1,0,2.5,0,-0.00215115956962,-0.00463379267603,0.00510876905173,0.0208371281624,1,0,2.5,0,-0.00215115956962,-0.00463379267603,0.00510876905173,0.0208371281624,1,0,2.5,0,-0.00215115956962,-0.00463379267603,0.00510876905173,0.0208371281624,1,0,2.5,0,1,-0.00215115956962,-0.00463379267603,0.00510876905173,0.0208371281624,1,0,2.5,0,-0.00215115956962,-0.00463379267603,0.00510876905173,0.0208371281624,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00215115956962,-0.00463379267603,0.00510876905173,0.0208371281624,1,0,2.5,0,1193,1
stats,1194,-0.00214604148641,-0.00463078217581,0.00510388473049,0.0208163261414,1,0,2.5,0,-0.00214604148641,-0.00463078217581,0.00510388473049,0.0208163261414,1,0,2.5,0,-0.00214604148641,-0.00463078217581,0.00510388473049,0.0208163261414,1,0,2.5,0,-0.00214604148641,-0.00463078217581,0.00510388473049,0.0208163261414,1,0,2.5,0,1,-0.00214604148641,-0.00463078217581,0.00510388473049,0.0208163261414,1,0,2.5,0,-0.00214604148641,-0.00463078217581,0.00510388473049,0.0208163261414,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00214604148641,-0.00463078217581,0.00510388473049,0.0208163261414,1,0,2.5,0,1194,1
stats,1195,-0.00214094156399,-0.00462778611109,0.00509902276099,0.020795583725,1,0,2.5,0,-0.00214094156399,-0.00462778611109,0.00509902276099,0.020795583725,1,0,2.5,0,-0.00214094156399,-0.00462778611109,0.00509902276099,0.020795583725,1,0,2.5,0,-0.00214094156399,-0.00462778611109,0.00509902276099,0.020795583725,1,0,2.5,0,1,-0.00214094156399,-0.00462778611109,0.00509902276099,0.020795583725,1,0,2.5,0,-0.00214094156399,-0.00462778611109,0.00509902276099,0.020795583725,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00214094156399,-0.00462778611109,0.00509902276099,0.020795583725,1,0,2.5,0,1195,1
stats,1196,-0.00213585537858,-0.00462480727583,0.00509418500587,0.0207748971879,1,0,2.5,0,-0.00213585537858,-0.00462480727583,0.00509418500587,0.0207748971879,1,0,2.5,0,-0.00213585537858,-0.00462480727583,0.00509418500587,0.0207748971879,1,0,2.5,0,-0.00213585537858,-0.00462480727583,0.00509418500587,0.0207748971879,1,0,2.5,0,1,-0.00213585537858,-0.00462480727583,0.00509418500587,0.0207748971879,1,0,2.5,0,-0.00213585537858,-0.00462480727583,0.00509418500587,0.0207748971879,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00213585537858,-0.00462480727583,0.00509418500587,0.0207748971879,1,0,2.5,0,1196,1
stats,1197,-0.0021307929419,-0.00462184567004,0.00508937472478,0.0207542702556,1,0,2.5,0,-0.0021307929419,-0.00462184567004,0.00508937472478,0.0207542702556,1,0,2.5,0,-0.0021307929419,-0.00462184567004,0.00508937472478,0.0207542702556,1,0,2.5,0,-0.0021307929419,-0.00462184567004,0.00508937472478,0.0207542702556,1,0,2.5,0,1,-0.0021307929419,-0.00462184567004,0.00508937472478,0.0207542702556,1,0,2.5,0,-0.0021307929419,-0.00462184567004,0.00508937472478,0.0207542702556,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0021307929419,-0.00462184567004,0.00508937472478,0.0207542702556,1,0,2.5,0,1197,1
stats,1198,-0.00212575402111,-0.00461889384314,0.00508458539844,0.0207336992025,1,0,2.5,0,-0.00212575402111,-0.00461889384314,0.00508458539844,0.0207336992025,1,0,2.5,0,-0.00212575402111,-0.00461889384314,0.00508458539844,0.0207336992025,1,0,2.5,0,-0.00212575402111,-0.00461889384314,0.00508458539844,0.0207336992025,1,0,2.5,0,1,-0.00212575402111,-0.00461889384314,0.00508458539844,0.0207336992025,1,0,2.5,0,-0.00212575402111,-0.00461889384314,0.00508458539844,0.0207336992025,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00212575402111,-0.00461889384314,0.00508458539844,0.0207336992025,1,0,2.5,0,1198,1
stats,1199,-0.00212071905844,-0.00461595272645,0.00507981004193,0.0207131858915,1,0,2.5,0,-0.00212071905844,-0.00461595272645,0.00507981004193,0.0207131858915,1,0,2.5,0,-0.00212071905844,-0.00461595272645,0.00507981004193,0.0207131858915,1,0,2.5,0,-0.00212071905844,-0.00461595272645,0.00507981004193,0.0207131858915,1,0,2.5,0,1,-0.00212071905844,-0.00461595272645,0.00507981004193,0.0207131858915,1,0,2.5,0,-0.00212071905844,-0.00461595272645,0.00507981004193,0.0207131858915,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00212071905844,-0.00461595272645,0.00507981004193,0.0207131858915,1,0,2.5,0,1199,1
stats,1200,-0.00211569410749,-0.0046130339615,0.00507506076247,0.0206927303225,1,0,2.5,0,-0.00211569410749,-0.0046130339615,0.00507506076247,0.0206927303225,1,0,2.5,0,-0.00211569410749,-0.0046130339615,0.00507506076247,0.0206927303225,1,0,2.5,0,-0.00211569410749,-0.0046130339615,0.00507506076247,0.0206927303225,1,0,2.5,0,1,-0.00211569410749,-0.0046130339615,0.00507506076247,0.0206927303225,1,0,2.5,0,-0.00211569410749,-0.0046130339615,0.00507506076247,0.0206927303225,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00211569410749,-0.0046130339615,0.00507506076247,0.0206927303225,1,0,2.5,0,1200,1
stats,1201,-0.00211068196222,-0.00461012963206,0.00507033290341,0.0206723324955,1,0,2.5,0,-0.00211068196222,-0.00461012963206,0.00507033290341,0.0206723324955,1,0,2.5,0,-0.00211068196222,-0.00461012963206,0.00507033290341,0.0206723324955,1,0,2.5,0,-0.00211068196222,-0.00461012963206,0.00507033290341,0.0206723324955,1,0,2.5,0,1,-0.00211068196222,-0.00461012963206,0.00507033290341,0.0206723324955,1,0,2.5,0,-0.00211068196222,-0.00461012963206,0.00507033290341,0.0206723324955,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00211068196222,-0.00461012963206,0.00507033290341,0.0206723324955,1,0,2.5,0,1201,1
stats,1202,-0.0021056830883,-0.00460723973811,0.0050656250678,0.0206519905478,1,0,2.5,0,-0.0021056830883,-0.00460723973811,0.0050656250678,0.0206519905478,1,0,2.5,0,-0.0021056830883,-0.00460723973811,0.0050656250678,0.0206519905478,1,0,2.5,0,-0.0021056830883,-0.00460723973811,0.0050656250678,0.0206519905478,1,0,2.5,0,1,-0.0021056830883,-0.00460723973811,0.0050656250678,0.0206519905478,1,0,2.5,0,-0.0021056830883,-0.00460723973811,0.0050656250678,0.0206519905478,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0021056830883,-0.00460723973811,0.0050656250678,0.0206519905478,1,0,2.5,0,1202,1
stats,1203,-0.00210069585592,-0.00460436474532,0.0050609386526,0.0206317026168,1,0,2.5,0,-0.00210069585592,-0.00460436474532,0.0050609386526,0.0206317026168,1,0,2.5,0,-0.00210069585592,-0.00460436474532,0.0050609386526,0.0206317026168,1,0,2.5,0,-0.00210069585592,-0.00460436474532,0.0050609386526,0.0206317026168,1,0,2.5,0,1,-0.00210069585592,-0.00460436474532,0.0050609386526,0.0206317026168,1,0,2.5,0,-0.00210069585592,-0.00460436474532,0.0050609386526,0.0206317026168,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00210069585592,-0.00460436474532,0.0050609386526,0.0206317026168,1,0,2.5,0,1203,1
stats,1204,-0.00209573144093,-0.00460150139406,0.00505627365783,0.0206114705652,1,0,2.5,0,-0.00209573144093,-0.00460150139406,0.00505627365783,0.0206114705652,1,0,2.5,0,-0.00209573144093,-0.00460150139406,0.00505627365783,0.0206114705652,1,0,2.5,0,-0.00209573144093,-0.00460150139406,0.00505627365783,0.0206114705652,1,0,2.5,0,1,-0.00209573144093,-0.00460150139406,0.00505627365783,0.0206114705652,1,0,2.5,0,-0.00209573144093,-0.00460150139406,0.00505627365783,0.0206114705652,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00209573144093,-0.00460150139406,0.00505627365783,0.0206114705652,1,0,2.5,0,1204,1
stats,1205,-0.00209078378975,-0.00459864921868,0.00505162868649,0.0205912925303,1,0,2.5,0,-0.00209078378975,-0.00459864921868,0.00505162868649,0.0205912925303,1,0,2.5,0,-0.00209078378975,-0.00459864921868,0.00505162868649,0.0205912925303,1,0,2.5,0,-0.00209078378975,-0.00459864921868,0.00505162868649,0.0205912925303,1,0,2.5,0,1,-0.00209078378975,-0.00459864921868,0.00505162868649,0.0205912925303,1,0,2.5,0,-0.00209078378975,-0.00459864921868,0.00505162868649,0.0205912925303,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00209078378975,-0.00459864921868,0.00505162868649,0.0205912925303,1,0,2.5,0,1205,1
stats,1206,-0.00208584032953,-0.00459581520408,0.00504700373858,0.0205711703748,1,0,2.5,0,-0.00208584032953,-0.00459581520408,0.00504700373858,0.0205711703748,1,0,2.5,0,-0.00208584032953,-0.00459581520408,0.00504700373858,0.0205711703748,1,0,2.5,0,-0.00208584032953,-0.00459581520408,0.00504700373858,0.0205711703748,1,0,2.5,0,1,-0.00208584032953,-0.00459581520408,0.00504700373858,0.0205711703748,1,0,2.5,0,-0.00208584032953,-0.00459581520408,0.00504700373858,0.0205711703748,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00208584032953,-0.00459581520408,0.00504700373858,0.0205711703748,1,0,2.5,0,1206,1
stats,1207,-0.00208090362139,-0.00459299469367,0.00504239648581,0.0205511022359,1,0,2.5,0,-0.00208090362139,-0.00459299469367,0.00504239648581,0.0205511022359,1,0,2.5,0,-0.00208090362139,-0.00459299469367,0.00504239648581,0.0205511022359,1,0,2.5,0,-0.00208090362139,-0.00459299469367,0.00504239648581,0.0205511022359,1,0,2.5,0,1,-0.00208090362139,-0.00459299469367,0.00504239648581,0.0205511022359,1,0,2.5,0,-0.00208090362139,-0.00459299469367,0.00504239648581,0.0205511022359,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00208090362139,-0.00459299469367,0.00504239648581,0.0205511022359,1,0,2.5,0,1207,1
stats,1208,-0.00207597226836,-0.00459018861875,0.0050378064625,0.0205310899764,1,0,2.5,0,-0.00207597226836,-0.00459018861875,0.0050378064625,0.0205310899764,1,0,2.5,0,-0.00207597226836,-0.00459018861875,0.0050378064625,0.0205310899764,1,0,2.5,0,-0.00207597226836,-0.00459018861875,0.0050378064625,0.0205310899764,1,0,2.5,0,1,-0.00207597226836,-0.00459018861875,0.0050378064625,0.0205310899764,1,0,2.5,0,-0.00207597226836,-0.00459018861875,0.0050378064625,0.0205310899764,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00207597226836,-0.00459018861875,0.0050378064625,0.0205310899764,1,0,2.5,0,1208,1
stats,1209,-0.00207104068249,-0.00458740117028,0.0050332355313,0.0205111317337,1,0,2.5,0,-0.00207104068249,-0.00458740117028,0.0050332355313,0.0205111317337,1,0,2.5,0,-0.00207104068249,-0.00458740117028,0.0050332355313,0.0205111317337,1,0,2.5,0,-0.00207104068249,-0.00458740117028,0.0050332355313,0.0205111317337,1,0,2.5,0,1,-0.00207104068249,-0.00458740117028,0.0050332355313,0.0205111317337,1,0,2.5,0,-0.00207104068249,-0.00458740117028,0.0050332355313,0.0205111317337,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00207104068249,-0.00458740117028,0.0050332355313,0.0205111317337,1,0,2.5,0,1209,1
stats,1210,-0.00206614774652,-0.0045846211724,0.00502868928015,0.0204912219197,1,0,2.5,0,-0.00206614774652,-0.0045846211724,0.00502868928015,0.0204912219197,1,0,2.5,0,-0.00206614774652,-0.0045846211724,0.00502868928015,0.0204912219197,1,0,2.5,0,-0.00206614774652,-0.0045846211724,0.00502868928015,0.0204912219197,1,0,2.5,0,1,-0.00206614774652,-0.0045846211724,0.00502868928015,0.0204912219197,1,0,2.5,0,-0.00206614774652,-0.0045846211724,0.00502868928015,0.0204912219197,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00206614774652,-0.0045846211724,0.00502868928015,0.0204912219197,1,0,2.5,0,1210,1
stats,1211,-0.00206126901321,-0.00458185048774,0.00502415979281,0.0204713661224,1,0,2.5,0,-0.00206126901321,-0.00458185048774,0.00502415979281,0.0204713661224,1,0,2.5,0,-0.00206126901321,-0.00458185048774,0.00502415979281,0.0204713661224,1,0,2.5,0,-0.00206126901321,-0.00458185048774,0.00502415979281,0.0204713661224,1,0,2.5,0,1,-0.00206126901321,-0.00458185048774,0.00502415979281,0.0204713661224,1,0,2.5,0,-0.00206126901321,-0.00458185048774,0.00502415979281,0.0204713661224,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00206126901321,-0.00458185048774,0.00502415979281,0.0204713661224,1,0,2.5,0,1211,1
stats,1212,-0.00205639144406,-0.0045790951699,0.00501964706928,0.0204515624791,1,0,2.5,0,-0.00205639144406,-0.0045790951699,0.00501964706928,0.0204515624791,1,0,2.5,0,-0.00205639144406,-0.0045790951699,0.00501964706928,0.0204515624791,1,0,2.5,0,-0.00205639144406,-0.0045790951699,0.00501964706928,0.0204515624791,1,0,2.5,0,1,-0.00205639144406,-0.0045790951699,0.00501964706928,0.0204515624791,1,0,2.5,0,-0.00205639144406,-0.0045790951699,0.00501964706928,0.0204515624791,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00205639144406,-0.0045790951699,0.00501964706928,0.0204515624791,1,0,2.5,0,1212,1
stats,1213,-0.00205153925344,-0.00457635056227,0.00501515669748,0.0204318091273,1,0,2.5,0,-0.00205153925344,-0.00457635056227,0.00501515669748,0.0204318091273,1,0,2.5,0,-0.00205153925344,-0.00457635056227,0.00501515669748,0.0204318091273,1,0,2.5,0,-0.00205153925344,-0.00457635056227,0.00501515669748,0.0204318091273,1,0,2.5,0,1,-0.00205153925344,-0.00457635056227,0.00501515669748,0.0204318091273,1,0,2.5,0,-0.00205153925344,-0.00457635056227,0.00501515669748,0.0204318091273,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00205153925344,-0.00457635056227,0.00501515669748,0.0204318091273,1,0,2.5,0,1213,1
stats,1214,-0.00204670499079,-0.00457361480221,0.00501068402082,0.0204121060669,1,0,2.5,0,-0.00204670499079,-0.00457361480221,0.00501068402082,0.0204121060669,1,0,2.5,0,-0.00204670499079,-0.00457361480221,0.00501068402082,0.0204121060669,1,0,2.5,0,-0.00204670499079,-0.00457361480221,0.00501068402082,0.0204121060669,1,0,2.5,0,1,-0.00204670499079,-0.00457361480221,0.00501068402082,0.0204121060669,1,0,2.5,0,-0.00204670499079,-0.00457361480221,0.00501068402082,0.0204121060669,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00204670499079,-0.00457361480221,0.00501068402082,0.0204121060669,1,0,2.5,0,1214,1
stats,1215,-0.00204186560586,-0.00457089254633,0.00500622345135,0.0203924551606,1,0,2.5,0,-0.00204186560586,-0.00457089254633,0.00500622345135,0.0203924551606,1,0,2.5,0,-0.00204186560586,-0.00457089254633,0.00500622345135,0.0203924551606,1,0,2.5,0,-0.00204186560586,-0.00457089254633,0.00500622345135,0.0203924551606,1,0,2.5,0,1,-0.00204186560586,-0.00457089254633,0.00500622345135,0.0203924551606,1,0,2.5,0,-0.00204186560586,-0.00457089254633,0.00500622345135,0.0203924551606,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00204186560586,-0.00457089254633,0.00500622345135,0.0203924551606,1,0,2.5,0,1215,1
stats,1216,-0.00203710771166,-0.00456818053499,0.00500180758536,0.0203728470951,1,0,2.5,0,-0.00203710771166,-0.00456818053499,0.00500180758536,0.0203728470951,1,0,2.5,0,-0.00203710771166,-0.00456818053499,0.00500180758536,0.0203728470951,1,0,2.5,0,-0.00203710771166,-0.00456818053499,0.00500180758536,0.0203728470951,1,0,2.5,0,1,-0.00203710771166,-0.00456818053499,0.00500180758536,0.0203728470951,1,0,2.5,0,-0.00203710771166,-0.00456818053499,0.00500180758536,0.0203728470951,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00203710771166,-0.00456818053499,0.00500180758536,0.0203728470951,1,0,2.5,0,1216,1
stats,1217,-0.00203236145899,-0.00456548016518,0.0049974094145,0.0203532893211,1,0,2.5,0,-0.00203236145899,-0.00456548016518,0.0049974094145,0.0203532893211,1,0,2.5,0,-0.00203236145899,-0.00456548016518,0.0049974094145,0.0203532893211,1,0,2.5,0,-0.00203236145899,-0.00456548016518,0.0049974094145,0.0203532893211,1,0,2.5,0,1,-0.00203236145899,-0.00456548016518,0.0049974094145,0.0203532893211,1,0,2.5,0,-0.00203236145899,-0.00456548016518,0.0049974094145,0.0203532893211,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00203236145899,-0.00456548016518,0.0049974094145,0.0203532893211,1,0,2.5,0,1217,1
stats,1218,-0.00202764198184,-0.00456278771162,0.00499303173274,0.0203337799758,1,0,2.5,0,-0.00202764198184,-0.00456278771162,0.00499303173274,0.0203337799758,1,0,2.5,0,-0.00202764198184,-0.00456278771162,0.00499303173274,0.0203337799758,1,0,2.5,0,-0.00202764198184,-0.00456278771162,0.00499303173274,0.0203337799758,1,0,2.5,0,1,-0.00202764198184,-0.00456278771162,0.00499303173274,0.0203337799758,1,0,2.5,0,-0.00202764198184,-0.00456278771162,0.00499303173274,0.0203337799758,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00202764198184,-0.00456278771162,0.00499303173274,0.0203337799758,1,0,2.5,0,1218,1
stats,1219,-0.00202293228358,-0.00456010736525,0.00498867081478,0.0203143209219,1,0,2.5,0,-0.00202293228358,-0.00456010736525,0.00498867081478,0.0203143209219,1,0,2.5,0,-0.00202293228358,-0.00456010736525,0.00498867081478,0.0203143209219,1,0,2.5,0,-0.00202293228358,-0.00456010736525,0.00498867081478,0.0203143209219,1,0,2.5,0,1,-0.00202293228358,-0.00456010736525,0.00498867081478,0.0203143209219,1,0,2.5,0,-0.00202293228358,-0.00456010736525,0.00498867081478,0.0203143209219,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00202293228358,-0.00456010736525,0.00498867081478,0.0203143209219,1,0,2.5,0,1219,1
stats,1220,-0.00201826030388,-0.00455743866041,0.0049843378365,0.0202949084342,1,0,2.5,0,-0.00201826030388,-0.00455743866041,0.0049843378365,0.0202949084342,1,0,2.5,0,-0.00201826030388,-0.00455743866041,0.0049843378365,0.0202949084342,1,0,2.5,0,-0.00201826030388,-0.00455743866041,0.0049843378365,0.0202949084342,1,0,2.5,0,1,-0.00201826030388,-0.00455743866041,0.0049843378365,0.0202949084342,1,0,2.5,0,-0.00201826030388,-0.00455743866041,0.0049843378365,0.0202949084342,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00201826030388,-0.00455743866041,0.0049843378365,0.0202949084342,1,0,2.5,0,1220,1
stats,1221,-0.00201360252686,-0.00455478392541,0.00498002534732,0.0202755443752,1,0,2.5,0,-0.00201360252686,-0.00455478392541,0.00498002534732,0.0202755443752,1,0,2.5,0,-0.00201360252686,-0.00455478392541,0.00498002534732,0.0202755443752,1,0,2.5,0,-0.00201360252686,-0.00455478392541,0.00498002534732,0.0202755443752,1,0,2.5,0,1,-0.00201360252686,-0.00455478392541,0.00498002534732,0.0202755443752,1,0,2.5,0,-0.00201360252686,-0.00455478392541,0.00498002534732,0.0202755443752,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00201360252686,-0.00455478392541,0.00498002534732,0.0202755443752,1,0,2.5,0,1221,1
stats,1222,-0.00200900621712,-0.00455214083195,0.0049757505767,0.0202562250197,1,0,2.5,0,-0.00200900621712,-0.00455214083195,0.0049757505767,0.0202562250197,1,0,2.5,0,-0.00200900621712,-0.00455214083195,0.0049757505767,0.0202562250197,1,0,2.5,0,-0.00200900621712,-0.00455214083195,0.0049757505767,0.0202562250197,1,0,2.5,0,1,-0.00200900621712,-0.00455214083195,0.0049757505767,0.0202562250197,1,0,2.5,0,-0.00200900621712,-0.00455214083195,0.0049757505767,0.0202562250197,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00200900621712,-0.00455214083195,0.0049757505767,0.0202562250197,1,0,2.5,0,1222,1
stats,1223,-0.00200448534451,-0.00454950518906,0.00497151492164,0.0202369466424,1,0,2.5,0,-0.00200448534451,-0.00454950518906,0.00497151492164,0.0202369466424,1,0,2.5,0,-0.00200448534451,-0.00454950518906,0.00497151492164,0.0202369466424,1,0,2.5,0,-0.00200448534451,-0.00454950518906,0.00497151492164,0.0202369466424,1,0,2.5,0,1,-0.00200448534451,-0.00454950518906,0.00497151492164,0.0202369466424,1,0,2.5,0,-0.00200448534451,-0.00454950518906,0.00497151492164,0.0202369466424,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00200448534451,-0.00454950518906,0.00497151492164,0.0202369466424,1,0,2.5,0,1223,1
stats,1224,-0.00199997448362,-0.00454688025638,0.00496729463339,0.0202177185565,1,0,2.5,0,-0.00199997448362,-0.00454688025638,0.00496729463339,0.0202177185565,1,0,2.5,0,-0.00199997448362,-0.00454688025638,0.00496729463339,0.0202177185565,1,0,2.5,0,-0.00199997448362,-0.00454688025638,0.00496729463339,0.0202177185565,1,0,2.5,0,1,-0.00199997448362,-0.00454688025638,0.00496729463339,0.0202177185565,1,0,2.5,0,-0.00199997448362,-0.00454688025638,0.00496729463339,0.0202177185565,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00199997448362,-0.00454688025638,0.00496729463339,0.0202177185565,1,0,2.5,0,1224,1
stats,1225,-0.00199549994431,-0.00454426975921,0.00496310461313,0.0201985370368,1,0,2.5,0,-0.00199549994431,-0.00454426975921,0.00496310461313,0.0201985370368,1,0,2.5,0,-0.00199549994431,-0.00454426975921,0.00496310461313,0.0201985370368,1,0,2.5,0,-0.00199549994431,-0.00454426975921,0.00496310461313,0.0201985370368,1,0,2.5,0,1,-0.00199549994431,-0.00454426975921,0.00496310461313,0.0201985370368,1,0,2.5,0,-0.00199549994431,-0.00454426975921,0.00496310461313,0.0201985370368,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00199549994431,-0.00454426975921,0.00496310461313,0.0201985370368,1,0,2.5,0,1225,1
stats,1226,-0.00199105800129,-0.00454167276621,0.00495894160122,0.0201794020832,1,0,2.5,0,-0.00199105800129,-0.00454167276621,0.00495894160122,0.0201794020832,1,0,2.5,0,-0.00199105800129,-0.00454167276621,0.00495894160122,0.0201794020832,1,0,2.5,0,-0.00199105800129,-0.00454167276621,0.00495894160122,0.0201794020832,1,0,2.5,0,1,-0.00199105800129,-0.00454167276621,0.00495894160122,0.0201794020832,1,0,2.5,0,-0.00199105800129,-0.00454167276621,0.00495894160122,0.0201794020832,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00199105800129,-0.00454167276621,0.00495894160122,0.0201794020832,1,0,2.5,0,1226,1
stats,1227,-0.00198667007498,-0.00453908508644,0.00495481071994,0.020160311833,1,0,2.5,0,-0.00198667007498,-0.00453908508644,0.00495481071994,0.020160311833,1,0,2.5,0,-0.00198667007498,-0.00453908508644,0.00495481071994,0.020160311833,1,0,2.5,0,-0.00198667007498,-0.00453908508644,0.00495481071994,0.020160311833,1,0,2.5,0,1,-0.00198667007498,-0.00453908508644,0.00495481071994,0.020160311833,1,0,2.5,0,-0.00198667007498,-0.00453908508644,0.00495481071994,0.020160311833,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00198667007498,-0.00453908508644,0.00495481071994,0.020160311833,1,0,2.5,0,1227,1
stats,1228,-0.00198231637478,-0.00453650997952,0.00495070731267,0.020141268149,1,0,2.5,0,-0.00198231637478,-0.00453650997952,0.00495070731267,0.020141268149,1,0,2.5,0,-0.00198231637478,-0.00453650997952,0.00495070731267,0.020141268149,1,0,2.5,0,-0.00198231637478,-0.00453650997952,0.00495070731267,0.020141268149,1,0,2.5,0,1,-0.00198231637478,-0.00453650997952,0.00495070731267,0.020141268149,1,0,2.5,0,-0.00198231637478,-0.00453650997952,0.00495070731267,0.020141268149,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00198231637478,-0.00453650997952,0.00495070731267,0.020141268149,1,0,2.5,0,1228,1
stats,1229,-0.00197800993919,-0.00453395349905,0.00494664115831,0.0201222710311,1,0,2.5,0,-0.00197800993919,-0.00453395349905,0.00494664115831,0.0201222710311,1,0,2.5,0,-0.00197800993919,-0.00453395349905,0.00494664115831,0.0201222710311,1,0,2.5,0,-0.00197800993919,-0.00453395349905,0.00494664115831,0.0201222710311,1,0,2.5,0,1,-0.00197800993919,-0.00453395349905,0.00494664115831,0.0201222710311,1,0,2.5,0,-0.00197800993919,-0.00453395349905,0.00494664115831,0.0201222710311,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00197800993919,-0.00453395349905,0.00494664115831,0.0201222710311,1,0,2.5,0,1229,1
stats,1230,-0.00197372864932,-0.00453140959144,0.00494259828702,0.0201033204794,1,0,2.5,0,-0.00197372864932,-0.00453140959144,0.00494259828702,0.0201033204794,1,0,2.5,0,-0.00197372864932,-0.00453140959144,0.00494259828702,0.0201033204794,1,0,2.5,0,-0.00197372864932,-0.00453140959144,0.00494259828702,0.0201033204794,1,0,2.5,0,1,-0.00197372864932,-0.00453140959144,0.00494259828702,0.0201033204794,1,0,2.5,0,-0.00197372864932,-0.00453140959144,0.00494259828702,0.0201033204794,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00197372864932,-0.00453140959144,0.00494259828702,0.0201033204794,1,0,2.5,0,1230,1
stats,1231,-0.00196952931583,-0.0045288731344,0.00493859685957,0.0200844109058,1,0,2.5,0,-0.00196952931583,-0.0045288731344,0.00493859685957,0.0200844109058,1,0,2.5,0,-0.00196952931583,-0.0045288731344,0.00493859685957,0.0200844109058,1,0,2.5,0,-0.00196952931583,-0.0045288731344,0.00493859685957,0.0200844109058,1,0,2.5,0,1,-0.00196952931583,-0.0045288731344,0.00493859685957,0.0200844109058,1,0,2.5,0,-0.00196952931583,-0.0045288731344,0.00493859685957,0.0200844109058,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00196952931583,-0.0045288731344,0.00493859685957,0.0200844109058,1,0,2.5,0,1231,1
stats,1232,-0.00196534767747,-0.00452634738758,0.00493461359292,0.0200655497611,1,0,2.5,0,-0.00196534767747,-0.00452634738758,0.00493461359292,0.0200655497611,1,0,2.5,0,-0.00196534767747,-0.00452634738758,0.00493461359292,0.0200655497611,1,0,2.5,0,-0.00196534767747,-0.00452634738758,0.00493461359292,0.0200655497611,1,0,2.5,0,1,-0.00196534767747,-0.00452634738758,0.00493461359292,0.0200655497611,1,0,2.5,0,-0.00196534767747,-0.00452634738758,0.00493461359292,0.0200655497611,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00196534767747,-0.00452634738758,0.00493461359292,0.0200655497611,1,0,2.5,0,1232,1
stats,1233,-0.00196119630709,-0.00452383607626,0.00493065733463,0.0200467351824,1,0,2.5,0,-0.00196119630709,-0.00452383607626,0.00493065733463,0.0200467351824,1,0,2.5,0,-0.00196119630709,-0.00452383607626,0.00493065733463,0.0200467351824,1,0,2.5,0,-0.00196119630709,-0.00452383607626,0.00493065733463,0.0200467351824,1,0,2.5,0,1,-0.00196119630709,-0.00452383607626,0.00493065733463,0.0200467351824,1,0,2.5,0,-0.00196119630709,-0.00452383607626,0.00493065733463,0.0200467351824,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00196119630709,-0.00452383607626,0.00493065733463,0.0200467351824,1,0,2.5,0,1233,1
stats,1234,-0.00195708824322,-0.00452133920044,0.00492673367262,0.0200279671699,1,0,2.5,0,-0.00195708824322,-0.00452133920044,0.00492673367262,0.0200279671699,1,0,2.5,0,-0.00195708824322,-0.00452133920044,0.00492673367262,0.0200279671699,1,0,2.5,0,-0.00195708824322,-0.00452133920044,0.00492673367262,0.0200279671699,1,0,2.5,0,1,-0.00195708824322,-0.00452133920044,0.00492673367262,0.0200279671699,1,0,2.5,0,-0.00195708824322,-0.00452133920044,0.00492673367262,0.0200279671699,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00195708824322,-0.00452133920044,0.00492673367262,0.0200279671699,1,0,2.5,0,1234,1
stats,1235,-0.00195301999338,-0.00451885256916,0.00492283608764,0.0200092438608,1,0,2.5,0,-0.00195301999338,-0.00451885256916,0.00492283608764,0.0200092438608,1,0,2.5,0,-0.00195301999338,-0.00451885256916,0.00492283608764,0.0200092438608,1,0,2.5,0,-0.00195301999338,-0.00451885256916,0.00492283608764,0.0200092438608,1,0,2.5,0,1,-0.00195301999338,-0.00451885256916,0.00492283608764,0.0200092438608,1,0,2.5,0,-0.00195301999338,-0.00451885256916,0.00492283608764,0.0200092438608,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00195301999338,-0.00451885256916,0.00492283608764,0.0200092438608,1,0,2.5,0,1235,1
stats,1236,-0.00194898480549,-0.00451637851074,0.00491896504536,0.0199905689806,1,0,2.5,0,-0.00194898480549,-0.00451637851074,0.00491896504536,0.0199905689806,1,0,2.5,0,-0.00194898480549,-0.00451637851074,0.00491896504536,0.0199905689806,1,0,2.5,0,-0.00194898480549,-0.00451637851074,0.00491896504536,0.0199905689806,1,0,2.5,0,1,-0.00194898480549,-0.00451637851074,0.00491896504536,0.0199905689806,1,0,2.5,0,-0.00194898480549,-0.00451637851074,0.00491896504536,0.0199905689806,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00194898480549,-0.00451637851074,0.00491896504536,0.0199905689806,1,0,2.5,0,1236,1
stats,1237,-0.0019449776737,-0.00451391609386,0.00491511728615,0.0199719388038,1,0,2.5,0,-0.0019449776737,-0.00451391609386,0.00491511728615,0.0199719388038,1,0,2.5,0,-0.0019449776737,-0.00451391609386,0.00491511728615,0.0199719388038,1,0,2.5,0,-0.0019449776737,-0.00451391609386,0.00491511728615,0.0199719388038,1,0,2.5,0,1,-0.0019449776737,-0.00451391609386,0.00491511728615,0.0199719388038,1,0,2.5,0,-0.0019449776737,-0.00451391609386,0.00491511728615,0.0199719388038,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0019449776737,-0.00451391609386,0.00491511728615,0.0199719388038,1,0,2.5,0,1237,1
stats,1238,-0.00194096716587,-0.00451146299019,0.00491127790883,0.0199533589184,1,0,2.5,0,-0.00194096716587,-0.00451146299019,0.00491127790883,0.0199533589184,1,0,2.5,0,-0.00194096716587,-0.00451146299019,0.00491127790883,0.0199533589184,1,0,2.5,0,-0.00194096716587,-0.00451146299019,0.00491127790883,0.0199533589184,1,0,2.5,0,1,-0.00194096716587,-0.00451146299019,0.00491127790883,0.0199533589184,1,0,2.5,0,-0.00194096716587,-0.00451146299019,0.00491127790883,0.0199533589184,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00194096716587,-0.00451146299019,0.00491127790883,0.0199533589184,1,0,2.5,0,1238,1
stats,1239,-0.00193696748465,-0.00450902292505,0.00490745669231,0.0199348255992,1,0,2.5,0,-0.00193696748465,-0.00450902292505,0.00490745669231,0.0199348255992,1,0,2.5,0,-0.00193696748465,-0.00450902292505,0.00490745669231,0.0199348255992,1,0,2.5,0,-0.00193696748465,-0.00450902292505,0.00490745669231,0.0199348255992,1,0,2.5,0,1,-0.00193696748465,-0.00450902292505,0.00490745669231,0.0199348255992,1,0,2.5,0,-0.00193696748465,-0.00450902292505,0.00490745669231,0.0199348255992,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00193696748465,-0.00450902292505,0.00490745669231,0.0199348255992,1,0,2.5,0,1239,1
stats,1240,-0.00193303043488,-0.00450658798218,0.00490366620943,0.0199163332582,1,0,2.5,0,-0.00193303043488,-0.00450658798218,0.00490366620943,0.0199163332582,1,0,2.5,0,-0.00193303043488,-0.00450658798218,0.00490366620943,0.0199163332582,1,0,2.5,0,-0.00193303043488,-0.00450658798218,0.00490366620943,0.0199163332582,1,0,2.5,0,1,-0.00193303043488,-0.00450658798218,0.00490366620943,0.0199163332582,1,0,2.5,0,-0.00193303043488,-0.00450658798218,0.00490366620943,0.0199163332582,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00193303043488,-0.00450658798218,0.00490366620943,0.0199163332582,1,0,2.5,0,1240,1
stats,1241,-0.00192911294289,-0.00450416887179,0.00489989947528,0.0198978874832,1,0,2.5,0,-0.00192911294289,-0.00450416887179,0.00489989947528,0.0198978874832,1,0,2.5,0,-0.00192911294289,-0.00450416887179,0.00489989947528,0.0198978874832,1,0,2.5,0,-0.00192911294289,-0.00450416887179,0.00489989947528,0.0198978874832,1,0,2.5,0,1,-0.00192911294289,-0.00450416887179,0.00489989947528,0.0198978874832,1,0,2.5,0,-0.00192911294289,-0.00450416887179,0.00489989947528,0.0198978874832,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00192911294289,-0.00450416887179,0.00489989947528,0.0198978874832,1,0,2.5,0,1241,1
stats,1242,-0.00192519987468,-0.00450175954029,0.00489614484832,0.0198794901371,1,0,2.5,0,-0.00192519987468,-0.00450175954029,0.00489614484832,0.0198794901371,1,0,2.5,0,-0.00192519987468,-0.00450175954029,0.00489614484832,0.0198794901371,1,0,2.5,0,-0.00192519987468,-0.00450175954029,0.00489614484832,0.0198794901371,1,0,2.5,0,1,-0.00192519987468,-0.00450175954029,0.00489614484832,0.0198794901371,1,0,2.5,0,-0.00192519987468,-0.00450175954029,0.00489614484832,0.0198794901371,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00192519987468,-0.00450175954029,0.00489614484832,0.0198794901371,1,0,2.5,0,1242,1
stats,1243,-0.00192132778466,-0.00449936231598,0.0048924186267,0.0198611356318,1,0,2.5,0,-0.00192132778466,-0.00449936231598,0.0048924186267,0.0198611356318,1,0,2.5,0,-0.00192132778466,-0.00449936231598,0.0048924186267,0.0198611356318,1,0,2.5,0,-0.00192132778466,-0.00449936231598,0.0048924186267,0.0198611356318,1,0,2.5,0,1,-0.00192132778466,-0.00449936231598,0.0048924186267,0.0198611356318,1,0,2.5,0,-0.00192132778466,-0.00449936231598,0.0048924186267,0.0198611356318,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00192132778466,-0.00449936231598,0.0048924186267,0.0198611356318,1,0,2.5,0,1243,1
stats,1244,-0.00191749818623,-0.00449697067961,0.0048887161538,0.0198428239673,1,0,2.5,0,-0.00191749818623,-0.00449697067961,0.0048887161538,0.0198428239673,1,0,2.5,0,-0.00191749818623,-0.00449697067961,0.0048887161538,0.0198428239673,1,0,2.5,0,-0.00191749818623,-0.00449697067961,0.0048887161538,0.0198428239673,1,0,2.5,0,1,-0.00191749818623,-0.00449697067961,0.0048887161538,0.0198428239673,1,0,2.5,0,-0.00191749818623,-0.00449697067961,0.0048887161538,0.0198428239673,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00191749818623,-0.00449697067961,0.0048887161538,0.0198428239673,1,0,2.5,0,1244,1
stats,1245,-0.00191369303502,-0.00449458928779,0.00488503370434,0.0198245570064,1,0,2.5,0,-0.00191369303502,-0.00449458928779,0.00488503370434,0.0198245570064,1,0,2.5,0,-0.00191369303502,-0.00449458928779,0.00488503370434,0.0198245570064,1,0,2.5,0,-0.00191369303502,-0.00449458928779,0.00488503370434,0.0198245570064,1,0,2.5,0,1,-0.00191369303502,-0.00449458928779,0.00488503370434,0.0198245570064,1,0,2.5,0,-0.00191369303502,-0.00449458928779,0.00488503370434,0.0198245570064,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00191369303502,-0.00449458928779,0.00488503370434,0.0198245570064,1,0,2.5,0,1245,1
stats,1246,-0.00190988183022,-0.00449222372845,0.00488136475906,0.0198063403368,1,0,2.5,0,-0.00190988183022,-0.00449222372845,0.00488136475906,0.0198063403368,1,0,2.5,0,-0.00190988183022,-0.00449222372845,0.00488136475906,0.0198063403368,1,0,2.5,0,-0.00190988183022,-0.00449222372845,0.00488136475906,0.0198063403368,1,0,2.5,0,1,-0.00190988183022,-0.00449222372845,0.00488136475906,0.0198063403368,1,0,2.5,0,-0.00190988183022,-0.00449222372845,0.00488136475906,0.0198063403368,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00190988183022,-0.00449222372845,0.00488136475906,0.0198063403368,1,0,2.5,0,1246,1
stats,1247,-0.00190609088168,-0.00448986981064,0.00487771583721,0.0197881665081,1,0,2.5,0,-0.00190609088168,-0.00448986981064,0.00487771583721,0.0197881665081,1,0,2.5,0,-0.00190609088168,-0.00448986981064,0.00487771583721,0.0197881665081,1,0,2.5,0,-0.00190609088168,-0.00448986981064,0.00487771583721,0.0197881665081,1,0,2.5,0,1,-0.00190609088168,-0.00448986981064,0.00487771583721,0.0197881665081,1,0,2.5,0,-0.00190609088168,-0.00448986981064,0.00487771583721,0.0197881665081,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00190609088168,-0.00448986981064,0.00487771583721,0.0197881665081,1,0,2.5,0,1247,1
stats,1248,-0.0019023292698,-0.00448752520606,0.00487408833578,0.0197700373828,1,0,2.5,0,-0.0019023292698,-0.00448752520606,0.00487408833578,0.0197700373828,1,0,2.5,0,-0.0019023292698,-0.00448752520606,0.00487408833578,0.0197700373828,1,0,2.5,0,-0.0019023292698,-0.00448752520606,0.00487408833578,0.0197700373828,1,0,2.5,0,1,-0.0019023292698,-0.00448752520606,0.00487408833578,0.0197700373828,1,0,2.5,0,-0.0019023292698,-0.00448752520606,0.00487408833578,0.0197700373828,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0019023292698,-0.00448752520606,0.00487408833578,0.0197700373828,1,0,2.5,0,1248,1
stats,1249,-0.0018985811621,-0.00448518665507,0.00487047340721,0.0197519510984,1,0,2.5,0,-0.0018985811621,-0.00448518665507,0.00487047340721,0.0197519510984,1,0,2.5,0,-0.0018985811621,-0.00448518665507,0.00487047340721,0.0197519510984,1,0,2.5,0,-0.0018985811621,-0.00448518665507,0.00487047340721,0.0197519510984,1,0,2.5,0,1,-0.0018985811621,-0.00448518665507,0.00487047340721,0.0197519510984,1,0,2.5,0,-0.0018985811621,-0.00448518665507,0.00487047340721,0.0197519510984,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0018985811621,-0.00448518665507,0.00487047340721,0.0197519510984,1,0,2.5,0,1249,1
stats,1250,-0.00189484399743,-0.00448285462335,0.00486686965451,0.0197339113802,1,0,2.5,0,-0.00189484399743,-0.00448285462335,0.00486686965451,0.0197339113802,1,0,2.5,0,-0.00189484399743,-0.00448285462335,0.00486686965451,0.0197339113802,1,0,2.5,0,-0.00189484399743,-0.00448285462335,0.00486686965451,0.0197339113802,1,0,2.5,0,1,-0.00189484399743,-0.00448285462335,0.00486686965451,0.0197339113802,1,0,2.5,0,-0.00189484399743,-0.00448285462335,0.00486686965451,0.0197339113802,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00189484399743,-0.00448285462335,0.00486686965451,0.0197339113802,1,0,2.5,0,1250,1
stats,1251,-0.00189111975487,-0.00448053982109,0.00486328825355,0.0197159145027,1,0,2.5,0,-0.00189111975487,-0.00448053982109,0.00486328825355,0.0197159145027,1,0,2.5,0,-0.00189111975487,-0.00448053982109,0.00486328825355,0.0197159145027,1,0,2.5,0,-0.00189111975487,-0.00448053982109,0.00486328825355,0.0197159145027,1,0,2.5,0,1,-0.00189111975487,-0.00448053982109,0.00486328825355,0.0197159145027,1,0,2.5,0,-0.00189111975487,-0.00448053982109,0.00486328825355,0.0197159145027,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00189111975487,-0.00448053982109,0.00486328825355,0.0197159145027,1,0,2.5,0,1251,1
stats,1252,-0.00188741483726,-0.00447823526338,0.00485972501338,0.0196979623288,1,0,2.5,0,-0.00188741483726,-0.00447823526338,0.00485972501338,0.0196979623288,1,0,2.5,0,-0.00188741483726,-0.00447823526338,0.00485972501338,0.0196979623288,1,0,2.5,0,-0.00188741483726,-0.00447823526338,0.00485972501338,0.0196979623288,1,0,2.5,0,1,-0.00188741483726,-0.00447823526338,0.00485972501338,0.0196979623288,1,0,2.5,0,-0.00188741483726,-0.00447823526338,0.00485972501338,0.0196979623288,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00188741483726,-0.00447823526338,0.00485972501338,0.0196979623288,1,0,2.5,0,1252,1
stats,1253,-0.00188374088611,-0.00447594095021,0.00485618459061,0.0196800529957,1,0,2.5,0,-0.00188374088611,-0.00447594095021,0.00485618459061,0.0196800529957,1,0,2.5,0,-0.00188374088611,-0.00447594095021,0.00485618459061,0.0196800529957,1,0,2.5,0,-0.00188374088611,-0.00447594095021,0.00485618459061,0.0196800529957,1,0,2.5,0,1,-0.00188374088611,-0.00447594095021,0.00485618459061,0.0196800529957,1,0,2.5,0,-0.00188374088611,-0.00447594095021,0.00485618459061,0.0196800529957,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00188374088611,-0.00447594095021,0.00485618459061,0.0196800529957,1,0,2.5,0,1253,1
stats,1254,-0.00188006507233,-0.00447365036234,0.00485264789313,0.0196621865034,1,0,2.5,0,-0.00188006507233,-0.00447365036234,0.00485264789313,0.0196621865034,1,0,2.5,0,-0.00188006507233,-0.00447365036234,0.00485264789313,0.0196621865034,1,0,2.5,0,-0.00188006507233,-0.00447365036234,0.00485264789313,0.0196621865034,1,0,2.5,0,1,-0.00188006507233,-0.00447365036234,0.00485264789313,0.0196621865034,1,0,2.5,0,-0.00188006507233,-0.00447365036234,0.00485264789313,0.0196621865034,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00188006507233,-0.00447365036234,0.00485264789313,0.0196621865034,1,0,2.5,0,1254,1
stats,1255,-0.00187641009688,-0.00447136862203,0.00484912889078,0.019644362852,1,0,2.5,0,-0.00187641009688,-0.00447136862203,0.00484912889078,0.019644362852,1,0,2.5,0,-0.00187641009688,-0.00447136862203,0.00484912889078,0.019644362852,1,0,2.5,0,-0.00187641009688,-0.00447136862203,0.00484912889078,0.019644362852,1,0,2.5,0,1,-0.00187641009688,-0.00447136862203,0.00484912889078,0.019644362852,1,0,2.5,0,-0.00187641009688,-0.00447136862203,0.00484912889078,0.019644362852,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00187641009688,-0.00447136862203,0.00484912889078,0.019644362852,1,0,2.5,0,1255,1
stats,1256,-0.00187276990619,-0.00446910131723,0.00484563037753,0.019626583904,1,0,2.5,0,-0.00187276990619,-0.00446910131723,0.00484563037753,0.019626583904,1,0,2.5,0,-0.00187276990619,-0.00446910131723,0.00484563037753,0.019626583904,1,0,2.5,0,-0.00187276990619,-0.00446910131723,0.00484563037753,0.019626583904,1,0,2.5,0,1,-0.00187276990619,-0.00446910131723,0.00484563037753,0.019626583904,1,0,2.5,0,-0.00187276990619,-0.00446910131723,0.00484563037753,0.019626583904,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00187276990619,-0.00446910131723,0.00484563037753,0.019626583904,1,0,2.5,0,1256,1
stats,1257,-0.00186913250946,-0.00446684425697,0.00484214350581,0.0196088477969,1,0,2.5,0,-0.00186913250946,-0.00446684425697,0.00484214350581,0.0196088477969,1,0,2.5,0,-0.00186913250946,-0.00446684425697,0.00484214350581,0.0196088477969,1,0,2.5,0,-0.00186913250946,-0.00446684425697,0.00484214350581,0.0196088477969,1,0,2.5,0,1,-0.00186913250946,-0.00446684425697,0.00484214350581,0.0196088477969,1,0,2.5,0,-0.00186913250946,-0.00446684425697,0.00484214350581,0.0196088477969,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00186913250946,-0.00446684425697,0.00484214350581,0.0196088477969,1,0,2.5,0,1257,1
stats,1258,-0.00186551699881,-0.00446459604427,0.00483867432922,0.019591152668,1,0,2.5,0,-0.00186551699881,-0.00446459604427,0.00483867432922,0.019591152668,1,0,2.5,0,-0.00186551699881,-0.00446459604427,0.00483867432922,0.019591152668,1,0,2.5,0,-0.00186551699881,-0.00446459604427,0.00483867432922,0.019591152668,1,0,2.5,0,1,-0.00186551699881,-0.00446459604427,0.00483867432922,0.019591152668,1,0,2.5,0,-0.00186551699881,-0.00446459604427,0.00483867432922,0.019591152668,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00186551699881,-0.00446459604427,0.00483867432922,0.019591152668,1,0,2.5,0,1258,1
stats,1259,-0.00186191056855,-0.00446235295385,0.00483521493152,0.0195735003799,1,0,2.5,0,-0.00186191056855,-0.00446235295385,0.00483521493152,0.0195735003799,1,0,2.5,0,-0.00186191056855,-0.00446235295385,0.00483521493152,0.0195735003799,1,0,2.5,0,-0.00186191056855,-0.00446235295385,0.00483521493152,0.0195735003799,1,0,2.5,0,1,-0.00186191056855,-0.00446235295385,0.00483521493152,0.0195735003799,1,0,2.5,0,-0.00186191056855,-0.00446235295385,0.00483521493152,0.0195735003799,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00186191056855,-0.00446235295385,0.00483521493152,0.0195735003799,1,0,2.5,0,1259,1
stats,1260,-0.00185832614079,-0.00446011731401,0.00483177229762,0.01955588907,1,0,2.5,0,-0.00185832614079,-0.00446011731401,0.00483177229762,0.01955588907,1,0,2.5,0,-0.00185832614079,-0.00446011731401,0.00483177229762,0.01955588907,1,0,2.5,0,-0.00185832614079,-0.00446011731401,0.00483177229762,0.01955588907,1,0,2.5,0,1,-0.00185832614079,-0.00446011731401,0.00483177229762,0.01955588907,1,0,2.5,0,-0.00185832614079,-0.00446011731401,0.00483177229762,0.01955588907,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00185832614079,-0.00446011731401,0.00483177229762,0.01955588907,1,0,2.5,0,1260,1
stats,1261,-0.00185475463513,-0.00445789517835,0.00482834782451,0.0195383187383,1,0,2.5,0,-0.00185475463513,-0.00445789517835,0.00482834782451,0.0195383187383,1,0,2.5,0,-0.00185475463513,-0.00445789517835,0.00482834782451,0.0195383187383,1,0,2.5,0,-0.00185475463513,-0.00445789517835,0.00482834782451,0.0195383187383,1,0,2.5,0,1,-0.00185475463513,-0.00445789517835,0.00482834782451,0.0195383187383,1,0,2.5,0,-0.00185475463513,-0.00445789517835,0.00482834782451,0.0195383187383,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00185475463513,-0.00445789517835,0.00482834782451,0.0195383187383,1,0,2.5,0,1261,1
stats,1262,-0.00185118464287,-0.00445568328723,0.00482493499294,0.0195207931101,1,0,2.5,0,-0.00185118464287,-0.00445568328723,0.00482493499294,0.0195207931101,1,0,2.5,0,-0.00185118464287,-0.00445568328723,0.00482493499294,0.0195207931101,1,0,2.5,0,-0.00185118464287,-0.00445568328723,0.00482493499294,0.0195207931101,1,0,2.5,0,1,-0.00185118464287,-0.00445568328723,0.00482493499294,0.0195207931101,1,0,2.5,0,-0.00185118464287,-0.00445568328723,0.00482493499294,0.0195207931101,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00185118464287,-0.00445568328723,0.00482493499294,0.0195207931101,1,0,2.5,0,1262,1
stats,1263,-0.00184763758443,-0.0044534788467,0.00482153892517,0.0195033065975,1,0,2.5,0,-0.00184763758443,-0.0044534788467,0.00482153892517,0.0195033065975,1,0,2.5,0,-0.00184763758443,-0.0044534788467,0.00482153892517,0.0195033065975,1,0,2.5,0,-0.00184763758443,-0.0044534788467,0.00482153892517,0.0195033065975,1,0,2.5,0,1,-0.00184763758443,-0.0044534788467,0.00482153892517,0.0195033065975,1,0,2.5,0,-0.00184763758443,-0.0044534788467,0.00482153892517,0.0195033065975,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00184763758443,-0.0044534788467,0.00482153892517,0.0195033065975,1,0,2.5,0,1263,1
stats,1264,-0.00184410100337,-0.00445127952844,0.00481815310195,0.0194858592004,1,0,2.5,0,-0.00184410100337,-0.00445127952844,0.00481815310195,0.0194858592004,1,0,2.5,0,-0.00184410100337,-0.00445127952844,0.00481815310195,0.0194858592004,1,0,2.5,0,-0.00184410100337,-0.00445127952844,0.00481815310195,0.0194858592004,1,0,2.5,0,1,-0.00184410100337,-0.00445127952844,0.00481815310195,0.0194858592004,1,0,2.5,0,-0.00184410100337,-0.00445127952844,0.00481815310195,0.0194858592004,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00184410100337,-0.00445127952844,0.00481815310195,0.0194858592004,1,0,2.5,0,1264,1
stats,1265,-0.00184058828745,-0.00444908626378,0.00481478264555,0.0194684527814,1,0,2.5,0,-0.00184058828745,-0.00444908626378,0.00481478264555,0.0194684527814,1,0,2.5,0,-0.00184058828745,-0.00444908626378,0.00481478264555,0.0194684527814,1,0,2.5,0,-0.00184058828745,-0.00444908626378,0.00481478264555,0.0194684527814,1,0,2.5,0,1,-0.00184058828745,-0.00444908626378,0.00481478264555,0.0194684527814,1,0,2.5,0,-0.00184058828745,-0.00444908626378,0.00481478264555,0.0194684527814,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00184058828745,-0.00444908626378,0.00481478264555,0.0194684527814,1,0,2.5,0,1265,1
stats,1266,-0.00183708721306,-0.00444690650329,0.00481143081561,0.0194510892034,1,0,2.5,0,-0.00183708721306,-0.00444690650329,0.00481143081561,0.0194510892034,1,0,2.5,0,-0.00183708721306,-0.00444690650329,0.00481143081561,0.0194510892034,1,0,2.5,0,-0.00183708721306,-0.00444690650329,0.00481143081561,0.0194510892034,1,0,2.5,0,1,-0.00183708721306,-0.00444690650329,0.00481143081561,0.0194510892034,1,0,2.5,0,-0.00183708721306,-0.00444690650329,0.00481143081561,0.0194510892034,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00183708721306,-0.00444690650329,0.00481143081561,0.0194510892034,1,0,2.5,0,1266,1
stats,1267,-0.00183357810602,-0.00444473745301,0.0048080869019,0.0194337666035,1,0,2.5,0,-0.00183357810602,-0.00444473745301,0.0048080869019,0.0194337666035,1,0,2.5,0,-0.00183357810602,-0.00444473745301,0.0048080869019,0.0194337666035,1,0,2.5,0,-0.00183357810602,-0.00444473745301,0.0048080869019,0.0194337666035,1,0,2.5,0,1,-0.00183357810602,-0.00444473745301,0.0048080869019,0.0194337666035,1,0,2.5,0,-0.00183357810602,-0.00444473745301,0.0048080869019,0.0194337666035,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00183357810602,-0.00444473745301,0.0048080869019,0.0194337666035,1,0,2.5,0,1267,1
stats,1268,-0.00183010299224,-0.004442574922,0.00480476301163,0.0194164812565,1,0,2.5,0,-0.00183010299224,-0.004442574922,0.00480476301163,0.0194164812565,1,0,2.5,0,-0.00183010299224,-0.004442574922,0.00480476301163,0.0194164812565,1,0,2.5,0,-0.00183010299224,-0.004442574922,0.00480476301163,0.0194164812565,1,0,2.5,0,1,-0.00183010299224,-0.004442574922,0.00480476301163,0.0194164812565,1,0,2.5,0,-0.00183010299224,-0.004442574922,0.00480476301163,0.0194164812565,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00183010299224,-0.004442574922,0.00480476301163,0.0194164812565,1,0,2.5,0,1268,1
stats,1269,-0.00182664731983,-0.00444041751325,0.00480145262554,0.019399235025,1,0,2.5,0,-0.00182664731983,-0.00444041751325,0.00480145262554,0.019399235025,1,0,2.5,0,-0.00182664731983,-0.00444041751325,0.00480145262554,0.019399235025,1,0,2.5,0,-0.00182664731983,-0.00444041751325,0.00480145262554,0.019399235025,1,0,2.5,0,1,-0.00182664731983,-0.00444041751325,0.00480145262554,0.019399235025,1,0,2.5,0,-0.00182664731983,-0.00444041751325,0.00480145262554,0.019399235025,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00182664731983,-0.00444041751325,0.00480145262554,0.019399235025,1,0,2.5,0,1269,1
stats,1270,-0.00182320701424,-0.00443826429546,0.00479815294966,0.0193820279092,1,0,2.5,0,-0.00182320701424,-0.00443826429546,0.00479815294966,0.0193820279092,1,0,2.5,0,-0.00182320701424,-0.00443826429546,0.00479815294966,0.0193820279092,1,0,2.5,0,-0.00182320701424,-0.00443826429546,0.00479815294966,0.0193820279092,1,0,2.5,0,1,-0.00182320701424,-0.00443826429546,0.00479815294966,0.0193820279092,1,0,2.5,0,-0.00182320701424,-0.00443826429546,0.00479815294966,0.0193820279092,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00182320701424,-0.00443826429546,0.00479815294966,0.0193820279092,1,0,2.5,0,1270,1
stats,1271,-0.00181976205204,-0.00443612551317,0.0047948663123,0.0193648636341,1,0,2.5,0,-0.00181976205204,-0.00443612551317,0.0047948663123,0.0193648636341,1,0,2.5,0,-0.00181976205204,-0.00443612551317,0.0047948663123,0.0193648636341,1,0,2.5,0,-0.00181976205204,-0.00443612551317,0.0047948663123,0.0193648636341,1,0,2.5,0,1,-0.00181976205204,-0.00443612551317,0.0047948663123,0.0193648636341,1,0,2.5,0,-0.00181976205204,-0.00443612551317,0.0047948663123,0.0193648636341,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00181976205204,-0.00443612551317,0.0047948663123,0.0193648636341,1,0,2.5,0,1271,1
stats,1272,-0.00181632244494,-0.00443399790674,0.00479159317911,0.0193477384746,1,0,2.5,0,-0.00181632244494,-0.00443399790674,0.00479159317911,0.0193477384746,1,0,2.5,0,-0.00181632244494,-0.00443399790674,0.00479159317911,0.0193477384746,1,0,2.5,0,-0.00181632244494,-0.00443399790674,0.00479159317911,0.0193477384746,1,0,2.5,0,1,-0.00181632244494,-0.00443399790674,0.00479159317911,0.0193477384746,1,0,2.5,0,-0.00181632244494,-0.00443399790674,0.00479159317911,0.0193477384746,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00181632244494,-0.00443399790674,0.00479159317911,0.0193477384746,1,0,2.5,0,1272,1
stats,1273,-0.00181291298941,-0.00443187635392,0.00478833820671,0.019330650568,1,0,2.5,0,-0.00181291298941,-0.00443187635392,0.00478833820671,0.019330650568,1,0,2.5,0,-0.00181291298941,-0.00443187635392,0.00478833820671,0.019330650568,1,0,2.5,0,-0.00181291298941,-0.00443187635392,0.00478833820671,0.019330650568,1,0,2.5,0,1,-0.00181291298941,-0.00443187635392,0.00478833820671,0.019330650568,1,0,2.5,0,-0.00181291298941,-0.00443187635392,0.00478833820671,0.019330650568,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00181291298941,-0.00443187635392,0.00478833820671,0.019330650568,1,0,2.5,0,1273,1
stats,1274,-0.00180952181108,-0.00442976085469,0.00478509673849,0.019313601777,1,0,2.5,0,-0.00180952181108,-0.00442976085469,0.00478509673849,0.019313601777,1,0,2.5,0,-0.00180952181108,-0.00442976085469,0.00478509673849,0.019313601777,1,0,2.5,0,-0.00180952181108,-0.00442976085469,0.00478509673849,0.019313601777,1,0,2.5,0,1,-0.00180952181108,-0.00442976085469,0.00478509673849,0.019313601777,1,0,2.5,0,-0.00180952181108,-0.00442976085469,0.00478509673849,0.019313601777,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00180952181108,-0.00442976085469,0.00478509673849,0.019313601777,1,0,2.5,0,1274,1
stats,1275,-0.00180613226257,-0.00442765001208,0.00478186132386,0.0192965902388,1,0,2.5,0,-0.00180613226257,-0.00442765001208,0.00478186132386,0.0192965902388,1,0,2.5,0,-0.00180613226257,-0.00442765001208,0.00478186132386,0.0192965902388,1,0,2.5,0,-0.00180613226257,-0.00442765001208,0.00478186132386,0.0192965902388,1,0,2.5,0,1,-0.00180613226257,-0.00442765001208,0.00478186132386,0.0192965902388,1,0,2.5,0,-0.00180613226257,-0.00442765001208,0.00478186132386,0.0192965902388,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00180613226257,-0.00442765001208,0.00478186132386,0.0192965902388,1,0,2.5,0,1275,1
stats,1276,-0.00180276134051,-0.00442555174232,0.00477864593267,0.0192796196789,1,0,2.5,0,-0.00180276134051,-0.00442555174232,0.00477864593267,0.0192796196789,1,0,2.5,0,-0.00180276134051,-0.00442555174232,0.00477864593267,0.0192796196789,1,0,2.5,0,-0.00180276134051,-0.00442555174232,0.00477864593267,0.0192796196789,1,0,2.5,0,1,-0.00180276134051,-0.00442555174232,0.00477864593267,0.0192796196789,1,0,2.5,0,-0.00180276134051,-0.00442555174232,0.00477864593267,0.0192796196789,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00180276134051,-0.00442555174232,0.00477864593267,0.0192796196789,1,0,2.5,0,1276,1
stats,1277,-0.00179941079114,-0.00442346511409,0.00477545009926,0.0192626845092,1,0,2.5,0,-0.00179941079114,-0.00442346511409,0.00477545009926,0.0192626845092,1,0,2.5,0,-0.00179941079114,-0.00442346511409,0.00477545009926,0.0192626845092,1,0,2.5,0,-0.00179941079114,-0.00442346511409,0.00477545009926,0.0192626845092,1,0,2.5,0,1,-0.00179941079114,-0.00442346511409,0.00477545009926,0.0192626845092,1,0,2.5,0,-0.00179941079114,-0.00442346511409,0.00477545009926,0.0192626845092,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00179941079114,-0.00442346511409,0.00477545009926,0.0192626845092,1,0,2.5,0,1277,1
stats,1278,-0.00179608189501,-0.00442138267681,0.00477226730436,0.019245788455,1,0,2.5,0,-0.00179608189501,-0.00442138267681,0.00477226730436,0.019245788455,1,0,2.5,0,-0.00179608189501,-0.00442138267681,0.00477226730436,0.019245788455,1,0,2.5,0,-0.00179608189501,-0.00442138267681,0.00477226730436,0.019245788455,1,0,2.5,0,1,-0.00179608189501,-0.00442138267681,0.00477226730436,0.019245788455,1,0,2.5,0,-0.00179608189501,-0.00442138267681,0.00477226730436,0.019245788455,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00179608189501,-0.00442138267681,0.00477226730436,0.019245788455,1,0,2.5,0,1278,1
stats,1279,-0.00179273809772,-0.00441930722445,0.00476908637211,0.0192289315164,1,0,2.5,0,-0.00179273809772,-0.00441930722445,0.00476908637211,0.0192289315164,1,0,2.5,0,-0.00179273809772,-0.00441930722445,0.00476908637211,0.0192289315164,1,0,2.5,0,-0.00179273809772,-0.00441930722445,0.00476908637211,0.0192289315164,1,0,2.5,0,1,-0.00179273809772,-0.00441930722445,0.00476908637211,0.0192289315164,1,0,2.5,0,-0.00179273809772,-0.00441930722445,0.00476908637211,0.0192289315164,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00179273809772,-0.00441930722445,0.00476908637211,0.0192289315164,1,0,2.5,0,1279,1
stats,1280,-0.00178941409104,-0.00441723922268,0.00476592127234,0.0192121118307,1,0,2.5,0,-0.00178941409104,-0.00441723922268,0.00476592127234,0.0192121118307,1,0,2.5,0,-0.00178941409104,-0.00441723922268,0.00476592127234,0.0192121118307,1,0,2.5,0,-0.00178941409104,-0.00441723922268,0.00476592127234,0.0192121118307,1,0,2.5,0,1,-0.00178941409104,-0.00441723922268,0.00476592127234,0.0192121118307,1,0,2.5,0,-0.00178941409104,-0.00441723922268,0.00476592127234,0.0192121118307,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00178941409104,-0.00441723922268,0.00476592127234,0.0192121118307,1,0,2.5,0,1280,1
stats,1281,-0.00178611197043,-0.00441518751904,0.00476278038695,0.0191953293979,1,0,2.5,0,-0.00178611197043,-0.00441518751904,0.00476278038695,0.0191953293979,1,0,2.5,0,-0.00178611197043,-0.00441518751904,0.00476278038695,0.0191953293979,1,0,2.5,0,-0.00178611197043,-0.00441518751904,0.00476278038695,0.0191953293979,1,0,2.5,0,1,-0.00178611197043,-0.00441518751904,0.00476278038695,0.0191953293979,1,0,2.5,0,-0.00178611197043,-0.00441518751904,0.00476278038695,0.0191953293979,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00178611197043,-0.00441518751904,0.00476278038695,0.0191953293979,1,0,2.5,0,1281,1
stats,1282,-0.00178281462286,-0.0044131372124,0.00475964369252,0.019178584218,1,0,2.5,0,-0.00178281462286,-0.0044131372124,0.00475964369252,0.019178584218,1,0,2.5,0,-0.00178281462286,-0.0044131372124,0.00475964369252,0.019178584218,1,0,2.5,0,-0.00178281462286,-0.0044131372124,0.00475964369252,0.019178584218,1,0,2.5,0,1,-0.00178281462286,-0.0044131372124,0.00475964369252,0.019178584218,1,0,2.5,0,-0.00178281462286,-0.0044131372124,0.00475964369252,0.019178584218,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00178281462286,-0.0044131372124,0.00475964369252,0.019178584218,1,0,2.5,0,1282,1
stats,1283,-0.0017795113381,-0.0044110971503,0.00475651538,0.0191618781537,1,0,2.5,0,-0.0017795113381,-0.0044110971503,0.00475651538,0.0191618781537,1,0,2.5,0,-0.0017795113381,-0.0044110971503,0.00475651538,0.0191618781537,1,0,2.5,0,-0.0017795113381,-0.0044110971503,0.00475651538,0.0191618781537,1,0,2.5,0,1,-0.0017795113381,-0.0044110971503,0.00475651538,0.0191618781537,1,0,2.5,0,-0.0017795113381,-0.0044110971503,0.00475651538,0.0191618781537,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0017795113381,-0.0044110971503,0.00475651538,0.0191618781537,1,0,2.5,0,1283,1
stats,1284,-0.00177624146454,-0.00440906593576,0.00475340895355,0.019145205617,1,0,2.5,0,-0.00177624146454,-0.00440906593576,0.00475340895355,0.019145205617,1,0,2.5,0,-0.00177624146454,-0.00440906593576,0.00475340895355,0.019145205617,1,0,2.5,0,-0.00177624146454,-0.00440906593576,0.00475340895355,0.019145205617,1,0,2.5,0,1,-0.00177624146454,-0.00440906593576,0.00475340895355,0.019145205617,1,0,2.5,0,-0.00177624146454,-0.00440906593576,0.00475340895355,0.019145205617,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00177624146454,-0.00440906593576,0.00475340895355,0.019145205617,1,0,2.5,0,1284,1
stats,1285,-0.00177299953066,-0.00440704263747,0.00475032115355,0.0191285703331,1,0,2.5,0,-0.00177299953066,-0.00440704263747,0.00475032115355,0.0191285703331,1,0,2.5,0,-0.00177299953066,-0.00440704263747,0.00475032115355,0.0191285703331,1,0,2.5,0,-0.00177299953066,-0.00440704263747,0.00475032115355,0.0191285703331,1,0,2.5,0,1,-0.00177299953066,-0.00440704263747,0.00475032115355,0.0191285703331,1,0,2.5,0,-0.00177299953066,-0.00440704263747,0.00475032115355,0.0191285703331,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00177299953066,-0.00440704263747,0.00475032115355,0.0191285703331,1,0,2.5,0,1285,1
stats,1286,-0.00176977890078,-0.00440502772108,0.00474725058302,0.0191119685769,1,0,2.5,0,-0.00176977890078,-0.00440502772108,0.00474725058302,0.0191119685769,1,0,2.5,0,-0.00176977890078,-0.00440502772108,0.00474725058302,0.0191119685769,1,0,2.5,0,-0.00176977890078,-0.00440502772108,0.00474725058302,0.0191119685769,1,0,2.5,0,1,-0.00176977890078,-0.00440502772108,0.00474725058302,0.0191119685769,1,0,2.5,0,-0.00176977890078,-0.00440502772108,0.00474725058302,0.0191119685769,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00176977890078,-0.00440502772108,0.00474725058302,0.0191119685769,1,0,2.5,0,1286,1
stats,1287,-0.00176658132114,-0.00440301606432,0.00474419211969,0.0190954040736,1,0,2.5,0,-0.00176658132114,-0.00440301606432,0.00474419211969,0.0190954040736,1,0,2.5,0,-0.00176658132114,-0.00440301606432,0.00474419211969,0.0190954040736,1,0,2.5,0,-0.00176658132114,-0.00440301606432,0.00474419211969,0.0190954040736,1,0,2.5,0,1,-0.00176658132114,-0.00440301606432,0.00474419211969,0.0190954040736,1,0,2.5,0,-0.00176658132114,-0.00440301606432,0.00474419211969,0.0190954040736,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00176658132114,-0.00440301606432,0.00474419211969,0.0190954040736,1,0,2.5,0,1287,1
stats,1288,-0.00176338234451,-0.00440101278946,0.00474114250392,0.0190788786858,1,0,2.5,0,-0.00176338234451,-0.00440101278946,0.00474114250392,0.0190788786858,1,0,2.5,0,-0.00176338234451,-0.00440101278946,0.00474114250392,0.0190788786858,1,0,2.5,0,-0.00176338234451,-0.00440101278946,0.00474114250392,0.0190788786858,1,0,2.5,0,1,-0.00176338234451,-0.00440101278946,0.00474114250392,0.0190788786858,1,0,2.5,0,-0.00176338234451,-0.00440101278946,0.00474114250392,0.0190788786858,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00176338234451,-0.00440101278946,0.00474114250392,0.0190788786858,1,0,2.5,0,1288,1
stats,1289,-0.0017601728905,-0.00439902022481,0.0047380994074,0.0190623886883,1,0,2.5,0,-0.0017601728905,-0.00439902022481,0.0047380994074,0.0190623886883,1,0,2.5,0,-0.0017601728905,-0.00439902022481,0.0047380994074,0.0190623886883,1,0,2.5,0,-0.0017601728905,-0.00439902022481,0.0047380994074,0.0190623886883,1,0,2.5,0,1,-0.0017601728905,-0.00439902022481,0.0047380994074,0.0190623886883,1,0,2.5,0,-0.0017601728905,-0.00439902022481,0.0047380994074,0.0190623886883,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0017601728905,-0.00439902022481,0.0047380994074,0.0190623886883,1,0,2.5,0,1289,1
stats,1290,-0.00175700138789,-0.00439703930169,0.00473508285359,0.0190459340811,1,0,2.5,0,-0.00175700138789,-0.00439703930169,0.00473508285359,0.0190459340811,1,0,2.5,0,-0.00175700138789,-0.00439703930169,0.00473508285359,0.0190459340811,1,0,2.5,0,-0.00175700138789,-0.00439703930169,0.00473508285359,0.0190459340811,1,0,2.5,0,1,-0.00175700138789,-0.00439703930169,0.00473508285359,0.0190459340811,1,0,2.5,0,-0.00175700138789,-0.00439703930169,0.00473508285359,0.0190459340811,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00175700138789,-0.00439703930169,0.00473508285359,0.0190459340811,1,0,2.5,0,1290,1
stats,1291,-0.0017538262764,-0.00439506070688,0.00473206769675,0.0190295167267,1,0,2.5,0,-0.0017538262764,-0.00439506070688,0.00473206769675,0.0190295167267,1,0,2.5,0,-0.0017538262764,-0.00439506070688,0.00473206769675,0.0190295167267,1,0,2.5,0,-0.0017538262764,-0.00439506070688,0.00473206769675,0.0190295167267,1,0,2.5,0,1,-0.0017538262764,-0.00439506070688,0.00473206769675,0.0190295167267,1,0,2.5,0,-0.0017538262764,-0.00439506070688,0.00473206769675,0.0190295167267,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0017538262764,-0.00439506070688,0.00473206769675,0.0190295167267,1,0,2.5,0,1291,1
stats,1292,-0.00175068294629,-0.00439308770001,0.00472907070071,0.0190131329,1,0,2.5,0,-0.00175068294629,-0.00439308770001,0.00472907070071,0.0190131329,1,0,2.5,0,-0.00175068294629,-0.00439308770001,0.00472907070071,0.0190131329,1,0,2.5,0,-0.00175068294629,-0.00439308770001,0.00472907070071,0.0190131329,1,0,2.5,0,1,-0.00175068294629,-0.00439308770001,0.00472907070071,0.0190131329,1,0,2.5,0,-0.00175068294629,-0.00439308770001,0.00472907070071,0.0190131329,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00175068294629,-0.00439308770001,0.00472907070071,0.0190131329,1,0,2.5,0,1292,1
stats,1293,-0.00174753088504,-0.00439112680033,0.00472608301789,0.0189967863262,1,0,2.5,0,-0.00174753088504,-0.00439112680033,0.00472608301789,0.0189967863262,1,0,2.5,0,-0.00174753088504,-0.00439112680033,0.00472608301789,0.0189967863262,1,0,2.5,0,-0.00174753088504,-0.00439112680033,0.00472608301789,0.0189967863262,1,0,2.5,0,1,-0.00174753088504,-0.00439112680033,0.00472608301789,0.0189967863262,1,0,2.5,0,-0.00174753088504,-0.00439112680033,0.00472608301789,0.0189967863262,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00174753088504,-0.00439112680033,0.00472608301789,0.0189967863262,1,0,2.5,0,1293,1
stats,1294,-0.00174439360853,-0.0043891784735,0.0047231130302,0.0189804751426,1,0,2.5,0,-0.00174439360853,-0.0043891784735,0.0047231130302,0.0189804751426,1,0,2.5,0,-0.00174439360853,-0.0043891784735,0.0047231130302,0.0189804751426,1,0,2.5,0,-0.00174439360853,-0.0043891784735,0.0047231130302,0.0189804751426,1,0,2.5,0,1,-0.00174439360853,-0.0043891784735,0.0047231130302,0.0189804751426,1,0,2.5,0,-0.00174439360853,-0.0043891784735,0.0047231130302,0.0189804751426,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00174439360853,-0.0043891784735,0.0047231130302,0.0189804751426,1,0,2.5,0,1294,1
stats,1295,-0.00174126890488,-0.00438723620027,0.00472015468404,0.0189641993493,1,0,2.5,0,-0.00174126890488,-0.00438723620027,0.00472015468404,0.0189641993493,1,0,2.5,0,-0.00174126890488,-0.00438723620027,0.00472015468404,0.0189641993493,1,0,2.5,0,-0.00174126890488,-0.00438723620027,0.00472015468404,0.0189641993493,1,0,2.5,0,1,-0.00174126890488,-0.00438723620027,0.00472015468404,0.0189641993493,1,0,2.5,0,-0.00174126890488,-0.00438723620027,0.00472015468404,0.0189641993493,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00174126890488,-0.00438723620027,0.00472015468404,0.0189641993493,1,0,2.5,0,1295,1
stats,1296,-0.00173816271126,-0.00438530184329,0.00471721123904,0.0189479589462,1,0,2.5,0,-0.00173816271126,-0.00438530184329,0.00471721123904,0.0189479589462,1,0,2.5,0,-0.00173816271126,-0.00438530184329,0.00471721123904,0.0189479589462,1,0,2.5,0,-0.00173816271126,-0.00438530184329,0.00471721123904,0.0189479589462,1,0,2.5,0,1,-0.00173816271126,-0.00438530184329,0.00471721123904,0.0189479589462,1,0,2.5,0,-0.00173816271126,-0.00438530184329,0.00471721123904,0.0189479589462,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00173816271126,-0.00438530184329,0.00471721123904,0.0189479589462,1,0,2.5,0,1296,1
stats,1297,-0.00173505581915,-0.00438337726519,0.00471427757293,0.0189317520708,1,0,2.5,0,-0.00173505581915,-0.00438337726519,0.00471427757293,0.0189317520708,1,0,2.5,0,-0.00173505581915,-0.00438337726519,0.00471427757293,0.0189317520708,1,0,2.5,0,-0.00173505581915,-0.00438337726519,0.00471427757293,0.0189317520708,1,0,2.5,0,1,-0.00173505581915,-0.00438337726519,0.00471427757293,0.0189317520708,1,0,2.5,0,-0.00173505581915,-0.00438337726519,0.00471427757293,0.0189317520708,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00173505581915,-0.00438337726519,0.00471427757293,0.0189317520708,1,0,2.5,0,1297,1
stats,1298,-0.00173199921846,-0.00438146153465,0.0047113718465,0.018915578723,1,0,2.5,0,-0.00173199921846,-0.00438146153465,0.0047113718465,0.018915578723,1,0,2.5,0,-0.00173199921846,-0.00438146153465,0.0047113718465,0.018915578723,1,0,2.5,0,-0.00173199921846,-0.00438146153465,0.0047113718465,0.018915578723,1,0,2.5,0,1,-0.00173199921846,-0.00438146153465,0.0047113718465,0.018915578723,1,0,2.5,0,-0.00173199921846,-0.00438146153465,0.0047113718465,0.018915578723,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00173199921846,-0.00438146153465,0.0047113718465,0.018915578723,1,0,2.5,0,1298,1
stats,1299,-0.00172896706499,-0.00437955046073,0.00470848055556,0.0188994389027,1,0,2.5,0,-0.00172896706499,-0.00437955046073,0.00470848055556,0.0188994389027,1,0,2.5,0,-0.00172896706499,-0.00437955046073,0.00470848055556,0.0188994389027,1,0,2.5,0,-0.00172896706499,-0.00437955046073,0.00470848055556,0.0188994389027,1,0,2.5,0,1,-0.00172896706499,-0.00437955046073,0.00470848055556,0.0188994389027,1,0,2.5,0,-0.00172896706499,-0.00437955046073,0.00470848055556,0.0188994389027,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00172896706499,-0.00437955046073,0.00470848055556,0.0188994389027,1,0,2.5,0,1299,1
stats,1300,-0.0017259248998,-0.00437764311209,0.00470558973029,0.0188833344728,1,0,2.5,0,-0.0017259248998,-0.00437764311209,0.00470558973029,0.0188833344728,1,0,2.5,0,-0.0017259248998,-0.00437764311209,0.00470558973029,0.0188833344728,1,0,2.5,0,-0.0017259248998,-0.00437764311209,0.00470558973029,0.0188833344728,1,0,2.5,0,1,-0.0017259248998,-0.00437764311209,0.00470558973029,0.0188833344728,1,0,2.5,0,-0.0017259248998,-0.00437764311209,0.00470558973029,0.0188833344728,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0017259248998,-0.00437764311209,0.00470558973029,0.0188833344728,1,0,2.5,0,1300,1
stats,1301,-0.00172289612237,-0.00437574647367,0.00470271520317,0.0188672654331,1,0,2.5,0,-0.00172289612237,-0.00437574647367,0.00470271520317,0.0188672654331,1,0,2.5,0,-0.00172289612237,-0.00437574647367,0.00470271520317,0.0188672654331,1,0,2.5,0,-0.00172289612237,-0.00437574647367,0.00470271520317,0.0188672654331,1,0,2.5,0,1,-0.00172289612237,-0.00437574647367,0.00470271520317,0.0188672654331,1,0,2.5,0,-0.00172289612237,-0.00437574647367,0.00470271520317,0.0188672654331,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00172289612237,-0.00437574647367,0.00470271520317,0.0188672654331,1,0,2.5,0,1301,1
stats,1302,-0.00171986338682,-0.00437385914847,0.00469984812662,0.0188512317836,1,0,2.5,0,-0.00171986338682,-0.00437385914847,0.00469984812662,0.0188512317836,1,0,2.5,0,-0.00171986338682,-0.00437385914847,0.00469984812662,0.0188512317836,1,0,2.5,0,-0.00171986338682,-0.00437385914847,0.00469984812662,0.0188512317836,1,0,2.5,0,1,-0.00171986338682,-0.00437385914847,0.00469984812662,0.0188512317836,1,0,2.5,0,-0.00171986338682,-0.00437385914847,0.00469984812662,0.0188512317836,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00171986338682,-0.00437385914847,0.00469984812662,0.0188512317836,1,0,2.5,0,1302,1
stats,1303,-0.00171684566885,-0.00437198253348,0.00469699781388,0.0188352316618,1,0,2.5,0,-0.00171684566885,-0.00437198253348,0.00469699781388,0.0188352316618,1,0,2.5,0,-0.00171684566885,-0.00437198253348,0.00469699781388,0.0188352316618,1,0,2.5,0,-0.00171684566885,-0.00437198253348,0.00469699781388,0.0188352316618,1,0,2.5,0,1,-0.00171684566885,-0.00437198253348,0.00469699781388,0.0188352316618,1,0,2.5,0,-0.00171684566885,-0.00437198253348,0.00469699781388,0.0188352316618,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00171684566885,-0.00437198253348,0.00469699781388,0.0188352316618,1,0,2.5,0,1303,1
stats,1304,-0.00171384599525,-0.00437011243775,0.00469416147098,0.0188192669302,1,0,2.5,0,-0.00171384599525,-0.00437011243775,0.00469416147098,0.0188192669302,1,0,2.5,0,-0.00171384599525,-0.00437011243775,0.00469416147098,0.0188192669302,1,0,2.5,0,-0.00171384599525,-0.00437011243775,0.00469416147098,0.0188192669302,1,0,2.5,0,1,-0.00171384599525,-0.00437011243775,0.00469416147098,0.0188192669302,1,0,2.5,0,-0.00171384599525,-0.00437011243775,0.00469416147098,0.0188192669302,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00171384599525,-0.00437011243775,0.00469416147098,0.0188192669302,1,0,2.5,0,1304,1
stats,1305,-0.00171089009382,-0.00436825258657,0.00469135120511,0.0188033338636,1,0,2.5,0,-0.00171089009382,-0.00436825258657,0.00469135120511,0.0188033338636,1,0,2.5,0,-0.00171089009382,-0.00436825258657,0.00469135120511,0.0188033338636,1,0,2.5,0,-0.00171089009382,-0.00436825258657,0.00469135120511,0.0188033338636,1,0,2.5,0,1,-0.00171089009382,-0.00436825258657,0.00469135120511,0.0188033338636,1,0,2.5,0,-0.00171089009382,-0.00436825258657,0.00469135120511,0.0188033338636,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00171089009382,-0.00436825258657,0.00469135120511,0.0188033338636,1,0,2.5,0,1305,1
stats,1306,-0.00170789076947,-0.00436640065163,0.00468853348866,0.0187874380499,1,0,2.5,0,-0.00170789076947,-0.00436640065163,0.00468853348866,0.0187874380499,1,0,2.5,0,-0.00170789076947,-0.00436640065163,0.00468853348866,0.0187874380499,1,0,2.5,0,-0.00170789076947,-0.00436640065163,0.00468853348866,0.0187874380499,1,0,2.5,0,1,-0.00170789076947,-0.00436640065163,0.00468853348866,0.0187874380499,1,0,2.5,0,-0.00170789076947,-0.00436640065163,0.00468853348866,0.0187874380499,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00170789076947,-0.00436640065163,0.00468853348866,0.0187874380499,1,0,2.5,0,1306,1
stats,1307,-0.00170489074662,-0.0043645594269,0.00468572648242,0.0187715776265,1,0,2.5,0,-0.00170489074662,-0.0043645594269,0.00468572648242,0.0187715776265,1,0,2.5,0,-0.00170489074662,-0.0043645594269,0.00468572648242,0.0187715776265,1,0,2.5,0,-0.00170489074662,-0.0043645594269,0.00468572648242,0.0187715776265,1,0,2.5,0,1,-0.00170489074662,-0.0043645594269,0.00468572648242,0.0187715776265,1,0,2.5,0,-0.00170489074662,-0.0043645594269,0.00468572648242,0.0187715776265,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00170489074662,-0.0043645594269,0.00468572648242,0.0187715776265,1,0,2.5,0,1307,1
stats,1308,-0.0017018992221,-0.00436272704974,0.00468293158337,0.0187557507306,1,0,2.5,0,-0.0017018992221,-0.00436272704974,0.00468293158337,0.0187557507306,1,0,2.5,0,-0.0017018992221,-0.00436272704974,0.00468293158337,0.0187557507306,1,0,2.5,0,-0.0017018992221,-0.00436272704974,0.00468293158337,0.0187557507306,1,0,2.5,0,1,-0.0017018992221,-0.00436272704974,0.00468293158337,0.0187557507306,1,0,2.5,0,-0.0017018992221,-0.00436272704974,0.00468293158337,0.0187557507306,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0017018992221,-0.00436272704974,0.00468293158337,0.0187557507306,1,0,2.5,0,1308,1
stats,1309,-0.00169890385587,-0.00436090212315,0.00468014320359,0.0187399592251,1,0,2.5,0,-0.00169890385587,-0.00436090212315,0.00468014320359,0.0187399592251,1,0,2.5,0,-0.00169890385587,-0.00436090212315,0.00468014320359,0.0187399592251,1,0,2.5,0,-0.00169890385587,-0.00436090212315,0.00468014320359,0.0187399592251,1,0,2.5,0,1,-0.00169890385587,-0.00436090212315,0.00468014320359,0.0187399592251,1,0,2.5,0,-0.00169890385587,-0.00436090212315,0.00468014320359,0.0187399592251,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00169890385587,-0.00436090212315,0.00468014320359,0.0187399592251,1,0,2.5,0,1309,1
stats,1310,-0.00169590278529,-0.00435909070075,0.00467736646533,0.0187242031097,1,0,2.5,0,-0.00169590278529,-0.00435909070075,0.00467736646533,0.0187242031097,1,0,2.5,0,-0.00169590278529,-0.00435909070075,0.00467736646533,0.0187242031097,1,0,2.5,0,-0.00169590278529,-0.00435909070075,0.00467736646533,0.0187242031097,1,0,2.5,0,1,-0.00169590278529,-0.00435909070075,0.00467736646533,0.0187242031097,1,0,2.5,0,-0.00169590278529,-0.00435909070075,0.00467736646533,0.0187242031097,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00169590278529,-0.00435909070075,0.00467736646533,0.0187242031097,1,0,2.5,0,1310,1
stats,1311,-0.00169290765189,-0.00435728952289,0.00467460229993,0.018708480522,1,0,2.5,0,-0.00169290765189,-0.00435728952289,0.00467460229993,0.018708480522,1,0,2.5,0,-0.00169290765189,-0.00435728952289,0.00467460229993,0.018708480522,1,0,2.5,0,-0.00169290765189,-0.00435728952289,0.00467460229993,0.018708480522,1,0,2.5,0,1,-0.00169290765189,-0.00435728952289,0.00467460229993,0.018708480522,1,0,2.5,0,-0.00169290765189,-0.00435728952289,0.00467460229993,0.018708480522,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00169290765189,-0.00435728952289,0.00467460229993,0.018708480522,1,0,2.5,0,1311,1
stats,1312,-0.0016899027396,-0.00435549253598,0.00467183953151,0.0186927914619,1,0,2.5,0,-0.0016899027396,-0.00435549253598,0.00467183953151,0.0186927914619,1,0,2.5,0,-0.0016899027396,-0.00435549253598,0.00467183953151,0.0186927914619,1,0,2.5,0,-0.0016899027396,-0.00435549253598,0.00467183953151,0.0186927914619,1,0,2.5,0,1,-0.0016899027396,-0.00435549253598,0.00467183953151,0.0186927914619,1,0,2.5,0,-0.0016899027396,-0.00435549253598,0.00467183953151,0.0186927914619,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0016899027396,-0.00435549253598,0.00467183953151,0.0186927914619,1,0,2.5,0,1312,1
stats,1313,-0.00168689235579,-0.00435370532796,0.004669085145,0.0186771359295,1,0,2.5,0,-0.00168689235579,-0.00435370532796,0.004669085145,0.0186771359295,1,0,2.5,0,-0.00168689235579,-0.00435370532796,0.004669085145,0.0186771359295,1,0,2.5,0,-0.00168689235579,-0.00435370532796,0.004669085145,0.0186771359295,1,0,2.5,0,1,-0.00168689235579,-0.00435370532796,0.004669085145,0.0186771359295,1,0,2.5,0,-0.00168689235579,-0.00435370532796,0.004669085145,0.0186771359295,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00168689235579,-0.00435370532796,0.004669085145,0.0186771359295,1,0,2.5,0,1313,1
stats,1314,-0.00168387580197,-0.00435192929581,0.00466633960605,0.0186615157872,1,0,2.5,0,-0.00168387580197,-0.00435192929581,0.00466633960605,0.0186615157872,1,0,2.5,0,-0.00168387580197,-0.00435192929581,0.00466633960605,0.0186615157872,1,0,2.5,0,-0.00168387580197,-0.00435192929581,0.00466633960605,0.0186615157872,1,0,2.5,0,1,-0.00168387580197,-0.00435192929581,0.00466633960605,0.0186615157872,1,0,2.5,0,-0.00168387580197,-0.00435192929581,0.00466633960605,0.0186615157872,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00168387580197,-0.00435192929581,0.00466633960605,0.0186615157872,1,0,2.5,0,1314,1
stats,1315,-0.00168085680343,-0.00435016024858,0.00466360105202,0.01864592731,1,0,2.5,0,-0.00168085680343,-0.00435016024858,0.00466360105202,0.01864592731,1,0,2.5,0,-0.00168085680343,-0.00435016024858,0.00466360105202,0.01864592731,1,0,2.5,0,-0.00168085680343,-0.00435016024858,0.00466360105202,0.01864592731,1,0,2.5,0,1,-0.00168085680343,-0.00435016024858,0.00466360105202,0.01864592731,1,0,2.5,0,-0.00168085680343,-0.00435016024858,0.00466360105202,0.01864592731,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00168085680343,-0.00435016024858,0.00466360105202,0.01864592731,1,0,2.5,0,1315,1
stats,1316,-0.00167783000506,-0.00434840237722,0.00466087087989,0.0186303723603,1,0,2.5,0,-0.00167783000506,-0.00434840237722,0.00466087087989,0.0186303723603,1,0,2.5,0,-0.00167783000506,-0.00434840237722,0.00466087087989,0.0186303723603,1,0,2.5,0,-0.00167783000506,-0.00434840237722,0.00466087087989,0.0186303723603,1,0,2.5,0,1,-0.00167783000506,-0.00434840237722,0.00466087087989,0.0186303723603,1,0,2.5,0,-0.00167783000506,-0.00434840237722,0.00466087087989,0.0186303723603,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00167783000506,-0.00434840237722,0.00466087087989,0.0186303723603,1,0,2.5,0,1316,1
stats,1317,-0.00167481123935,-0.00434665102512,0.00465815048665,0.0186148490757,1,0,2.5,0,-0.00167481123935,-0.00434665102512,0.00465815048665,0.0186148490757,1,0,2.5,0,-0.00167481123935,-0.00434665102512,0.00465815048665,0.0186148490757,1,0,2.5,0,-0.00167481123935,-0.00434665102512,0.00465815048665,0.0186148490757,1,0,2.5,0,1,-0.00167481123935,-0.00434665102512,0.00465815048665,0.0186148490757,1,0,2.5,0,-0.00167481123935,-0.00434665102512,0.00465815048665,0.0186148490757,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00167481123935,-0.00434665102512,0.00465815048665,0.0186148490757,1,0,2.5,0,1317,1
stats,1318,-0.00167180283461,-0.00434490013868,0.00465543568134,0.0185993555933,1,0,2.5,0,-0.00167180283461,-0.00434490013868,0.00465543568134,0.0185993555933,1,0,2.5,0,-0.00167180283461,-0.00434490013868,0.00465543568134,0.0185993555933,1,0,2.5,0,-0.00167180283461,-0.00434490013868,0.00465543568134,0.0185993555933,1,0,2.5,0,1,-0.00167180283461,-0.00434490013868,0.00465543568134,0.0185993555933,1,0,2.5,0,-0.00167180283461,-0.00434490013868,0.00465543568134,0.0185993555933,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00167180283461,-0.00434490013868,0.00465543568134,0.0185993555933,1,0,2.5,0,1318,1
stats,1319,-0.00166879501194,-0.00434315390885,0.00465272646397,0.0185838937759,1,0,2.5,0,-0.00166879501194,-0.00434315390885,0.00465272646397,0.0185838937759,1,0,2.5,0,-0.00166879501194,-0.00434315390885,0.00465272646397,0.0185838937759,1,0,2.5,0,-0.00166879501194,-0.00434315390885,0.00465272646397,0.0185838937759,1,0,2.5,0,1,-0.00166879501194,-0.00434315390885,0.00465272646397,0.0185838937759,1,0,2.5,0,-0.00166879501194,-0.00434315390885,0.00465272646397,0.0185838937759,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00166879501194,-0.00434315390885,0.00465272646397,0.0185838937759,1,0,2.5,0,1319,1
stats,1320,-0.00166580430232,-0.00434141047299,0.00465002655983,0.0185684598982,1,0,2.5,0,-0.00166580430232,-0.00434141047299,0.00465002655983,0.0185684598982,1,0,2.5,0,-0.00166580430232,-0.00434141047299,0.00465002655983,0.0185684598982,1,0,2.5,0,-0.00166580430232,-0.00434141047299,0.00465002655983,0.0185684598982,1,0,2.5,0,1,-0.00166580430232,-0.00434141047299,0.00465002655983,0.0185684598982,1,0,2.5,0,-0.00166580430232,-0.00434141047299,0.00465002655983,0.0185684598982,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00166580430232,-0.00434141047299,0.00465002655983,0.0185684598982,1,0,2.5,0,1320,1
stats,1321,-0.00166284129955,-0.00433966657147,0.00464733783156,0.0185530539602,1,0,2.5,0,-0.00166284129955,-0.00433966657147,0.00464733783156,0.0185530539602,1,0,2.5,0,-0.00166284129955,-0.00433966657147,0.00464733783156,0.0185530539602,1,0,2.5,0,-0.00166284129955,-0.00433966657147,0.00464733783156,0.0185530539602,1,0,2.5,0,1,-0.00166284129955,-0.00433966657147,0.00464733783156,0.0185530539602,1,0,2.5,0,-0.00166284129955,-0.00433966657147,0.00464733783156,0.0185530539602,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00166284129955,-0.00433966657147,0.00464733783156,0.0185530539602,1,0,2.5,0,1321,1
stats,1322,-0.00165987201035,-0.0043379329145,0.00464465701953,0.0185376796871,1,0,2.5,0,-0.00165987201035,-0.0043379329145,0.00464465701953,0.0185376796871,1,0,2.5,0,-0.00165987201035,-0.0043379329145,0.00464465701953,0.0185376796871,1,0,2.5,0,-0.00165987201035,-0.0043379329145,0.00464465701953,0.0185376796871,1,0,2.5,0,1,-0.00165987201035,-0.0043379329145,0.00464465701953,0.0185376796871,1,0,2.5,0,-0.00165987201035,-0.0043379329145,0.00464465701953,0.0185376796871,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00165987201035,-0.0043379329145,0.00464465701953,0.0185376796871,1,0,2.5,0,1322,1
stats,1323,-0.00165693555027,-0.00433620251715,0.00464199157432,0.0185223333538,1,0,2.5,0,-0.00165693555027,-0.00433620251715,0.00464199157432,0.0185223333538,1,0,2.5,0,-0.00165693555027,-0.00433620251715,0.00464199157432,0.0185223333538,1,0,2.5,0,-0.00165693555027,-0.00433620251715,0.00464199157432,0.0185223333538,1,0,2.5,0,1,-0.00165693555027,-0.00433620251715,0.00464199157432,0.0185223333538,1,0,2.5,0,-0.00165693555027,-0.00433620251715,0.00464199157432,0.0185223333538,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00165693555027,-0.00433620251715,0.00464199157432,0.0185223333538,1,0,2.5,0,1323,1
stats,1324,-0.0016540416982,-0.00433446839452,0.00463933963329,0.0185070112348,1,0,2.5,0,-0.0016540416982,-0.00433446839452,0.00463933963329,0.0185070112348,1,0,2.5,0,-0.0016540416982,-0.00433446839452,0.00463933963329,0.0185070112348,1,0,2.5,0,-0.0016540416982,-0.00433446839452,0.00463933963329,0.0185070112348,1,0,2.5,0,1,-0.0016540416982,-0.00433446839452,0.00463933963329,0.0185070112348,1,0,2.5,0,-0.0016540416982,-0.00433446839452,0.00463933963329,0.0185070112348,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0016540416982,-0.00433446839452,0.00463933963329,0.0185070112348,1,0,2.5,0,1324,1
stats,1325,-0.00165117776487,-0.00433273334056,0.0046366979368,0.0184917170554,1,0,2.5,0,-0.00165117776487,-0.00433273334056,0.0046366979368,0.0184917170554,1,0,2.5,0,-0.00165117776487,-0.00433273334056,0.0046366979368,0.0184917170554,1,0,2.5,0,-0.00165117776487,-0.00433273334056,0.0046366979368,0.0184917170554,1,0,2.5,0,1,-0.00165117776487,-0.00433273334056,0.0046366979368,0.0184917170554,1,0,2.5,0,-0.00165117776487,-0.00433273334056,0.0046366979368,0.0184917170554,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00165117776487,-0.00433273334056,0.0046366979368,0.0184917170554,1,0,2.5,0,1325,1
stats,1326,-0.00164834409952,-0.00433100108057,0.00463407021016,0.0184764489532,1,0,2.5,0,-0.00164834409952,-0.00433100108057,0.00463407021016,0.0184764489532,1,0,2.5,0,-0.00164834409952,-0.00433100108057,0.00463407021016,0.0184764489532,1,0,2.5,0,-0.00164834409952,-0.00433100108057,0.00463407021016,0.0184764489532,1,0,2.5,0,1,-0.00164834409952,-0.00433100108057,0.00463407021016,0.0184764489532,1,0,2.5,0,-0.00164834409952,-0.00433100108057,0.00463407021016,0.0184764489532,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00164834409952,-0.00433100108057,0.00463407021016,0.0184764489532,1,0,2.5,0,1326,1
stats,1327,-0.00164553918876,-0.00432927208021,0.00463145738468,0.0184612087905,1,0,2.5,0,-0.00164553918876,-0.00432927208021,0.00463145738468,0.0184612087905,1,0,2.5,0,-0.00164553918876,-0.00432927208021,0.00463145738468,0.0184612087905,1,0,2.5,0,-0.00164553918876,-0.00432927208021,0.00463145738468,0.0184612087905,1,0,2.5,0,1,-0.00164553918876,-0.00432927208021,0.00463145738468,0.0184612087905,1,0,2.5,0,-0.00164553918876,-0.00432927208021,0.00463145738468,0.0184612087905,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00164553918876,-0.00432927208021,0.00463145738468,0.0184612087905,1,0,2.5,0,1327,1
stats,1328,-0.00164278014563,-0.00432753982022,0.00462885806337,0.0184459928423,1,0,2.5,0,-0.00164278014563,-0.00432753982022,0.00462885806337,0.0184459928423,1,0,2.5,0,-0.00164278014563,-0.00432753982022,0.00462885806337,0.0184459928423,1,0,2.5,0,-0.00164278014563,-0.00432753982022,0.00462885806337,0.0184459928423,1,0,2.5,0,1,-0.00164278014563,-0.00432753982022,0.00462885806337,0.0184459928423,1,0,2.5,0,-0.00164278014563,-0.00432753982022,0.00462885806337,0.0184459928423,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00164278014563,-0.00432753982022,0.00462885806337,0.0184459928423,1,0,2.5,0,1328,1
stats,1329,-0.00164007162675,-0.00432580849156,0.0046262787655,0.0184308029711,1,0,2.5,0,-0.00164007162675,-0.00432580849156,0.0046262787655,0.0184308029711,1,0,2.5,0,-0.00164007162675,-0.00432580849156,0.0046262787655,0.0184308029711,1,0,2.5,0,-0.00164007162675,-0.00432580849156,0.0046262787655,0.0184308029711,1,0,2.5,0,1,-0.00164007162675,-0.00432580849156,0.0046262787655,0.0184308029711,1,0,2.5,0,-0.00164007162675,-0.00432580849156,0.0046262787655,0.0184308029711,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00164007162675,-0.00432580849156,0.0046262787655,0.0184308029711,1,0,2.5,0,1329,1
stats,1330,-0.00163738569245,-0.00432408554479,0.00462371576577,0.0184156410396,1,0,2.5,0,-0.00163738569245,-0.00432408554479,0.00462371576577,0.0184156410396,1,0,2.5,0,-0.00163738569245,-0.00432408554479,0.00462371576577,0.0184156410396,1,0,2.5,0,-0.00163738569245,-0.00432408554479,0.00462371576577,0.0184156410396,1,0,2.5,0,1,-0.00163738569245,-0.00432408554479,0.00462371576577,0.0184156410396,1,0,2.5,0,-0.00163738569245,-0.00432408554479,0.00462371576577,0.0184156410396,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00163738569245,-0.00432408554479,0.00462371576577,0.0184156410396,1,0,2.5,0,1330,1
stats,1331,-0.00163473922294,-0.00432236073539,0.00462116580456,0.0184005051851,1,0,2.5,0,-0.00163473922294,-0.00432236073539,0.00462116580456,0.0184005051851,1,0,2.5,0,-0.00163473922294,-0.00432236073539,0.00462116580456,0.0184005051851,1,0,2.5,0,-0.00163473922294,-0.00432236073539,0.00462116580456,0.0184005051851,1,0,2.5,0,1,-0.00163473922294,-0.00432236073539,0.00462116580456,0.0184005051851,1,0,2.5,0,-0.00163473922294,-0.00432236073539,0.00462116580456,0.0184005051851,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00163473922294,-0.00432236073539,0.00462116580456,0.0184005051851,1,0,2.5,0,1331,1
stats,1332,-0.00163216935471,-0.0043206284754,0.00461863679811,0.0183853916824,1,0,2.5,0,-0.00163216935471,-0.0043206284754,0.00461863679811,0.0183853916824,1,0,2.5,0,-0.00163216935471,-0.0043206284754,0.00461863679811,0.0183853916824,1,0,2.5,0,-0.00163216935471,-0.0043206284754,0.00461863679811,0.0183853916824,1,0,2.5,0,1,-0.00163216935471,-0.0043206284754,0.00461863679811,0.0183853916824,1,0,2.5,0,-0.00163216935471,-0.0043206284754,0.00461863679811,0.0183853916824,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00163216935471,-0.0043206284754,0.00461863679811,0.0183853916824,1,0,2.5,0,1332,1
stats,1333,-0.00162963313051,-0.0043189059943,0.00461612967774,0.0183703061193,1,0,2.5,0,-0.00162963313051,-0.0043189059943,0.00461612967774,0.0183703061193,1,0,2.5,0,-0.00162963313051,-0.0043189059943,0.00461612967774,0.0183703061193,1,0,2.5,0,-0.00162963313051,-0.0043189059943,0.00461612967774,0.0183703061193,1,0,2.5,0,1,-0.00162963313051,-0.0043189059943,0.00461612967774,0.0183703061193,1,0,2.5,0,-0.00162963313051,-0.0043189059943,0.00461612967774,0.0183703061193,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00162963313051,-0.0043189059943,0.00461612967774,0.0183703061193,1,0,2.5,0,1333,1
stats,1334,-0.00162708910648,-0.00431719841436,0.0046136341989,0.0183552559465,1,0,2.5,0,-0.00162708910648,-0.00431719841436,0.0046136341989,0.0183552559465,1,0,2.5,0,-0.00162708910648,-0.00431719841436,0.0046136341989,0.0183552559465,1,0,2.5,0,-0.00162708910648,-0.00431719841436,0.0046136341989,0.0183552559465,1,0,2.5,0,1,-0.00162708910648,-0.00431719841436,0.0046136341989,0.0183552559465,1,0,2.5,0,-0.00162708910648,-0.00431719841436,0.0046136341989,0.0183552559465,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00162708910648,-0.00431719841436,0.0046136341989,0.0183552559465,1,0,2.5,0,1334,1
stats,1335,-0.00162462319713,-0.00431548291817,0.00461115967482,0.0183402262628,1,0,2.5,0,-0.00162462319713,-0.00431548291817,0.00461115967482,0.0183402262628,1,0,2.5,0,-0.00162462319713,-0.00431548291817,0.00461115967482,0.0183402262628,1,0,2.5,0,-0.00162462319713,-0.00431548291817,0.00461115967482,0.0183402262628,1,0,2.5,0,1,-0.00162462319713,-0.00431548291817,0.00461115967482,0.0183402262628,1,0,2.5,0,-0.00162462319713,-0.00431548291817,0.00461115967482,0.0183402262628,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00162462319713,-0.00431548291817,0.00461115967482,0.0183402262628,1,0,2.5,0,1335,1
stats,1336,-0.00162223062944,-0.00431376183406,0.0046087061055,0.0183252189308,1,0,2.5,0,-0.00162223062944,-0.00431376183406,0.0046087061055,0.0183252189308,1,0,2.5,0,-0.00162223062944,-0.00431376183406,0.0046087061055,0.0183252189308,1,0,2.5,0,-0.00162223062944,-0.00431376183406,0.0046087061055,0.0183252189308,1,0,2.5,0,1,-0.00162223062944,-0.00431376183406,0.0046087061055,0.0183252189308,1,0,2.5,0,-0.00162223062944,-0.00431376183406,0.0046087061055,0.0183252189308,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00162223062944,-0.00431376183406,0.0046087061055,0.0183252189308,1,0,2.5,0,1336,1
stats,1337,-0.00161983049475,-0.00431206217036,0.00460627069697,0.0183102488518,1,0,2.5,0,-0.00161983049475,-0.00431206217036,0.00460627069697,0.0183102488518,1,0,2.5,0,-0.00161983049475,-0.00431206217036,0.00460627069697,0.0183102488518,1,0,2.5,0,-0.00161983049475,-0.00431206217036,0.00460627069697,0.0183102488518,1,0,2.5,0,1,-0.00161983049475,-0.00431206217036,0.00460627069697,0.0183102488518,1,0,2.5,0,-0.00161983049475,-0.00431206217036,0.00460627069697,0.0183102488518,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00161983049475,-0.00431206217036,0.00460627069697,0.0183102488518,1,0,2.5,0,1337,1
stats,1338,-0.00161743280478,-0.0043103788048,0.00460385205224,0.0182953123003,1,0,2.5,0,-0.00161743280478,-0.0043103788048,0.00460385205224,0.0182953123003,1,0,2.5,0,-0.00161743280478,-0.0043103788048,0.00460385205224,0.0182953123003,1,0,2.5,0,-0.00161743280478,-0.0043103788048,0.00460385205224,0.0182953123003,1,0,2.5,0,1,-0.00161743280478,-0.0043103788048,0.00460385205224,0.0182953123003,1,0,2.5,0,-0.00161743280478,-0.0043103788048,0.00460385205224,0.0182953123003,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00161743280478,-0.0043103788048,0.00460385205224,0.0182953123003,1,0,2.5,0,1338,1
stats,1339,-0.00161509937607,-0.00430868891999,0.00460145063698,0.0182803999633,1,0,2.5,0,-0.00161509937607,-0.00430868891999,0.00460145063698,0.0182803999633,1,0,2.5,0,-0.00161509937607,-0.00430868891999,0.00460145063698,0.0182803999633,1,0,2.5,0,-0.00161509937607,-0.00430868891999,0.00460145063698,0.0182803999633,1,0,2.5,0,1,-0.00161509937607,-0.00430868891999,0.00460145063698,0.0182803999633,1,0,2.5,0,-0.00161509937607,-0.00430868891999,0.00460145063698,0.0182803999633,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00161509937607,-0.00430868891999,0.00460145063698,0.0182803999633,1,0,2.5,0,1339,1
stats,1340,-0.00161278236192,-0.00430701021105,0.00459906551987,0.0182655174285,1,0,2.5,0,-0.00161278236192,-0.00430701021105,0.00459906551987,0.0182655174285,1,0,2.5,0,-0.00161278236192,-0.00430701021105,0.00459906551987,0.0182655174285,1,0,2.5,0,-0.00161278236192,-0.00430701021105,0.00459906551987,0.0182655174285,1,0,2.5,0,1,-0.00161278236192,-0.00430701021105,0.00459906551987,0.0182655174285,1,0,2.5,0,-0.00161278236192,-0.00430701021105,0.00459906551987,0.0182655174285,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00161278236192,-0.00430701021105,0.00459906551987,0.0182655174285,1,0,2.5,0,1340,1
stats,1341,-0.00161048804875,-0.00430533569306,0.00459669297561,0.0182506628335,1,0,2.5,0,-0.00161048804875,-0.00430533569306,0.00459669297561,0.0182506628335,1,0,2.5,0,-0.00161048804875,-0.00430533569306,0.00459669297561,0.0182506628335,1,0,2.5,0,-0.00161048804875,-0.00430533569306,0.00459669297561,0.0182506628335,1,0,2.5,0,1,-0.00161048804875,-0.00430533569306,0.00459669297561,0.0182506628335,1,0,2.5,0,-0.00161048804875,-0.00430533569306,0.00459669297561,0.0182506628335,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00161048804875,-0.00430533569306,0.00459669297561,0.0182506628335,1,0,2.5,0,1341,1
stats,1342,-0.00160828302614,-0.00430365093052,0.00459434278309,0.0182358324528,1,0,2.5,0,-0.00160828302614,-0.00430365093052,0.00459434278309,0.0182358324528,1,0,2.5,0,-0.00160828302614,-0.00430365093052,0.00459434278309,0.0182358324528,1,0,2.5,0,-0.00160828302614,-0.00430365093052,0.00459434278309,0.0182358324528,1,0,2.5,0,1,-0.00160828302614,-0.00430365093052,0.00459434278309,0.0182358324528,1,0,2.5,0,-0.00160828302614,-0.00430365093052,0.00459434278309,0.0182358324528,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00160828302614,-0.00430365093052,0.00459434278309,0.0182358324528,1,0,2.5,0,1342,1
stats,1343,-0.00160605402198,-0.00430199503899,0.00459201168269,0.0182210411876,1,0,2.5,0,-0.00160605402198,-0.00430199503899,0.00459201168269,0.0182210411876,1,0,2.5,0,-0.00160605402198,-0.00430199503899,0.00459201168269,0.0182210411876,1,0,2.5,0,-0.00160605402198,-0.00430199503899,0.00459201168269,0.0182210411876,1,0,2.5,0,1,-0.00160605402198,-0.00430199503899,0.00459201168269,0.0182210411876,1,0,2.5,0,-0.00160605402198,-0.00430199503899,0.00459201168269,0.0182210411876,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00160605402198,-0.00430199503899,0.00459201168269,0.0182210411876,1,0,2.5,0,1343,1
stats,1344,-0.00160381337628,-0.00430035823956,0.00458969501778,0.0182062853128,1,0,2.5,0,-0.00160381337628,-0.00430035823956,0.00458969501778,0.0182062853128,1,0,2.5,0,-0.00160381337628,-0.00430035823956,0.00458969501778,0.0182062853128,1,0,2.5,0,-0.00160381337628,-0.00430035823956,0.00458969501778,0.0182062853128,1,0,2.5,0,1,-0.00160381337628,-0.00430035823956,0.00458969501778,0.0182062853128,1,0,2.5,0,-0.00160381337628,-0.00430035823956,0.00458969501778,0.0182062853128,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00160381337628,-0.00430035823956,0.00458969501778,0.0182062853128,1,0,2.5,0,1344,1
stats,1345,-0.00160158739891,-0.00429872563109,0.00458738766611,0.0181915611029,1,0,2.5,0,-0.00160158739891,-0.00429872563109,0.00458738766611,0.0181915611029,1,0,2.5,0,-0.00160158739891,-0.00429872563109,0.00458738766611,0.0181915611029,1,0,2.5,0,-0.00160158739891,-0.00429872563109,0.00458738766611,0.0181915611029,1,0,2.5,0,1,-0.00160158739891,-0.00429872563109,0.00458738766611,0.0181915611029,1,0,2.5,0,-0.00160158739891,-0.00429872563109,0.00458738766611,0.0181915611029,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00160158739891,-0.00429872563109,0.00458738766611,0.0181915611029,1,0,2.5,0,1345,1
stats,1346,-0.00159938458819,-0.00429709348828,0.00458508916199,0.0181768648326,1,0,2.5,0,-0.00159938458819,-0.00429709348828,0.00458508916199,0.0181768648326,1,0,2.5,0,-0.00159938458819,-0.00429709348828,0.00458508916199,0.0181768648326,1,0,2.5,0,-0.00159938458819,-0.00429709348828,0.00458508916199,0.0181768648326,1,0,2.5,0,1,-0.00159938458819,-0.00429709348828,0.00458508916199,0.0181768648326,1,0,2.5,0,-0.00159938458819,-0.00429709348828,0.00458508916199,0.0181768648326,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00159938458819,-0.00429709348828,0.00458508916199,0.0181768648326,1,0,2.5,0,1346,1
stats,1347,-0.00159718096256,-0.00429547997192,0.00458280881867,0.01816220209,1,0,2.5,0,-0.00159718096256,-0.00429547997192,0.00458280881867,0.01816220209,1,0,2.5,0,-0.00159718096256,-0.00429547997192,0.00458280881867,0.01816220209,1,0,2.5,0,-0.00159718096256,-0.00429547997192,0.00458280881867,0.01816220209,1,0,2.5,0,1,-0.00159718096256,-0.00429547997192,0.00458280881867,0.01816220209,1,0,2.5,0,-0.00159718096256,-0.00429547997192,0.00458280881867,0.01816220209,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00159718096256,-0.00429547997192,0.00458280881867,0.01816220209,1,0,2.5,0,1347,1
stats,1348,-0.0015950021334,-0.00429387530312,0.00458054570481,0.0181475691497,1,0,2.5,0,-0.0015950021334,-0.00429387530312,0.00458054570481,0.0181475691497,1,0,2.5,0,-0.0015950021334,-0.00429387530312,0.00458054570481,0.0181475691497,1,0,2.5,0,-0.0015950021334,-0.00429387530312,0.00458054570481,0.0181475691497,1,0,2.5,0,1,-0.0015950021334,-0.00429387530312,0.00458054570481,0.0181475691497,1,0,2.5,0,-0.0015950021334,-0.00429387530312,0.00458054570481,0.0181475691497,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0015950021334,-0.00429387530312,0.00458054570481,0.0181475691497,1,0,2.5,0,1348,1
stats,1349,-0.0015928192297,-0.0042922757566,0.00457828631625,0.0181329715997,1,0,2.5,0,-0.0015928192297,-0.0042922757566,0.00457828631625,0.0181329715997,1,0,2.5,0,-0.0015928192297,-0.0042922757566,0.00457828631625,0.0181329715997,1,0,2.5,0,-0.0015928192297,-0.0042922757566,0.00457828631625,0.0181329715997,1,0,2.5,0,1,-0.0015928192297,-0.0042922757566,0.00457828631625,0.0181329715997,1,0,2.5,0,-0.0015928192297,-0.0042922757566,0.00457828631625,0.0181329715997,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0015928192297,-0.0042922757566,0.00457828631625,0.0181329715997,1,0,2.5,0,1349,1
stats,1350,-0.00159059534781,-0.00429069623351,0.00457603204995,0.0181184094399,1,0,2.5,0,-0.00159059534781,-0.00429069623351,0.00457603204995,0.0181184094399,1,0,2.5,0,-0.00159059534781,-0.00429069623351,0.00457603204995,0.0181184094399,1,0,2.5,0,-0.00159059534781,-0.00429069623351,0.00457603204995,0.0181184094399,1,0,2.5,0,1,-0.00159059534781,-0.00429069623351,0.00457603204995,0.0181184094399,1,0,2.5,0,-0.00159059534781,-0.00429069623351,0.00457603204995,0.0181184094399,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00159059534781,-0.00429069623351,0.00457603204995,0.0181184094399,1,0,2.5,0,1350,1
stats,1351,-0.00158837053459,-0.00428912835196,0.00457378849387,0.0181038789451,1,0,2.5,0,-0.00158837053459,-0.00428912835196,0.00457378849387,0.0181038789451,1,0,2.5,0,-0.00158837053459,-0.00428912835196,0.00457378849387,0.0181038789451,1,0,2.5,0,-0.00158837053459,-0.00428912835196,0.00457378849387,0.0181038789451,1,0,2.5,0,1,-0.00158837053459,-0.00428912835196,0.00457378849387,0.0181038789451,1,0,2.5,0,-0.00158837053459,-0.00428912835196,0.00457378849387,0.0181038789451,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00158837053459,-0.00428912835196,0.00457378849387,0.0181038789451,1,0,2.5,0,1351,1
stats,1352,-0.00158616504632,-0.00428757024929,0.0045715617016,0.0180893801153,1,0,2.5,0,-0.00158616504632,-0.00428757024929,0.0045715617016,0.0180893801153,1,0,2.5,0,-0.00158616504632,-0.00428757024929,0.0045715617016,0.0180893801153,1,0,2.5,0,-0.00158616504632,-0.00428757024929,0.0045715617016,0.0180893801153,1,0,2.5,0,1,-0.00158616504632,-0.00428757024929,0.0045715617016,0.0180893801153,1,0,2.5,0,-0.00158616504632,-0.00428757024929,0.0045715617016,0.0180893801153,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00158616504632,-0.00428757024929,0.0045715617016,0.0180893801153,1,0,2.5,0,1352,1
stats,1353,-0.00158399774227,-0.00428600097075,0.00456933816895,0.0180749036372,1,0,2.5,0,-0.00158399774227,-0.00428600097075,0.00456933816895,0.0180749036372,1,0,2.5,0,-0.00158399774227,-0.00428600097075,0.00456933816895,0.0180749036372,1,0,2.5,0,-0.00158399774227,-0.00428600097075,0.00456933816895,0.0180749036372,1,0,2.5,0,1,-0.00158399774227,-0.00428600097075,0.00456933816895,0.0180749036372,1,0,2.5,0,-0.00158399774227,-0.00428600097075,0.00456933816895,0.0180749036372,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00158399774227,-0.00428600097075,0.00456933816895,0.0180749036372,1,0,2.5,0,1353,1
stats,1354,-0.00158180436119,-0.00428444845602,0.00456712208688,0.018060464412,1,0,2.5,0,-0.00158180436119,-0.00428444845602,0.00456712208688,0.018060464412,1,0,2.5,0,-0.00158180436119,-0.00428444845602,0.00456712208688,0.018060464412,1,0,2.5,0,-0.00158180436119,-0.00428444845602,0.00456712208688,0.018060464412,1,0,2.5,0,1,-0.00158180436119,-0.00428444845602,0.00456712208688,0.018060464412,1,0,2.5,0,-0.00158180436119,-0.00428444845602,0.00456712208688,0.018060464412,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00158180436119,-0.00428444845602,0.00456712208688,0.018060464412,1,0,2.5,0,1354,1
stats,1355,-0.00157959468197,-0.00428291317075,0.00456491671503,0.018046060577,1,0,2.5,0,-0.00157959468197,-0.00428291317075,0.00456491671503,0.018046060577,1,0,2.5,0,-0.00157959468197,-0.00428291317075,0.00456491671503,0.018046060577,1,0,2.5,0,-0.00157959468197,-0.00428291317075,0.00456491671503,0.018046060577,1,0,2.5,0,1,-0.00157959468197,-0.00428291317075,0.00456491671503,0.018046060577,1,0,2.5,0,-0.00157959468197,-0.00428291317075,0.00456491671503,0.018046060577,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00157959468197,-0.00428291317075,0.00456491671503,0.018046060577,1,0,2.5,0,1355,1
stats,1356,-0.00157738057896,-0.00428138906136,0.00456272065639,0.0180316884071,1,0,2.5,0,-0.00157738057896,-0.00428138906136,0.00456272065639,0.0180316884071,1,0,2.5,0,-0.00157738057896,-0.00428138906136,0.00456272065639,0.0180316884071,1,0,2.5,0,-0.00157738057896,-0.00428138906136,0.00456272065639,0.0180316884071,1,0,2.5,0,1,-0.00157738057896,-0.00428138906136,0.00456272065639,0.0180316884071,1,0,2.5,0,-0.00157738057896,-0.00428138906136,0.00456272065639,0.0180316884071,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00157738057896,-0.00428138906136,0.00456272065639,0.0180316884071,1,0,2.5,0,1356,1
stats,1357,-0.00157514121383,-0.00427986076102,0.00456051295623,0.0180173460394,1,0,2.5,0,-0.00157514121383,-0.00427986076102,0.00456051295623,0.0180173460394,1,0,2.5,0,-0.00157514121383,-0.00427986076102,0.00456051295623,0.0180173460394,1,0,2.5,0,-0.00157514121383,-0.00427986076102,0.00456051295623,0.0180173460394,1,0,2.5,0,1,-0.00157514121383,-0.00427986076102,0.00456051295623,0.0180173460394,1,0,2.5,0,-0.00157514121383,-0.00427986076102,0.00456051295623,0.0180173460394,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00157514121383,-0.00427986076102,0.00456051295623,0.0180173460394,1,0,2.5,0,1357,1
stats,1358,-0.00157288776245,-0.00427834969014,0.0045583168976,0.018003039062,1,0,2.5,0,-0.00157288776245,-0.00427834969014,0.0045583168976,0.018003039062,1,0,2.5,0,-0.00157288776245,-0.00427834969014,0.0045583168976,0.018003039062,1,0,2.5,0,-0.00157288776245,-0.00427834969014,0.0045583168976,0.018003039062,1,0,2.5,0,1,-0.00157288776245,-0.00427834969014,0.0045583168976,0.018003039062,1,0,2.5,0,-0.00157288776245,-0.00427834969014,0.0045583168976,0.018003039062,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00157288776245,-0.00427834969014,0.0045583168976,0.018003039062,1,0,2.5,0,1358,1
stats,1359,-0.00157062138896,-0.00427684886381,0.00455612642691,0.017988761887,1,0,2.5,0,-0.00157062138896,-0.00427684886381,0.00455612642691,0.017988761887,1,0,2.5,0,-0.00157062138896,-0.00427684886381,0.00455612642691,0.017988761887,1,0,2.5,0,-0.00157062138896,-0.00427684886381,0.00455612642691,0.017988761887,1,0,2.5,0,1,-0.00157062138896,-0.00427684886381,0.00455612642691,0.017988761887,1,0,2.5,0,-0.00157062138896,-0.00427684886381,0.00455612642691,0.017988761887,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00157062138896,-0.00427684886381,0.00455612642691,0.017988761887,1,0,2.5,0,1359,1
stats,1360,-0.00156836165115,-0.00427536293864,0.00455395272002,0.0179745145142,1,0,2.5,0,-0.00156836165115,-0.00427536293864,0.00455395272002,0.0179745145142,1,0,2.5,0,-0.00156836165115,-0.00427536293864,0.00455395272002,0.0179745145142,1,0,2.5,0,-0.00156836165115,-0.00427536293864,0.00455395272002,0.0179745145142,1,0,2.5,0,1,-0.00156836165115,-0.00427536293864,0.00455395272002,0.0179745145142,1,0,2.5,0,-0.00156836165115,-0.00427536293864,0.00455395272002,0.0179745145142,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00156836165115,-0.00427536293864,0.00455395272002,0.0179745145142,1,0,2.5,0,1360,1
stats,1361,-0.00156610307749,-0.00427385838702,0.00455176271498,0.0179602913558,1,0,2.5,0,-0.00156610307749,-0.00427385838702,0.00455176271498,0.0179602913558,1,0,2.5,0,-0.00156610307749,-0.00427385838702,0.00455176271498,0.0179602913558,1,0,2.5,0,-0.00156610307749,-0.00427385838702,0.00455176271498,0.0179602913558,1,0,2.5,0,1,-0.00156610307749,-0.00427385838702,0.00455176271498,0.0179602913558,1,0,2.5,0,-0.00156610307749,-0.00427385838702,0.00455176271498,0.0179602913558,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00156610307749,-0.00427385838702,0.00455176271498,0.0179602913558,1,0,2.5,0,1361,1
stats,1362,-0.00156384613365,-0.00427236501127,0.00454958435148,0.0179460979998,1,0,2.5,0,-0.00156384613365,-0.00427236501127,0.00454958435148,0.0179460979998,1,0,2.5,0,-0.00156384613365,-0.00427236501127,0.00454958435148,0.0179460979998,1,0,2.5,0,-0.00156384613365,-0.00427236501127,0.00454958435148,0.0179460979998,1,0,2.5,0,1,-0.00156384613365,-0.00427236501127,0.00454958435148,0.0179460979998,1,0,2.5,0,-0.00156384613365,-0.00427236501127,0.00454958435148,0.0179460979998,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00156384613365,-0.00427236501127,0.00454958435148,0.0179460979998,1,0,2.5,0,1362,1
stats,1363,-0.00156156963203,-0.00427089584991,0.00454742228612,0.0179319418967,1,0,2.5,0,-0.00156156963203,-0.00427089584991,0.00454742228612,0.0179319418967,1,0,2.5,0,-0.00156156963203,-0.00427089584991,0.00454742228612,0.0179319418967,1,0,2.5,0,-0.00156156963203,-0.00427089584991,0.00454742228612,0.0179319418967,1,0,2.5,0,1,-0.00156156963203,-0.00427089584991,0.00454742228612,0.0179319418967,1,0,2.5,0,-0.00156156963203,-0.00427089584991,0.00454742228612,0.0179319418967,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00156156963203,-0.00427089584991,0.00454742228612,0.0179319418967,1,0,2.5,0,1363,1
stats,1364,-0.00155926821753,-0.00426943367347,0.00454525928944,0.0179178137332,1,0,2.5,0,-0.00155926821753,-0.00426943367347,0.00454525928944,0.0179178137332,1,0,2.5,0,-0.00155926821753,-0.00426943367347,0.00454525928944,0.0179178137332,1,0,2.5,0,-0.00155926821753,-0.00426943367347,0.00454525928944,0.0179178137332,1,0,2.5,0,1,-0.00155926821753,-0.00426943367347,0.00454525928944,0.0179178137332,1,0,2.5,0,-0.00155926821753,-0.00426943367347,0.00454525928944,0.0179178137332,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00155926821753,-0.00426943367347,0.00454525928944,0.0179178137332,1,0,2.5,0,1364,1
stats,1365,-0.00155696074944,-0.00426794402301,0.00454306881875,0.0179037060589,1,0,2.5,0,-0.00155696074944,-0.00426794402301,0.00454306881875,0.0179037060589,1,0,2.5,0,-0.00155696074944,-0.00426794402301,0.00454306881875,0.0179037060589,1,0,2.5,0,-0.00155696074944,-0.00426794402301,0.00454306881875,0.0179037060589,1,0,2.5,0,1,-0.00155696074944,-0.00426794402301,0.00454306881875,0.0179037060589,1,0,2.5,0,-0.00155696074944,-0.00426794402301,0.00454306881875,0.0179037060589,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00155696074944,-0.00426794402301,0.00454306881875,0.0179037060589,1,0,2.5,0,1365,1
stats,1366,-0.00155467377044,-0.00426646787673,0.00454089837149,0.0178896281868,1,0,2.5,0,-0.00155467377044,-0.00426646787673,0.00454089837149,0.0178896281868,1,0,2.5,0,-0.00155467377044,-0.00426646787673,0.00454089837149,0.0178896281868,1,0,2.5,0,-0.00155467377044,-0.00426646787673,0.00454089837149,0.0178896281868,1,0,2.5,0,1,-0.00155467377044,-0.00426646787673,0.00454089837149,0.0178896281868,1,0,2.5,0,-0.00155467377044,-0.00426646787673,0.00454089837149,0.0178896281868,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00155467377044,-0.00426646787673,0.00454089837149,0.0178896281868,1,0,2.5,0,1366,1
stats,1367,-0.0015523864422,-0.00426501967013,0.00453875493258,0.0178755819798,1,0,2.5,0,-0.0015523864422,-0.00426501967013,0.00453875493258,0.0178755819798,1,0,2.5,0,-0.0015523864422,-0.00426501967013,0.00453875493258,0.0178755819798,1,0,2.5,0,-0.0015523864422,-0.00426501967013,0.00453875493258,0.0178755819798,1,0,2.5,0,1,-0.0015523864422,-0.00426501967013,0.00453875493258,0.0178755819798,1,0,2.5,0,-0.0015523864422,-0.00426501967013,0.00453875493258,0.0178755819798,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0015523864422,-0.00426501967013,0.00453875493258,0.0178755819798,1,0,2.5,0,1367,1
stats,1368,-0.00155010970775,-0.00426354678348,0.00453659240156,0.0178615581244,1,0,2.5,0,-0.00155010970775,-0.00426354678348,0.00453659240156,0.0178615581244,1,0,2.5,0,-0.00155010970775,-0.00426354678348,0.00453659240156,0.0178615581244,1,0,2.5,0,-0.00155010970775,-0.00426354678348,0.00453659240156,0.0178615581244,1,0,2.5,0,1,-0.00155010970775,-0.00426354678348,0.00453659240156,0.0178615581244,1,0,2.5,0,-0.00155010970775,-0.00426354678348,0.00453659240156,0.0178615581244,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00155010970775,-0.00426354678348,0.00453659240156,0.0178615581244,1,0,2.5,0,1368,1
stats,1369,-0.00154787418433,-0.00426207436249,0.00453444523737,0.0178475547582,1,0,2.5,0,-0.00154787418433,-0.00426207436249,0.00453444523737,0.0178475547582,1,0,2.5,0,-0.00154787418433,-0.00426207436249,0.00453444523737,0.0178475547582,1,0,2.5,0,-0.00154787418433,-0.00426207436249,0.00453444523737,0.0178475547582,1,0,2.5,0,1,-0.00154787418433,-0.00426207436249,0.00453444523737,0.0178475547582,1,0,2.5,0,-0.00154787418433,-0.00426207436249,0.00453444523737,0.0178475547582,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00154787418433,-0.00426207436249,0.00453444523737,0.0178475547582,1,0,2.5,0,1369,1
stats,1370,-0.00154559372459,-0.00426064059138,0.00453231949359,0.0178335905075,1,0,2.5,0,-0.00154559372459,-0.00426064059138,0.00453231949359,0.0178335905075,1,0,2.5,0,-0.00154559372459,-0.00426064059138,0.00453231949359,0.0178335905075,1,0,2.5,0,-0.00154559372459,-0.00426064059138,0.00453231949359,0.0178335905075,1,0,2.5,0,1,-0.00154559372459,-0.00426064059138,0.00453231949359,0.0178335905075,1,0,2.5,0,-0.00154559372459,-0.00426064059138,0.00453231949359,0.0178335905075,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00154559372459,-0.00426064059138,0.00453231949359,0.0178335905075,1,0,2.5,0,1370,1
stats,1371,-0.0015433387598,-0.00425917794928,0.00453017558903,0.0178196430206,1,0,2.5,0,-0.0015433387598,-0.00425917794928,0.00453017558903,0.0178196430206,1,0,2.5,0,-0.0015433387598,-0.00425917794928,0.00453017558903,0.0178196430206,1,0,2.5,0,-0.0015433387598,-0.00425917794928,0.00453017558903,0.0178196430206,1,0,2.5,0,1,-0.0015433387598,-0.00425917794928,0.00453017558903,0.0178196430206,1,0,2.5,0,-0.0015433387598,-0.00425917794928,0.00453017558903,0.0178196430206,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0015433387598,-0.00425917794928,0.00453017558903,0.0178196430206,1,0,2.5,0,1371,1
stats,1372,-0.00154110160656,-0.00425771903247,0.00452804192901,0.0178057216108,1,0,2.5,0,-0.00154110160656,-0.00425771903247,0.00452804192901,0.0178057216108,1,0,2.5,0,-0.00154110160656,-0.00425771903247,0.00452804192901,0.0178057216108,1,0,2.5,0,-0.00154110160656,-0.00425771903247,0.00452804192901,0.0178057216108,1,0,2.5,0,1,-0.00154110160656,-0.00425771903247,0.00452804192901,0.0178057216108,1,0,2.5,0,-0.00154110160656,-0.00425771903247,0.00452804192901,0.0178057216108,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00154110160656,-0.00425771903247,0.00452804192901,0.0178057216108,1,0,2.5,0,1372,1
stats,1373,-0.00153883046005,-0.00425629271194,0.00452592829242,0.0177918318659,1,0,2.5,0,-0.00153883046005,-0.00425629271194,0.00452592829242,0.0177918318659,1,0,2.5,0,-0.00153883046005,-0.00425629271194,0.00452592829242,0.0177918318659,1,0,2.5,0,-0.00153883046005,-0.00425629271194,0.00452592829242,0.0177918318659,1,0,2.5,0,1,-0.00153883046005,-0.00425629271194,0.00452592829242,0.0177918318659,1,0,2.5,0,-0.00153883046005,-0.00425629271194,0.00452592829242,0.0177918318659,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00153883046005,-0.00425629271194,0.00452592829242,0.0177918318659,1,0,2.5,0,1373,1
stats,1374,-0.00153659877833,-0.00425483705476,0.004523800686,0.0177779588848,1,0,2.5,0,-0.00153659877833,-0.00425483705476,0.004523800686,0.0177779588848,1,0,2.5,0,-0.00153659877833,-0.00425483705476,0.004523800686,0.0177779588848,1,0,2.5,0,-0.00153659877833,-0.00425483705476,0.004523800686,0.0177779588848,1,0,2.5,0,1,-0.00153659877833,-0.00425483705476,0.004523800686,0.0177779588848,1,0,2.5,0,-0.00153659877833,-0.00425483705476,0.004523800686,0.0177779588848,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00153659877833,-0.00425483705476,0.004523800686,0.0177779588848,1,0,2.5,0,1374,1
stats,1375,-0.00153439445421,-0.00425337348133,0.00452167587355,0.0177641063929,1,0,2.5,0,-0.00153439445421,-0.00425337348133,0.00452167587355,0.0177641063929,1,0,2.5,0,-0.00153439445421,-0.00425337348133,0.00452167587355,0.0177641063929,1,0,2.5,0,-0.00153439445421,-0.00425337348133,0.00452167587355,0.0177641063929,1,0,2.5,0,1,-0.00153439445421,-0.00425337348133,0.00452167587355,0.0177641063929,1,0,2.5,0,-0.00153439445421,-0.00425337348133,0.00452167587355,0.0177641063929,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00153439445421,-0.00425337348133,0.00452167587355,0.0177641063929,1,0,2.5,0,1375,1
stats,1376,-0.00153216603212,-0.00425194064155,0.00451957201585,0.0177502855659,1,0,2.5,0,-0.00153216603212,-0.00425194064155,0.00451957201585,0.0177502855659,1,0,2.5,0,-0.00153216603212,-0.00425194064155,0.00451957201585,0.0177502855659,1,0,2.5,0,-0.00153216603212,-0.00425194064155,0.00451957201585,0.0177502855659,1,0,2.5,0,1,-0.00153216603212,-0.00425194064155,0.00451957201585,0.0177502855659,1,0,2.5,0,-0.00153216603212,-0.00425194064155,0.00451957201585,0.0177502855659,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00153216603212,-0.00425194064155,0.00451957201585,0.0177502855659,1,0,2.5,0,1376,1
stats,1377,-0.00153012247756,-0.00425043143332,0.00451745977625,0.0177364628762,1,0,2.5,0,-0.00153012247756,-0.00425043143332,0.00451745977625,0.0177364628762,1,0,2.5,0,-0.00153012247756,-0.00425043143332,0.00451745977625,0.0177364628762,1,0,2.5,0,-0.00153012247756,-0.00425043143332,0.00451745977625,0.0177364628762,1,0,2.5,0,1,-0.00153012247756,-0.00425043143332,0.00451745977625,0.0177364628762,1,0,2.5,0,-0.00153012247756,-0.00425043143332,0.00451745977625,0.0177364628762,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00153012247756,-0.00425043143332,0.00451745977625,0.0177364628762,1,0,2.5,0,1377,1
stats,1378,-0.00152801082004,-0.00424897344783,0.00451537268236,0.0177226793021,1,0,2.5,0,-0.00152801082004,-0.00424897344783,0.00451537268236,0.0177226793021,1,0,2.5,0,-0.00152801082004,-0.00424897344783,0.00451537268236,0.0177226793021,1,0,2.5,0,-0.00152801082004,-0.00424897344783,0.00451537268236,0.0177226793021,1,0,2.5,0,1,-0.00152801082004,-0.00424897344783,0.00451537268236,0.0177226793021,1,0,2.5,0,-0.00152801082004,-0.00424897344783,0.00451537268236,0.0177226793021,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00152801082004,-0.00424897344783,0.00451537268236,0.0177226793021,1,0,2.5,0,1378,1
stats,1379,-0.00152582139708,-0.00424756715074,0.00451330887154,0.0177089329809,1,0,2.5,0,-0.00152582139708,-0.00424756715074,0.00451330887154,0.0177089329809,1,0,2.5,0,-0.00152582139708,-0.00424756715074,0.00451330887154,0.0177089329809,1,0,2.5,0,-0.00152582139708,-0.00424756715074,0.00451330887154,0.0177089329809,1,0,2.5,0,1,-0.00152582139708,-0.00424756715074,0.00451330887154,0.0177089329809,1,0,2.5,0,-0.00152582139708,-0.00424756715074,0.00451330887154,0.0177089329809,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00152582139708,-0.00424756715074,0.00451330887154,0.0177089329809,1,0,2.5,0,1379,1
stats,1380,-0.00152371148579,-0.00424612965435,0.00451124319807,0.0176951996982,1,0,2.5,0,-0.00152371148579,-0.00424612965435,0.00451124319807,0.0176951996982,1,0,2.5,0,-0.00152371148579,-0.00424612965435,0.00451124319807,0.0176951996982,1,0,2.5,0,-0.00152371148579,-0.00424612965435,0.00451124319807,0.0176951996982,1,0,2.5,0,1,-0.00152371148579,-0.00424612965435,0.00451124319807,0.0176951996982,1,0,2.5,0,-0.00152371148579,-0.00424612965435,0.00451124319807,0.0176951996982,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00152371148579,-0.00424612965435,0.00451124319807,0.0176951996982,1,0,2.5,0,1380,1
stats,1381,-0.00152155337855,-0.0042446940206,0.0045091630891,0.0176814906299,1,0,2.5,0,-0.00152155337855,-0.0042446940206,0.0045091630891,0.0176814906299,1,0,2.5,0,-0.00152155337855,-0.0042446940206,0.0045091630891,0.0176814906299,1,0,2.5,0,-0.00152155337855,-0.0042446940206,0.0045091630891,0.0176814906299,1,0,2.5,0,1,-0.00152155337855,-0.0042446940206,0.0045091630891,0.0176814906299,1,0,2.5,0,-0.00152155337855,-0.0042446940206,0.0045091630891,0.0176814906299,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00152155337855,-0.0042446940206,0.0045091630891,0.0176814906299,1,0,2.5,0,1381,1
stats,1382,-0.00151955208275,-0.0042432048358,0.00450708623976,0.0176677834243,1,0,2.5,0,-0.00151955208275,-0.0042432048358,0.00450708623976,0.0176677834243,1,0,2.5,0,-0.00151955208275,-0.0042432048358,0.00450708623976,0.0176677834243,1,0,2.5,0,-0.00151955208275,-0.0042432048358,0.00450708623976,0.0176677834243,1,0,2.5,0,1,-0.00151955208275,-0.0042432048358,0.00450708623976,0.0176677834243,1,0,2.5,0,-0.00151955208275,-0.0042432048358,0.00450708623976,0.0176677834243,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00151955208275,-0.0042432048358,0.00450708623976,0.0176677834243,1,0,2.5,0,1382,1
stats,1383,-0.00151761784218,-0.00424173241481,0.0045050480403,0.0176540985703,1,0,2.5,0,-0.00151761784218,-0.00424173241481,0.0045050480403,0.0176540985703,1,0,2.5,0,-0.00151761784218,-0.00424173241481,0.0045050480403,0.0176540985703,1,0,2.5,0,-0.00151761784218,-0.00424173241481,0.0045050480403,0.0176540985703,1,0,2.5,0,1,-0.00151761784218,-0.00424173241481,0.0045050480403,0.0176540985703,1,0,2.5,0,-0.00151761784218,-0.00424173241481,0.0045050480403,0.0176540985703,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00151761784218,-0.00424173241481,0.0045050480403,0.0176540985703,1,0,2.5,0,1383,1
stats,1384,-0.00151568080764,-0.00424028979614,0.00450303731486,0.0176404435188,1,0,2.5,0,-0.00151568080764,-0.00424028979614,0.00450303731486,0.0176404435188,1,0,2.5,0,-0.00151568080764,-0.00424028979614,0.00450303731486,0.0176404435188,1,0,2.5,0,-0.00151568080764,-0.00424028979614,0.00450303731486,0.0176404435188,1,0,2.5,0,1,-0.00151568080764,-0.00424028979614,0.00450303731486,0.0176404435188,1,0,2.5,0,-0.00151568080764,-0.00424028979614,0.00450303731486,0.0176404435188,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00151568080764,-0.00424028979614,0.00450303731486,0.0176404435188,1,0,2.5,0,1384,1
stats,1385,-0.00151373713743,-0.00423882110044,0.00450100051239,0.0176268033683,1,0,2.5,0,-0.00151373713743,-0.00423882110044,0.00450100051239,0.0176268033683,1,0,2.5,0,-0.00151373713743,-0.00423882110044,0.00450100051239,0.0176268033683,1,0,2.5,0,-0.00151373713743,-0.00423882110044,0.00450100051239,0.0176268033683,1,0,2.5,0,1,-0.00151373713743,-0.00423882110044,0.00450100051239,0.0176268033683,1,0,2.5,0,-0.00151373713743,-0.00423882110044,0.00450100051239,0.0176268033683,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00151373713743,-0.00423882110044,0.00450100051239,0.0176268033683,1,0,2.5,0,1385,1
stats,1386,-0.0015118123265,-0.00423739012331,0.00449900561944,0.0176131930202,1,0,2.5,0,-0.0015118123265,-0.00423739012331,0.00449900561944,0.0176131930202,1,0,2.5,0,-0.0015118123265,-0.00423739012331,0.00449900561944,0.0176131930202,1,0,2.5,0,-0.0015118123265,-0.00423739012331,0.00449900561944,0.0176131930202,1,0,2.5,0,1,-0.0015118123265,-0.00423739012331,0.00449900561944,0.0176131930202,1,0,2.5,0,-0.0015118123265,-0.00423739012331,0.00449900561944,0.0176131930202,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0015118123265,-0.00423739012331,0.00449900561944,0.0176131930202,1,0,2.5,0,1386,1
stats,1387,-0.00151000090409,-0.00423591770232,0.00449701026082,0.0175995863974,1,0,2.5,0,-0.00151000090409,-0.00423591770232,0.00449701026082,0.0175995863974,1,0,2.5,0,-0.00151000090409,-0.00423591770232,0.00449701026082,0.0175995863974,1,0,2.5,0,-0.00151000090409,-0.00423591770232,0.00449701026082,0.0175995863974,1,0,2.5,0,1,-0.00151000090409,-0.00423591770232,0.00449701026082,0.0175995863974,1,0,2.5,0,-0.00151000090409,-0.00423591770232,0.00449701026082,0.0175995863974,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00151000090409,-0.00423591770232,0.00449701026082,0.0175995863974,1,0,2.5,0,1387,1
stats,1388,-0.00150823534932,-0.00423443410546,0.00449502002448,0.0175859965384,1,0,2.5,0,-0.00150823534932,-0.00423443410546,0.00449502002448,0.0175859965384,1,0,2.5,0,-0.00150823534932,-0.00423443410546,0.00449502002448,0.0175859965384,1,0,2.5,0,-0.00150823534932,-0.00423443410546,0.00449502002448,0.0175859965384,1,0,2.5,0,1,-0.00150823534932,-0.00423443410546,0.00449502002448,0.0175859965384,1,0,2.5,0,-0.00150823534932,-0.00423443410546,0.00449502002448,0.0175859965384,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00150823534932,-0.00423443410546,0.00449502002448,0.0175859965384,1,0,2.5,0,1388,1
stats,1389,-0.00150665512774,-0.00423291977495,0.00449306331575,0.0175724104047,1,0,2.5,0,-0.00150665512774,-0.00423291977495,0.00449306331575,0.0175724104047,1,0,2.5,0,-0.00150665512774,-0.00423291977495,0.00449306331575,0.0175724104047,1,0,2.5,0,-0.00150665512774,-0.00423291977495,0.00449306331575,0.0175724104047,1,0,2.5,0,1,-0.00150665512774,-0.00423291977495,0.00449306331575,0.0175724104047,1,0,2.5,0,-0.00150665512774,-0.00423291977495,0.00449306331575,0.0175724104047,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00150665512774,-0.00423291977495,0.00449306331575,0.0175724104047,1,0,2.5,0,1389,1
stats,1390,-0.00150505418424,-0.00423143524677,0.00449112802744,0.0175588559359,1,0,2.5,0,-0.00150505418424,-0.00423143524677,0.00449112802744,0.0175588559359,1,0,2.5,0,-0.00150505418424,-0.00423143524677,0.00449112802744,0.0175588559359,1,0,2.5,0,-0.00150505418424,-0.00423143524677,0.00449112802744,0.0175588559359,1,0,2.5,0,1,-0.00150505418424,-0.00423143524677,0.00449112802744,0.0175588559359,1,0,2.5,0,-0.00150505418424,-0.00423143524677,0.00449112802744,0.0175588559359,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00150505418424,-0.00423143524677,0.00449112802744,0.0175588559359,1,0,2.5,0,1390,1
stats,1391,-0.00150345731527,-0.00422996981069,0.0044892122969,0.0175453294069,1,0,2.5,0,-0.00150345731527,-0.00422996981069,0.0044892122969,0.0175453294069,1,0,2.5,0,-0.00150345731527,-0.00422996981069,0.0044892122969,0.0175453294069,1,0,2.5,0,-0.00150345731527,-0.00422996981069,0.0044892122969,0.0175453294069,1,0,2.5,0,1,-0.00150345731527,-0.00422996981069,0.0044892122969,0.0175453294069,1,0,2.5,0,-0.00150345731527,-0.00422996981069,0.0044892122969,0.0175453294069,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00150345731527,-0.00422996981069,0.0044892122969,0.0175453294069,1,0,2.5,0,1391,1
stats,1392,-0.00150170654524,-0.00422858586535,0.00448732217774,0.0175318606198,1,0,2.5,0,-0.00150170654524,-0.00422858586535,0.00448732217774,0.0175318606198,1,0,2.5,0,-0.00150170654524,-0.00422858586535,0.00448732217774,0.0175318606198,1,0,2.5,0,-0.00150170654524,-0.00422858586535,0.00448732217774,0.0175318606198,1,0,2.5,0,1,-0.00150170654524,-0.00422858586535,0.00448732217774,0.0175318606198,1,0,2.5,0,-0.00150170654524,-0.00422858586535,0.00448732217774,0.0175318606198,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00150170654524,-0.00422858586535,0.00448732217774,0.0175318606198,1,0,2.5,0,1392,1
stats,1393,-0.00149975391105,-0.00422728992999,0.00448544789106,0.0175184495747,1,0,2.5,0,-0.00149975391105,-0.00422728992999,0.00448544789106,0.0175184495747,1,0,2.5,0,-0.00149975391105,-0.00422728992999,0.00448544789106,0.0175184495747,1,0,2.5,0,-0.00149975391105,-0.00422728992999,0.00448544789106,0.0175184495747,1,0,2.5,0,1,-0.00149975391105,-0.00422728992999,0.00448544789106,0.0175184495747,1,0,2.5,0,-0.00149975391105,-0.00422728992999,0.00448544789106,0.0175184495747,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00149975391105,-0.00422728992999,0.00448544789106,0.0175184495747,1,0,2.5,0,1393,1
stats,1394,-0.001497507561,-0.00422604987398,0.00448352843523,0.0175050869584,1,0,2.5,0,-0.001497507561,-0.00422604987398,0.00448352843523,0.0175050869584,1,0,2.5,0,-0.001497507561,-0.00422604987398,0.00448352843523,0.0175050869584,1,0,2.5,0,-0.001497507561,-0.00422604987398,0.00448352843523,0.0175050869584,1,0,2.5,0,1,-0.001497507561,-0.00422604987398,0.00448352843523,0.0175050869584,1,0,2.5,0,-0.001497507561,-0.00422604987398,0.00448352843523,0.0175050869584,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.001497507561,-0.00422604987398,0.00448352843523,0.0175050869584,1,0,2.5,0,1394,1
stats,1395,-0.00149491324555,-0.00422494392842,0.00448161968961,0.0174918044358,1,0,2.5,0,-0.00149491324555,-0.00422494392842,0.00448161968961,0.0174918044358,1,0,2.5,0,-0.00149491324555,-0.00422494392842,0.00448161968961,0.0174918044358,1,0,2.5,0,-0.00149491324555,-0.00422494392842,0.00448161968961,0.0174918044358,1,0,2.5,0,1,-0.00149491324555,-0.00422494392842,0.00448161968961,0.0174918044358,1,0,2.5,0,-0.00149491324555,-0.00422494392842,0.00448161968961,0.0174918044358,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00149491324555,-0.00422494392842,0.00448161968961,0.0174918044358,1,0,2.5,0,1395,1
stats,1396,-0.00149216724094,-0.00422385102138,0.00447967415676,0.0174785554409,1,0,2.5,0,-0.00149216724094,-0.00422385102138,0.00447967415676,0.0174785554409,1,0,2.5,0,-0.00149216724094,-0.00422385102138,0.00447967415676,0.0174785554409,1,0,2.5,0,-0.00149216724094,-0.00422385102138,0.00447967415676,0.0174785554409,1,0,2.5,0,1,-0.00149216724094,-0.00422385102138,0.00447967415676,0.0174785554409,1,0,2.5,0,-0.00149216724094,-0.00422385102138,0.00447967415676,0.0174785554409,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00149216724094,-0.00422385102138,0.00447967415676,0.0174785554409,1,0,2.5,0,1396,1
stats,1397,-0.00148916768376,-0.00422289548442,0.00447777472436,0.0174653977156,1,0,2.5,0,-0.00148916768376,-0.00422289548442,0.00447777472436,0.0174653977156,1,0,2.5,0,-0.00148916768376,-0.00422289548442,0.00447777472436,0.0174653977156,1,0,2.5,0,-0.00148916768376,-0.00422289548442,0.00447777472436,0.0174653977156,1,0,2.5,0,1,-0.00148916768376,-0.00422289548442,0.00447777472436,0.0174653977156,1,0,2.5,0,-0.00148916768376,-0.00422289548442,0.00447777472436,0.0174653977156,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00148916768376,-0.00422289548442,0.00447777472436,0.0174653977156,1,0,2.5,0,1397,1
stats,1398,-0.00148591632023,-0.0042219706811,0.00447582220659,0.0174522735178,1,0,2.5,0,-0.00148591632023,-0.0042219706811,0.00447582220659,0.0174522735178,1,0,2.5,0,-0.00148591632023,-0.0042219706811,0.00447582220659,0.0174522735178,1,0,2.5,0,-0.00148591632023,-0.0042219706811,0.00447582220659,0.0174522735178,1,0,2.5,0,1,-0.00148591632023,-0.0042219706811,0.00447582220659,0.0174522735178,1,0,2.5,0,-0.00148591632023,-0.0042219706811,0.00447582220659,0.0174522735178,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00148591632023,-0.0042219706811,0.00447582220659,0.0174522735178,1,0,2.5,0,1398,1
stats,1399,-0.00148263818119,-0.00422105705366,0.00447387294844,0.0174391828477,1,0,2.5,0,-0.00148263818119,-0.00422105705366,0.00447387294844,0.0174391828477,1,0,2.5,0,-0.00148263818119,-0.00422105705366,0.00447387294844,0.0174391828477,1,0,2.5,0,-0.00148263818119,-0.00422105705366,0.00447387294844,0.0174391828477,1,0,2.5,0,1,-0.00148263818119,-0.00422105705366,0.00447387294844,0.0174391828477,1,0,2.5,0,-0.00148263818119,-0.00422105705366,0.00447387294844,0.0174391828477,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00148263818119,-0.00422105705366,0.00447387294844,0.0174391828477,1,0,2.5,0,1399,1
stats,1400,-0.00147911556996,-0.00422019138932,0.00447188969702,0.0174261350185,1,0,2.5,0,-0.00147911556996,-0.00422019138932,0.00447188969702,0.0174261350185,1,0,2.5,0,-0.00147911556996,-0.00422019138932,0.00447188969702,0.0174261350185,1,0,2.5,0,-0.00147911556996,-0.00422019138932,0.00447188969702,0.0174261350185,1,0,2.5,0,1,-0.00147911556996,-0.00422019138932,0.00447188969702,0.0174261350185,1,0,2.5,0,-0.00147911556996,-0.00422019138932,0.00447188969702,0.0174261350185,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00147911556996,-0.00422019138932,0.00447188969702,0.0174261350185,1,0,2.5,0,1400,1
stats,1401,-0.00147535046563,-0.00421940721571,0.00446990551427,0.0174131505191,1,0,2.5,0,-0.00147535046563,-0.00421940721571,0.00446990551427,0.0174131505191,1,0,2.5,0,-0.00147535046563,-0.00421940721571,0.00446990551427,0.0174131505191,1,0,2.5,0,-0.00147535046563,-0.00421940721571,0.00446990551427,0.0174131505191,1,0,2.5,0,1,-0.00147535046563,-0.00421940721571,0.00446990551427,0.0174131505191,1,0,2.5,0,-0.00147535046563,-0.00421940721571,0.00446990551427,0.0174131505191,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00147535046563,-0.00421940721571,0.00446990551427,0.0174131505191,1,0,2.5,0,1401,1
stats,1402,-0.0014711873373,-0.00421871989965,0.00446788407862,0.0174002349377,1,0,2.5,0,-0.0014711873373,-0.00421871989965,0.00446788407862,0.0174002349377,1,0,2.5,0,-0.0014711873373,-0.00421871989965,0.00446788407862,0.0174002349377,1,0,2.5,0,-0.0014711873373,-0.00421871989965,0.00446788407862,0.0174002349377,1,0,2.5,0,1,-0.0014711873373,-0.00421871989965,0.00446788407862,0.0174002349377,1,0,2.5,0,-0.0014711873373,-0.00421871989965,0.00446788407862,0.0174002349377,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0014711873373,-0.00421871989965,0.00446788407862,0.0174002349377,1,0,2.5,0,1402,1
stats,1403,-0.00146734097507,-0.00421785190701,0.00446579931304,0.0173872578889,1,0,2.5,0,-0.00146734097507,-0.00421785190701,0.00446579931304,0.0173872578889,1,0,2.5,0,-0.00146734097507,-0.00421785190701,0.00446579931304,0.0173872578889,1,0,2.5,0,-0.00146734097507,-0.00421785190701,0.00446579931304,0.0173872578889,1,0,2.5,0,1,-0.00146734097507,-0.00421785190701,0.00446579931304,0.0173872578889,1,0,2.5,0,-0.00146734097507,-0.00421785190701,0.00446579931304,0.0173872578889,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00146734097507,-0.00421785190701,0.00446579931304,0.0173872578889,1,0,2.5,0,1403,1
stats,1404,-0.00146282976493,-0.00421718414873,0.00446368847042,0.0173743981868,1,0,2.5,0,-0.00146282976493,-0.00421718414873,0.00446368847042,0.0173743981868,1,0,2.5,0,-0.00146282976493,-0.00421718414873,0.00446368847042,0.0173743981868,1,0,2.5,0,-0.00146282976493,-0.00421718414873,0.00446368847042,0.0173743981868,1,0,2.5,0,1,-0.00146282976493,-0.00421718414873,0.00446368847042,0.0173743981868,1,0,2.5,0,-0.00146282976493,-0.00421718414873,0.00446368847042,0.0173743981868,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00146282976493,-0.00421718414873,0.00446368847042,0.0173743981868,1,0,2.5,0,1404,1
stats,1405,-0.00145837850869,-0.00421648751944,0.00446157297119,0.0173615533859,1,0,2.5,0,-0.00145837850869,-0.00421648751944,0.00446157297119,0.0173615533859,1,0,2.5,0,-0.00145837850869,-0.00421648751944,0.00446157297119,0.0173615533859,1,0,2.5,0,-0.00145837850869,-0.00421648751944,0.00446157297119,0.0173615533859,1,0,2.5,0,1,-0.00145837850869,-0.00421648751944,0.00446157297119,0.0173615533859,1,0,2.5,0,-0.00145837850869,-0.00421648751944,0.00446157297119,0.0173615533859,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00145837850869,-0.00421648751944,0.00446157297119,0.0173615533859,1,0,2.5,0,1405,1
stats,1406,-0.00145407149103,-0.00421570753679,0.00445942999795,0.0173486918211,1,0,2.5,0,-0.00145407149103,-0.00421570753679,0.00445942999795,0.0173486918211,1,0,2.5,0,-0.00145407149103,-0.00421570753679,0.00445942999795,0.0173486918211,1,0,2.5,0,-0.00145407149103,-0.00421570753679,0.00445942999795,0.0173486918211,1,0,2.5,0,1,-0.00145407149103,-0.00421570753679,0.00445942999795,0.0173486918211,1,0,2.5,0,-0.00145407149103,-0.00421570753679,0.00445942999795,0.0173486918211,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00145407149103,-0.00421570753679,0.00445942999795,0.0173486918211,1,0,2.5,0,1406,1
stats,1407,-0.00144942151383,-0.00421493779868,0.00445718783885,0.017335858196,1,0,2.5,0,-0.00144942151383,-0.00421493779868,0.00445718783885,0.017335858196,1,0,2.5,0,-0.00144942151383,-0.00421493779868,0.00445718783885,0.017335858196,1,0,2.5,0,-0.00144942151383,-0.00421493779868,0.00445718783885,0.017335858196,1,0,2.5,0,1,-0.00144942151383,-0.00421493779868,0.00445718783885,0.017335858196,1,0,2.5,0,-0.00144942151383,-0.00421493779868,0.00445718783885,0.017335858196,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00144942151383,-0.00421493779868,0.00445718783885,0.017335858196,1,0,2.5,0,1407,1
stats,1408,-0.0014451405732,-0.00421404466033,0.00445495266467,0.017322992906,1,0,2.5,0,-0.0014451405732,-0.00421404466033,0.00445495266467,0.017322992906,1,0,2.5,0,-0.0014451405732,-0.00421404466033,0.00445495266467,0.017322992906,1,0,2.5,0,-0.0014451405732,-0.00421404466033,0.00445495266467,0.017322992906,1,0,2.5,0,1,-0.0014451405732,-0.00421404466033,0.00445495266467,0.017322992906,1,0,2.5,0,-0.0014451405732,-0.00421404466033,0.00445495266467,0.017322992906,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0014451405732,-0.00421404466033,0.00445495266467,0.017322992906,1,0,2.5,0,1408,1
stats,1409,-0.00144122994971,-0.00421297876164,0.00445267697796,0.0173100661486,1,0,2.5,0,-0.00144122994971,-0.00421297876164,0.00445267697796,0.0173100661486,1,0,2.5,0,-0.00144122994971,-0.00421297876164,0.00445267697796,0.0173100661486,1,0,2.5,0,-0.00144122994971,-0.00421297876164,0.00445267697796,0.0173100661486,1,0,2.5,0,1,-0.00144122994971,-0.00421297876164,0.00445267697796,0.0173100661486,1,0,2.5,0,-0.00144122994971,-0.00421297876164,0.00445267697796,0.0173100661486,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00144122994971,-0.00421297876164,0.00445267697796,0.0173100661486,1,0,2.5,0,1409,1
stats,1410,-0.00143679231405,-0.00421197107062,0.00445028906688,0.0172971840948,1,0,2.5,0,-0.00143679231405,-0.00421197107062,0.00445028906688,0.0172971840948,1,0,2.5,0,-0.00143679231405,-0.00421197107062,0.00445028906688,0.0172971840948,1,0,2.5,0,-0.00143679231405,-0.00421197107062,0.00445028906688,0.0172971840948,1,0,2.5,0,1,-0.00143679231405,-0.00421197107062,0.00445028906688,0.0172971840948,1,0,2.5,0,-0.00143679231405,-0.00421197107062,0.00445028906688,0.0172971840948,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00143679231405,-0.00421197107062,0.00445028906688,0.0172971840948,1,0,2.5,0,1410,1
stats,1411,-0.00143295328598,-0.0042108152993,0.00444795703515,0.0172842592001,1,0,2.5,0,-0.00143295328598,-0.0042108152993,0.00444795703515,0.0172842592001,1,0,2.5,0,-0.00143295328598,-0.0042108152993,0.00444795703515,0.0172842592001,1,0,2.5,0,-0.00143295328598,-0.0042108152993,0.00444795703515,0.0172842592001,1,0,2.5,0,1,-0.00143295328598,-0.0042108152993,0.00444795703515,0.0172842592001,1,0,2.5,0,-0.00143295328598,-0.0042108152993,0.00444795703515,0.0172842592001,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00143295328598,-0.0042108152993,0.00444795703515,0.0172842592001,1,0,2.5,0,1411,1
stats,1412,-0.00142945314292,-0.00420950353146,0.00444558821619,0.0172712784261,1,0,2.5,0,-0.00142945314292,-0.00420950353146,0.00444558821619,0.0172712784261,1,0,2.5,0,-0.00142945314292,-0.00420950353146,0.00444558821619,0.0172712784261,1,0,2.5,0,-0.00142945314292,-0.00420950353146,0.00444558821619,0.0172712784261,1,0,2.5,0,1,-0.00142945314292,-0.00420950353146,0.00444558821619,0.0172712784261,1,0,2.5,0,-0.00142945314292,-0.00420950353146,0.00444558821619,0.0172712784261,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00142945314292,-0.00420950353146,0.00444558821619,0.0172712784261,1,0,2.5,0,1412,1
stats,1413,-0.00142662401777,-0.00420808373019,0.00444333488122,0.0172582678497,1,0,2.5,0,-0.00142662401777,-0.00420808373019,0.00444333488122,0.0172582678497,1,0,2.5,0,-0.00142662401777,-0.00420808373019,0.00444333488122,0.0172582678497,1,0,2.5,0,-0.00142662401777,-0.00420808373019,0.00444333488122,0.0172582678497,1,0,2.5,0,1,-0.00142662401777,-0.00420808373019,0.00444333488122,0.0172582678497,1,0,2.5,0,-0.00142662401777,-0.00420808373019,0.00444333488122,0.0172582678497,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00142662401777,-0.00420808373019,0.00444333488122,0.0172582678497,1,0,2.5,0,1413,1
stats,1414,-0.0014235060662,-0.00420661922544,0.0044409474358,0.0172452460974,1,0,2.5,0,-0.0014235060662,-0.00420661922544,0.0044409474358,0.0172452460974,1,0,2.5,0,-0.0014235060662,-0.00420661922544,0.0044409474358,0.0172452460974,1,0,2.5,0,-0.0014235060662,-0.00420661922544,0.0044409474358,0.0172452460974,1,0,2.5,0,1,-0.0014235060662,-0.00420661922544,0.0044409474358,0.0172452460974,1,0,2.5,0,-0.0014235060662,-0.00420661922544,0.0044409474358,0.0172452460974,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0014235060662,-0.00420661922544,0.0044409474358,0.0172452460974,1,0,2.5,0,1414,1
stats,1415,-0.00142012210563,-0.00420516403392,0.00443848548457,0.0172322485596,1,0,2.5,0,-0.00142012210563,-0.00420516403392,0.00443848548457,0.0172322485596,1,0,2.5,0,-0.00142012210563,-0.00420516403392,0.00443848548457,0.0172322485596,1,0,2.5,0,-0.00142012210563,-0.00420516403392,0.00443848548457,0.0172322485596,1,0,2.5,0,1,-0.00142012210563,-0.00420516403392,0.00443848548457,0.0172322485596,1,0,2.5,0,-0.00142012210563,-0.00420516403392,0.00443848548457,0.0172322485596,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00142012210563,-0.00420516403392,0.00443848548457,0.0172322485596,1,0,2.5,0,1415,1
stats,1416,-0.00141791929491,-0.00420343875885,0.00443614600226,0.0172191429883,1,0,2.5,0,-0.00141791929491,-0.00420343875885,0.00443614600226,0.0172191429883,1,0,2.5,0,-0.00141791929491,-0.00420343875885,0.00443614600226,0.0172191429883,1,0,2.5,0,-0.00141791929491,-0.00420343875885,0.00443614600226,0.0172191429883,1,0,2.5,0,1,-0.00141791929491,-0.00420343875885,0.00443614600226,0.0172191429883,1,0,2.5,0,-0.00141791929491,-0.00420343875885,0.00443614600226,0.0172191429883,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00141791929491,-0.00420343875885,0.00443614600226,0.0172191429883,1,0,2.5,0,1416,1
stats,1417,-0.00141531229019,-0.0042017120868,0.00443367706612,0.0172060485929,1,0,2.5,0,-0.00141531229019,-0.0042017120868,0.00443367706612,0.0172060485929,1,0,2.5,0,-0.00141531229019,-0.0042017120868,0.00443367706612,0.0172060485929,1,0,2.5,0,-0.00141531229019,-0.0042017120868,0.00443367706612,0.0172060485929,1,0,2.5,0,1,-0.00141531229019,-0.0042017120868,0.00443367706612,0.0172060485929,1,0,2.5,0,-0.00141531229019,-0.0042017120868,0.00443367706612,0.0172060485929,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00141531229019,-0.0042017120868,0.00443367706612,0.0172060485929,1,0,2.5,0,1417,1
stats,1418,-0.00141261448152,-0.00419995887205,0.00443115504459,0.0171929541975,1,0,2.5,0,-0.00141261448152,-0.00419995887205,0.00443115504459,0.0171929541975,1,0,2.5,0,-0.00141261448152,-0.00419995887205,0.00443115504459,0.0171929541975,1,0,2.5,0,-0.00141261448152,-0.00419995887205,0.00443115504459,0.0171929541975,1,0,2.5,0,1,-0.00141261448152,-0.00419995887205,0.00443115504459,0.0171929541975,1,0,2.5,0,-0.00141261448152,-0.00419995887205,0.00443115504459,0.0171929541975,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00141261448152,-0.00419995887205,0.00443115504459,0.0171929541975,1,0,2.5,0,1418,1
stats,1419,-0.0014107277384,-0.00419816467911,0.00442885328084,0.0171798672527,1,0,2.5,0,-0.0014107277384,-0.00419816467911,0.00442885328084,0.0171798672527,1,0,2.5,0,-0.0014107277384,-0.00419816467911,0.00442885328084,0.0171798672527,1,0,2.5,0,-0.0014107277384,-0.00419816467911,0.00442885328084,0.0171798672527,1,0,2.5,0,1,-0.0014107277384,-0.00419816467911,0.00442885328084,0.0171798672527,1,0,2.5,0,-0.0014107277384,-0.00419816467911,0.00442885328084,0.0171798672527,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0014107277384,-0.00419816467911,0.00442885328084,0.0171798672527,1,0,2.5,0,1419,1
stats,1420,-0.00140881421976,-0.00419631414115,0.00442648958415,0.017166769132,1,0,2.5,0,-0.00140881421976,-0.00419631414115,0.00442648958415,0.017166769132,1,0,2.5,0,-0.00140881421976,-0.00419631414115,0.00442648958415,0.017166769132,1,0,2.5,0,-0.00140881421976,-0.00419631414115,0.00442648958415,0.017166769132,1,0,2.5,0,1,-0.00140881421976,-0.00419631414115,0.00442648958415,0.017166769132,1,0,2.5,0,-0.00140881421976,-0.00419631414115,0.00442648958415,0.017166769132,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140881421976,-0.00419631414115,0.00442648958415,0.017166769132,1,0,2.5,0,1420,1
stats,1421,-0.00140708032995,-0.00419440446422,0.00442412728444,0.0171536561102,1,0,2.5,0,-0.00140708032995,-0.00419440446422,0.00442412728444,0.0171536561102,1,0,2.5,0,-0.00140708032995,-0.00419440446422,0.00442412728444,0.0171536561102,1,0,2.5,0,-0.00140708032995,-0.00419440446422,0.00442412728444,0.0171536561102,1,0,2.5,0,1,-0.00140708032995,-0.00419440446422,0.00442412728444,0.0171536561102,1,0,2.5,0,-0.00140708032995,-0.00419440446422,0.00442412728444,0.0171536561102,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140708032995,-0.00419440446422,0.00442412728444,0.0171536561102,1,0,2.5,0,1421,1
stats,1422,-0.00140564586036,-0.00419243006036,0.00442179944366,0.0171405225992,1,0,2.5,0,-0.00140564586036,-0.00419243006036,0.00442179944366,0.0171405225992,1,0,2.5,0,-0.00140564586036,-0.00419243006036,0.00442179944366,0.0171405225992,1,0,2.5,0,-0.00140564586036,-0.00419243006036,0.00442179944366,0.0171405225992,1,0,2.5,0,1,-0.00140564586036,-0.00419243006036,0.00442179944366,0.0171405225992,1,0,2.5,0,-0.00140564586036,-0.00419243006036,0.00442179944366,0.0171405225992,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140564586036,-0.00419243006036,0.00442179944366,0.0171405225992,1,0,2.5,0,1422,1
stats,1423,-0.00140476867091,-0.00419052317739,0.00441971281543,0.0171274505556,1,0,2.5,0,-0.00140476867091,-0.00419052317739,0.00441971281543,0.0171274505556,1,0,2.5,0,-0.00140476867091,-0.00419052317739,0.00441971281543,0.0171274505556,1,0,2.5,0,-0.00140476867091,-0.00419052317739,0.00441971281543,0.0171274505556,1,0,2.5,0,1,-0.00140476867091,-0.00419052317739,0.00441971281543,0.0171274505556,1,0,2.5,0,-0.00140476867091,-0.00419052317739,0.00441971281543,0.0171274505556,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140476867091,-0.00419052317739,0.00441971281543,0.0171274505556,1,0,2.5,0,1423,1
stats,1424,-0.00140341022052,-0.00418858602643,0.00441744411364,0.0171143691987,1,0,2.5,0,-0.00140341022052,-0.00418858602643,0.00441744411364,0.0171143691987,1,0,2.5,0,-0.00140341022052,-0.00418858602643,0.00441744411364,0.0171143691987,1,0,2.5,0,-0.00140341022052,-0.00418858602643,0.00441744411364,0.0171143691987,1,0,2.5,0,1,-0.00140341022052,-0.00418858602643,0.00441744411364,0.0171143691987,1,0,2.5,0,-0.00140341022052,-0.00418858602643,0.00441744411364,0.0171143691987,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140341022052,-0.00418858602643,0.00441744411364,0.0171143691987,1,0,2.5,0,1424,1
stats,1425,-0.00140300125349,-0.00418652920052,0.00441536400467,0.0171012524515,1,0,2.5,0,-0.00140300125349,-0.00418652920052,0.00441536400467,0.0171012524515,1,0,2.5,0,-0.00140300125349,-0.00418652920052,0.00441536400467,0.0171012524515,1,0,2.5,0,-0.00140300125349,-0.00418652920052,0.00441536400467,0.0171012524515,1,0,2.5,0,1,-0.00140300125349,-0.00418652920052,0.00441536400467,0.0171012524515,1,0,2.5,0,-0.00140300125349,-0.00418652920052,0.00441536400467,0.0171012524515,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140300125349,-0.00418652920052,0.00441536400467,0.0171012524515,1,0,2.5,0,1425,1
stats,1426,-0.0014024785487,-0.00418456131592,0.00441333185881,0.0170881915838,1,0,2.5,0,-0.0014024785487,-0.00418456131592,0.00441333185881,0.0170881915838,1,0,2.5,0,-0.0014024785487,-0.00418456131592,0.00441333185881,0.0170881915838,1,0,2.5,0,-0.0014024785487,-0.00418456131592,0.00441333185881,0.0170881915838,1,0,2.5,0,1,-0.0014024785487,-0.00418456131592,0.00441333185881,0.0170881915838,1,0,2.5,0,-0.0014024785487,-0.00418456131592,0.00441333185881,0.0170881915838,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0014024785487,-0.00418456131592,0.00441333185881,0.0170881915838,1,0,2.5,0,1426,1
stats,1427,-0.00140150927473,-0.00418275361881,0.0044113099575,0.0170752257109,1,0,2.5,0,-0.00140150927473,-0.00418275361881,0.0044113099575,0.0170752257109,1,0,2.5,0,-0.00140150927473,-0.00418275361881,0.0044113099575,0.0170752257109,1,0,2.5,0,-0.00140150927473,-0.00418275361881,0.0044113099575,0.0170752257109,1,0,2.5,0,1,-0.00140150927473,-0.00418275361881,0.0044113099575,0.0170752257109,1,0,2.5,0,-0.00140150927473,-0.00418275361881,0.0044113099575,0.0170752257109,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140150927473,-0.00418275361881,0.0044113099575,0.0170752257109,1,0,2.5,0,1427,1
stats,1428,-0.00140073359944,-0.00418077828363,0.00440919073299,0.0170621890575,1,0,2.5,0,-0.00140073359944,-0.00418077828363,0.00440919073299,0.0170621890575,1,0,2.5,0,-0.00140073359944,-0.00418077828363,0.00440919073299,0.0170621890575,1,0,2.5,0,-0.00140073359944,-0.00418077828363,0.00440919073299,0.0170621890575,1,0,2.5,0,1,-0.00140073359944,-0.00418077828363,0.00440919073299,0.0170621890575,1,0,2.5,0,-0.00140073359944,-0.00418077828363,0.00440919073299,0.0170621890575,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140073359944,-0.00418077828363,0.00440919073299,0.0170621890575,1,0,2.5,0,1428,1
stats,1429,-0.00140064721927,-0.00417894730344,0.00440742727369,0.0170492567122,1,0,2.5,0,-0.00140064721927,-0.00417894730344,0.00440742727369,0.0170492567122,1,0,2.5,0,-0.00140064721927,-0.00417894730344,0.00440742727369,0.0170492567122,1,0,2.5,0,-0.00140064721927,-0.00417894730344,0.00440742727369,0.0170492567122,1,0,2.5,0,1,-0.00140064721927,-0.00417894730344,0.00440742727369,0.0170492567122,1,0,2.5,0,-0.00140064721927,-0.00417894730344,0.00440742727369,0.0170492567122,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140064721927,-0.00417894730344,0.00440742727369,0.0170492567122,1,0,2.5,0,1429,1
stats,1430,-0.00140008341987,-0.00417708186433,0.00440547894686,0.0170363076031,1,0,2.5,0,-0.00140008341987,-0.00417708186433,0.00440547894686,0.0170363076031,1,0,2.5,0,-0.00140008341987,-0.00417708186433,0.00440547894686,0.0170363076031,1,0,2.5,0,-0.00140008341987,-0.00417708186433,0.00440547894686,0.0170363076031,1,0,2.5,0,1,-0.00140008341987,-0.00417708186433,0.00440547894686,0.0170363076031,1,0,2.5,0,-0.00140008341987,-0.00417708186433,0.00440547894686,0.0170363076031,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140008341987,-0.00417708186433,0.00440547894686,0.0170363076031,1,0,2.5,0,1430,1
stats,1431,-0.00139987107832,-0.00417527277023,0.00440369639546,0.0170234125108,1,0,2.5,0,-0.00139987107832,-0.00417527277023,0.00440369639546,0.0170234125108,1,0,2.5,0,-0.00139987107832,-0.00417527277023,0.00440369639546,0.0170234125108,1,0,2.5,0,-0.00139987107832,-0.00417527277023,0.00440369639546,0.0170234125108,1,0,2.5,0,1,-0.00139987107832,-0.00417527277023,0.00440369639546,0.0170234125108,1,0,2.5,0,-0.00139987107832,-0.00417527277023,0.00440369639546,0.0170234125108,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00139987107832,-0.00417527277023,0.00440369639546,0.0170234125108,1,0,2.5,0,1431,1
stats,1432,-0.00140009832103,-0.0041734892875,0.00440207775682,0.017010550946,1,0,2.5,0,-0.00140009832103,-0.0041734892875,0.00440207775682,0.017010550946,1,0,2.5,0,-0.00140009832103,-0.0041734892875,0.00440207775682,0.017010550946,1,0,2.5,0,-0.00140009832103,-0.0041734892875,0.00440207775682,0.017010550946,1,0,2.5,0,1,-0.00140009832103,-0.0041734892875,0.00440207775682,0.017010550946,1,0,2.5,0,-0.00140009832103,-0.0041734892875,0.00440207775682,0.017010550946,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140009832103,-0.0041734892875,0.00440207775682,0.017010550946,1,0,2.5,0,1432,1
stats,1433,-0.00140007841401,-0.00417189020663,0.00440055551007,0.0169978030026,1,0,2.5,0,-0.00140007841401,-0.00417189020663,0.00440055551007,0.0169978030026,1,0,2.5,0,-0.00140007841401,-0.00417189020663,0.00440055551007,0.0169978030026,1,0,2.5,0,-0.00140007841401,-0.00417189020663,0.00440055551007,0.0169978030026,1,0,2.5,0,1,-0.00140007841401,-0.00417189020663,0.00440055551007,0.0169978030026,1,0,2.5,0,-0.00140007841401,-0.00417189020663,0.00440055551007,0.0169978030026,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140007841401,-0.00417189020663,0.00440055551007,0.0169978030026,1,0,2.5,0,1433,1
stats,1434,-0.00139959319495,-0.00417026272044,0.00439885817468,0.016985045746,1,0,2.5,0,-0.00139959319495,-0.00417026272044,0.00439885817468,0.016985045746,1,0,2.5,0,-0.00139959319495,-0.00417026272044,0.00439885817468,0.016985045746,1,0,2.5,0,-0.00139959319495,-0.00417026272044,0.00439885817468,0.016985045746,1,0,2.5,0,1,-0.00139959319495,-0.00417026272044,0.00439885817468,0.016985045746,1,0,2.5,0,-0.00139959319495,-0.00417026272044,0.00439885817468,0.016985045746,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00139959319495,-0.00417026272044,0.00439885817468,0.016985045746,1,0,2.5,0,1434,1
stats,1435,-0.00139985827263,-0.00416868273169,0.00439744442701,0.0169723387808,1,0,2.5,0,-0.00139985827263,-0.00416868273169,0.00439744442701,0.0169723387808,1,0,2.5,0,-0.00139985827263,-0.00416868273169,0.00439744442701,0.0169723387808,1,0,2.5,0,-0.00139985827263,-0.00416868273169,0.00439744442701,0.0169723387808,1,0,2.5,0,1,-0.00139985827263,-0.00416868273169,0.00439744442701,0.0169723387808,1,0,2.5,0,-0.00139985827263,-0.00416868273169,0.00439744442701,0.0169723387808,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00139985827263,-0.00416868273169,0.00439744442701,0.0169723387808,1,0,2.5,0,1435,1
stats,1436,-0.00140022835694,-0.0041671465151,0.00439610611647,0.0169596709311,1,0,2.5,0,-0.00140022835694,-0.0041671465151,0.00439610611647,0.0169596709311,1,0,2.5,0,-0.00140022835694,-0.0041671465151,0.00439610611647,0.0169596709311,1,0,2.5,0,-0.00140022835694,-0.0041671465151,0.00439610611647,0.0169596709311,1,0,2.5,0,1,-0.00140022835694,-0.0041671465151,0.00439610611647,0.0169596709311,1,0,2.5,0,-0.00140022835694,-0.0041671465151,0.00439610611647,0.0169596709311,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140022835694,-0.0041671465151,0.00439610611647,0.0169596709311,1,0,2.5,0,1436,1
stats,1437,-0.00140009075403,-0.00416565546766,0.00439464906231,0.0169470384717,1,0,2.5,0,-0.00140009075403,-0.00416565546766,0.00439464906231,0.0169470384717,1,0,2.5,0,-0.00140009075403,-0.00416565546766,0.00439464906231,0.0169470384717,1,0,2.5,0,-0.00140009075403,-0.00416565546766,0.00439464906231,0.0169470384717,1,0,2.5,0,1,-0.00140009075403,-0.00416565546766,0.00439464906231,0.0169470384717,1,0,2.5,0,-0.00140009075403,-0.00416565546766,0.00439464906231,0.0169470384717,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140009075403,-0.00416565546766,0.00439464906231,0.0169470384717,1,0,2.5,0,1437,1
stats,1438,-0.00140010239556,-0.00416417513043,0.00439324928448,0.016934433952,1,0,2.5,0,-0.00140010239556,-0.00416417513043,0.00439324928448,0.016934433952,1,0,2.5,0,-0.00140010239556,-0.00416417513043,0.00439324928448,0.016934433952,1,0,2.5,0,-0.00140010239556,-0.00416417513043,0.00439324928448,0.016934433952,1,0,2.5,0,1,-0.00140010239556,-0.00416417513043,0.00439324928448,0.016934433952,1,0,2.5,0,-0.00140010239556,-0.00416417513043,0.00439324928448,0.016934433952,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140010239556,-0.00416417513043,0.00439324928448,0.016934433952,1,0,2.5,0,1438,1
stats,1439,-0.0014005076373,-0.00416271248832,0.00439199246466,0.0169218610972,1,0,2.5,0,-0.0014005076373,-0.00416271248832,0.00439199246466,0.0169218610972,1,0,2.5,0,-0.0014005076373,-0.00416271248832,0.00439199246466,0.0169218610972,1,0,2.5,0,-0.0014005076373,-0.00416271248832,0.00439199246466,0.0169218610972,1,0,2.5,0,1,-0.0014005076373,-0.00416271248832,0.00439199246466,0.0169218610972,1,0,2.5,0,-0.0014005076373,-0.00416271248832,0.00439199246466,0.0169218610972,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0014005076373,-0.00416271248832,0.00439199246466,0.0169218610972,1,0,2.5,0,1439,1
stats,1440,-0.00140063918661,-0.00416145240888,0.00439083995298,0.016909416765,1,0,2.5,0,-0.00140063918661,-0.00416145240888,0.00439083995298,0.016909416765,1,0,2.5,0,-0.00140063918661,-0.00416145240888,0.00439083995298,0.016909416765,1,0,2.5,0,-0.00140063918661,-0.00416145240888,0.00439083995298,0.016909416765,1,0,2.5,0,1,-0.00140063918661,-0.00416145240888,0.00439083995298,0.016909416765,1,0,2.5,0,-0.00140063918661,-0.00416145240888,0.00439083995298,0.016909416765,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140063918661,-0.00416145240888,0.00439083995298,0.016909416765,1,0,2.5,0,1440,1


==> 04_Z_data_traveling_heat_source_probe_11x11_p4_r3.csv <==
Block Name,Row ID,avg(T Gradient (0)),avg(T Gradient (1)),avg(T Gradient (Magnitude)),avg(T),avg(vtkValidPointMask),avg(X),avg(Y),avg(Z),max(T Gradient (0)),max(T Gradient (1)),max(T Gradient (Magnitude)),max(T),max(vtkValidPointMask),max(X),max(Y),max(Z),med(T Gradient (0)),med(T Gradient (1)),med(T Gradient (Magnitude)),med(T),med(vtkValidPointMask),med(X),med(Y),med(Z),min(T Gradient (0)),min(T Gradient (1)),min(T Gradient (Magnitude)),min(T),min(vtkValidPointMask),min(X),min(Y),min(Z),N,q1(T Gradient (0)),q1(T Gradient (1)),q1(T Gradient (Magnitude)),q1(T),q1(vtkValidPointMask),q1(X),q1(Y),q1(Z),q3(T Gradient (0)),q3(T Gradient (1)),q3(T Gradient (Magnitude)),q3(T),q3(vtkValidPointMask),q3(X),q3(Y),q3(Z),std(T Gradient (0)),std(T Gradient (1)),std(T Gradient (Magnitude)),std(T),std(vtkValidPointMask),std(X),std(Y),std(Z),sum(T Gradient (0)),sum(T Gradient (1)),sum(T Gradient (Magnitude)),sum(T),sum(vtkValidPointMask),sum(X),sum(Y),sum(Z),Time,vtkValidPointMask
stats,0,-2.22254907324e-16,4.11896339259e-09,4.11896339259e-09,-2.61465271656e-09,1,0,2.5,0,-2.22254907324e-16,4.11896339259e-09,4.11896339259e-09,-2.61465271656e-09,1,0,2.5,0,-2.22254907324e-16,4.11896339259e-09,4.11896339259e-09,-2.61465271656e-09,1,0,2.5,0,-2.22254907324e-16,4.11896339259e-09,4.11896339259e-09,-2.61465271656e-09,1,0,2.5,0,1,-2.22254907324e-16,4.11896339259e-09,4.11896339259e-09,-2.61465271656e-09,1,0,2.5,0,-2.22254907324e-16,4.11896339259e-09,4.11896339259e-09,-2.61465271656e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.22254907324e-16,4.11896339259e-09,4.11896339259e-09,-2.61465271656e-09,1,0,2.5,0,0,1
stats,1,4.3141873407e-10,6.41102770871e-09,6.42552722141e-09,-3.82861209403e-09,1,0,2.5,0,4.3141873407e-10,6.41102770871e-09,6.42552722141e-09,-3.82861209403e-09,1,0,2.5,0,4.3141873407e-10,6.41102770871e-09,6.42552722141e-09,-3.82861209403e-09,1,0,2.5,0,4.3141873407e-10,6.41102770871e-09,6.42552722141e-09,-3.82861209403e-09,1,0,2.5,0,1,4.3141873407e-10,6.41102770871e-09,6.42552722141e-09,-3.82861209403e-09,1,0,2.5,0,4.3141873407e-10,6.41102770871e-09,6.42552722141e-09,-3.82861209403e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,4.3141873407e-10,6.41102770871e-09,6.42552722141e-09,-3.82861209403e-09,1,0,2.5,0,1,1
stats,2,1.14037568277e-09,7.39294581109e-09,7.48038164744e-09,-4.24362589513e-09,1,0,2.5,0,1.14037568277e-09,7.39294581109e-09,7.48038164744e-09,-4.24362589513e-09,1,0,2.5,0,1.14037568277e-09,7.39294581109e-09,7.48038164744e-09,-4.24362589513e-09,1,0,2.5,0,1.14037568277e-09,7.39294581109e-09,7.48038164744e-09,-4.24362589513e-09,1,0,2.5,0,1,1.14037568277e-09,7.39294581109e-09,7.48038164744e-09,-4.24362589513e-09,1,0,2.5,0,1.14037568277e-09,7.39294581109e-09,7.48038164744e-09,-4.24362589513e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.14037568277e-09,7.39294581109e-09,7.48038164744e-09,-4.24362589513e-09,1,0,2.5,0,2,1
stats,3,1.50332968296e-09,7.48412265494e-09,7.63361551748e-09,-4.20149692815e-09,1,0,2.5,0,1.50332968296e-09,7.48412265494e-09,7.63361551748e-09,-4.20149692815e-09,1,0,2.5,0,1.50332968296e-09,7.48412265494e-09,7.63361551748e-09,-4.20149692815e-09,1,0,2.5,0,1.50332968296e-09,7.48412265494e-09,7.63361551748e-09,-4.20149692815e-09,1,0,2.5,0,1,1.50332968296e-09,7.48412265494e-09,7.63361551748e-09,-4.20149692815e-09,1,0,2.5,0,1.50332968296e-09,7.48412265494e-09,7.63361551748e-09,-4.20149692815e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.50332968296e-09,7.48412265494e-09,7.63361551748e-09,-4.20149692815e-09,1,0,2.5,0,3,1
stats,4,2.35641017809e-09,7.41109218438e-09,7.77669306729e-09,-4.08045908173e-09,1,0,2.5,0,2.35641017809e-09,7.41109218438e-09,7.77669306729e-09,-4.08045908173e-09,1,0,2.5,0,2.35641017809e-09,7.41109218438e-09,7.77669306729e-09,-4.08045908173e-09,1,0,2.5,0,2.35641017809e-09,7.41109218438e-09,7.77669306729e-09,-4.08045908173e-09,1,0,2.5,0,1,2.35641017809e-09,7.41109218438e-09,7.77669306729e-09,-4.08045908173e-09,1,0,2.5,0,2.35641017809e-09,7.41109218438e-09,7.77669306729e-09,-4.08045908173e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,2.35641017809e-09,7.41109218438e-09,7.77669306729e-09,-4.08045908173e-09,1,0,2.5,0,4,1
stats,5,4.07322264806e-09,7.44533901198e-09,8.48670822506e-09,-4.08507672134e-09,1,0,2.5,0,4.07322264806e-09,7.44533901198e-09,8.48670822506e-09,-4.08507672134e-09,1,0,2.5,0,4.07322264806e-09,7.44533901198e-09,8.48670822506e-09,-4.08507672134e-09,1,0,2.5,0,4.07322264806e-09,7.44533901198e-09,8.48670822506e-09,-4.08507672134e-09,1,0,2.5,0,1,4.07322264806e-09,7.44533901198e-09,8.48670822506e-09,-4.08507672134e-09,1,0,2.5,0,4.07322264806e-09,7.44533901198e-09,8.48670822506e-09,-4.08507672134e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,4.07322264806e-09,7.44533901198e-09,8.48670822506e-09,-4.08507672134e-09,1,0,2.5,0,5,1
stats,6,5.53466383835e-09,7.66376651029e-09,9.45335010272e-09,-4.34491687074e-09,1,0,2.5,0,5.53466383835e-09,7.66376651029e-09,9.45335010272e-09,-4.34491687074e-09,1,0,2.5,0,5.53466383835e-09,7.66376651029e-09,9.45335010272e-09,-4.34491687074e-09,1,0,2.5,0,5.53466383835e-09,7.66376651029e-09,9.45335010272e-09,-4.34491687074e-09,1,0,2.5,0,1,5.53466383835e-09,7.66376651029e-09,9.45335010272e-09,-4.34491687074e-09,1,0,2.5,0,5.53466383835e-09,7.66376651029e-09,9.45335010272e-09,-4.34491687074e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,5.53466383835e-09,7.66376651029e-09,9.45335010272e-09,-4.34491687074e-09,1,0,2.5,0,6,1
stats,7,6.55642606873e-09,7.77181874412e-09,1.01679837883e-08,-4.48362413863e-09,1,0,2.5,0,6.55642606873e-09,7.77181874412e-09,1.01679837883e-08,-4.48362413863e-09,1,0,2.5,0,6.55642606873e-09,7.77181874412e-09,1.01679837883e-08,-4.48362413863e-09,1,0,2.5,0,6.55642606873e-09,7.77181874412e-09,1.01679837883e-08,-4.48362413863e-09,1,0,2.5,0,1,6.55642606873e-09,7.77181874412e-09,1.01679837883e-08,-4.48362413863e-09,1,0,2.5,0,6.55642606873e-09,7.77181874412e-09,1.01679837883e-08,-4.48362413863e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,6.55642606873e-09,7.77181874412e-09,1.01679837883e-08,-4.48362413863e-09,1,0,2.5,0,7,1
stats,8,7.94401966431e-09,7.03192482021e-09,1.06092139518e-08,-3.80232467734e-09,1,0,2.5,0,7.94401966431e-09,7.03192482021e-09,1.06092139518e-08,-3.80232467734e-09,1,0,2.5,0,7.94401966431e-09,7.03192482021e-09,1.06092139518e-08,-3.80232467734e-09,1,0,2.5,0,7.94401966431e-09,7.03192482021e-09,1.06092139518e-08,-3.80232467734e-09,1,0,2.5,0,1,7.94401966431e-09,7.03192482021e-09,1.06092139518e-08,-3.80232467734e-09,1,0,2.5,0,7.94401966431e-09,7.03192482021e-09,1.06092139518e-08,-3.80232467734e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,7.94401966431e-09,7.03192482021e-09,1.06092139518e-08,-3.80232467734e-09,1,0,2.5,0,8,1
stats,9,9.55687795567e-09,5.55439916283e-09,1.10537445863e-08,-2.52808929346e-09,1,0,2.5,0,9.55687795567e-09,5.55439916283e-09,1.10537445863e-08,-2.52808929346e-09,1,0,2.5,0,9.55687795567e-09,5.55439916283e-09,1.10537445863e-08,-2.52808929346e-09,1,0,2.5,0,9.55687795567e-09,5.55439916283e-09,1.10537445863e-08,-2.52808929346e-09,1,0,2.5,0,1,9.55687795567e-09,5.55439916283e-09,1.10537445863e-08,-2.52808929346e-09,1,0,2.5,0,9.55687795567e-09,5.55439916283e-09,1.10537445863e-08,-2.52808929346e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,9.55687795567e-09,5.55439916283e-09,1.10537445863e-08,-2.52808929346e-09,1,0,2.5,0,9,1
stats,10,1.05333581857e-08,3.84010689913e-09,1.12115143835e-08,-1.24994803397e-09,1,0,2.5,0,1.05333581857e-08,3.84010689913e-09,1.12115143835e-08,-1.24994803397e-09,1,0,2.5,0,1.05333581857e-08,3.84010689913e-09,1.12115143835e-08,-1.24994803397e-09,1,0,2.5,0,1.05333581857e-08,3.84010689913e-09,1.12115143835e-08,-1.24994803397e-09,1,0,2.5,0,1,1.05333581857e-08,3.84010689913e-09,1.12115143835e-08,-1.24994803397e-09,1,0,2.5,0,1.05333581857e-08,3.84010689913e-09,1.12115143835e-08,-1.24994803397e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.05333581857e-08,3.84010689913e-09,1.12115143835e-08,-1.24994803397e-09,1,0,2.5,0,10,1
stats,11,1.02446016115e-08,2.01878957995e-09,1.04416173485e-08,-1.12506330641e-10,1,0,2.5,0,1.02446016115e-08,2.01878957995e-09,1.04416173485e-08,-1.12506330641e-10,1,0,2.5,0,1.02446016115e-08,2.01878957995e-09,1.04416173485e-08,-1.12506330641e-10,1,0,2.5,0,1.02446016115e-08,2.01878957995e-09,1.04416173485e-08,-1.12506330641e-10,1,0,2.5,0,1,1.02446016115e-08,2.01878957995e-09,1.04416173485e-08,-1.12506330641e-10,1,0,2.5,0,1.02446016115e-08,2.01878957995e-09,1.04416173485e-08,-1.12506330641e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,1.02446016115e-08,2.01878957995e-09,1.04416173485e-08,-1.12506330641e-10,1,0,2.5,0,11,1
stats,12,8.49803871716e-09,4.10868117307e-10,8.50796499918e-09,6.68637922807e-10,1,0,2.5,0,8.49803871716e-09,4.10868117307e-10,8.50796499918e-09,6.68637922807e-10,1,0,2.5,0,8.49803871716e-09,4.10868117307e-10,8.50796499918e-09,6.68637922807e-10,1,0,2.5,0,8.49803871716e-09,4.10868117307e-10,8.50796499918e-09,6.68637922807e-10,1,0,2.5,0,1,8.49803871716e-09,4.10868117307e-10,8.50796499918e-09,6.68637922807e-10,1,0,2.5,0,8.49803871716e-09,4.10868117307e-10,8.50796499918e-09,6.68637922807e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,8.49803871716e-09,4.10868117307e-10,8.50796499918e-09,6.68637922807e-10,1,0,2.5,0,12,1
stats,13,5.19700904533e-09,-1.15455278671e-09,5.32371080553e-09,1.2654338688e-09,1,0,2.5,0,5.19700904533e-09,-1.15455278671e-09,5.32371080553e-09,1.2654338688e-09,1,0,2.5,0,5.19700904533e-09,-1.15455278671e-09,5.32371080553e-09,1.2654338688e-09,1,0,2.5,0,5.19700904533e-09,-1.15455278671e-09,5.32371080553e-09,1.2654338688e-09,1,0,2.5,0,1,5.19700904533e-09,-1.15455278671e-09,5.32371080553e-09,1.2654338688e-09,1,0,2.5,0,5.19700904533e-09,-1.15455278671e-09,5.32371080553e-09,1.2654338688e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,5.19700904533e-09,-1.15455278671e-09,5.32371080553e-09,1.2654338688e-09,1,0,2.5,0,13,1
stats,14,1.38671940597e-09,-2.60070009972e-09,2.94730928552e-09,1.69082081669e-09,1,0,2.5,0,1.38671940597e-09,-2.60070009972e-09,2.94730928552e-09,1.69082081669e-09,1,0,2.5,0,1.38671940597e-09,-2.60070009972e-09,2.94730928552e-09,1.69082081669e-09,1,0,2.5,0,1.38671940597e-09,-2.60070009972e-09,2.94730928552e-09,1.69082081669e-09,1,0,2.5,0,1,1.38671940597e-09,-2.60070009972e-09,2.94730928552e-09,1.69082081669e-09,1,0,2.5,0,1.38671940597e-09,-2.60070009972e-09,2.94730928552e-09,1.69082081669e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.38671940597e-09,-2.60070009972e-09,2.94730928552e-09,1.69082081669e-09,1,0,2.5,0,14,1
stats,15,-1.31128463643e-09,-3.93541510491e-09,4.14812717509e-09,2.01817762502e-09,1,0,2.5,0,-1.31128463643e-09,-3.93541510491e-09,4.14812717509e-09,2.01817762502e-09,1,0,2.5,0,-1.31128463643e-09,-3.93541510491e-09,4.14812717509e-09,2.01817762502e-09,1,0,2.5,0,-1.31128463643e-09,-3.93541510491e-09,4.14812717509e-09,2.01817762502e-09,1,0,2.5,0,1,-1.31128463643e-09,-3.93541510491e-09,4.14812717509e-09,2.01817762502e-09,1,0,2.5,0,-1.31128463643e-09,-3.93541510491e-09,4.14812717509e-09,2.01817762502e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.31128463643e-09,-3.93541510491e-09,4.14812717509e-09,2.01817762502e-09,1,0,2.5,0,15,1
stats,16,-4.20890033936e-09,-4.99420060862e-09,6.53122356198e-09,2.12783235476e-09,1,0,2.5,0,-4.20890033936e-09,-4.99420060862e-09,6.53122356198e-09,2.12783235476e-09,1,0,2.5,0,-4.20890033936e-09,-4.99420060862e-09,6.53122356198e-09,2.12783235476e-09,1,0,2.5,0,-4.20890033936e-09,-4.99420060862e-09,6.53122356198e-09,2.12783235476e-09,1,0,2.5,0,1,-4.20890033936e-09,-4.99420060862e-09,6.53122356198e-09,2.12783235476e-09,1,0,2.5,0,-4.20890033936e-09,-4.99420060862e-09,6.53122356198e-09,2.12783235476e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.20890033936e-09,-4.99420060862e-09,6.53122356198e-09,2.12783235476e-09,1,0,2.5,0,16,1
stats,17,-8.47658743197e-09,-5.62062663079e-09,1.01707415823e-08,2.03971883828e-09,1,0,2.5,0,-8.47658743197e-09,-5.62062663079e-09,1.01707415823e-08,2.03971883828e-09,1,0,2.5,0,-8.47658743197e-09,-5.62062663079e-09,1.01707415823e-08,2.03971883828e-09,1,0,2.5,0,-8.47658743197e-09,-5.62062663079e-09,1.01707415823e-08,2.03971883828e-09,1,0,2.5,0,1,-8.47658743197e-09,-5.62062663079e-09,1.01707415823e-08,2.03971883828e-09,1,0,2.5,0,-8.47658743197e-09,-5.62062663079e-09,1.01707415823e-08,2.03971883828e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-8.47658743197e-09,-5.62062663079e-09,1.01707415823e-08,2.03971883828e-09,1,0,2.5,0,17,1
stats,18,-1.2826304463e-08,-6.15576922769e-09,1.42270017989e-08,2.11219486346e-09,1,0,2.5,0,-1.2826304463e-08,-6.15576922769e-09,1.42270017989e-08,2.11219486346e-09,1,0,2.5,0,-1.2826304463e-08,-6.15576922769e-09,1.42270017989e-08,2.11219486346e-09,1,0,2.5,0,-1.2826304463e-08,-6.15576922769e-09,1.42270017989e-08,2.11219486346e-09,1,0,2.5,0,1,-1.2826304463e-08,-6.15576922769e-09,1.42270017989e-08,2.11219486346e-09,1,0,2.5,0,-1.2826304463e-08,-6.15576922769e-09,1.42270017989e-08,2.11219486346e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.2826304463e-08,-6.15576922769e-09,1.42270017989e-08,2.11219486346e-09,1,0,2.5,0,18,1
stats,19,-1.05797655081e-08,-5.11564968164e-09,1.17516512077e-08,1.94081262173e-09,1,0,2.5,0,-1.05797655081e-08,-5.11564968164e-09,1.17516512077e-08,1.94081262173e-09,1,0,2.5,0,-1.05797655081e-08,-5.11564968164e-09,1.17516512077e-08,1.94081262173e-09,1,0,2.5,0,-1.05797655081e-08,-5.11564968164e-09,1.17516512077e-08,1.94081262173e-09,1,0,2.5,0,1,-1.05797655081e-08,-5.11564968164e-09,1.17516512077e-08,1.94081262173e-09,1,0,2.5,0,-1.05797655081e-08,-5.11564968164e-09,1.17516512077e-08,1.94081262173e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.05797655081e-08,-5.11564968164e-09,1.17516512077e-08,1.94081262173e-09,1,0,2.5,0,19,1
stats,20,-6.4235274877e-09,-3.95550259213e-09,7.54371942691e-09,1.34110045291e-09,1,0,2.5,0,-6.4235274877e-09,-3.95550259213e-09,7.54371942691e-09,1.34110045291e-09,1,0,2.5,0,-6.4235274877e-09,-3.95550259213e-09,7.54371942691e-09,1.34110045291e-09,1,0,2.5,0,-6.4235274877e-09,-3.95550259213e-09,7.54371942691e-09,1.34110045291e-09,1,0,2.5,0,1,-6.4235274877e-09,-3.95550259213e-09,7.54371942691e-09,1.34110045291e-09,1,0,2.5,0,-6.4235274877e-09,-3.95550259213e-09,7.54371942691e-09,1.34110045291e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-6.4235274877e-09,-3.95550259213e-09,7.54371942691e-09,1.34110045291e-09,1,0,2.5,0,20,1
stats,21,-3.32386201896e-10,-2.89595081249e-09,2.91496338178e-09,6.66200428157e-10,1,0,2.5,0,-3.32386201896e-10,-2.89595081249e-09,2.91496338178e-09,6.66200428157e-10,1,0,2.5,0,-3.32386201896e-10,-2.89595081249e-09,2.91496338178e-09,6.66200428157e-10,1,0,2.5,0,-3.32386201896e-10,-2.89595081249e-09,2.91496338178e-09,6.66200428157e-10,1,0,2.5,0,1,-3.32386201896e-10,-2.89595081249e-09,2.91496338178e-09,6.66200428157e-10,1,0,2.5,0,-3.32386201896e-10,-2.89595081249e-09,2.91496338178e-09,6.66200428157e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.32386201896e-10,-2.89595081249e-09,2.91496338178e-09,6.66200428157e-10,1,0,2.5,0,21,1
stats,22,5.18579046371e-09,-1.78580006338e-09,5.48466072559e-09,-9.81782502518e-11,1,0,2.5,0,5.18579046371e-09,-1.78580006338e-09,5.48466072559e-09,-9.81782502518e-11,1,0,2.5,0,5.18579046371e-09,-1.78580006338e-09,5.48466072559e-09,-9.81782502518e-11,1,0,2.5,0,5.18579046371e-09,-1.78580006338e-09,5.48466072559e-09,-9.81782502518e-11,1,0,2.5,0,1,5.18579046371e-09,-1.78580006338e-09,5.48466072559e-09,-9.81782502518e-11,1,0,2.5,0,5.18579046371e-09,-1.78580006338e-09,5.48466072559e-09,-9.81782502518e-11,1,0,2.5,0,0,0,0,0,0,0,0,0,5.18579046371e-09,-1.78580006338e-09,5.48466072559e-09,-9.81782502518e-11,1,0,2.5,0,22,1
stats,23,7.57922347105e-09,-5.0716825184e-10,7.59617346802e-09,-9.7858410264e-10,1,0,2.5,0,7.57922347105e-09,-5.0716825184e-10,7.59617346802e-09,-9.7858410264e-10,1,0,2.5,0,7.57922347105e-09,-5.0716825184e-10,7.59617346802e-09,-9.7858410264e-10,1,0,2.5,0,7.57922347105e-09,-5.0716825184e-10,7.59617346802e-09,-9.7858410264e-10,1,0,2.5,0,1,7.57922347105e-09,-5.0716825184e-10,7.59617346802e-09,-9.7858410264e-10,1,0,2.5,0,7.57922347105e-09,-5.0716825184e-10,7.59617346802e-09,-9.7858410264e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,7.57922347105e-09,-5.0716825184e-10,7.59617346802e-09,-9.7858410264e-10,1,0,2.5,0,23,1
stats,24,6.36735419945e-09,8.04603217386e-10,6.41798925116e-09,-1.78851800037e-09,1,0,2.5,0,6.36735419945e-09,8.04603217386e-10,6.41798925116e-09,-1.78851800037e-09,1,0,2.5,0,6.36735419945e-09,8.04603217386e-10,6.41798925116e-09,-1.78851800037e-09,1,0,2.5,0,6.36735419945e-09,8.04603217386e-10,6.41798925116e-09,-1.78851800037e-09,1,0,2.5,0,1,6.36735419945e-09,8.04603217386e-10,6.41798925116e-09,-1.78851800037e-09,1,0,2.5,0,6.36735419945e-09,8.04603217386e-10,6.41798925116e-09,-1.78851800037e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,6.36735419945e-09,8.04603217386e-10,6.41798925116e-09,-1.78851800037e-09,1,0,2.5,0,24,1
stats,25,3.0425697517e-09,1.6255320423e-09,3.44957751253e-09,-2.13211825972e-09,1,0,2.5,0,3.0425697517e-09,1.6255320423e-09,3.44957751253e-09,-2.13211825972e-09,1,0,2.5,0,3.0425697517e-09,1.6255320423e-09,3.44957751253e-09,-2.13211825972e-09,1,0,2.5,0,3.0425697517e-09,1.6255320423e-09,3.44957751253e-09,-2.13211825972e-09,1,0,2.5,0,1,3.0425697517e-09,1.6255320423e-09,3.44957751253e-09,-2.13211825972e-09,1,0,2.5,0,3.0425697517e-09,1.6255320423e-09,3.44957751253e-09,-2.13211825972e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,3.0425697517e-09,1.6255320423e-09,3.44957751253e-09,-2.13211825972e-09,1,0,2.5,0,25,1
stats,26,-8.2560250303e-11,2.38982234002e-09,2.39124808843e-09,-2.32325647609e-09,1,0,2.5,0,-8.2560250303e-11,2.38982234002e-09,2.39124808843e-09,-2.32325647609e-09,1,0,2.5,0,-8.2560250303e-11,2.38982234002e-09,2.39124808843e-09,-2.32325647609e-09,1,0,2.5,0,-8.2560250303e-11,2.38982234002e-09,2.39124808843e-09,-2.32325647609e-09,1,0,2.5,0,1,-8.2560250303e-11,2.38982234002e-09,2.39124808843e-09,-2.32325647609e-09,1,0,2.5,0,-8.2560250303e-11,2.38982234002e-09,2.39124808843e-09,-2.32325647609e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-8.2560250303e-11,2.38982234002e-09,2.39124808843e-09,-2.32325647609e-09,1,0,2.5,0,26,1
stats,27,-2.92818880254e-10,4.35127534004e-09,4.36111680102e-09,-3.23486837317e-09,1,0,2.5,0,-2.92818880254e-10,4.35127534004e-09,4.36111680102e-09,-3.23486837317e-09,1,0,2.5,0,-2.92818880254e-10,4.35127534004e-09,4.36111680102e-09,-3.23486837317e-09,1,0,2.5,0,-2.92818880254e-10,4.35127534004e-09,4.36111680102e-09,-3.23486837317e-09,1,0,2.5,0,1,-2.92818880254e-10,4.35127534004e-09,4.36111680102e-09,-3.23486837317e-09,1,0,2.5,0,-2.92818880254e-10,4.35127534004e-09,4.36111680102e-09,-3.23486837317e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.92818880254e-10,4.35127534004e-09,4.36111680102e-09,-3.23486837317e-09,1,0,2.5,0,27,1
stats,28,1.60849944475e-09,7.00876023885e-09,7.19096604485e-09,-4.58698012906e-09,1,0,2.5,0,1.60849944475e-09,7.00876023885e-09,7.19096604485e-09,-4.58698012906e-09,1,0,2.5,0,1.60849944475e-09,7.00876023885e-09,7.19096604485e-09,-4.58698012906e-09,1,0,2.5,0,1.60849944475e-09,7.00876023885e-09,7.19096604485e-09,-4.58698012906e-09,1,0,2.5,0,1,1.60849944475e-09,7.00876023885e-09,7.19096604485e-09,-4.58698012906e-09,1,0,2.5,0,1.60849944475e-09,7.00876023885e-09,7.19096604485e-09,-4.58698012906e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.60849944475e-09,7.00876023885e-09,7.19096604485e-09,-4.58698012906e-09,1,0,2.5,0,28,1
stats,29,4.042517876e-09,9.06853259153e-09,9.92875826e-09,-5.54387469265e-09,1,0,2.5,0,4.042517876e-09,9.06853259153e-09,9.92875826e-09,-5.54387469265e-09,1,0,2.5,0,4.042517876e-09,9.06853259153e-09,9.92875826e-09,-5.54387469265e-09,1,0,2.5,0,4.042517876e-09,9.06853259153e-09,9.92875826e-09,-5.54387469265e-09,1,0,2.5,0,1,4.042517876e-09,9.06853259153e-09,9.92875826e-09,-5.54387469265e-09,1,0,2.5,0,4.042517876e-09,9.06853259153e-09,9.92875826e-09,-5.54387469265e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,4.042517876e-09,9.06853259153e-09,9.92875826e-09,-5.54387469265e-09,1,0,2.5,0,29,1
stats,30,1.11844169481e-08,9.87979120737e-09,1.49231844659e-08,-5.5699866941e-09,1,0,2.5,0,1.11844169481e-08,9.87979120737e-09,1.49231844659e-08,-5.5699866941e-09,1,0,2.5,0,1.11844169481e-08,9.87979120737e-09,1.49231844659e-08,-5.5699866941e-09,1,0,2.5,0,1.11844169481e-08,9.87979120737e-09,1.49231844659e-08,-5.5699866941e-09,1,0,2.5,0,1,1.11844169481e-08,9.87979120737e-09,1.49231844659e-08,-5.5699866941e-09,1,0,2.5,0,1.11844169481e-08,9.87979120737e-09,1.49231844659e-08,-5.5699866941e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.11844169481e-08,9.87979120737e-09,1.49231844659e-08,-5.5699866941e-09,1,0,2.5,0,30,1
stats,31,2.44692390794e-08,8.73711591964e-09,2.59823185189e-08,-4.35456870562e-09,1,0,2.5,0,2.44692390794e-08,8.73711591964e-09,2.59823185189e-08,-4.35456870562e-09,1,0,2.5,0,2.44692390794e-08,8.73711591964e-09,2.59823185189e-08,-4.35456870562e-09,1,0,2.5,0,2.44692390794e-08,8.73711591964e-09,2.59823185189e-08,-4.35456870562e-09,1,0,2.5,0,1,2.44692390794e-08,8.73711591964e-09,2.59823185189e-08,-4.35456870562e-09,1,0,2.5,0,2.44692390794e-08,8.73711591964e-09,2.59823185189e-08,-4.35456870562e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,2.44692390794e-08,8.73711591964e-09,2.59823185189e-08,-4.35456870562e-09,1,0,2.5,0,31,1
stats,32,4.064020942e-08,4.68313876567e-09,4.09091498454e-08,-1.70829383972e-09,1,0,2.5,0,4.064020942e-08,4.68313876567e-09,4.09091498454e-08,-1.70829383972e-09,1,0,2.5,0,4.064020942e-08,4.68313876567e-09,4.09091498454e-08,-1.70829383972e-09,1,0,2.5,0,4.064020942e-08,4.68313876567e-09,4.09091498454e-08,-1.70829383972e-09,1,0,2.5,0,1,4.064020942e-08,4.68313876567e-09,4.09091498454e-08,-1.70829383972e-09,1,0,2.5,0,4.064020942e-08,4.68313876567e-09,4.09091498454e-08,-1.70829383972e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,4.064020942e-08,4.68313876567e-09,4.09091498454e-08,-1.70829383972e-09,1,0,2.5,0,32,1
stats,33,4.94528329398e-08,-2.78422040978e-09,4.95311489601e-08,2.07454964318e-09,1,0,2.5,0,4.94528329398e-08,-2.78422040978e-09,4.95311489601e-08,2.07454964318e-09,1,0,2.5,0,4.94528329398e-08,-2.78422040978e-09,4.95311489601e-08,2.07454964318e-09,1,0,2.5,0,4.94528329398e-08,-2.78422040978e-09,4.95311489601e-08,2.07454964318e-09,1,0,2.5,0,1,4.94528329398e-08,-2.78422040978e-09,4.95311489601e-08,2.07454964318e-09,1,0,2.5,0,4.94528329398e-08,-2.78422040978e-09,4.95311489601e-08,2.07454964318e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,4.94528329398e-08,-2.78422040978e-09,4.95311489601e-08,2.07454964318e-09,1,0,2.5,0,33,1
stats,34,5.28537924538e-08,-1.02017105874e-08,5.3829342761e-08,5.4995590304e-09,1,0,2.5,0,5.28537924538e-08,-1.02017105874e-08,5.3829342761e-08,5.4995590304e-09,1,0,2.5,0,5.28537924538e-08,-1.02017105874e-08,5.3829342761e-08,5.4995590304e-09,1,0,2.5,0,5.28537924538e-08,-1.02017105874e-08,5.3829342761e-08,5.4995590304e-09,1,0,2.5,0,1,5.28537924538e-08,-1.02017105874e-08,5.3829342761e-08,5.4995590304e-09,1,0,2.5,0,5.28537924538e-08,-1.02017105874e-08,5.3829342761e-08,5.4995590304e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,5.28537924538e-08,-1.02017105874e-08,5.3829342761e-08,5.4995590304e-09,1,0,2.5,0,34,1
stats,35,5.48378586984e-08,-1.36617153146e-08,5.65140076958e-08,6.94856217009e-09,1,0,2.5,0,5.48378586984e-08,-1.36617153146e-08,5.65140076958e-08,6.94856217009e-09,1,0,2.5,0,5.48378586984e-08,-1.36617153146e-08,5.65140076958e-08,6.94856217009e-09,1,0,2.5,0,5.48378586984e-08,-1.36617153146e-08,5.65140076958e-08,6.94856217009e-09,1,0,2.5,0,1,5.48378586984e-08,-1.36617153146e-08,5.65140076958e-08,6.94856217009e-09,1,0,2.5,0,5.48378586984e-08,-1.36617153146e-08,5.65140076958e-08,6.94856217009e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,5.48378586984e-08,-1.36617153146e-08,5.65140076958e-08,6.94856217009e-09,1,0,2.5,0,35,1
stats,36,-5.89413673424e-09,-2.02402006266e-08,2.10809520951e-08,1.14059943712e-08,1,0,2.5,0,-5.89413673424e-09,-2.02402006266e-08,2.10809520951e-08,1.14059943712e-08,1,0,2.5,0,-5.89413673424e-09,-2.02402006266e-08,2.10809520951e-08,1.14059943712e-08,1,0,2.5,0,-5.89413673424e-09,-2.02402006266e-08,2.10809520951e-08,1.14059943712e-08,1,0,2.5,0,1,-5.89413673424e-09,-2.02402006266e-08,2.10809520951e-08,1.14059943712e-08,1,0,2.5,0,-5.89413673424e-09,-2.02402006266e-08,2.10809520951e-08,1.14059943712e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-5.89413673424e-09,-2.02402006266e-08,2.10809520951e-08,1.14059943712e-08,1,0,2.5,0,36,1
stats,37,-3.46406103802e-08,-2.30080949848e-08,4.15853875779e-08,1.2857581666e-08,1,0,2.5,0,-3.46406103802e-08,-2.30080949848e-08,4.15853875779e-08,1.2857581666e-08,1,0,2.5,0,-3.46406103802e-08,-2.30080949848e-08,4.15853875779e-08,1.2857581666e-08,1,0,2.5,0,-3.46406103802e-08,-2.30080949848e-08,4.15853875779e-08,1.2857581666e-08,1,0,2.5,0,1,-3.46406103802e-08,-2.30080949848e-08,4.15853875779e-08,1.2857581666e-08,1,0,2.5,0,-3.46406103802e-08,-2.30080949848e-08,4.15853875779e-08,1.2857581666e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.46406103802e-08,-2.30080949848e-08,4.15853875779e-08,1.2857581666e-08,1,0,2.5,0,37,1
stats,38,-4.00803834566e-08,-2.3730233778e-08,4.65785490178e-08,1.24828645198e-08,1,0,2.5,0,-4.00803834566e-08,-2.3730233778e-08,4.65785490178e-08,1.24828645198e-08,1,0,2.5,0,-4.00803834566e-08,-2.3730233778e-08,4.65785490178e-08,1.24828645198e-08,1,0,2.5,0,-4.00803834566e-08,-2.3730233778e-08,4.65785490178e-08,1.24828645198e-08,1,0,2.5,0,1,-4.00803834566e-08,-2.3730233778e-08,4.65785490178e-08,1.24828645198e-08,1,0,2.5,0,-4.00803834566e-08,-2.3730233778e-08,4.65785490178e-08,1.24828645198e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.00803834566e-08,-2.3730233778e-08,4.65785490178e-08,1.24828645198e-08,1,0,2.5,0,38,1
stats,39,-3.3689925516e-08,-2.31206414014e-08,4.08604350355e-08,1.1358408436e-08,1,0,2.5,0,-3.3689925516e-08,-2.31206414014e-08,4.08604350355e-08,1.1358408436e-08,1,0,2.5,0,-3.3689925516e-08,-2.31206414014e-08,4.08604350355e-08,1.1358408436e-08,1,0,2.5,0,-3.3689925516e-08,-2.31206414014e-08,4.08604350355e-08,1.1358408436e-08,1,0,2.5,0,1,-3.3689925516e-08,-2.31206414014e-08,4.08604350355e-08,1.1358408436e-08,1,0,2.5,0,-3.3689925516e-08,-2.31206414014e-08,4.08604350355e-08,1.1358408436e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.3689925516e-08,-2.31206414014e-08,4.08604350355e-08,1.1358408436e-08,1,0,2.5,0,39,1
stats,40,-2.40947990449e-08,-2.23397869092e-08,3.28576525988e-08,1.06347917139e-08,1,0,2.5,0,-2.40947990449e-08,-2.23397869092e-08,3.28576525988e-08,1.06347917139e-08,1,0,2.5,0,-2.40947990449e-08,-2.23397869092e-08,3.28576525988e-08,1.06347917139e-08,1,0,2.5,0,-2.40947990449e-08,-2.23397869092e-08,3.28576525988e-08,1.06347917139e-08,1,0,2.5,0,1,-2.40947990449e-08,-2.23397869092e-08,3.28576525988e-08,1.06347917139e-08,1,0,2.5,0,-2.40947990449e-08,-2.23397869092e-08,3.28576525988e-08,1.06347917139e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.40947990449e-08,-2.23397869092e-08,3.28576525988e-08,1.06347917139e-08,1,0,2.5,0,40,1
stats,41,-1.50242875918e-08,-2.25132019693e-08,2.70660951429e-08,1.10192210911e-08,1,0,2.5,0,-1.50242875918e-08,-2.25132019693e-08,2.70660951429e-08,1.10192210911e-08,1,0,2.5,0,-1.50242875918e-08,-2.25132019693e-08,2.70660951429e-08,1.10192210911e-08,1,0,2.5,0,-1.50242875918e-08,-2.25132019693e-08,2.70660951429e-08,1.10192210911e-08,1,0,2.5,0,1,-1.50242875918e-08,-2.25132019693e-08,2.70660951429e-08,1.10192210911e-08,1,0,2.5,0,-1.50242875918e-08,-2.25132019693e-08,2.70660951429e-08,1.10192210911e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.50242875918e-08,-2.25132019693e-08,2.70660951429e-08,1.10192210911e-08,1,0,2.5,0,41,1
stats,42,-5.3970987679e-09,-2.34727508541e-08,2.40852386924e-08,1.21165406597e-08,1,0,2.5,0,-5.3970987679e-09,-2.34727508541e-08,2.40852386924e-08,1.21165406597e-08,1,0,2.5,0,-5.3970987679e-09,-2.34727508541e-08,2.40852386924e-08,1.21165406597e-08,1,0,2.5,0,-5.3970987679e-09,-2.34727508541e-08,2.40852386924e-08,1.21165406597e-08,1,0,2.5,0,1,-5.3970987679e-09,-2.34727508541e-08,2.40852386924e-08,1.21165406597e-08,1,0,2.5,0,-5.3970987679e-09,-2.34727508541e-08,2.40852386924e-08,1.21165406597e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-5.3970987679e-09,-2.34727508541e-08,2.40852386924e-08,1.21165406597e-08,1,0,2.5,0,42,1
stats,43,4.47094006262e-09,-2.45967086698e-08,2.49997480495e-08,1.32593340751e-08,1,0,2.5,0,4.47094006262e-09,-2.45967086698e-08,2.49997480495e-08,1.32593340751e-08,1,0,2.5,0,4.47094006262e-09,-2.45967086698e-08,2.49997480495e-08,1.32593340751e-08,1,0,2.5,0,4.47094006262e-09,-2.45967086698e-08,2.49997480495e-08,1.32593340751e-08,1,0,2.5,0,1,4.47094006262e-09,-2.45967086698e-08,2.49997480495e-08,1.32593340751e-08,1,0,2.5,0,4.47094006262e-09,-2.45967086698e-08,2.49997480495e-08,1.32593340751e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,4.47094006262e-09,-2.45967086698e-08,2.49997480495e-08,1.32593340751e-08,1,0,2.5,0,43,1
stats,44,1.40814062632e-08,-2.56084220496e-08,2.92246014055e-08,1.41924765273e-08,1,0,2.5,0,1.40814062632e-08,-2.56084220496e-08,2.92246014055e-08,1.41924765273e-08,1,0,2.5,0,1.40814062632e-08,-2.56084220496e-08,2.92246014055e-08,1.41924765273e-08,1,0,2.5,0,1.40814062632e-08,-2.56084220496e-08,2.92246014055e-08,1.41924765273e-08,1,0,2.5,0,1,1.40814062632e-08,-2.56084220496e-08,2.92246014055e-08,1.41924765273e-08,1,0,2.5,0,1.40814062632e-08,-2.56084220496e-08,2.92246014055e-08,1.41924765273e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.40814062632e-08,-2.56084220496e-08,2.92246014055e-08,1.41924765273e-08,1,0,2.5,0,44,1
stats,45,2.46770266443e-08,-2.58182186741e-08,3.5714649016e-08,1.451633036e-08,1,0,2.5,0,2.46770266443e-08,-2.58182186741e-08,3.5714649016e-08,1.451633036e-08,1,0,2.5,0,2.46770266443e-08,-2.58182186741e-08,3.5714649016e-08,1.451633036e-08,1,0,2.5,0,2.46770266443e-08,-2.58182186741e-08,3.5714649016e-08,1.451633036e-08,1,0,2.5,0,1,2.46770266443e-08,-2.58182186741e-08,3.5714649016e-08,1.451633036e-08,1,0,2.5,0,2.46770266443e-08,-2.58182186741e-08,3.5714649016e-08,1.451633036e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.46770266443e-08,-2.58182186741e-08,3.5714649016e-08,1.451633036e-08,1,0,2.5,0,45,1
stats,46,3.68141357399e-08,-2.4897770956e-08,4.44429915092e-08,1.41478855298e-08,1,0,2.5,0,3.68141357399e-08,-2.4897770956e-08,4.44429915092e-08,1.41478855298e-08,1,0,2.5,0,3.68141357399e-08,-2.4897770956e-08,4.44429915092e-08,1.41478855298e-08,1,0,2.5,0,3.68141357399e-08,-2.4897770956e-08,4.44429915092e-08,1.41478855298e-08,1,0,2.5,0,1,3.68141357399e-08,-2.4897770956e-08,4.44429915092e-08,1.41478855298e-08,1,0,2.5,0,3.68141357399e-08,-2.4897770956e-08,4.44429915092e-08,1.41478855298e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,3.68141357399e-08,-2.4897770956e-08,4.44429915092e-08,1.41478855298e-08,1,0,2.5,0,46,1
stats,47,4.90842921863e-08,-2.3016697881e-08,5.42128795189e-08,1.307202524e-08,1,0,2.5,0,4.90842921863e-08,-2.3016697881e-08,5.42128795189e-08,1.307202524e-08,1,0,2.5,0,4.90842921863e-08,-2.3016697881e-08,5.42128795189e-08,1.307202524e-08,1,0,2.5,0,4.90842921863e-08,-2.3016697881e-08,5.42128795189e-08,1.307202524e-08,1,0,2.5,0,1,4.90842921863e-08,-2.3016697881e-08,5.42128795189e-08,1.307202524e-08,1,0,2.5,0,4.90842921863e-08,-2.3016697881e-08,5.42128795189e-08,1.307202524e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,4.90842921863e-08,-2.3016697881e-08,5.42128795189e-08,1.307202524e-08,1,0,2.5,0,47,1
stats,48,6.02706649033e-08,-2.05894377103e-08,6.36904857743e-08,1.15244036536e-08,1,0,2.5,0,6.02706649033e-08,-2.05894377103e-08,6.36904857743e-08,1.15244036536e-08,1,0,2.5,0,6.02706649033e-08,-2.05894377103e-08,6.36904857743e-08,1.15244036536e-08,1,0,2.5,0,6.02706649033e-08,-2.05894377103e-08,6.36904857743e-08,1.15244036536e-08,1,0,2.5,0,1,6.02706649033e-08,-2.05894377103e-08,6.36904857743e-08,1.15244036536e-08,1,0,2.5,0,6.02706649033e-08,-2.05894377103e-08,6.36904857743e-08,1.15244036536e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,6.02706649033e-08,-2.05894377103e-08,6.36904857743e-08,1.15244036536e-08,1,0,2.5,0,48,1
stats,49,7.27193025796e-08,-1.74559477983e-08,7.47850705807e-08,9.49197875855e-09,1,0,2.5,0,7.27193025796e-08,-1.74559477983e-08,7.47850705807e-08,9.49197875855e-09,1,0,2.5,0,7.27193025796e-08,-1.74559477983e-08,7.47850705807e-08,9.49197875855e-09,1,0,2.5,0,7.27193025796e-08,-1.74559477983e-08,7.47850705807e-08,9.49197875855e-09,1,0,2.5,0,1,7.27193025796e-08,-1.74559477983e-08,7.47850705807e-08,9.49197875855e-09,1,0,2.5,0,7.27193025796e-08,-1.74559477983e-08,7.47850705807e-08,9.49197875855e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,7.27193025796e-08,-1.74559477983e-08,7.47850705807e-08,9.49197875855e-09,1,0,2.5,0,49,1
stats,50,8.76775416714e-08,-1.37850735271e-08,8.87546036665e-08,7.28495574975e-09,1,0,2.5,0,8.76775416714e-08,-1.37850735271e-08,8.87546036665e-08,7.28495574975e-09,1,0,2.5,0,8.76775416714e-08,-1.37850735271e-08,8.87546036665e-08,7.28495574975e-09,1,0,2.5,0,8.76775416714e-08,-1.37850735271e-08,8.87546036665e-08,7.28495574975e-09,1,0,2.5,0,1,8.76775416714e-08,-1.37850735271e-08,8.87546036665e-08,7.28495574975e-09,1,0,2.5,0,8.76775416714e-08,-1.37850735271e-08,8.87546036665e-08,7.28495574975e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,8.76775416714e-08,-1.37850735271e-08,8.87546036665e-08,7.28495574975e-09,1,0,2.5,0,50,1
stats,51,1.10047146507e-07,-9.11679709503e-09,1.10424139166e-07,4.9530117785e-09,1,0,2.5,0,1.10047146507e-07,-9.11679709503e-09,1.10424139166e-07,4.9530117785e-09,1,0,2.5,0,1.10047146507e-07,-9.11679709503e-09,1.10424139166e-07,4.9530117785e-09,1,0,2.5,0,1.10047146507e-07,-9.11679709503e-09,1.10424139166e-07,4.9530117785e-09,1,0,2.5,0,1,1.10047146507e-07,-9.11679709503e-09,1.10424139166e-07,4.9530117785e-09,1,0,2.5,0,1.10047146507e-07,-9.11679709503e-09,1.10424139166e-07,4.9530117785e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.10047146507e-07,-9.11679709503e-09,1.10424139166e-07,4.9530117785e-09,1,0,2.5,0,51,1
stats,52,1.39026383295e-07,-4.53599247052e-09,1.39100365004e-07,2.82470247193e-09,1,0,2.5,0,1.39026383295e-07,-4.53599247052e-09,1.39100365004e-07,2.82470247193e-09,1,0,2.5,0,1.39026383295e-07,-4.53599247052e-09,1.39100365004e-07,2.82470247193e-09,1,0,2.5,0,1.39026383295e-07,-4.53599247052e-09,1.39100365004e-07,2.82470247193e-09,1,0,2.5,0,1,1.39026383295e-07,-4.53599247052e-09,1.39100365004e-07,2.82470247193e-09,1,0,2.5,0,1.39026383295e-07,-4.53599247052e-09,1.39100365004e-07,2.82470247193e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.39026383295e-07,-4.53599247052e-09,1.39100365004e-07,2.82470247193e-09,1,0,2.5,0,52,1
stats,53,1.58257492444e-07,-2.51971021825e-09,1.5827754396e-07,1.64025415472e-09,1,0,2.5,0,1.58257492444e-07,-2.51971021825e-09,1.5827754396e-07,1.64025415472e-09,1,0,2.5,0,1.58257492444e-07,-2.51971021825e-09,1.5827754396e-07,1.64025415472e-09,1,0,2.5,0,1.58257492444e-07,-2.51971021825e-09,1.5827754396e-07,1.64025415472e-09,1,0,2.5,0,1,1.58257492444e-07,-2.51971021825e-09,1.5827754396e-07,1.64025415472e-09,1,0,2.5,0,1.58257492444e-07,-2.51971021825e-09,1.5827754396e-07,1.64025415472e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.58257492444e-07,-2.51971021825e-09,1.5827754396e-07,1.64025415472e-09,1,0,2.5,0,53,1
stats,54,1.65538239116e-07,-2.50473042307e-09,1.65557182186e-07,1.33638766719e-09,1,0,2.5,0,1.65538239116e-07,-2.50473042307e-09,1.65557182186e-07,1.33638766719e-09,1,0,2.5,0,1.65538239116e-07,-2.50473042307e-09,1.65557182186e-07,1.33638766719e-09,1,0,2.5,0,1.65538239116e-07,-2.50473042307e-09,1.65557182186e-07,1.33638766719e-09,1,0,2.5,0,1,1.65538239116e-07,-2.50473042307e-09,1.65557182186e-07,1.33638766719e-09,1,0,2.5,0,1.65538239116e-07,-2.50473042307e-09,1.65557182186e-07,1.33638766719e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.65538239116e-07,-2.50473042307e-09,1.65557182186e-07,1.33638766719e-09,1,0,2.5,0,54,1
stats,55,6.32657446431e-08,3.71619046646e-09,6.33747916368e-08,-9.44317957163e-10,1,0,2.5,0,6.32657446431e-08,3.71619046646e-09,6.33747916368e-08,-9.44317957163e-10,1,0,2.5,0,6.32657446431e-08,3.71619046646e-09,6.33747916368e-08,-9.44317957163e-10,1,0,2.5,0,6.32657446431e-08,3.71619046646e-09,6.33747916368e-08,-9.44317957163e-10,1,0,2.5,0,1,6.32657446431e-08,3.71619046646e-09,6.33747916368e-08,-9.44317957163e-10,1,0,2.5,0,6.32657446431e-08,3.71619046646e-09,6.33747916368e-08,-9.44317957163e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,6.32657446431e-08,3.71619046646e-09,6.33747916368e-08,-9.44317957163e-10,1,0,2.5,0,55,1
stats,56,3.8701834626e-08,6.62025501086e-09,3.92639769586e-08,-1.78592407529e-09,1,0,2.5,0,3.8701834626e-08,6.62025501086e-09,3.92639769586e-08,-1.78592407529e-09,1,0,2.5,0,3.8701834626e-08,6.62025501086e-09,3.92639769586e-08,-1.78592407529e-09,1,0,2.5,0,3.8701834626e-08,6.62025501086e-09,3.92639769586e-08,-1.78592407529e-09,1,0,2.5,0,1,3.8701834626e-08,6.62025501086e-09,3.92639769586e-08,-1.78592407529e-09,1,0,2.5,0,3.8701834626e-08,6.62025501086e-09,3.92639769586e-08,-1.78592407529e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,3.8701834626e-08,6.62025501086e-09,3.92639769586e-08,-1.78592407529e-09,1,0,2.5,0,56,1
stats,57,4.46589893954e-08,7.63033991547e-09,4.53061517192e-08,-2.51756415715e-09,1,0,2.5,0,4.46589893954e-08,7.63033991547e-09,4.53061517192e-08,-2.51756415715e-09,1,0,2.5,0,4.46589893954e-08,7.63033991547e-09,4.53061517192e-08,-2.51756415715e-09,1,0,2.5,0,4.46589893954e-08,7.63033991547e-09,4.53061517192e-08,-2.51756415715e-09,1,0,2.5,0,1,4.46589893954e-08,7.63033991547e-09,4.53061517192e-08,-2.51756415715e-09,1,0,2.5,0,4.46589893954e-08,7.63033991547e-09,4.53061517192e-08,-2.51756415715e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,4.46589893954e-08,7.63033991547e-09,4.53061517192e-08,-2.51756415715e-09,1,0,2.5,0,57,1
stats,58,5.90378306242e-08,7.18369230768e-09,5.94732796344e-08,-2.74369948983e-09,1,0,2.5,0,5.90378306242e-08,7.18369230768e-09,5.94732796344e-08,-2.74369948983e-09,1,0,2.5,0,5.90378306242e-08,7.18369230768e-09,5.94732796344e-08,-2.74369948983e-09,1,0,2.5,0,5.90378306242e-08,7.18369230768e-09,5.94732796344e-08,-2.74369948983e-09,1,0,2.5,0,1,5.90378306242e-08,7.18369230768e-09,5.94732796344e-08,-2.74369948983e-09,1,0,2.5,0,5.90378306242e-08,7.18369230768e-09,5.94732796344e-08,-2.74369948983e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,5.90378306242e-08,7.18369230768e-09,5.94732796344e-08,-2.74369948983e-09,1,0,2.5,0,58,1
stats,59,7.44139541098e-08,6.95319357646e-09,7.47380966004e-08,-3.1108817744e-09,1,0,2.5,0,7.44139541098e-08,6.95319357646e-09,7.47380966004e-08,-3.1108817744e-09,1,0,2.5,0,7.44139541098e-08,6.95319357646e-09,7.47380966004e-08,-3.1108817744e-09,1,0,2.5,0,7.44139541098e-08,6.95319357646e-09,7.47380966004e-08,-3.1108817744e-09,1,0,2.5,0,1,7.44139541098e-08,6.95319357646e-09,7.47380966004e-08,-3.1108817744e-09,1,0,2.5,0,7.44139541098e-08,6.95319357646e-09,7.47380966004e-08,-3.1108817744e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,7.44139541098e-08,6.95319357646e-09,7.47380966004e-08,-3.1108817744e-09,1,0,2.5,0,59,1
stats,60,8.75154100299e-08,7.47685291458e-09,8.783422345e-08,-3.78450826233e-09,1,0,2.5,0,8.75154100299e-08,7.47685291458e-09,8.783422345e-08,-3.78450826233e-09,1,0,2.5,0,8.75154100299e-08,7.47685291458e-09,8.783422345e-08,-3.78450826233e-09,1,0,2.5,0,8.75154100299e-08,7.47685291458e-09,8.783422345e-08,-3.78450826233e-09,1,0,2.5,0,1,8.75154100299e-08,7.47685291458e-09,8.783422345e-08,-3.78450826233e-09,1,0,2.5,0,8.75154100299e-08,7.47685291458e-09,8.783422345e-08,-3.78450826233e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,8.75154100299e-08,7.47685291458e-09,8.783422345e-08,-3.78450826233e-09,1,0,2.5,0,60,1
stats,61,9.60727533084e-08,8.02981858783e-09,9.64077386811e-08,-4.29706581428e-09,1,0,2.5,0,9.60727533084e-08,8.02981858783e-09,9.64077386811e-08,-4.29706581428e-09,1,0,2.5,0,9.60727533084e-08,8.02981858783e-09,9.64077386811e-08,-4.29706581428e-09,1,0,2.5,0,9.60727533084e-08,8.02981858783e-09,9.64077386811e-08,-4.29706581428e-09,1,0,2.5,0,1,9.60727533084e-08,8.02981858783e-09,9.64077386811e-08,-4.29706581428e-09,1,0,2.5,0,9.60727533084e-08,8.02981858783e-09,9.64077386811e-08,-4.29706581428e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,9.60727533084e-08,8.02981858783e-09,9.64077386811e-08,-4.29706581428e-09,1,0,2.5,0,61,1
stats,62,9.99543772195e-08,8.43798275696e-09,1.00309904383e-07,-4.51926229772e-09,1,0,2.5,0,9.99543772195e-08,8.43798275696e-09,1.00309904383e-07,-4.51926229772e-09,1,0,2.5,0,9.99543772195e-08,8.43798275696e-09,1.00309904383e-07,-4.51926229772e-09,1,0,2.5,0,9.99543772195e-08,8.43798275696e-09,1.00309904383e-07,-4.51926229772e-09,1,0,2.5,0,1,9.99543772195e-08,8.43798275696e-09,1.00309904383e-07,-4.51926229772e-09,1,0,2.5,0,9.99543772195e-08,8.43798275696e-09,1.00309904383e-07,-4.51926229772e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,9.99543772195e-08,8.43798275696e-09,1.00309904383e-07,-4.51926229772e-09,1,0,2.5,0,62,1
stats,63,1.01759582094e-07,8.53483772545e-09,1.02116871403e-07,-4.4807362265e-09,1,0,2.5,0,1.01759582094e-07,8.53483772545e-09,1.02116871403e-07,-4.4807362265e-09,1,0,2.5,0,1.01759582094e-07,8.53483772545e-09,1.02116871403e-07,-4.4807362265e-09,1,0,2.5,0,1.01759582094e-07,8.53483772545e-09,1.02116871403e-07,-4.4807362265e-09,1,0,2.5,0,1,1.01759582094e-07,8.53483772545e-09,1.02116871403e-07,-4.4807362265e-09,1,0,2.5,0,1.01759582094e-07,8.53483772545e-09,1.02116871403e-07,-4.4807362265e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.01759582094e-07,8.53483772545e-09,1.02116871403e-07,-4.4807362265e-09,1,0,2.5,0,63,1
stats,64,1.03743275304e-07,7.87640885846e-09,1.04041845361e-07,-4.10388123484e-09,1,0,2.5,0,1.03743275304e-07,7.87640885846e-09,1.04041845361e-07,-4.10388123484e-09,1,0,2.5,0,1.03743275304e-07,7.87640885846e-09,1.04041845361e-07,-4.10388123484e-09,1,0,2.5,0,1.03743275304e-07,7.87640885846e-09,1.04041845361e-07,-4.10388123484e-09,1,0,2.5,0,1,1.03743275304e-07,7.87640885846e-09,1.04041845361e-07,-4.10388123484e-09,1,0,2.5,0,1.03743275304e-07,7.87640885846e-09,1.04041845361e-07,-4.10388123484e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.03743275304e-07,7.87640885846e-09,1.04041845361e-07,-4.10388123484e-09,1,0,2.5,0,64,1
stats,65,1.06690762891e-07,6.43395692279e-09,1.06884584739e-07,-3.51633189233e-09,1,0,2.5,0,1.06690762891e-07,6.43395692279e-09,1.06884584739e-07,-3.51633189233e-09,1,0,2.5,0,1.06690762891e-07,6.43395692279e-09,1.06884584739e-07,-3.51633189233e-09,1,0,2.5,0,1.06690762891e-07,6.43395692279e-09,1.06884584739e-07,-3.51633189233e-09,1,0,2.5,0,1,1.06690762891e-07,6.43395692279e-09,1.06884584739e-07,-3.51633189233e-09,1,0,2.5,0,1.06690762891e-07,6.43395692279e-09,1.06884584739e-07,-3.51633189233e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.06690762891e-07,6.43395692279e-09,1.06884584739e-07,-3.51633189233e-09,1,0,2.5,0,65,1
stats,66,1.12320286405e-07,4.84795714684e-09,1.12424864085e-07,-2.89953128174e-09,1,0,2.5,0,1.12320286405e-07,4.84795714684e-09,1.12424864085e-07,-2.89953128174e-09,1,0,2.5,0,1.12320286405e-07,4.84795714684e-09,1.12424864085e-07,-2.89953128174e-09,1,0,2.5,0,1.12320286405e-07,4.84795714684e-09,1.12424864085e-07,-2.89953128174e-09,1,0,2.5,0,1,1.12320286405e-07,4.84795714684e-09,1.12424864085e-07,-2.89953128174e-09,1,0,2.5,0,1.12320286405e-07,4.84795714684e-09,1.12424864085e-07,-2.89953128174e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.12320286405e-07,4.84795714684e-09,1.12424864085e-07,-2.89953128174e-09,1,0,2.5,0,66,1
stats,67,1.21550968402e-07,3.68526786865e-09,1.21606817061e-07,-2.49113263351e-09,1,0,2.5,0,1.21550968402e-07,3.68526786865e-09,1.21606817061e-07,-2.49113263351e-09,1,0,2.5,0,1.21550968402e-07,3.68526786865e-09,1.21606817061e-07,-2.49113263351e-09,1,0,2.5,0,1.21550968402e-07,3.68526786865e-09,1.21606817061e-07,-2.49113263351e-09,1,0,2.5,0,1,1.21550968402e-07,3.68526786865e-09,1.21606817061e-07,-2.49113263351e-09,1,0,2.5,0,1.21550968402e-07,3.68526786865e-09,1.21606817061e-07,-2.49113263351e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.21550968402e-07,3.68526786865e-09,1.21606817061e-07,-2.49113263351e-09,1,0,2.5,0,67,1
stats,68,1.32444171186e-07,2.61362886889e-09,1.32469963887e-07,-2.17181361784e-09,1,0,2.5,0,1.32444171186e-07,2.61362886889e-09,1.32469963887e-07,-2.17181361784e-09,1,0,2.5,0,1.32444171186e-07,2.61362886889e-09,1.32469963887e-07,-2.17181361784e-09,1,0,2.5,0,1.32444171186e-07,2.61362886889e-09,1.32469963887e-07,-2.17181361784e-09,1,0,2.5,0,1,1.32444171186e-07,2.61362886889e-09,1.32469963887e-07,-2.17181361784e-09,1,0,2.5,0,1.32444171186e-07,2.61362886889e-09,1.32469963887e-07,-2.17181361784e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.32444171186e-07,2.61362886889e-09,1.32469963887e-07,-2.17181361784e-09,1,0,2.5,0,68,1
stats,69,1.4327002873e-07,1.39672406974e-09,1.43276835729e-07,-1.8024874926e-09,1,0,2.5,0,1.4327002873e-07,1.39672406974e-09,1.43276835729e-07,-1.8024874926e-09,1,0,2.5,0,1.4327002873e-07,1.39672406974e-09,1.43276835729e-07,-1.8024874926e-09,1,0,2.5,0,1.4327002873e-07,1.39672406974e-09,1.43276835729e-07,-1.8024874926e-09,1,0,2.5,0,1,1.4327002873e-07,1.39672406974e-09,1.43276835729e-07,-1.8024874926e-09,1,0,2.5,0,1.4327002873e-07,1.39672406974e-09,1.43276835729e-07,-1.8024874926e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.4327002873e-07,1.39672406974e-09,1.43276835729e-07,-1.8024874926e-09,1,0,2.5,0,69,1
stats,70,1.54671013775e-07,7.05700942127e-10,1.54672619601e-07,-1.58146695739e-09,1,0,2.5,0,1.54671013775e-07,7.05700942127e-10,1.54672619601e-07,-1.58146695739e-09,1,0,2.5,0,1.54671013775e-07,7.05700942127e-10,1.54672619601e-07,-1.58146695739e-09,1,0,2.5,0,1.54671013775e-07,7.05700942127e-10,1.54672619601e-07,-1.58146695739e-09,1,0,2.5,0,1,1.54671013775e-07,7.05700942127e-10,1.54672619601e-07,-1.58146695739e-09,1,0,2.5,0,1.54671013775e-07,7.05700942127e-10,1.54672619601e-07,-1.58146695739e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.54671013775e-07,7.05700942127e-10,1.54672619601e-07,-1.58146695739e-09,1,0,2.5,0,70,1
stats,71,1.6575943107e-07,6.78528455644e-10,1.65760823734e-07,-1.47631828984e-09,1,0,2.5,0,1.6575943107e-07,6.78528455644e-10,1.65760823734e-07,-1.47631828984e-09,1,0,2.5,0,1.6575943107e-07,6.78528455644e-10,1.65760823734e-07,-1.47631828984e-09,1,0,2.5,0,1.6575943107e-07,6.78528455644e-10,1.65760823734e-07,-1.47631828984e-09,1,0,2.5,0,1,1.6575943107e-07,6.78528455644e-10,1.65760823734e-07,-1.47631828984e-09,1,0,2.5,0,1.6575943107e-07,6.78528455644e-10,1.65760823734e-07,-1.47631828984e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.6575943107e-07,6.78528455644e-10,1.65760823734e-07,-1.47631828984e-09,1,0,2.5,0,71,1
stats,72,1.75579941697e-07,1.20678778082e-09,1.75584091267e-07,-1.50401047172e-09,1,0,2.5,0,1.75579941697e-07,1.20678778082e-09,1.75584091267e-07,-1.50401047172e-09,1,0,2.5,0,1.75579941697e-07,1.20678778082e-09,1.75584091267e-07,-1.50401047172e-09,1,0,2.5,0,1.75579941697e-07,1.20678778082e-09,1.75584091267e-07,-1.50401047172e-09,1,0,2.5,0,1,1.75579941697e-07,1.20678778082e-09,1.75584091267e-07,-1.50401047172e-09,1,0,2.5,0,1.75579941697e-07,1.20678778082e-09,1.75584091267e-07,-1.50401047172e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.75579941697e-07,1.20678778082e-09,1.75584091267e-07,-1.50401047172e-09,1,0,2.5,0,72,1
stats,73,1.30267054033e-07,1.05482005353e-08,1.30693422307e-07,-3.57702756304e-09,1,0,2.5,0,1.30267054033e-07,1.05482005353e-08,1.30693422307e-07,-3.57702756304e-09,1,0,2.5,0,1.30267054033e-07,1.05482005353e-08,1.30693422307e-07,-3.57702756304e-09,1,0,2.5,0,1.30267054033e-07,1.05482005353e-08,1.30693422307e-07,-3.57702756304e-09,1,0,2.5,0,1,1.30267054033e-07,1.05482005353e-08,1.30693422307e-07,-3.57702756304e-09,1,0,2.5,0,1.30267054033e-07,1.05482005353e-08,1.30693422307e-07,-3.57702756304e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.30267054033e-07,1.05482005353e-08,1.30693422307e-07,-3.57702756304e-09,1,0,2.5,0,73,1
stats,74,1.49470324118e-07,9.24439547134e-09,1.49755919665e-07,-1.81634896013e-09,1,0,2.5,0,1.49470324118e-07,9.24439547134e-09,1.49755919665e-07,-1.81634896013e-09,1,0,2.5,0,1.49470324118e-07,9.24439547134e-09,1.49755919665e-07,-1.81634896013e-09,1,0,2.5,0,1.49470324118e-07,9.24439547134e-09,1.49755919665e-07,-1.81634896013e-09,1,0,2.5,0,1,1.49470324118e-07,9.24439547134e-09,1.49755919665e-07,-1.81634896013e-09,1,0,2.5,0,1.49470324118e-07,9.24439547134e-09,1.49755919665e-07,-1.81634896013e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.49470324118e-07,9.24439547134e-09,1.49755919665e-07,-1.81634896013e-09,1,0,2.5,0,74,1
stats,75,1.57026150305e-07,8.79122463715e-09,1.57272054935e-07,-1.70903091679e-09,1,0,2.5,0,1.57026150305e-07,8.79122463715e-09,1.57272054935e-07,-1.70903091679e-09,1,0,2.5,0,1.57026150305e-07,8.79122463715e-09,1.57272054935e-07,-1.70903091679e-09,1,0,2.5,0,1.57026150305e-07,8.79122463715e-09,1.57272054935e-07,-1.70903091679e-09,1,0,2.5,0,1,1.57026150305e-07,8.79122463715e-09,1.57272054935e-07,-1.70903091679e-09,1,0,2.5,0,1.57026150305e-07,8.79122463715e-09,1.57272054935e-07,-1.70903091679e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.57026150305e-07,8.79122463715e-09,1.57272054935e-07,-1.70903091679e-09,1,0,2.5,0,75,1
stats,76,1.58444322551e-07,8.35256042109e-09,1.58664320793e-07,-2.29138352736e-09,1,0,2.5,0,1.58444322551e-07,8.35256042109e-09,1.58664320793e-07,-2.29138352736e-09,1,0,2.5,0,1.58444322551e-07,8.35256042109e-09,1.58664320793e-07,-2.29138352736e-09,1,0,2.5,0,1.58444322551e-07,8.35256042109e-09,1.58664320793e-07,-2.29138352736e-09,1,0,2.5,0,1,1.58444322551e-07,8.35256042109e-09,1.58664320793e-07,-2.29138352736e-09,1,0,2.5,0,1.58444322551e-07,8.35256042109e-09,1.58664320793e-07,-2.29138352736e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.58444322551e-07,8.35256042109e-09,1.58664320793e-07,-2.29138352736e-09,1,0,2.5,0,76,1
stats,77,1.6082753973e-07,7.69065877648e-09,1.61011314503e-07,-3.23276005965e-09,1,0,2.5,0,1.6082753973e-07,7.69065877648e-09,1.61011314503e-07,-3.23276005965e-09,1,0,2.5,0,1.6082753973e-07,7.69065877648e-09,1.61011314503e-07,-3.23276005965e-09,1,0,2.5,0,1.6082753973e-07,7.69065877648e-09,1.61011314503e-07,-3.23276005965e-09,1,0,2.5,0,1,1.6082753973e-07,7.69065877648e-09,1.61011314503e-07,-3.23276005965e-09,1,0,2.5,0,1.6082753973e-07,7.69065877648e-09,1.61011314503e-07,-3.23276005965e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.6082753973e-07,7.69065877648e-09,1.61011314503e-07,-3.23276005965e-09,1,0,2.5,0,77,1
stats,78,1.66957406122e-07,6.8784471452e-09,1.67099031501e-07,-4.38001723779e-09,1,0,2.5,0,1.66957406122e-07,6.8784471452e-09,1.67099031501e-07,-4.38001723779e-09,1,0,2.5,0,1.66957406122e-07,6.8784471452e-09,1.67099031501e-07,-4.38001723779e-09,1,0,2.5,0,1.66957406122e-07,6.8784471452e-09,1.67099031501e-07,-4.38001723779e-09,1,0,2.5,0,1,1.66957406122e-07,6.8784471452e-09,1.67099031501e-07,-4.38001723779e-09,1,0,2.5,0,1.66957406122e-07,6.8784471452e-09,1.67099031501e-07,-4.38001723779e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.66957406122e-07,6.8784471452e-09,1.67099031501e-07,-4.38001723779e-09,1,0,2.5,0,78,1
stats,79,1.74279762177e-07,5.96964033761e-09,1.74381966644e-07,-5.58368595804e-09,1,0,2.5,0,1.74279762177e-07,5.96964033761e-09,1.74381966644e-07,-5.58368595804e-09,1,0,2.5,0,1.74279762177e-07,5.96964033761e-09,1.74381966644e-07,-5.58368595804e-09,1,0,2.5,0,1.74279762177e-07,5.96964033761e-09,1.74381966644e-07,-5.58368595804e-09,1,0,2.5,0,1,1.74279762177e-07,5.96964033761e-09,1.74381966644e-07,-5.58368595804e-09,1,0,2.5,0,1.74279762177e-07,5.96964033761e-09,1.74381966644e-07,-5.58368595804e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.74279762177e-07,5.96964033761e-09,1.74381966644e-07,-5.58368595804e-09,1,0,2.5,0,79,1
stats,80,1.8036656968e-07,5.1988955363e-09,1.80441475095e-07,-6.69373401152e-09,1,0,2.5,0,1.8036656968e-07,5.1988955363e-09,1.80441475095e-07,-6.69373401152e-09,1,0,2.5,0,1.8036656968e-07,5.1988955363e-09,1.80441475095e-07,-6.69373401152e-09,1,0,2.5,0,1.8036656968e-07,5.1988955363e-09,1.80441475095e-07,-6.69373401152e-09,1,0,2.5,0,1,1.8036656968e-07,5.1988955363e-09,1.80441475095e-07,-6.69373401152e-09,1,0,2.5,0,1.8036656968e-07,5.1988955363e-09,1.80441475095e-07,-6.69373401152e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.8036656968e-07,5.1988955363e-09,1.80441475095e-07,-6.69373401152e-09,1,0,2.5,0,80,1
stats,81,1.85255416341e-07,4.82931250545e-09,1.85318356216e-07,-7.5476993544e-09,1,0,2.5,0,1.85255416341e-07,4.82931250545e-09,1.85318356216e-07,-7.5476993544e-09,1,0,2.5,0,1.85255416341e-07,4.82931250545e-09,1.85318356216e-07,-7.5476993544e-09,1,0,2.5,0,1.85255416341e-07,4.82931250545e-09,1.85318356216e-07,-7.5476993544e-09,1,0,2.5,0,1,1.85255416341e-07,4.82931250545e-09,1.85318356216e-07,-7.5476993544e-09,1,0,2.5,0,1.85255416341e-07,4.82931250545e-09,1.85318356216e-07,-7.5476993544e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.85255416341e-07,4.82931250545e-09,1.85318356216e-07,-7.5476993544e-09,1,0,2.5,0,81,1
stats,82,1.89283426266e-07,4.85188555999e-09,1.89345598756e-07,-8.1278184183e-09,1,0,2.5,0,1.89283426266e-07,4.85188555999e-09,1.89345598756e-07,-8.1278184183e-09,1,0,2.5,0,1.89283426266e-07,4.85188555999e-09,1.89345598756e-07,-8.1278184183e-09,1,0,2.5,0,1.89283426266e-07,4.85188555999e-09,1.89345598756e-07,-8.1278184183e-09,1,0,2.5,0,1,1.89283426266e-07,4.85188555999e-09,1.89345598756e-07,-8.1278184183e-09,1,0,2.5,0,1.89283426266e-07,4.85188555999e-09,1.89345598756e-07,-8.1278184183e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.89283426266e-07,4.85188555999e-09,1.89345598756e-07,-8.1278184183e-09,1,0,2.5,0,82,1
stats,83,1.92029744994e-07,5.17818410373e-09,1.92099548713e-07,-8.53480841556e-09,1,0,2.5,0,1.92029744994e-07,5.17818410373e-09,1.92099548713e-07,-8.53480841556e-09,1,0,2.5,0,1.92029744994e-07,5.17818410373e-09,1.92099548713e-07,-8.53480841556e-09,1,0,2.5,0,1.92029744994e-07,5.17818410373e-09,1.92099548713e-07,-8.53480841556e-09,1,0,2.5,0,1,1.92029744994e-07,5.17818410373e-09,1.92099548713e-07,-8.53480841556e-09,1,0,2.5,0,1.92029744994e-07,5.17818410373e-09,1.92099548713e-07,-8.53480841556e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.92029744994e-07,5.17818410373e-09,1.92099548713e-07,-8.53480841556e-09,1,0,2.5,0,83,1
stats,84,1.93735957055e-07,5.6071760568e-09,1.93817086824e-07,-8.76861161458e-09,1,0,2.5,0,1.93735957055e-07,5.6071760568e-09,1.93817086824e-07,-8.76861161458e-09,1,0,2.5,0,1.93735957055e-07,5.6071760568e-09,1.93817086824e-07,-8.76861161458e-09,1,0,2.5,0,1.93735957055e-07,5.6071760568e-09,1.93817086824e-07,-8.76861161458e-09,1,0,2.5,0,1,1.93735957055e-07,5.6071760568e-09,1.93817086824e-07,-8.76861161458e-09,1,0,2.5,0,1.93735957055e-07,5.6071760568e-09,1.93817086824e-07,-8.76861161458e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.93735957055e-07,5.6071760568e-09,1.93817086824e-07,-8.76861161458e-09,1,0,2.5,0,84,1
stats,85,1.95060565034e-07,5.92310600567e-09,1.95150477111e-07,-8.76612560319e-09,1,0,2.5,0,1.95060565034e-07,5.92310600567e-09,1.95150477111e-07,-8.76612560319e-09,1,0,2.5,0,1.95060565034e-07,5.92310600567e-09,1.95150477111e-07,-8.76612560319e-09,1,0,2.5,0,1.95060565034e-07,5.92310600567e-09,1.95150477111e-07,-8.76612560319e-09,1,0,2.5,0,1,1.95060565034e-07,5.92310600567e-09,1.95150477111e-07,-8.76612560319e-09,1,0,2.5,0,1.95060565034e-07,5.92310600567e-09,1.95150477111e-07,-8.76612560319e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.95060565034e-07,5.92310600567e-09,1.95150477111e-07,-8.76612560319e-09,1,0,2.5,0,85,1
stats,86,1.95885618837e-07,5.98021188125e-09,1.95976880946e-07,-8.50981685119e-09,1,0,2.5,0,1.95885618837e-07,5.98021188125e-09,1.95976880946e-07,-8.50981685119e-09,1,0,2.5,0,1.95885618837e-07,5.98021188125e-09,1.95976880946e-07,-8.50981685119e-09,1,0,2.5,0,1.95885618837e-07,5.98021188125e-09,1.95976880946e-07,-8.50981685119e-09,1,0,2.5,0,1,1.95885618837e-07,5.98021188125e-09,1.95976880946e-07,-8.50981685119e-09,1,0,2.5,0,1.95885618837e-07,5.98021188125e-09,1.95976880946e-07,-8.50981685119e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.95885618837e-07,5.98021188125e-09,1.95976880946e-07,-8.50981685119e-09,1,0,2.5,0,86,1
stats,87,1.95844918949e-07,5.78713565957e-09,1.9593039724e-07,-8.1185707046e-09,1,0,2.5,0,1.95844918949e-07,5.78713565957e-09,1.9593039724e-07,-8.1185707046e-09,1,0,2.5,0,1.95844918949e-07,5.78713565957e-09,1.9593039724e-07,-8.1185707046e-09,1,0,2.5,0,1.95844918949e-07,5.78713565957e-09,1.9593039724e-07,-8.1185707046e-09,1,0,2.5,0,1,1.95844918949e-07,5.78713565957e-09,1.9593039724e-07,-8.1185707046e-09,1,0,2.5,0,1.95844918949e-07,5.78713565957e-09,1.9593039724e-07,-8.1185707046e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.95844918949e-07,5.78713565957e-09,1.9593039724e-07,-8.1185707046e-09,1,0,2.5,0,87,1
stats,88,1.95724624064e-07,5.51598633436e-09,1.95802329017e-07,-7.72149633121e-09,1,0,2.5,0,1.95724624064e-07,5.51598633436e-09,1.95802329017e-07,-7.72149633121e-09,1,0,2.5,0,1.95724624064e-07,5.51598633436e-09,1.95802329017e-07,-7.72149633121e-09,1,0,2.5,0,1.95724624064e-07,5.51598633436e-09,1.95802329017e-07,-7.72149633121e-09,1,0,2.5,0,1,1.95724624064e-07,5.51598633436e-09,1.95802329017e-07,-7.72149633121e-09,1,0,2.5,0,1.95724624064e-07,5.51598633436e-09,1.95802329017e-07,-7.72149633121e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.95724624064e-07,5.51598633436e-09,1.95802329017e-07,-7.72149633121e-09,1,0,2.5,0,88,1
stats,89,1.95811466597e-07,5.21862508762e-09,1.95881000309e-07,-7.31857285885e-09,1,0,2.5,0,1.95811466597e-07,5.21862508762e-09,1.95881000309e-07,-7.31857285885e-09,1,0,2.5,0,1.95811466597e-07,5.21862508762e-09,1.95881000309e-07,-7.31857285885e-09,1,0,2.5,0,1.95811466597e-07,5.21862508762e-09,1.95881000309e-07,-7.31857285885e-09,1,0,2.5,0,1,1.95811466597e-07,5.21862508762e-09,1.95881000309e-07,-7.31857285885e-09,1,0,2.5,0,1.95811466597e-07,5.21862508762e-09,1.95881000309e-07,-7.31857285885e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.95811466597e-07,5.21862508762e-09,1.95881000309e-07,-7.31857285885e-09,1,0,2.5,0,89,1
stats,90,1.94575591195e-07,4.85963136398e-09,1.94636271544e-07,-6.85065204564e-09,1,0,2.5,0,1.94575591195e-07,4.85963136398e-09,1.94636271544e-07,-6.85065204564e-09,1,0,2.5,0,1.94575591195e-07,4.85963136398e-09,1.94636271544e-07,-6.85065204564e-09,1,0,2.5,0,1.94575591195e-07,4.85963136398e-09,1.94636271544e-07,-6.85065204564e-09,1,0,2.5,0,1,1.94575591195e-07,4.85963136398e-09,1.94636271544e-07,-6.85065204564e-09,1,0,2.5,0,1.94575591195e-07,4.85963136398e-09,1.94636271544e-07,-6.85065204564e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.94575591195e-07,4.85963136398e-09,1.94636271544e-07,-6.85065204564e-09,1,0,2.5,0,90,1
stats,91,1.51502504764e-07,3.27404592326e-08,1.54999824531e-07,-2.09010533325e-08,1,0,2.5,0,1.51502504764e-07,3.27404592326e-08,1.54999824531e-07,-2.09010533325e-08,1,0,2.5,0,1.51502504764e-07,3.27404592326e-08,1.54999824531e-07,-2.09010533325e-08,1,0,2.5,0,1.51502504764e-07,3.27404592326e-08,1.54999824531e-07,-2.09010533325e-08,1,0,2.5,0,1,1.51502504764e-07,3.27404592326e-08,1.54999824531e-07,-2.09010533325e-08,1,0,2.5,0,1.51502504764e-07,3.27404592326e-08,1.54999824531e-07,-2.09010533325e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.51502504764e-07,3.27404592326e-08,1.54999824531e-07,-2.09010533325e-08,1,0,2.5,0,91,1
stats,92,1.4454761299e-07,4.07389499912e-08,1.5017880628e-07,-2.51119729455e-08,1,0,2.5,0,1.4454761299e-07,4.07389499912e-08,1.5017880628e-07,-2.51119729455e-08,1,0,2.5,0,1.4454761299e-07,4.07389499912e-08,1.5017880628e-07,-2.51119729455e-08,1,0,2.5,0,1.4454761299e-07,4.07389499912e-08,1.5017880628e-07,-2.51119729455e-08,1,0,2.5,0,1,1.4454761299e-07,4.07389499912e-08,1.5017880628e-07,-2.51119729455e-08,1,0,2.5,0,1.4454761299e-07,4.07389499912e-08,1.5017880628e-07,-2.51119729455e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.4454761299e-07,4.07389499912e-08,1.5017880628e-07,-2.51119729455e-08,1,0,2.5,0,92,1
stats,93,1.50841003688e-07,4.45538539395e-08,1.57283352564e-07,-2.68496069822e-08,1,0,2.5,0,1.50841003688e-07,4.45538539395e-08,1.57283352564e-07,-2.68496069822e-08,1,0,2.5,0,1.50841003688e-07,4.45538539395e-08,1.57283352564e-07,-2.68496069822e-08,1,0,2.5,0,1.50841003688e-07,4.45538539395e-08,1.57283352564e-07,-2.68496069822e-08,1,0,2.5,0,1,1.50841003688e-07,4.45538539395e-08,1.57283352564e-07,-2.68496069822e-08,1,0,2.5,0,1.50841003688e-07,4.45538539395e-08,1.57283352564e-07,-2.68496069822e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.50841003688e-07,4.45538539395e-08,1.57283352564e-07,-2.68496069822e-08,1,0,2.5,0,93,1
stats,94,1.64190922192e-07,4.62958773539e-08,1.70592983295e-07,-2.75165952246e-08,1,0,2.5,0,1.64190922192e-07,4.62958773539e-08,1.70592983295e-07,-2.75165952246e-08,1,0,2.5,0,1.64190922192e-07,4.62958773539e-08,1.70592983295e-07,-2.75165952246e-08,1,0,2.5,0,1.64190922192e-07,4.62958773539e-08,1.70592983295e-07,-2.75165952246e-08,1,0,2.5,0,1,1.64190922192e-07,4.62958773539e-08,1.70592983295e-07,-2.75165952246e-08,1,0,2.5,0,1.64190922192e-07,4.62958773539e-08,1.70592983295e-07,-2.75165952246e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.64190922192e-07,4.62958773539e-08,1.70592983295e-07,-2.75165952246e-08,1,0,2.5,0,94,1
stats,95,1.77184645622e-07,4.69073100362e-08,1.83288548783e-07,-2.778912922e-08,1,0,2.5,0,1.77184645622e-07,4.69073100362e-08,1.83288548783e-07,-2.778912922e-08,1,0,2.5,0,1.77184645622e-07,4.69073100362e-08,1.83288548783e-07,-2.778912922e-08,1,0,2.5,0,1.77184645622e-07,4.69073100362e-08,1.83288548783e-07,-2.778912922e-08,1,0,2.5,0,1,1.77184645622e-07,4.69073100362e-08,1.83288548783e-07,-2.778912922e-08,1,0,2.5,0,1.77184645622e-07,4.69073100362e-08,1.83288548783e-07,-2.778912922e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.77184645622e-07,4.69073100362e-08,1.83288548783e-07,-2.778912922e-08,1,0,2.5,0,95,1
stats,96,1.84053291719e-07,4.68236009965e-08,1.89915937199e-07,-2.78881575611e-08,1,0,2.5,0,1.84053291719e-07,4.68236009965e-08,1.89915937199e-07,-2.78881575611e-08,1,0,2.5,0,1.84053291719e-07,4.68236009965e-08,1.89915937199e-07,-2.78881575611e-08,1,0,2.5,0,1.84053291719e-07,4.68236009965e-08,1.89915937199e-07,-2.78881575611e-08,1,0,2.5,0,1,1.84053291719e-07,4.68236009965e-08,1.89915937199e-07,-2.78881575611e-08,1,0,2.5,0,1.84053291719e-07,4.68236009965e-08,1.89915937199e-07,-2.78881575611e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.84053291719e-07,4.68236009965e-08,1.89915937199e-07,-2.78881575611e-08,1,0,2.5,0,96,1
stats,97,1.85272114095e-07,4.56501929591e-08,1.90813253198e-07,-2.77468501508e-08,1,0,2.5,0,1.85272114095e-07,4.56501929591e-08,1.90813253198e-07,-2.77468501508e-08,1,0,2.5,0,1.85272114095e-07,4.56501929591e-08,1.90813253198e-07,-2.77468501508e-08,1,0,2.5,0,1.85272114095e-07,4.56501929591e-08,1.90813253198e-07,-2.77468501508e-08,1,0,2.5,0,1,1.85272114095e-07,4.56501929591e-08,1.90813253198e-07,-2.77468501508e-08,1,0,2.5,0,1.85272114095e-07,4.56501929591e-08,1.90813253198e-07,-2.77468501508e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.85272114095e-07,4.56501929591e-08,1.90813253198e-07,-2.77468501508e-08,1,0,2.5,0,97,1
stats,98,1.83668518616e-07,4.32330224953e-08,1.88688147773e-07,-2.72335203277e-08,1,0,2.5,0,1.83668518616e-07,4.32330224953e-08,1.88688147773e-07,-2.72335203277e-08,1,0,2.5,0,1.83668518616e-07,4.32330224953e-08,1.88688147773e-07,-2.72335203277e-08,1,0,2.5,0,1.83668518616e-07,4.32330224953e-08,1.88688147773e-07,-2.72335203277e-08,1,0,2.5,0,1,1.83668518616e-07,4.32330224953e-08,1.88688147773e-07,-2.72335203277e-08,1,0,2.5,0,1.83668518616e-07,4.32330224953e-08,1.88688147773e-07,-2.72335203277e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.83668518616e-07,4.32330224953e-08,1.88688147773e-07,-2.72335203277e-08,1,0,2.5,0,98,1
stats,99,1.80122810889e-07,4.04351041539e-08,1.84605596587e-07,-2.63269495093e-08,1,0,2.5,0,1.80122810889e-07,4.04351041539e-08,1.84605596587e-07,-2.63269495093e-08,1,0,2.5,0,1.80122810889e-07,4.04351041539e-08,1.84605596587e-07,-2.63269495093e-08,1,0,2.5,0,1.80122810889e-07,4.04351041539e-08,1.84605596587e-07,-2.63269495093e-08,1,0,2.5,0,1,1.80122810889e-07,4.04351041539e-08,1.84605596587e-07,-2.63269495093e-08,1,0,2.5,0,1.80122810889e-07,4.04351041539e-08,1.84605596587e-07,-2.63269495093e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.80122810889e-07,4.04351041539e-08,1.84605596587e-07,-2.63269495093e-08,1,0,2.5,0,99,1
stats,100,1.75483052089e-07,3.74189887964e-08,1.79428212732e-07,-2.5082181665e-08,1,0,2.5,0,1.75483052089e-07,3.74189887964e-08,1.79428212732e-07,-2.5082181665e-08,1,0,2.5,0,1.75483052089e-07,3.74189887964e-08,1.79428212732e-07,-2.5082181665e-08,1,0,2.5,0,1.75483052089e-07,3.74189887964e-08,1.79428212732e-07,-2.5082181665e-08,1,0,2.5,0,1,1.75483052089e-07,3.74189887964e-08,1.79428212732e-07,-2.5082181665e-08,1,0,2.5,0,1.75483052089e-07,3.74189887964e-08,1.79428212732e-07,-2.5082181665e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.75483052089e-07,3.74189887964e-08,1.79428212732e-07,-2.5082181665e-08,1,0,2.5,0,100,1
stats,101,1.71290864159e-07,3.44954109721e-08,1.74729777314e-07,-2.36380479635e-08,1,0,2.5,0,1.71290864159e-07,3.44954109721e-08,1.74729777314e-07,-2.36380479635e-08,1,0,2.5,0,1.71290864159e-07,3.44954109721e-08,1.74729777314e-07,-2.36380479635e-08,1,0,2.5,0,1.71290864159e-07,3.44954109721e-08,1.74729777314e-07,-2.36380479635e-08,1,0,2.5,0,1,1.71290864159e-07,3.44954109721e-08,1.74729777314e-07,-2.36380479635e-08,1,0,2.5,0,1.71290864159e-07,3.44954109721e-08,1.74729777314e-07,-2.36380479635e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.71290864159e-07,3.44954109721e-08,1.74729777314e-07,-2.36380479635e-08,1,0,2.5,0,101,1
stats,102,1.68772686493e-07,3.13620027725e-08,1.71661866943e-07,-2.21240341602e-08,1,0,2.5,0,1.68772686493e-07,3.13620027725e-08,1.71661866943e-07,-2.21240341602e-08,1,0,2.5,0,1.68772686493e-07,3.13620027725e-08,1.71661866943e-07,-2.21240341602e-08,1,0,2.5,0,1.68772686493e-07,3.13620027725e-08,1.71661866943e-07,-2.21240341602e-08,1,0,2.5,0,1,1.68772686493e-07,3.13620027725e-08,1.71661866943e-07,-2.21240341602e-08,1,0,2.5,0,1.68772686493e-07,3.13620027725e-08,1.71661866943e-07,-2.21240341602e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.68772686493e-07,3.13620027725e-08,1.71661866943e-07,-2.21240341602e-08,1,0,2.5,0,102,1
stats,103,1.68153491131e-07,2.74811746692e-08,1.70384311104e-07,-2.05005665777e-08,1,0,2.5,0,1.68153491131e-07,2.74811746692e-08,1.70384311104e-07,-2.05005665777e-08,1,0,2.5,0,1.68153491131e-07,2.74811746692e-08,1.70384311104e-07,-2.05005665777e-08,1,0,2.5,0,1.68153491131e-07,2.74811746692e-08,1.70384311104e-07,-2.05005665777e-08,1,0,2.5,0,1,1.68153491131e-07,2.74811746692e-08,1.70384311104e-07,-2.05005665777e-08,1,0,2.5,0,1.68153491131e-07,2.74811746692e-08,1.70384311104e-07,-2.05005665777e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.68153491131e-07,2.74811746692e-08,1.70384311104e-07,-2.05005665777e-08,1,0,2.5,0,103,1
stats,104,1.69333716826e-07,2.31076846546e-08,1.70903106778e-07,-1.87911375349e-08,1,0,2.5,0,1.69333716826e-07,2.31076846546e-08,1.70903106778e-07,-1.87911375349e-08,1,0,2.5,0,1.69333716826e-07,2.31076846546e-08,1.70903106778e-07,-1.87911375349e-08,1,0,2.5,0,1.69333716826e-07,2.31076846546e-08,1.70903106778e-07,-1.87911375349e-08,1,0,2.5,0,1,1.69333716826e-07,2.31076846546e-08,1.70903106778e-07,-1.87911375349e-08,1,0,2.5,0,1.69333716826e-07,2.31076846546e-08,1.70903106778e-07,-1.87911375349e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.69333716826e-07,2.31076846546e-08,1.70903106778e-07,-1.87911375349e-08,1,0,2.5,0,104,1
stats,105,1.73026165839e-07,1.89897519931e-08,1.74065121428e-07,-1.71135638993e-08,1,0,2.5,0,1.73026165839e-07,1.89897519931e-08,1.74065121428e-07,-1.71135638993e-08,1,0,2.5,0,1.73026165839e-07,1.89897519931e-08,1.74065121428e-07,-1.71135638993e-08,1,0,2.5,0,1.73026165839e-07,1.89897519931e-08,1.74065121428e-07,-1.71135638993e-08,1,0,2.5,0,1,1.73026165839e-07,1.89897519931e-08,1.74065121428e-07,-1.71135638993e-08,1,0,2.5,0,1.73026165839e-07,1.89897519931e-08,1.74065121428e-07,-1.71135638993e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.73026165839e-07,1.89897519931e-08,1.74065121428e-07,-1.71135638993e-08,1,0,2.5,0,105,1
stats,106,1.78110582283e-07,1.57142121537e-08,1.78802451956e-07,-1.57148924984e-08,1,0,2.5,0,1.78110582283e-07,1.57142121537e-08,1.78802451956e-07,-1.57148924984e-08,1,0,2.5,0,1.78110582283e-07,1.57142121537e-08,1.78802451956e-07,-1.57148924984e-08,1,0,2.5,0,1.78110582283e-07,1.57142121537e-08,1.78802451956e-07,-1.57148924984e-08,1,0,2.5,0,1,1.78110582283e-07,1.57142121537e-08,1.78802451956e-07,-1.57148924984e-08,1,0,2.5,0,1.78110582283e-07,1.57142121537e-08,1.78802451956e-07,-1.57148924984e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.78110582283e-07,1.57142121537e-08,1.78802451956e-07,-1.57148924984e-08,1,0,2.5,0,106,1
stats,107,1.81500737995e-07,1.3310293312e-08,1.8198814189e-07,-1.46540752866e-08,1,0,2.5,0,1.81500737995e-07,1.3310293312e-08,1.8198814189e-07,-1.46540752866e-08,1,0,2.5,0,1.81500737995e-07,1.3310293312e-08,1.8198814189e-07,-1.46540752866e-08,1,0,2.5,0,1.81500737995e-07,1.3310293312e-08,1.8198814189e-07,-1.46540752866e-08,1,0,2.5,0,1,1.81500737995e-07,1.3310293312e-08,1.8198814189e-07,-1.46540752866e-08,1,0,2.5,0,1.81500737995e-07,1.3310293312e-08,1.8198814189e-07,-1.46540752866e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.81500737995e-07,1.3310293312e-08,1.8198814189e-07,-1.46540752866e-08,1,0,2.5,0,107,1
stats,108,1.83867044257e-07,1.11741291775e-08,1.8420627157e-07,-1.37995037619e-08,1,0,2.5,0,1.83867044257e-07,1.11741291775e-08,1.8420627157e-07,-1.37995037619e-08,1,0,2.5,0,1.83867044257e-07,1.11741291775e-08,1.8420627157e-07,-1.37995037619e-08,1,0,2.5,0,1.83867044257e-07,1.11741291775e-08,1.8420627157e-07,-1.37995037619e-08,1,0,2.5,0,1,1.83867044257e-07,1.11741291775e-08,1.8420627157e-07,-1.37995037619e-08,1,0,2.5,0,1.83867044257e-07,1.11741291775e-08,1.8420627157e-07,-1.37995037619e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.83867044257e-07,1.11741291775e-08,1.8420627157e-07,-1.37995037619e-08,1,0,2.5,0,108,1
stats,109,2.13375429325e-07,-3.15939896467e-09,2.13398820392e-07,-8.50682457809e-09,1,0,2.5,0,2.13375429325e-07,-3.15939896467e-09,2.13398820392e-07,-8.50682457809e-09,1,0,2.5,0,2.13375429325e-07,-3.15939896467e-09,2.13398820392e-07,-8.50682457809e-09,1,0,2.5,0,2.13375429325e-07,-3.15939896467e-09,2.13398820392e-07,-8.50682457809e-09,1,0,2.5,0,1,2.13375429325e-07,-3.15939896467e-09,2.13398820392e-07,-8.50682457809e-09,1,0,2.5,0,2.13375429325e-07,-3.15939896467e-09,2.13398820392e-07,-8.50682457809e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,2.13375429325e-07,-3.15939896467e-09,2.13398820392e-07,-8.50682457809e-09,1,0,2.5,0,109,1
stats,110,2.2745925321e-07,-3.05282216173e-10,2.27459452162e-07,-8.25135426652e-09,1,0,2.5,0,2.2745925321e-07,-3.05282216173e-10,2.27459452162e-07,-8.25135426652e-09,1,0,2.5,0,2.2745925321e-07,-3.05282216173e-10,2.27459452162e-07,-8.25135426652e-09,1,0,2.5,0,2.2745925321e-07,-3.05282216173e-10,2.27459452162e-07,-8.25135426652e-09,1,0,2.5,0,1,2.2745925321e-07,-3.05282216173e-10,2.27459452162e-07,-8.25135426652e-09,1,0,2.5,0,2.2745925321e-07,-3.05282216173e-10,2.27459452162e-07,-8.25135426652e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,2.2745925321e-07,-3.05282216173e-10,2.27459452162e-07,-8.25135426652e-09,1,0,2.5,0,110,1
stats,111,2.39755053144e-07,2.71547984099e-09,2.39770429289e-07,-7.97704746702e-09,1,0,2.5,0,2.39755053144e-07,2.71547984099e-09,2.39770429289e-07,-7.97704746702e-09,1,0,2.5,0,2.39755053144e-07,2.71547984099e-09,2.39770429289e-07,-7.97704746702e-09,1,0,2.5,0,2.39755053144e-07,2.71547984099e-09,2.39770429289e-07,-7.97704746702e-09,1,0,2.5,0,1,2.39755053144e-07,2.71547984099e-09,2.39770429289e-07,-7.97704746702e-09,1,0,2.5,0,2.39755053144e-07,2.71547984099e-09,2.39770429289e-07,-7.97704746702e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,2.39755053144e-07,2.71547984099e-09,2.39770429289e-07,-7.97704746702e-09,1,0,2.5,0,111,1
stats,112,2.48567374683e-07,6.54435616809e-09,2.48653520885e-07,-8.21820567154e-09,1,0,2.5,0,2.48567374683e-07,6.54435616809e-09,2.48653520885e-07,-8.21820567154e-09,1,0,2.5,0,2.48567374683e-07,6.54435616809e-09,2.48653520885e-07,-8.21820567154e-09,1,0,2.5,0,2.48567374683e-07,6.54435616809e-09,2.48653520885e-07,-8.21820567154e-09,1,0,2.5,0,1,2.48567374683e-07,6.54435616809e-09,2.48653520885e-07,-8.21820567154e-09,1,0,2.5,0,2.48567374683e-07,6.54435616809e-09,2.48653520885e-07,-8.21820567154e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,2.48567374683e-07,6.54435616809e-09,2.48653520885e-07,-8.21820567154e-09,1,0,2.5,0,112,1
stats,113,2.51954190844e-07,1.00958699178e-08,2.52156382885e-07,-8.74836558751e-09,1,0,2.5,0,2.51954190844e-07,1.00958699178e-08,2.52156382885e-07,-8.74836558751e-09,1,0,2.5,0,2.51954190844e-07,1.00958699178e-08,2.52156382885e-07,-8.74836558751e-09,1,0,2.5,0,2.51954190844e-07,1.00958699178e-08,2.52156382885e-07,-8.74836558751e-09,1,0,2.5,0,1,2.51954190844e-07,1.00958699178e-08,2.52156382885e-07,-8.74836558751e-09,1,0,2.5,0,2.51954190844e-07,1.00958699178e-08,2.52156382885e-07,-8.74836558751e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,2.51954190844e-07,1.00958699178e-08,2.52156382885e-07,-8.74836558751e-09,1,0,2.5,0,113,1
stats,114,2.49345646353e-07,1.21001848541e-08,2.49639072081e-07,-9.15698183945e-09,1,0,2.5,0,2.49345646353e-07,1.21001848541e-08,2.49639072081e-07,-9.15698183945e-09,1,0,2.5,0,2.49345646353e-07,1.21001848541e-08,2.49639072081e-07,-9.15698183945e-09,1,0,2.5,0,2.49345646353e-07,1.21001848541e-08,2.49639072081e-07,-9.15698183945e-09,1,0,2.5,0,1,2.49345646353e-07,1.21001848541e-08,2.49639072081e-07,-9.15698183945e-09,1,0,2.5,0,2.49345646353e-07,1.21001848541e-08,2.49639072081e-07,-9.15698183945e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,2.49345646353e-07,1.21001848541e-08,2.49639072081e-07,-9.15698183945e-09,1,0,2.5,0,114,1
stats,115,2.42865155542e-07,1.33967850147e-08,2.43234353547e-07,-9.57583701222e-09,1,0,2.5,0,2.42865155542e-07,1.33967850147e-08,2.43234353547e-07,-9.57583701222e-09,1,0,2.5,0,2.42865155542e-07,1.33967850147e-08,2.43234353547e-07,-9.57583701222e-09,1,0,2.5,0,2.42865155542e-07,1.33967850147e-08,2.43234353547e-07,-9.57583701222e-09,1,0,2.5,0,1,2.42865155542e-07,1.33967850147e-08,2.43234353547e-07,-9.57583701222e-09,1,0,2.5,0,2.42865155542e-07,1.33967850147e-08,2.43234353547e-07,-9.57583701222e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,2.42865155542e-07,1.33967850147e-08,2.43234353547e-07,-9.57583701222e-09,1,0,2.5,0,115,1
stats,116,2.3558591522e-07,1.46787693112e-08,2.36042765778e-07,-1.0148199614e-08,1,0,2.5,0,2.3558591522e-07,1.46787693112e-08,2.36042765778e-07,-1.0148199614e-08,1,0,2.5,0,2.3558591522e-07,1.46787693112e-08,2.36042765778e-07,-1.0148199614e-08,1,0,2.5,0,2.3558591522e-07,1.46787693112e-08,2.36042765778e-07,-1.0148199614e-08,1,0,2.5,0,1,2.3558591522e-07,1.46787693112e-08,2.36042765778e-07,-1.0148199614e-08,1,0,2.5,0,2.3558591522e-07,1.46787693112e-08,2.36042765778e-07,-1.0148199614e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.3558591522e-07,1.46787693112e-08,2.36042765778e-07,-1.0148199614e-08,1,0,2.5,0,116,1
stats,117,2.25703402634e-07,1.61902171669e-08,2.26283333404e-07,-1.0802979844e-08,1,0,2.5,0,2.25703402634e-07,1.61902171669e-08,2.26283333404e-07,-1.0802979844e-08,1,0,2.5,0,2.25703402634e-07,1.61902171669e-08,2.26283333404e-07,-1.0802979844e-08,1,0,2.5,0,2.25703402634e-07,1.61902171669e-08,2.26283333404e-07,-1.0802979844e-08,1,0,2.5,0,1,2.25703402634e-07,1.61902171669e-08,2.26283333404e-07,-1.0802979844e-08,1,0,2.5,0,2.25703402634e-07,1.61902171669e-08,2.26283333404e-07,-1.0802979844e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.25703402634e-07,1.61902171669e-08,2.26283333404e-07,-1.0802979844e-08,1,0,2.5,0,117,1
stats,118,2.03485569727e-07,1.79473733652e-08,2.04275508509e-07,-1.1294863711e-08,1,0,2.5,0,2.03485569727e-07,1.79473733652e-08,2.04275508509e-07,-1.1294863711e-08,1,0,2.5,0,2.03485569727e-07,1.79473733652e-08,2.04275508509e-07,-1.1294863711e-08,1,0,2.5,0,2.03485569727e-07,1.79473733652e-08,2.04275508509e-07,-1.1294863711e-08,1,0,2.5,0,1,2.03485569727e-07,1.79473733652e-08,2.04275508509e-07,-1.1294863711e-08,1,0,2.5,0,2.03485569727e-07,1.79473733652e-08,2.04275508509e-07,-1.1294863711e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.03485569727e-07,1.79473733652e-08,2.04275508509e-07,-1.1294863711e-08,1,0,2.5,0,118,1
stats,119,1.7103648986e-07,1.98618916869e-08,1.72185878e-07,-1.16386837945e-08,1,0,2.5,0,1.7103648986e-07,1.98618916869e-08,1.72185878e-07,-1.16386837945e-08,1,0,2.5,0,1.7103648986e-07,1.98618916869e-08,1.72185878e-07,-1.16386837945e-08,1,0,2.5,0,1.7103648986e-07,1.98618916869e-08,1.72185878e-07,-1.16386837945e-08,1,0,2.5,0,1,1.7103648986e-07,1.98618916869e-08,1.72185878e-07,-1.16386837945e-08,1,0,2.5,0,1.7103648986e-07,1.98618916869e-08,1.72185878e-07,-1.16386837945e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.7103648986e-07,1.98618916869e-08,1.72185878e-07,-1.16386837945e-08,1,0,2.5,0,119,1
stats,120,1.41231510042e-07,1.9330816059e-08,1.42548302051e-07,-1.14773746063e-08,1,0,2.5,0,1.41231510042e-07,1.9330816059e-08,1.42548302051e-07,-1.14773746063e-08,1,0,2.5,0,1.41231510042e-07,1.9330816059e-08,1.42548302051e-07,-1.14773746063e-08,1,0,2.5,0,1.41231510042e-07,1.9330816059e-08,1.42548302051e-07,-1.14773746063e-08,1,0,2.5,0,1,1.41231510042e-07,1.9330816059e-08,1.42548302051e-07,-1.14773746063e-08,1,0,2.5,0,1.41231510042e-07,1.9330816059e-08,1.42548302051e-07,-1.14773746063e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.41231510042e-07,1.9330816059e-08,1.42548302051e-07,-1.14773746063e-08,1,0,2.5,0,120,1
stats,121,1.34393715712e-07,1.38608964306e-08,1.35106603238e-07,-1.05157544894e-08,1,0,2.5,0,1.34393715712e-07,1.38608964306e-08,1.35106603238e-07,-1.05157544894e-08,1,0,2.5,0,1.34393715712e-07,1.38608964306e-08,1.35106603238e-07,-1.05157544894e-08,1,0,2.5,0,1.34393715712e-07,1.38608964306e-08,1.35106603238e-07,-1.05157544894e-08,1,0,2.5,0,1,1.34393715712e-07,1.38608964306e-08,1.35106603238e-07,-1.05157544894e-08,1,0,2.5,0,1.34393715712e-07,1.38608964306e-08,1.35106603238e-07,-1.05157544894e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.34393715712e-07,1.38608964306e-08,1.35106603238e-07,-1.05157544894e-08,1,0,2.5,0,121,1
stats,122,1.69057059907e-07,4.99930763453e-09,1.69130956351e-07,-9.38852107168e-09,1,0,2.5,0,1.69057059907e-07,4.99930763453e-09,1.69130956351e-07,-9.38852107168e-09,1,0,2.5,0,1.69057059907e-07,4.99930763453e-09,1.69130956351e-07,-9.38852107168e-09,1,0,2.5,0,1.69057059907e-07,4.99930763453e-09,1.69130956351e-07,-9.38852107168e-09,1,0,2.5,0,1,1.69057059907e-07,4.99930763453e-09,1.69130956351e-07,-9.38852107168e-09,1,0,2.5,0,1.69057059907e-07,4.99930763453e-09,1.69130956351e-07,-9.38852107168e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.69057059907e-07,4.99930763453e-09,1.69130956351e-07,-9.38852107168e-09,1,0,2.5,0,122,1
stats,123,2.20103572701e-07,-8.9782942192e-10,2.20105405901e-07,-9.12982134338e-09,1,0,2.5,0,2.20103572701e-07,-8.9782942192e-10,2.20105405901e-07,-9.12982134338e-09,1,0,2.5,0,2.20103572701e-07,-8.9782942192e-10,2.20105405901e-07,-9.12982134338e-09,1,0,2.5,0,2.20103572701e-07,-8.9782942192e-10,2.20105405901e-07,-9.12982134338e-09,1,0,2.5,0,1,2.20103572701e-07,-8.9782942192e-10,2.20105405901e-07,-9.12982134338e-09,1,0,2.5,0,2.20103572701e-07,-8.9782942192e-10,2.20105405901e-07,-9.12982134338e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,2.20103572701e-07,-8.9782942192e-10,2.20105405901e-07,-9.12982134338e-09,1,0,2.5,0,123,1
stats,124,2.59340396269e-07,-1.5017622701e-09,2.59344744791e-07,-9.80329240008e-09,1,0,2.5,0,2.59340396269e-07,-1.5017622701e-09,2.59344744791e-07,-9.80329240008e-09,1,0,2.5,0,2.59340396269e-07,-1.5017622701e-09,2.59344744791e-07,-9.80329240008e-09,1,0,2.5,0,2.59340396269e-07,-1.5017622701e-09,2.59344744791e-07,-9.80329240008e-09,1,0,2.5,0,1,2.59340396269e-07,-1.5017622701e-09,2.59344744791e-07,-9.80329240008e-09,1,0,2.5,0,2.59340396269e-07,-1.5017622701e-09,2.59344744791e-07,-9.80329240008e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,2.59340396269e-07,-1.5017622701e-09,2.59344744791e-07,-9.80329240008e-09,1,0,2.5,0,124,1
stats,125,2.78490119854e-07,8.84272710611e-10,2.78491512518e-07,-1.07328865795e-08,1,0,2.5,0,2.78490119854e-07,8.84272710611e-10,2.78491512518e-07,-1.07328865795e-08,1,0,2.5,0,2.78490119854e-07,8.84272710611e-10,2.78491512518e-07,-1.07328865795e-08,1,0,2.5,0,2.78490119854e-07,8.84272710611e-10,2.78491512518e-07,-1.07328865795e-08,1,0,2.5,0,1,2.78490119854e-07,8.84272710611e-10,2.78491512518e-07,-1.07328865795e-08,1,0,2.5,0,2.78490119854e-07,8.84272710611e-10,2.78491512518e-07,-1.07328865795e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.78490119854e-07,8.84272710611e-10,2.78491512518e-07,-1.07328865795e-08,1,0,2.5,0,125,1
stats,126,2.81348064846e-07,3.2604605682e-09,2.81366965282e-07,-1.12987592615e-08,1,0,2.5,0,2.81348064846e-07,3.2604605682e-09,2.81366965282e-07,-1.12987592615e-08,1,0,2.5,0,2.81348064846e-07,3.2604605682e-09,2.81366965282e-07,-1.12987592615e-08,1,0,2.5,0,2.81348064846e-07,3.2604605682e-09,2.81366965282e-07,-1.12987592615e-08,1,0,2.5,0,1,2.81348064846e-07,3.2604605682e-09,2.81366965282e-07,-1.12987592615e-08,1,0,2.5,0,2.81348064846e-07,3.2604605682e-09,2.81366965282e-07,-1.12987592615e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.81348064846e-07,3.2604605682e-09,2.81366965282e-07,-1.12987592615e-08,1,0,2.5,0,126,1
stats,127,2.41870480977e-07,2.06654888757e-08,2.42751696078e-07,-1.44533141011e-08,1,0,2.5,0,2.41870480977e-07,2.06654888757e-08,2.42751696078e-07,-1.44533141011e-08,1,0,2.5,0,2.41870480977e-07,2.06654888757e-08,2.42751696078e-07,-1.44533141011e-08,1,0,2.5,0,2.41870480977e-07,2.06654888757e-08,2.42751696078e-07,-1.44533141011e-08,1,0,2.5,0,1,2.41870480977e-07,2.06654888757e-08,2.42751696078e-07,-1.44533141011e-08,1,0,2.5,0,2.41870480977e-07,2.06654888757e-08,2.42751696078e-07,-1.44533141011e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.41870480977e-07,2.06654888757e-08,2.42751696078e-07,-1.44533141011e-08,1,0,2.5,0,127,1
stats,128,2.13682497474e-07,2.19527613865e-08,2.1480720136e-07,-1.45748453306e-08,1,0,2.5,0,2.13682497474e-07,2.19527613865e-08,2.1480720136e-07,-1.45748453306e-08,1,0,2.5,0,2.13682497474e-07,2.19527613865e-08,2.1480720136e-07,-1.45748453306e-08,1,0,2.5,0,2.13682497474e-07,2.19527613865e-08,2.1480720136e-07,-1.45748453306e-08,1,0,2.5,0,1,2.13682497474e-07,2.19527613865e-08,2.1480720136e-07,-1.45748453306e-08,1,0,2.5,0,2.13682497474e-07,2.19527613865e-08,2.1480720136e-07,-1.45748453306e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.13682497474e-07,2.19527613865e-08,2.1480720136e-07,-1.45748453306e-08,1,0,2.5,0,128,1
stats,129,1.76603720092e-07,2.21205596063e-08,1.77983693561e-07,-1.4079473587e-08,1,0,2.5,0,1.76603720092e-07,2.21205596063e-08,1.77983693561e-07,-1.4079473587e-08,1,0,2.5,0,1.76603720092e-07,2.21205596063e-08,1.77983693561e-07,-1.4079473587e-08,1,0,2.5,0,1.76603720092e-07,2.21205596063e-08,1.77983693561e-07,-1.4079473587e-08,1,0,2.5,0,1,1.76603720092e-07,2.21205596063e-08,1.77983693561e-07,-1.4079473587e-08,1,0,2.5,0,1.76603720092e-07,2.21205596063e-08,1.77983693561e-07,-1.4079473587e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.76603720092e-07,2.21205596063e-08,1.77983693561e-07,-1.4079473587e-08,1,0,2.5,0,129,1
stats,130,1.38276377015e-07,2.08659631795e-08,1.39841858982e-07,-1.31901334299e-08,1,0,2.5,0,1.38276377015e-07,2.08659631795e-08,1.39841858982e-07,-1.31901334299e-08,1,0,2.5,0,1.38276377015e-07,2.08659631795e-08,1.39841858982e-07,-1.31901334299e-08,1,0,2.5,0,1.38276377015e-07,2.08659631795e-08,1.39841858982e-07,-1.31901334299e-08,1,0,2.5,0,1,1.38276377015e-07,2.08659631795e-08,1.39841858982e-07,-1.31901334299e-08,1,0,2.5,0,1.38276377015e-07,2.08659631795e-08,1.39841858982e-07,-1.31901334299e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.38276377015e-07,2.08659631795e-08,1.39841858982e-07,-1.31901334299e-08,1,0,2.5,0,130,1
stats,131,1.15626406227e-07,1.78350934021e-08,1.16993831512e-07,-1.21779963891e-08,1,0,2.5,0,1.15626406227e-07,1.78350934021e-08,1.16993831512e-07,-1.21779963891e-08,1,0,2.5,0,1.15626406227e-07,1.78350934021e-08,1.16993831512e-07,-1.21779963891e-08,1,0,2.5,0,1.15626406227e-07,1.78350934021e-08,1.16993831512e-07,-1.21779963891e-08,1,0,2.5,0,1,1.15626406227e-07,1.78350934021e-08,1.16993831512e-07,-1.21779963891e-08,1,0,2.5,0,1.15626406227e-07,1.78350934021e-08,1.16993831512e-07,-1.21779963891e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.15626406227e-07,1.78350934021e-08,1.16993831512e-07,-1.21779963891e-08,1,0,2.5,0,131,1
stats,132,1.17810458278e-07,1.36585640576e-08,1.18599579935e-07,-1.13644311739e-08,1,0,2.5,0,1.17810458278e-07,1.36585640576e-08,1.18599579935e-07,-1.13644311739e-08,1,0,2.5,0,1.17810458278e-07,1.36585640576e-08,1.18599579935e-07,-1.13644311739e-08,1,0,2.5,0,1.17810458278e-07,1.36585640576e-08,1.18599579935e-07,-1.13644311739e-08,1,0,2.5,0,1,1.17810458278e-07,1.36585640576e-08,1.18599579935e-07,-1.13644311739e-08,1,0,2.5,0,1.17810458278e-07,1.36585640576e-08,1.18599579935e-07,-1.13644311739e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.17810458278e-07,1.36585640576e-08,1.18599579935e-07,-1.13644311739e-08,1,0,2.5,0,132,1
stats,133,1.45293356013e-07,1.00124877278e-08,1.45637940818e-07,-1.11793898583e-08,1,0,2.5,0,1.45293356013e-07,1.00124877278e-08,1.45637940818e-07,-1.11793898583e-08,1,0,2.5,0,1.45293356013e-07,1.00124877278e-08,1.45637940818e-07,-1.11793898583e-08,1,0,2.5,0,1.45293356013e-07,1.00124877278e-08,1.45637940818e-07,-1.11793898583e-08,1,0,2.5,0,1,1.45293356013e-07,1.00124877278e-08,1.45637940818e-07,-1.11793898583e-08,1,0,2.5,0,1.45293356013e-07,1.00124877278e-08,1.45637940818e-07,-1.11793898583e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.45293356013e-07,1.00124877278e-08,1.45637940818e-07,-1.11793898583e-08,1,0,2.5,0,133,1
stats,134,1.85787342843e-07,9.07316088927e-09,1.86008762171e-07,-1.19814700383e-08,1,0,2.5,0,1.85787342843e-07,9.07316088927e-09,1.86008762171e-07,-1.19814700383e-08,1,0,2.5,0,1.85787342843e-07,9.07316088927e-09,1.86008762171e-07,-1.19814700383e-08,1,0,2.5,0,1.85787342843e-07,9.07316088927e-09,1.86008762171e-07,-1.19814700383e-08,1,0,2.5,0,1,1.85787342843e-07,9.07316088927e-09,1.86008762171e-07,-1.19814700383e-08,1,0,2.5,0,1.85787342843e-07,9.07316088927e-09,1.86008762171e-07,-1.19814700383e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.85787342843e-07,9.07316088927e-09,1.86008762171e-07,-1.19814700383e-08,1,0,2.5,0,134,1
stats,135,2.22169632025e-07,1.15745217855e-08,2.22470930566e-07,-1.36424080921e-08,1,0,2.5,0,2.22169632025e-07,1.15745217855e-08,2.22470930566e-07,-1.36424080921e-08,1,0,2.5,0,2.22169632025e-07,1.15745217855e-08,2.22470930566e-07,-1.36424080921e-08,1,0,2.5,0,2.22169632025e-07,1.15745217855e-08,2.22470930566e-07,-1.36424080921e-08,1,0,2.5,0,1,2.22169632025e-07,1.15745217855e-08,2.22470930566e-07,-1.36424080921e-08,1,0,2.5,0,2.22169632025e-07,1.15745217855e-08,2.22470930566e-07,-1.36424080921e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.22169632025e-07,1.15745217855e-08,2.22470930566e-07,-1.36424080921e-08,1,0,2.5,0,135,1
stats,136,2.49725815138e-07,1.64532885094e-08,2.50267248703e-07,-1.58150061935e-08,1,0,2.5,0,2.49725815138e-07,1.64532885094e-08,2.50267248703e-07,-1.58150061935e-08,1,0,2.5,0,2.49725815138e-07,1.64532885094e-08,2.50267248703e-07,-1.58150061935e-08,1,0,2.5,0,2.49725815138e-07,1.64532885094e-08,2.50267248703e-07,-1.58150061935e-08,1,0,2.5,0,1,2.49725815138e-07,1.64532885094e-08,2.50267248703e-07,-1.58150061935e-08,1,0,2.5,0,2.49725815138e-07,1.64532885094e-08,2.50267248703e-07,-1.58150061935e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.49725815138e-07,1.64532885094e-08,2.50267248703e-07,-1.58150061935e-08,1,0,2.5,0,136,1
stats,137,2.66883006361e-07,2.25960654632e-08,2.67837862111e-07,-1.82375377022e-08,1,0,2.5,0,2.66883006361e-07,2.25960654632e-08,2.67837862111e-07,-1.82375377022e-08,1,0,2.5,0,2.66883006361e-07,2.25960654632e-08,2.67837862111e-07,-1.82375377022e-08,1,0,2.5,0,2.66883006361e-07,2.25960654632e-08,2.67837862111e-07,-1.82375377022e-08,1,0,2.5,0,1,2.66883006361e-07,2.25960654632e-08,2.67837862111e-07,-1.82375377022e-08,1,0,2.5,0,2.66883006361e-07,2.25960654632e-08,2.67837862111e-07,-1.82375377022e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.66883006361e-07,2.25960654632e-08,2.67837862111e-07,-1.82375377022e-08,1,0,2.5,0,137,1
stats,138,2.73906636039e-07,2.87110086816e-08,2.75407273875e-07,-2.06507131395e-08,1,0,2.5,0,2.73906636039e-07,2.87110086816e-08,2.75407273875e-07,-2.06507131395e-08,1,0,2.5,0,2.73906636039e-07,2.87110086816e-08,2.75407273875e-07,-2.06507131395e-08,1,0,2.5,0,2.73906636039e-07,2.87110086816e-08,2.75407273875e-07,-2.06507131395e-08,1,0,2.5,0,1,2.73906636039e-07,2.87110086816e-08,2.75407273875e-07,-2.06507131395e-08,1,0,2.5,0,2.73906636039e-07,2.87110086816e-08,2.75407273875e-07,-2.06507131395e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.73906636039e-07,2.87110086816e-08,2.75407273875e-07,-2.06507131395e-08,1,0,2.5,0,138,1
stats,139,2.68619004373e-07,3.39413439576e-08,2.70754838994e-07,-2.27126637498e-08,1,0,2.5,0,2.68619004373e-07,3.39413439576e-08,2.70754838994e-07,-2.27126637498e-08,1,0,2.5,0,2.68619004373e-07,3.39413439576e-08,2.70754838994e-07,-2.27126637498e-08,1,0,2.5,0,2.68619004373e-07,3.39413439576e-08,2.70754838994e-07,-2.27126637498e-08,1,0,2.5,0,1,2.68619004373e-07,3.39413439576e-08,2.70754838994e-07,-2.27126637498e-08,1,0,2.5,0,2.68619004373e-07,3.39413439576e-08,2.70754838994e-07,-2.27126637498e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.68619004373e-07,3.39413439576e-08,2.70754838994e-07,-2.27126637498e-08,1,0,2.5,0,139,1
stats,140,2.47946616128e-07,3.79848721366e-08,2.50839349292e-07,-2.41041231419e-08,1,0,2.5,0,2.47946616128e-07,3.79848721366e-08,2.50839349292e-07,-2.41041231419e-08,1,0,2.5,0,2.47946616128e-07,3.79848721366e-08,2.50839349292e-07,-2.41041231419e-08,1,0,2.5,0,2.47946616128e-07,3.79848721366e-08,2.50839349292e-07,-2.41041231419e-08,1,0,2.5,0,1,2.47946616128e-07,3.79848721366e-08,2.50839349292e-07,-2.41041231419e-08,1,0,2.5,0,2.47946616128e-07,3.79848721366e-08,2.50839349292e-07,-2.41041231419e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.47946616128e-07,3.79848721366e-08,2.50839349292e-07,-2.41041231419e-08,1,0,2.5,0,140,1
stats,141,2.09111689742e-07,4.00074036122e-08,2.12904424757e-07,-2.43583748727e-08,1,0,2.5,0,2.09111689742e-07,4.00074036122e-08,2.12904424757e-07,-2.43583748727e-08,1,0,2.5,0,2.09111689742e-07,4.00074036122e-08,2.12904424757e-07,-2.43583748727e-08,1,0,2.5,0,2.09111689742e-07,4.00074036122e-08,2.12904424757e-07,-2.43583748727e-08,1,0,2.5,0,1,2.09111689742e-07,4.00074036122e-08,2.12904424757e-07,-2.43583748727e-08,1,0,2.5,0,2.09111689742e-07,4.00074036122e-08,2.12904424757e-07,-2.43583748727e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.09111689742e-07,4.00074036122e-08,2.12904424757e-07,-2.43583748727e-08,1,0,2.5,0,141,1
stats,142,1.52909848339e-07,3.93256023301e-08,1.57885793328e-07,-2.32016361679e-08,1,0,2.5,0,1.52909848339e-07,3.93256023301e-08,1.57885793328e-07,-2.32016361679e-08,1,0,2.5,0,1.52909848339e-07,3.93256023301e-08,1.57885793328e-07,-2.32016361679e-08,1,0,2.5,0,1.52909848339e-07,3.93256023301e-08,1.57885793328e-07,-2.32016361679e-08,1,0,2.5,0,1,1.52909848339e-07,3.93256023301e-08,1.57885793328e-07,-2.32016361679e-08,1,0,2.5,0,1.52909848339e-07,3.93256023301e-08,1.57885793328e-07,-2.32016361679e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.52909848339e-07,3.93256023301e-08,1.57885793328e-07,-2.32016361679e-08,1,0,2.5,0,142,1
stats,143,8.93681715297e-08,3.53705011946e-08,9.61131760846e-08,-2.06783781209e-08,1,0,2.5,0,8.93681715297e-08,3.53705011946e-08,9.61131760846e-08,-2.06783781209e-08,1,0,2.5,0,8.93681715297e-08,3.53705011946e-08,9.61131760846e-08,-2.06783781209e-08,1,0,2.5,0,8.93681715297e-08,3.53705011946e-08,9.61131760846e-08,-2.06783781209e-08,1,0,2.5,0,1,8.93681715297e-08,3.53705011946e-08,9.61131760846e-08,-2.06783781209e-08,1,0,2.5,0,8.93681715297e-08,3.53705011946e-08,9.61131760846e-08,-2.06783781209e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,8.93681715297e-08,3.53705011946e-08,9.61131760846e-08,-2.06783781209e-08,1,0,2.5,0,143,1
stats,144,5.04549007019e-08,2.83555934288e-08,5.78769103754e-08,-1.78948127427e-08,1,0,2.5,0,5.04549007019e-08,2.83555934288e-08,5.78769103754e-08,-1.78948127427e-08,1,0,2.5,0,5.04549007019e-08,2.83555934288e-08,5.78769103754e-08,-1.78948127427e-08,1,0,2.5,0,5.04549007019e-08,2.83555934288e-08,5.78769103754e-08,-1.78948127427e-08,1,0,2.5,0,1,5.04549007019e-08,2.83555934288e-08,5.78769103754e-08,-1.78948127427e-08,1,0,2.5,0,5.04549007019e-08,2.83555934288e-08,5.78769103754e-08,-1.78948127427e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,5.04549007019e-08,2.83555934288e-08,5.78769103754e-08,-1.78948127427e-08,1,0,2.5,0,144,1
stats,145,-2.52083395935e-07,-5.38007138839e-10,2.52083964369e-07,-6.47259135178e-09,1,0,2.5,0,-2.52083395935e-07,-5.38007138839e-10,2.52083964369e-07,-6.47259135178e-09,1,0,2.5,0,-2.52083395935e-07,-5.38007138839e-10,2.52083964369e-07,-6.47259135178e-09,1,0,2.5,0,-2.52083395935e-07,-5.38007138839e-10,2.52083964369e-07,-6.47259135178e-09,1,0,2.5,0,1,-2.52083395935e-07,-5.38007138839e-10,2.52083964369e-07,-6.47259135178e-09,1,0,2.5,0,-2.52083395935e-07,-5.38007138839e-10,2.52083964369e-07,-6.47259135178e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.52083395935e-07,-5.38007138839e-10,2.52083964369e-07,-6.47259135178e-09,1,0,2.5,0,145,1
stats,146,-3.45561829818e-07,-1.81757364714e-08,3.46039513488e-07,7.13064218782e-10,1,0,2.5,0,-3.45561829818e-07,-1.81757364714e-08,3.46039513488e-07,7.13064218782e-10,1,0,2.5,0,-3.45561829818e-07,-1.81757364714e-08,3.46039513488e-07,7.13064218782e-10,1,0,2.5,0,-3.45561829818e-07,-1.81757364714e-08,3.46039513488e-07,7.13064218782e-10,1,0,2.5,0,1,-3.45561829818e-07,-1.81757364714e-08,3.46039513488e-07,7.13064218782e-10,1,0,2.5,0,-3.45561829818e-07,-1.81757364714e-08,3.46039513488e-07,7.13064218782e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.45561829818e-07,-1.81757364714e-08,3.46039513488e-07,7.13064218782e-10,1,0,2.5,0,146,1
stats,147,-3.74738618802e-07,-2.59797143798e-08,3.75638080641e-07,3.80352904727e-09,1,0,2.5,0,-3.74738618802e-07,-2.59797143798e-08,3.75638080641e-07,3.80352904727e-09,1,0,2.5,0,-3.74738618802e-07,-2.59797143798e-08,3.75638080641e-07,3.80352904727e-09,1,0,2.5,0,-3.74738618802e-07,-2.59797143798e-08,3.75638080641e-07,3.80352904727e-09,1,0,2.5,0,1,-3.74738618802e-07,-2.59797143798e-08,3.75638080641e-07,3.80352904727e-09,1,0,2.5,0,-3.74738618802e-07,-2.59797143798e-08,3.75638080641e-07,3.80352904727e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.74738618802e-07,-2.59797143798e-08,3.75638080641e-07,3.80352904727e-09,1,0,2.5,0,147,1
stats,148,-3.78199786155e-07,-2.78209135729e-08,3.79221688718e-07,4.72121541861e-09,1,0,2.5,0,-3.78199786155e-07,-2.78209135729e-08,3.79221688718e-07,4.72121541861e-09,1,0,2.5,0,-3.78199786155e-07,-2.78209135729e-08,3.79221688718e-07,4.72121541861e-09,1,0,2.5,0,-3.78199786155e-07,-2.78209135729e-08,3.79221688718e-07,4.72121541861e-09,1,0,2.5,0,1,-3.78199786155e-07,-2.78209135729e-08,3.79221688718e-07,4.72121541861e-09,1,0,2.5,0,-3.78199786155e-07,-2.78209135729e-08,3.79221688718e-07,4.72121541861e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.78199786155e-07,-2.78209135729e-08,3.79221688718e-07,4.72121541861e-09,1,0,2.5,0,148,1
stats,149,-3.74281199811e-07,-2.68277720039e-08,3.75241455686e-07,4.68895766659e-09,1,0,2.5,0,-3.74281199811e-07,-2.68277720039e-08,3.75241455686e-07,4.68895766659e-09,1,0,2.5,0,-3.74281199811e-07,-2.68277720039e-08,3.75241455686e-07,4.68895766659e-09,1,0,2.5,0,-3.74281199811e-07,-2.68277720039e-08,3.75241455686e-07,4.68895766659e-09,1,0,2.5,0,1,-3.74281199811e-07,-2.68277720039e-08,3.75241455686e-07,4.68895766659e-09,1,0,2.5,0,-3.74281199811e-07,-2.68277720039e-08,3.75241455686e-07,4.68895766659e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.74281199811e-07,-2.68277720039e-08,3.75241455686e-07,4.68895766659e-09,1,0,2.5,0,149,1
stats,150,-3.70305542674e-07,-2.50648160005e-08,3.71152850676e-07,4.37242864137e-09,1,0,2.5,0,-3.70305542674e-07,-2.50648160005e-08,3.71152850676e-07,4.37242864137e-09,1,0,2.5,0,-3.70305542674e-07,-2.50648160005e-08,3.71152850676e-07,4.37242864137e-09,1,0,2.5,0,-3.70305542674e-07,-2.50648160005e-08,3.71152850676e-07,4.37242864137e-09,1,0,2.5,0,1,-3.70305542674e-07,-2.50648160005e-08,3.71152850676e-07,4.37242864137e-09,1,0,2.5,0,-3.70305542674e-07,-2.50648160005e-08,3.71152850676e-07,4.37242864137e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.70305542674e-07,-2.50648160005e-08,3.71152850676e-07,4.37242864137e-09,1,0,2.5,0,150,1
stats,151,-3.68080293356e-07,-2.33982095921e-08,3.6882323684e-07,4.0238821164e-09,1,0,2.5,0,-3.68080293356e-07,-2.33982095921e-08,3.6882323684e-07,4.0238821164e-09,1,0,2.5,0,-3.68080293356e-07,-2.33982095921e-08,3.6882323684e-07,4.0238821164e-09,1,0,2.5,0,-3.68080293356e-07,-2.33982095921e-08,3.6882323684e-07,4.0238821164e-09,1,0,2.5,0,1,-3.68080293356e-07,-2.33982095921e-08,3.6882323684e-07,4.0238821164e-09,1,0,2.5,0,-3.68080293356e-07,-2.33982095921e-08,3.6882323684e-07,4.0238821164e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.68080293356e-07,-2.33982095921e-08,3.6882323684e-07,4.0238821164e-09,1,0,2.5,0,151,1
stats,152,-3.66416145425e-07,-2.20685567598e-08,3.67080104979e-07,3.67019192815e-09,1,0,2.5,0,-3.66416145425e-07,-2.20685567598e-08,3.67080104979e-07,3.67019192815e-09,1,0,2.5,0,-3.66416145425e-07,-2.20685567598e-08,3.67080104979e-07,3.67019192815e-09,1,0,2.5,0,-3.66416145425e-07,-2.20685567598e-08,3.67080104979e-07,3.67019192815e-09,1,0,2.5,0,1,-3.66416145425e-07,-2.20685567598e-08,3.67080104979e-07,3.67019192815e-09,1,0,2.5,0,-3.66416145425e-07,-2.20685567598e-08,3.67080104979e-07,3.67019192815e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.66416145425e-07,-2.20685567598e-08,3.67080104979e-07,3.67019192815e-09,1,0,2.5,0,152,1
stats,153,-3.62642225582e-07,-2.12302833091e-08,3.63263126246e-07,3.27522520216e-09,1,0,2.5,0,-3.62642225582e-07,-2.12302833091e-08,3.63263126246e-07,3.27522520216e-09,1,0,2.5,0,-3.62642225582e-07,-2.12302833091e-08,3.63263126246e-07,3.27522520216e-09,1,0,2.5,0,-3.62642225582e-07,-2.12302833091e-08,3.63263126246e-07,3.27522520216e-09,1,0,2.5,0,1,-3.62642225582e-07,-2.12302833091e-08,3.63263126246e-07,3.27522520216e-09,1,0,2.5,0,-3.62642225582e-07,-2.12302833091e-08,3.63263126246e-07,3.27522520216e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.62642225582e-07,-2.12302833091e-08,3.63263126246e-07,3.27522520216e-09,1,0,2.5,0,153,1
stats,154,-3.56572456894e-07,-2.06555679227e-08,3.57170222287e-07,2.84942980322e-09,1,0,2.5,0,-3.56572456894e-07,-2.06555679227e-08,3.57170222287e-07,2.84942980322e-09,1,0,2.5,0,-3.56572456894e-07,-2.06555679227e-08,3.57170222287e-07,2.84942980322e-09,1,0,2.5,0,-3.56572456894e-07,-2.06555679227e-08,3.57170222287e-07,2.84942980322e-09,1,0,2.5,0,1,-3.56572456894e-07,-2.06555679227e-08,3.57170222287e-07,2.84942980322e-09,1,0,2.5,0,-3.56572456894e-07,-2.06555679227e-08,3.57170222287e-07,2.84942980322e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.56572456894e-07,-2.06555679227e-08,3.57170222287e-07,2.84942980322e-09,1,0,2.5,0,154,1
stats,155,-3.49464471583e-07,-1.99435437054e-08,3.50033076302e-07,2.39577468975e-09,1,0,2.5,0,-3.49464471583e-07,-1.99435437054e-08,3.50033076302e-07,2.39577468975e-09,1,0,2.5,0,-3.49464471583e-07,-1.99435437054e-08,3.50033076302e-07,2.39577468975e-09,1,0,2.5,0,-3.49464471583e-07,-1.99435437054e-08,3.50033076302e-07,2.39577468975e-09,1,0,2.5,0,1,-3.49464471583e-07,-1.99435437054e-08,3.50033076302e-07,2.39577468975e-09,1,0,2.5,0,-3.49464471583e-07,-1.99435437054e-08,3.50033076302e-07,2.39577468975e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.49464471583e-07,-1.99435437054e-08,3.50033076302e-07,2.39577468975e-09,1,0,2.5,0,155,1
stats,156,-3.42265934705e-07,-1.89849416188e-08,3.42792048968e-07,1.89667637152e-09,1,0,2.5,0,-3.42265934705e-07,-1.89849416188e-08,3.42792048968e-07,1.89667637152e-09,1,0,2.5,0,-3.42265934705e-07,-1.89849416188e-08,3.42792048968e-07,1.89667637152e-09,1,0,2.5,0,-3.42265934705e-07,-1.89849416188e-08,3.42792048968e-07,1.89667637152e-09,1,0,2.5,0,1,-3.42265934705e-07,-1.89849416188e-08,3.42792048968e-07,1.89667637152e-09,1,0,2.5,0,-3.42265934705e-07,-1.89849416188e-08,3.42792048968e-07,1.89667637152e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.42265934705e-07,-1.89849416188e-08,3.42792048968e-07,1.89667637152e-09,1,0,2.5,0,156,1
stats,157,-3.37048021493e-07,-1.81243571262e-08,3.3753497064e-07,1.44077239028e-09,1,0,2.5,0,-3.37048021493e-07,-1.81243571262e-08,3.3753497064e-07,1.44077239028e-09,1,0,2.5,0,-3.37048021493e-07,-1.81243571262e-08,3.3753497064e-07,1.44077239028e-09,1,0,2.5,0,-3.37048021493e-07,-1.81243571262e-08,3.3753497064e-07,1.44077239028e-09,1,0,2.5,0,1,-3.37048021493e-07,-1.81243571262e-08,3.3753497064e-07,1.44077239028e-09,1,0,2.5,0,-3.37048021493e-07,-1.81243571262e-08,3.3753497064e-07,1.44077239028e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.37048021493e-07,-1.81243571262e-08,3.3753497064e-07,1.44077239028e-09,1,0,2.5,0,157,1
stats,158,-3.33669873953e-07,-1.77560792736e-08,3.34141986968e-07,1.08595155091e-09,1,0,2.5,0,-3.33669873953e-07,-1.77560792736e-08,3.34141986968e-07,1.08595155091e-09,1,0,2.5,0,-3.33669873953e-07,-1.77560792736e-08,3.34141986968e-07,1.08595155091e-09,1,0,2.5,0,-3.33669873953e-07,-1.77560792736e-08,3.34141986968e-07,1.08595155091e-09,1,0,2.5,0,1,-3.33669873953e-07,-1.77560792736e-08,3.34141986968e-07,1.08595155091e-09,1,0,2.5,0,-3.33669873953e-07,-1.77560792736e-08,3.34141986968e-07,1.08595155091e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.33669873953e-07,-1.77560792736e-08,3.34141986968e-07,1.08595155091e-09,1,0,2.5,0,158,1
stats,159,-3.31047573354e-07,-1.79033907699e-08,3.3153133927e-07,8.13312861503e-10,1,0,2.5,0,-3.31047573354e-07,-1.79033907699e-08,3.3153133927e-07,8.13312861503e-10,1,0,2.5,0,-3.31047573354e-07,-1.79033907699e-08,3.3153133927e-07,8.13312861503e-10,1,0,2.5,0,-3.31047573354e-07,-1.79033907699e-08,3.3153133927e-07,8.13312861503e-10,1,0,2.5,0,1,-3.31047573354e-07,-1.79033907699e-08,3.3153133927e-07,8.13312861503e-10,1,0,2.5,0,-3.31047573354e-07,-1.79033907699e-08,3.3153133927e-07,8.13312861503e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.31047573354e-07,-1.79033907699e-08,3.3153133927e-07,8.13312861503e-10,1,0,2.5,0,159,1
stats,160,-3.28210177258e-07,-1.83301054335e-08,3.2872162592e-07,5.63873225889e-10,1,0,2.5,0,-3.28210177258e-07,-1.83301054335e-08,3.2872162592e-07,5.63873225889e-10,1,0,2.5,0,-3.28210177258e-07,-1.83301054335e-08,3.2872162592e-07,5.63873225889e-10,1,0,2.5,0,-3.28210177258e-07,-1.83301054335e-08,3.2872162592e-07,5.63873225889e-10,1,0,2.5,0,1,-3.28210177258e-07,-1.83301054335e-08,3.2872162592e-07,5.63873225889e-10,1,0,2.5,0,-3.28210177258e-07,-1.83301054335e-08,3.2872162592e-07,5.63873225889e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.28210177258e-07,-1.83301054335e-08,3.2872162592e-07,5.63873225889e-10,1,0,2.5,0,160,1
stats,161,-3.2569263908e-07,-1.89385769289e-08,3.2624279811e-07,3.59603902211e-10,1,0,2.5,0,-3.2569263908e-07,-1.89385769289e-08,3.2624279811e-07,3.59603902211e-10,1,0,2.5,0,-3.2569263908e-07,-1.89385769289e-08,3.2624279811e-07,3.59603902211e-10,1,0,2.5,0,-3.2569263908e-07,-1.89385769289e-08,3.2624279811e-07,3.59603902211e-10,1,0,2.5,0,1,-3.2569263908e-07,-1.89385769289e-08,3.2624279811e-07,3.59603902211e-10,1,0,2.5,0,-3.2569263908e-07,-1.89385769289e-08,3.2624279811e-07,3.59603902211e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.2569263908e-07,-1.89385769289e-08,3.2624279811e-07,3.59603902211e-10,1,0,2.5,0,161,1
stats,162,-3.23820842141e-07,-1.97285796588e-08,3.24421250752e-07,2.31199892564e-10,1,0,2.5,0,-3.23820842141e-07,-1.97285796588e-08,3.24421250752e-07,2.31199892564e-10,1,0,2.5,0,-3.23820842141e-07,-1.97285796588e-08,3.24421250752e-07,2.31199892564e-10,1,0,2.5,0,-3.23820842141e-07,-1.97285796588e-08,3.24421250752e-07,2.31199892564e-10,1,0,2.5,0,1,-3.23820842141e-07,-1.97285796588e-08,3.24421250752e-07,2.31199892564e-10,1,0,2.5,0,-3.23820842141e-07,-1.97285796588e-08,3.24421250752e-07,2.31199892564e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.23820842141e-07,-1.97285796588e-08,3.24421250752e-07,2.31199892564e-10,1,0,2.5,0,162,1
stats,163,-3.46025785802e-07,-1.89155127117e-08,3.46542407215e-07,1.41089728789e-09,1,0,2.5,0,-3.46025785802e-07,-1.89155127117e-08,3.46542407215e-07,1.41089728789e-09,1,0,2.5,0,-3.46025785802e-07,-1.89155127117e-08,3.46542407215e-07,1.41089728789e-09,1,0,2.5,0,-3.46025785802e-07,-1.89155127117e-08,3.46542407215e-07,1.41089728789e-09,1,0,2.5,0,1,-3.46025785802e-07,-1.89155127117e-08,3.46542407215e-07,1.41089728789e-09,1,0,2.5,0,-3.46025785802e-07,-1.89155127117e-08,3.46542407215e-07,1.41089728789e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.46025785802e-07,-1.89155127117e-08,3.46542407215e-07,1.41089728789e-09,1,0,2.5,0,163,1
stats,164,-3.69092276742e-07,-2.74627751651e-08,3.70112559267e-07,4.94663465744e-09,1,0,2.5,0,-3.69092276742e-07,-2.74627751651e-08,3.70112559267e-07,4.94663465744e-09,1,0,2.5,0,-3.69092276742e-07,-2.74627751651e-08,3.70112559267e-07,4.94663465744e-09,1,0,2.5,0,-3.69092276742e-07,-2.74627751651e-08,3.70112559267e-07,4.94663465744e-09,1,0,2.5,0,1,-3.69092276742e-07,-2.74627751651e-08,3.70112559267e-07,4.94663465744e-09,1,0,2.5,0,-3.69092276742e-07,-2.74627751651e-08,3.70112559267e-07,4.94663465744e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.69092276742e-07,-2.74627751651e-08,3.70112559267e-07,4.94663465744e-09,1,0,2.5,0,164,1
stats,165,-3.84796493336e-07,-3.31335421322e-08,3.86220364135e-07,7.47956097058e-09,1,0,2.5,0,-3.84796493336e-07,-3.31335421322e-08,3.86220364135e-07,7.47956097058e-09,1,0,2.5,0,-3.84796493336e-07,-3.31335421322e-08,3.86220364135e-07,7.47956097058e-09,1,0,2.5,0,-3.84796493336e-07,-3.31335421322e-08,3.86220364135e-07,7.47956097058e-09,1,0,2.5,0,1,-3.84796493336e-07,-3.31335421322e-08,3.86220364135e-07,7.47956097058e-09,1,0,2.5,0,-3.84796493336e-07,-3.31335421322e-08,3.86220364135e-07,7.47956097058e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.84796493336e-07,-3.31335421322e-08,3.86220364135e-07,7.47956097058e-09,1,0,2.5,0,165,1
stats,166,-3.95295899125e-07,-3.74688227112e-08,3.97067708491e-07,9.35815869241e-09,1,0,2.5,0,-3.95295899125e-07,-3.74688227112e-08,3.97067708491e-07,9.35815869241e-09,1,0,2.5,0,-3.95295899125e-07,-3.74688227112e-08,3.97067708491e-07,9.35815869241e-09,1,0,2.5,0,-3.95295899125e-07,-3.74688227112e-08,3.97067708491e-07,9.35815869241e-09,1,0,2.5,0,1,-3.95295899125e-07,-3.74688227112e-08,3.97067708491e-07,9.35815869241e-09,1,0,2.5,0,-3.95295899125e-07,-3.74688227112e-08,3.97067708491e-07,9.35815869241e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.95295899125e-07,-3.74688227112e-08,3.97067708491e-07,9.35815869241e-09,1,0,2.5,0,166,1
stats,167,-4.03558431117e-07,-4.18104377786e-08,4.05718509455e-07,1.10216884508e-08,1,0,2.5,0,-4.03558431117e-07,-4.18104377786e-08,4.05718509455e-07,1.10216884508e-08,1,0,2.5,0,-4.03558431117e-07,-4.18104377786e-08,4.05718509455e-07,1.10216884508e-08,1,0,2.5,0,-4.03558431117e-07,-4.18104377786e-08,4.05718509455e-07,1.10216884508e-08,1,0,2.5,0,1,-4.03558431117e-07,-4.18104377786e-08,4.05718509455e-07,1.10216884508e-08,1,0,2.5,0,-4.03558431117e-07,-4.18104377786e-08,4.05718509455e-07,1.10216884508e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.03558431117e-07,-4.18104377786e-08,4.05718509455e-07,1.10216884508e-08,1,0,2.5,0,167,1
stats,168,-4.11628576558e-07,-4.64164351399e-08,4.14237348423e-07,1.26830448366e-08,1,0,2.5,0,-4.11628576558e-07,-4.64164351399e-08,4.14237348423e-07,1.26830448366e-08,1,0,2.5,0,-4.11628576558e-07,-4.64164351399e-08,4.14237348423e-07,1.26830448366e-08,1,0,2.5,0,-4.11628576558e-07,-4.64164351399e-08,4.14237348423e-07,1.26830448366e-08,1,0,2.5,0,1,-4.11628576558e-07,-4.64164351399e-08,4.14237348423e-07,1.26830448366e-08,1,0,2.5,0,-4.11628576558e-07,-4.64164351399e-08,4.14237348423e-07,1.26830448366e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.11628576558e-07,-4.64164351399e-08,4.14237348423e-07,1.26830448366e-08,1,0,2.5,0,168,1
stats,169,-4.19736835511e-07,-5.09145507976e-08,4.228135424e-07,1.42893936683e-08,1,0,2.5,0,-4.19736835511e-07,-5.09145507976e-08,4.228135424e-07,1.42893936683e-08,1,0,2.5,0,-4.19736835511e-07,-5.09145507976e-08,4.228135424e-07,1.42893936683e-08,1,0,2.5,0,-4.19736835511e-07,-5.09145507976e-08,4.228135424e-07,1.42893936683e-08,1,0,2.5,0,1,-4.19736835511e-07,-5.09145507976e-08,4.228135424e-07,1.42893936683e-08,1,0,2.5,0,-4.19736835511e-07,-5.09145507976e-08,4.228135424e-07,1.42893936683e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.19736835511e-07,-5.09145507976e-08,4.228135424e-07,1.42893936683e-08,1,0,2.5,0,169,1
stats,170,-4.26701348033e-07,-5.48994769645e-08,4.30218534575e-07,1.5642390494e-08,1,0,2.5,0,-4.26701348033e-07,-5.48994769645e-08,4.30218534575e-07,1.5642390494e-08,1,0,2.5,0,-4.26701348033e-07,-5.48994769645e-08,4.30218534575e-07,1.5642390494e-08,1,0,2.5,0,-4.26701348033e-07,-5.48994769645e-08,4.30218534575e-07,1.5642390494e-08,1,0,2.5,0,1,-4.26701348033e-07,-5.48994769645e-08,4.30218534575e-07,1.5642390494e-08,1,0,2.5,0,-4.26701348033e-07,-5.48994769645e-08,4.30218534575e-07,1.5642390494e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.26701348033e-07,-5.48994769645e-08,4.30218534575e-07,1.5642390494e-08,1,0,2.5,0,170,1
stats,171,-4.31718291338e-07,-5.80924499616e-08,4.35609251781e-07,1.66210227803e-08,1,0,2.5,0,-4.31718291338e-07,-5.80924499616e-08,4.35609251781e-07,1.66210227803e-08,1,0,2.5,0,-4.31718291338e-07,-5.80924499616e-08,4.35609251781e-07,1.66210227803e-08,1,0,2.5,0,-4.31718291338e-07,-5.80924499616e-08,4.35609251781e-07,1.66210227803e-08,1,0,2.5,0,1,-4.31718291338e-07,-5.80924499616e-08,4.35609251781e-07,1.66210227803e-08,1,0,2.5,0,-4.31718291338e-07,-5.80924499616e-08,4.35609251781e-07,1.66210227803e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.31718291338e-07,-5.80924499616e-08,4.35609251781e-07,1.66210227803e-08,1,0,2.5,0,171,1
stats,172,-4.34610882394e-07,-6.0412332914e-08,4.38789555801e-07,1.72151892741e-08,1,0,2.5,0,-4.34610882394e-07,-6.0412332914e-08,4.38789555801e-07,1.72151892741e-08,1,0,2.5,0,-4.34610882394e-07,-6.0412332914e-08,4.38789555801e-07,1.72151892741e-08,1,0,2.5,0,-4.34610882394e-07,-6.0412332914e-08,4.38789555801e-07,1.72151892741e-08,1,0,2.5,0,1,-4.34610882394e-07,-6.0412332914e-08,4.38789555801e-07,1.72151892741e-08,1,0,2.5,0,-4.34610882394e-07,-6.0412332914e-08,4.38789555801e-07,1.72151892741e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.34610882394e-07,-6.0412332914e-08,4.38789555801e-07,1.72151892741e-08,1,0,2.5,0,172,1
stats,173,-4.35325063108e-07,-6.19662259282e-08,4.39713232936e-07,1.74586993751e-08,1,0,2.5,0,-4.35325063108e-07,-6.19662259282e-08,4.39713232936e-07,1.74586993751e-08,1,0,2.5,0,-4.35325063108e-07,-6.19662259282e-08,4.39713232936e-07,1.74586993751e-08,1,0,2.5,0,-4.35325063108e-07,-6.19662259282e-08,4.39713232936e-07,1.74586993751e-08,1,0,2.5,0,1,-4.35325063108e-07,-6.19662259282e-08,4.39713232936e-07,1.74586993751e-08,1,0,2.5,0,-4.35325063108e-07,-6.19662259282e-08,4.39713232936e-07,1.74586993751e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.35325063108e-07,-6.19662259282e-08,4.39713232936e-07,1.74586993751e-08,1,0,2.5,0,173,1
stats,174,-4.33328864347e-07,-6.30881160646e-08,4.37897256234e-07,1.73638348144e-08,1,0,2.5,0,-4.33328864347e-07,-6.30881160646e-08,4.37897256234e-07,1.73638348144e-08,1,0,2.5,0,-4.33328864347e-07,-6.30881160646e-08,4.37897256234e-07,1.73638348144e-08,1,0,2.5,0,-4.33328864347e-07,-6.30881160646e-08,4.37897256234e-07,1.73638348144e-08,1,0,2.5,0,1,-4.33328864347e-07,-6.30881160646e-08,4.37897256234e-07,1.73638348144e-08,1,0,2.5,0,-4.33328864347e-07,-6.30881160646e-08,4.37897256234e-07,1.73638348144e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.33328864347e-07,-6.30881160646e-08,4.37897256234e-07,1.73638348144e-08,1,0,2.5,0,174,1
stats,175,-4.29096758126e-07,-6.39879047526e-08,4.33841535141e-07,1.7026959398e-08,1,0,2.5,0,-4.29096758126e-07,-6.39879047526e-08,4.33841535141e-07,1.7026959398e-08,1,0,2.5,0,-4.29096758126e-07,-6.39879047526e-08,4.33841535141e-07,1.7026959398e-08,1,0,2.5,0,-4.29096758126e-07,-6.39879047526e-08,4.33841535141e-07,1.7026959398e-08,1,0,2.5,0,1,-4.29096758126e-07,-6.39879047526e-08,4.33841535141e-07,1.7026959398e-08,1,0,2.5,0,-4.29096758126e-07,-6.39879047526e-08,4.33841535141e-07,1.7026959398e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.29096758126e-07,-6.39879047526e-08,4.33841535141e-07,1.7026959398e-08,1,0,2.5,0,175,1
stats,176,-4.23987643217e-07,-6.49583213885e-08,4.28934839647e-07,1.66404134916e-08,1,0,2.5,0,-4.23987643217e-07,-6.49583213885e-08,4.28934839647e-07,1.66404134916e-08,1,0,2.5,0,-4.23987643217e-07,-6.49583213885e-08,4.28934839647e-07,1.66404134916e-08,1,0,2.5,0,-4.23987643217e-07,-6.49583213885e-08,4.28934839647e-07,1.66404134916e-08,1,0,2.5,0,1,-4.23987643217e-07,-6.49583213885e-08,4.28934839647e-07,1.66404134916e-08,1,0,2.5,0,-4.23987643217e-07,-6.49583213885e-08,4.28934839647e-07,1.66404134916e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.23987643217e-07,-6.49583213885e-08,4.28934839647e-07,1.66404134916e-08,1,0,2.5,0,176,1
stats,177,-4.18994886786e-07,-6.63738006779e-08,4.24219507522e-07,1.63589906066e-08,1,0,2.5,0,-4.18994886786e-07,-6.63738006779e-08,4.24219507522e-07,1.63589906066e-08,1,0,2.5,0,-4.18994886786e-07,-6.63738006779e-08,4.24219507522e-07,1.63589906066e-08,1,0,2.5,0,-4.18994886786e-07,-6.63738006779e-08,4.24219507522e-07,1.63589906066e-08,1,0,2.5,0,1,-4.18994886786e-07,-6.63738006779e-08,4.24219507522e-07,1.63589906066e-08,1,0,2.5,0,-4.18994886786e-07,-6.63738006779e-08,4.24219507522e-07,1.63589906066e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.18994886786e-07,-6.63738006779e-08,4.24219507522e-07,1.63589906066e-08,1,0,2.5,0,177,1
stats,178,-4.14248859215e-07,-6.8015594934e-08,4.19795469497e-07,1.61677053967e-08,1,0,2.5,0,-4.14248859215e-07,-6.8015594934e-08,4.19795469497e-07,1.61677053967e-08,1,0,2.5,0,-4.14248859215e-07,-6.8015594934e-08,4.19795469497e-07,1.61677053967e-08,1,0,2.5,0,-4.14248859215e-07,-6.8015594934e-08,4.19795469497e-07,1.61677053967e-08,1,0,2.5,0,1,-4.14248859215e-07,-6.8015594934e-08,4.19795469497e-07,1.61677053967e-08,1,0,2.5,0,-4.14248859215e-07,-6.8015594934e-08,4.19795469497e-07,1.61677053967e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.14248859215e-07,-6.8015594934e-08,4.19795469497e-07,1.61677053967e-08,1,0,2.5,0,178,1
stats,179,-4.0987967509e-07,-6.99513336144e-08,4.15805885723e-07,1.61007012167e-08,1,0,2.5,0,-4.0987967509e-07,-6.99513336144e-08,4.15805885723e-07,1.61007012167e-08,1,0,2.5,0,-4.0987967509e-07,-6.99513336144e-08,4.15805885723e-07,1.61007012167e-08,1,0,2.5,0,-4.0987967509e-07,-6.99513336144e-08,4.15805885723e-07,1.61007012167e-08,1,0,2.5,0,1,-4.0987967509e-07,-6.99513336144e-08,4.15805885723e-07,1.61007012167e-08,1,0,2.5,0,-4.0987967509e-07,-6.99513336144e-08,4.15805885723e-07,1.61007012167e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.0987967509e-07,-6.99513336144e-08,4.15805885723e-07,1.61007012167e-08,1,0,2.5,0,179,1
stats,180,-4.06505137107e-07,-7.2628047576e-08,4.12942199546e-07,1.63014739485e-08,1,0,2.5,0,-4.06505137107e-07,-7.2628047576e-08,4.12942199546e-07,1.63014739485e-08,1,0,2.5,0,-4.06505137107e-07,-7.2628047576e-08,4.12942199546e-07,1.63014739485e-08,1,0,2.5,0,-4.06505137107e-07,-7.2628047576e-08,4.12942199546e-07,1.63014739485e-08,1,0,2.5,0,1,-4.06505137107e-07,-7.2628047576e-08,4.12942199546e-07,1.63014739485e-08,1,0,2.5,0,-4.06505137107e-07,-7.2628047576e-08,4.12942199546e-07,1.63014739485e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.06505137107e-07,-7.2628047576e-08,4.12942199546e-07,1.63014739485e-08,1,0,2.5,0,180,1
stats,181,-4.87355748646e-07,-9.52271506094e-08,4.96572113207e-07,2.57190020392e-08,1,0,2.5,0,-4.87355748646e-07,-9.52271506094e-08,4.96572113207e-07,2.57190020392e-08,1,0,2.5,0,-4.87355748646e-07,-9.52271506094e-08,4.96572113207e-07,2.57190020392e-08,1,0,2.5,0,-4.87355748646e-07,-9.52271506094e-08,4.96572113207e-07,2.57190020392e-08,1,0,2.5,0,1,-4.87355748646e-07,-9.52271506094e-08,4.96572113207e-07,2.57190020392e-08,1,0,2.5,0,-4.87355748646e-07,-9.52271506094e-08,4.96572113207e-07,2.57190020392e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.87355748646e-07,-9.52271506094e-08,4.96572113207e-07,2.57190020392e-08,1,0,2.5,0,181,1
stats,182,-4.96088773616e-07,-1.0027802233e-07,5.06122262323e-07,2.76832707868e-08,1,0,2.5,0,-4.96088773616e-07,-1.0027802233e-07,5.06122262323e-07,2.76832707868e-08,1,0,2.5,0,-4.96088773616e-07,-1.0027802233e-07,5.06122262323e-07,2.76832707868e-08,1,0,2.5,0,-4.96088773616e-07,-1.0027802233e-07,5.06122262323e-07,2.76832707868e-08,1,0,2.5,0,1,-4.96088773616e-07,-1.0027802233e-07,5.06122262323e-07,2.76832707868e-08,1,0,2.5,0,-4.96088773616e-07,-1.0027802233e-07,5.06122262323e-07,2.76832707868e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.96088773616e-07,-1.0027802233e-07,5.06122262323e-07,2.76832707868e-08,1,0,2.5,0,182,1
stats,183,-4.94397227158e-07,-1.01037684885e-07,5.04615911723e-07,2.81142149561e-08,1,0,2.5,0,-4.94397227158e-07,-1.01037684885e-07,5.04615911723e-07,2.81142149561e-08,1,0,2.5,0,-4.94397227158e-07,-1.01037684885e-07,5.04615911723e-07,2.81142149561e-08,1,0,2.5,0,-4.94397227158e-07,-1.01037684885e-07,5.04615911723e-07,2.81142149561e-08,1,0,2.5,0,1,-4.94397227158e-07,-1.01037684885e-07,5.04615911723e-07,2.81142149561e-08,1,0,2.5,0,-4.94397227158e-07,-1.01037684885e-07,5.04615911723e-07,2.81142149561e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.94397227158e-07,-1.01037684885e-07,5.04615911723e-07,2.81142149561e-08,1,0,2.5,0,183,1
stats,184,-4.88556111122e-07,-1.01728062418e-07,4.99034740642e-07,2.81688290471e-08,1,0,2.5,0,-4.88556111122e-07,-1.01728062418e-07,4.99034740642e-07,2.81688290471e-08,1,0,2.5,0,-4.88556111122e-07,-1.01728062418e-07,4.99034740642e-07,2.81688290471e-08,1,0,2.5,0,-4.88556111122e-07,-1.01728062418e-07,4.99034740642e-07,2.81688290471e-08,1,0,2.5,0,1,-4.88556111122e-07,-1.01728062418e-07,4.99034740642e-07,2.81688290471e-08,1,0,2.5,0,-4.88556111122e-07,-1.01728062418e-07,4.99034740642e-07,2.81688290471e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.88556111122e-07,-1.01728062418e-07,4.99034740642e-07,2.81688290471e-08,1,0,2.5,0,184,1
stats,185,-4.83081180391e-07,-1.04642801091e-07,4.94284904562e-07,2.8580023681e-08,1,0,2.5,0,-4.83081180391e-07,-1.04642801091e-07,4.94284904562e-07,2.8580023681e-08,1,0,2.5,0,-4.83081180391e-07,-1.04642801091e-07,4.94284904562e-07,2.8580023681e-08,1,0,2.5,0,-4.83081180391e-07,-1.04642801091e-07,4.94284904562e-07,2.8580023681e-08,1,0,2.5,0,1,-4.83081180391e-07,-1.04642801091e-07,4.94284904562e-07,2.8580023681e-08,1,0,2.5,0,-4.83081180391e-07,-1.04642801091e-07,4.94284904562e-07,2.8580023681e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.83081180391e-07,-1.04642801091e-07,4.94284904562e-07,2.8580023681e-08,1,0,2.5,0,185,1
stats,186,-4.79601851566e-07,-1.10093850481e-07,4.92075798775e-07,2.95500708347e-08,1,0,2.5,0,-4.79601851566e-07,-1.10093850481e-07,4.92075798775e-07,2.95500708347e-08,1,0,2.5,0,-4.79601851566e-07,-1.10093850481e-07,4.92075798775e-07,2.95500708347e-08,1,0,2.5,0,-4.79601851566e-07,-1.10093850481e-07,4.92075798775e-07,2.95500708347e-08,1,0,2.5,0,1,-4.79601851566e-07,-1.10093850481e-07,4.92075798775e-07,2.95500708347e-08,1,0,2.5,0,-4.79601851566e-07,-1.10093850481e-07,4.92075798775e-07,2.95500708347e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.79601851566e-07,-1.10093850481e-07,4.92075798775e-07,2.95500708347e-08,1,0,2.5,0,186,1
stats,187,-4.77900130136e-07,-1.17323310178e-07,4.92090748594e-07,3.0967715503e-08,1,0,2.5,0,-4.77900130136e-07,-1.17323310178e-07,4.92090748594e-07,3.0967715503e-08,1,0,2.5,0,-4.77900130136e-07,-1.17323310178e-07,4.92090748594e-07,3.0967715503e-08,1,0,2.5,0,-4.77900130136e-07,-1.17323310178e-07,4.92090748594e-07,3.0967715503e-08,1,0,2.5,0,1,-4.77900130136e-07,-1.17323310178e-07,4.92090748594e-07,3.0967715503e-08,1,0,2.5,0,-4.77900130136e-07,-1.17323310178e-07,4.92090748594e-07,3.0967715503e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.77900130136e-07,-1.17323310178e-07,4.92090748594e-07,3.0967715503e-08,1,0,2.5,0,187,1
stats,188,-4.77007745303e-07,-1.2525630666e-07,4.93179015848e-07,3.26062163936e-08,1,0,2.5,0,-4.77007745303e-07,-1.2525630666e-07,4.93179015848e-07,3.26062163936e-08,1,0,2.5,0,-4.77007745303e-07,-1.2525630666e-07,4.93179015848e-07,3.26062163936e-08,1,0,2.5,0,-4.77007745303e-07,-1.2525630666e-07,4.93179015848e-07,3.26062163936e-08,1,0,2.5,0,1,-4.77007745303e-07,-1.2525630666e-07,4.93179015848e-07,3.26062163936e-08,1,0,2.5,0,-4.77007745303e-07,-1.2525630666e-07,4.93179015848e-07,3.26062163936e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.77007745303e-07,-1.2525630666e-07,4.93179015848e-07,3.26062163936e-08,1,0,2.5,0,188,1
stats,189,-4.75979106795e-07,-1.33265132263e-07,4.94283028729e-07,3.42964590061e-08,1,0,2.5,0,-4.75979106795e-07,-1.33265132263e-07,4.94283028729e-07,3.42964590061e-08,1,0,2.5,0,-4.75979106795e-07,-1.33265132263e-07,4.94283028729e-07,3.42964590061e-08,1,0,2.5,0,-4.75979106795e-07,-1.33265132263e-07,4.94283028729e-07,3.42964590061e-08,1,0,2.5,0,1,-4.75979106795e-07,-1.33265132263e-07,4.94283028729e-07,3.42964590061e-08,1,0,2.5,0,-4.75979106795e-07,-1.33265132263e-07,4.94283028729e-07,3.42964590061e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.75979106795e-07,-1.33265132263e-07,4.94283028729e-07,3.42964590061e-08,1,0,2.5,0,189,1
stats,190,-4.73391224887e-07,-1.40768392498e-07,4.93877507779e-07,3.58392675537e-08,1,0,2.5,0,-4.73391224887e-07,-1.40768392498e-07,4.93877507779e-07,3.58392675537e-08,1,0,2.5,0,-4.73391224887e-07,-1.40768392498e-07,4.93877507779e-07,3.58392675537e-08,1,0,2.5,0,-4.73391224887e-07,-1.40768392498e-07,4.93877507779e-07,3.58392675537e-08,1,0,2.5,0,1,-4.73391224887e-07,-1.40768392498e-07,4.93877507779e-07,3.58392675537e-08,1,0,2.5,0,-4.73391224887e-07,-1.40768392498e-07,4.93877507779e-07,3.58392675537e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.73391224887e-07,-1.40768392498e-07,4.93877507779e-07,3.58392675537e-08,1,0,2.5,0,190,1
stats,191,-4.67907511847e-07,-1.47223502722e-07,4.90522381824e-07,3.70607651234e-08,1,0,2.5,0,-4.67907511847e-07,-1.47223502722e-07,4.90522381824e-07,3.70607651234e-08,1,0,2.5,0,-4.67907511847e-07,-1.47223502722e-07,4.90522381824e-07,3.70607651234e-08,1,0,2.5,0,-4.67907511847e-07,-1.47223502722e-07,4.90522381824e-07,3.70607651234e-08,1,0,2.5,0,1,-4.67907511847e-07,-1.47223502722e-07,4.90522381824e-07,3.70607651234e-08,1,0,2.5,0,-4.67907511847e-07,-1.47223502722e-07,4.90522381824e-07,3.70607651234e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.67907511847e-07,-1.47223502722e-07,4.90522381824e-07,3.70607651234e-08,1,0,2.5,0,191,1
stats,192,-4.60241381006e-07,-1.53056490149e-07,4.85024145291e-07,3.80921747478e-08,1,0,2.5,0,-4.60241381006e-07,-1.53056490149e-07,4.85024145291e-07,3.80921747478e-08,1,0,2.5,0,-4.60241381006e-07,-1.53056490149e-07,4.85024145291e-07,3.80921747478e-08,1,0,2.5,0,-4.60241381006e-07,-1.53056490149e-07,4.85024145291e-07,3.80921747478e-08,1,0,2.5,0,1,-4.60241381006e-07,-1.53056490149e-07,4.85024145291e-07,3.80921747478e-08,1,0,2.5,0,-4.60241381006e-07,-1.53056490149e-07,4.85024145291e-07,3.80921747478e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.60241381006e-07,-1.53056490149e-07,4.85024145291e-07,3.80921747478e-08,1,0,2.5,0,192,1
stats,193,-4.5229202783e-07,-1.59308996217e-07,4.79528353026e-07,3.92347629941e-08,1,0,2.5,0,-4.5229202783e-07,-1.59308996217e-07,4.79528353026e-07,3.92347629941e-08,1,0,2.5,0,-4.5229202783e-07,-1.59308996217e-07,4.79528353026e-07,3.92347629941e-08,1,0,2.5,0,-4.5229202783e-07,-1.59308996217e-07,4.79528353026e-07,3.92347629941e-08,1,0,2.5,0,1,-4.5229202783e-07,-1.59308996217e-07,4.79528353026e-07,3.92347629941e-08,1,0,2.5,0,-4.5229202783e-07,-1.59308996217e-07,4.79528353026e-07,3.92347629941e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.5229202783e-07,-1.59308996217e-07,4.79528353026e-07,3.92347629941e-08,1,0,2.5,0,193,1
stats,194,-4.45811025429e-07,-1.66878280083e-07,4.76020829865e-07,4.07478566444e-08,1,0,2.5,0,-4.45811025429e-07,-1.66878280083e-07,4.76020829865e-07,4.07478566444e-08,1,0,2.5,0,-4.45811025429e-07,-1.66878280083e-07,4.76020829865e-07,4.07478566444e-08,1,0,2.5,0,-4.45811025429e-07,-1.66878280083e-07,4.76020829865e-07,4.07478566444e-08,1,0,2.5,0,1,-4.45811025429e-07,-1.66878280083e-07,4.76020829865e-07,4.07478566444e-08,1,0,2.5,0,-4.45811025429e-07,-1.66878280083e-07,4.76020829865e-07,4.07478566444e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.45811025429e-07,-1.66878280083e-07,4.76020829865e-07,4.07478566444e-08,1,0,2.5,0,194,1
stats,195,-4.40062706275e-07,-1.75212605313e-07,4.73660890066e-07,4.24933581655e-08,1,0,2.5,0,-4.40062706275e-07,-1.75212605313e-07,4.73660890066e-07,4.24933581655e-08,1,0,2.5,0,-4.40062706275e-07,-1.75212605313e-07,4.73660890066e-07,4.24933581655e-08,1,0,2.5,0,-4.40062706275e-07,-1.75212605313e-07,4.73660890066e-07,4.24933581655e-08,1,0,2.5,0,1,-4.40062706275e-07,-1.75212605313e-07,4.73660890066e-07,4.24933581655e-08,1,0,2.5,0,-4.40062706275e-07,-1.75212605313e-07,4.73660890066e-07,4.24933581655e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.40062706275e-07,-1.75212605313e-07,4.73660890066e-07,4.24933581655e-08,1,0,2.5,0,195,1
stats,196,-4.34443677477e-07,-1.8398515067e-07,4.71796397505e-07,4.43761223323e-08,1,0,2.5,0,-4.34443677477e-07,-1.8398515067e-07,4.71796397505e-07,4.43761223323e-08,1,0,2.5,0,-4.34443677477e-07,-1.8398515067e-07,4.71796397505e-07,4.43761223323e-08,1,0,2.5,0,-4.34443677477e-07,-1.8398515067e-07,4.71796397505e-07,4.43761223323e-08,1,0,2.5,0,1,-4.34443677477e-07,-1.8398515067e-07,4.71796397505e-07,4.43761223323e-08,1,0,2.5,0,-4.34443677477e-07,-1.8398515067e-07,4.71796397505e-07,4.43761223323e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.34443677477e-07,-1.8398515067e-07,4.71796397505e-07,4.43761223323e-08,1,0,2.5,0,196,1
stats,197,-4.2900688868e-07,-1.932641851e-07,4.70529442964e-07,4.64090099683e-08,1,0,2.5,0,-4.2900688868e-07,-1.932641851e-07,4.70529442964e-07,4.64090099683e-08,1,0,2.5,0,-4.2900688868e-07,-1.932641851e-07,4.70529442964e-07,4.64090099683e-08,1,0,2.5,0,-4.2900688868e-07,-1.932641851e-07,4.70529442964e-07,4.64090099683e-08,1,0,2.5,0,1,-4.2900688868e-07,-1.932641851e-07,4.70529442964e-07,4.64090099683e-08,1,0,2.5,0,-4.2900688868e-07,-1.932641851e-07,4.70529442964e-07,4.64090099683e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.2900688868e-07,-1.932641851e-07,4.70529442964e-07,4.64090099683e-08,1,0,2.5,0,197,1
stats,198,-4.24021692425e-07,-2.03107930474e-07,4.7015660698e-07,4.86225708585e-08,1,0,2.5,0,-4.24021692425e-07,-2.03107930474e-07,4.7015660698e-07,4.86225708585e-08,1,0,2.5,0,-4.24021692425e-07,-2.03107930474e-07,4.7015660698e-07,4.86225708585e-08,1,0,2.5,0,-4.24021692425e-07,-2.03107930474e-07,4.7015660698e-07,4.86225708585e-08,1,0,2.5,0,1,-4.24021692425e-07,-2.03107930474e-07,4.7015660698e-07,4.86225708585e-08,1,0,2.5,0,-4.24021692425e-07,-2.03107930474e-07,4.7015660698e-07,4.86225708585e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.24021692425e-07,-2.03107930474e-07,4.7015660698e-07,4.86225708585e-08,1,0,2.5,0,198,1
stats,199,-4.11486155372e-07,-2.16682394694e-07,4.65050646881e-07,5.06285893209e-08,1,0,2.5,0,-4.11486155372e-07,-2.16682394694e-07,4.65050646881e-07,5.06285893209e-08,1,0,2.5,0,-4.11486155372e-07,-2.16682394694e-07,4.65050646881e-07,5.06285893209e-08,1,0,2.5,0,-4.11486155372e-07,-2.16682394694e-07,4.65050646881e-07,5.06285893209e-08,1,0,2.5,0,1,-4.11486155372e-07,-2.16682394694e-07,4.65050646881e-07,5.06285893209e-08,1,0,2.5,0,-4.11486155372e-07,-2.16682394694e-07,4.65050646881e-07,5.06285893209e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.11486155372e-07,-2.16682394694e-07,4.65050646881e-07,5.06285893209e-08,1,0,2.5,0,199,1
stats,200,-4.10076438584e-07,-2.23117382347e-07,4.6684479571e-07,5.30860404524e-08,1,0,2.5,0,-4.10076438584e-07,-2.23117382347e-07,4.6684479571e-07,5.30860404524e-08,1,0,2.5,0,-4.10076438584e-07,-2.23117382347e-07,4.6684479571e-07,5.30860404524e-08,1,0,2.5,0,-4.10076438584e-07,-2.23117382347e-07,4.6684479571e-07,5.30860404524e-08,1,0,2.5,0,1,-4.10076438584e-07,-2.23117382347e-07,4.6684479571e-07,5.30860404524e-08,1,0,2.5,0,-4.10076438584e-07,-2.23117382347e-07,4.6684479571e-07,5.30860404524e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.10076438584e-07,-2.23117382347e-07,4.6684479571e-07,5.30860404524e-08,1,0,2.5,0,200,1
stats,201,-4.01991428589e-07,-2.29713705835e-07,4.62996212036e-07,5.49642145131e-08,1,0,2.5,0,-4.01991428589e-07,-2.29713705835e-07,4.62996212036e-07,5.49642145131e-08,1,0,2.5,0,-4.01991428589e-07,-2.29713705835e-07,4.62996212036e-07,5.49642145131e-08,1,0,2.5,0,-4.01991428589e-07,-2.29713705835e-07,4.62996212036e-07,5.49642145131e-08,1,0,2.5,0,1,-4.01991428589e-07,-2.29713705835e-07,4.62996212036e-07,5.49642145131e-08,1,0,2.5,0,-4.01991428589e-07,-2.29713705835e-07,4.62996212036e-07,5.49642145131e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-4.01991428589e-07,-2.29713705835e-07,4.62996212036e-07,5.49642145131e-08,1,0,2.5,0,201,1
stats,202,-3.91876966432e-07,-2.37721124563e-07,4.58343635046e-07,5.68824347624e-08,1,0,2.5,0,-3.91876966432e-07,-2.37721124563e-07,4.58343635046e-07,5.68824347624e-08,1,0,2.5,0,-3.91876966432e-07,-2.37721124563e-07,4.58343635046e-07,5.68824347624e-08,1,0,2.5,0,-3.91876966432e-07,-2.37721124563e-07,4.58343635046e-07,5.68824347624e-08,1,0,2.5,0,1,-3.91876966432e-07,-2.37721124563e-07,4.58343635046e-07,5.68824347624e-08,1,0,2.5,0,-3.91876966432e-07,-2.37721124563e-07,4.58343635046e-07,5.68824347624e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.91876966432e-07,-2.37721124563e-07,4.58343635046e-07,5.68824347624e-08,1,0,2.5,0,202,1
stats,203,-3.83540907478e-07,-2.47799874842e-07,4.56627219592e-07,5.92895759155e-08,1,0,2.5,0,-3.83540907478e-07,-2.47799874842e-07,4.56627219592e-07,5.92895759155e-08,1,0,2.5,0,-3.83540907478e-07,-2.47799874842e-07,4.56627219592e-07,5.92895759155e-08,1,0,2.5,0,-3.83540907478e-07,-2.47799874842e-07,4.56627219592e-07,5.92895759155e-08,1,0,2.5,0,1,-3.83540907478e-07,-2.47799874842e-07,4.56627219592e-07,5.92895759155e-08,1,0,2.5,0,-3.83540907478e-07,-2.47799874842e-07,4.56627219592e-07,5.92895759155e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.83540907478e-07,-2.47799874842e-07,4.56627219592e-07,5.92895759155e-08,1,0,2.5,0,203,1
stats,204,-3.79172092835e-07,-2.60104286554e-07,4.59810507891e-07,6.23908888997e-08,1,0,2.5,0,-3.79172092835e-07,-2.60104286554e-07,4.59810507891e-07,6.23908888997e-08,1,0,2.5,0,-3.79172092835e-07,-2.60104286554e-07,4.59810507891e-07,6.23908888997e-08,1,0,2.5,0,-3.79172092835e-07,-2.60104286554e-07,4.59810507891e-07,6.23908888997e-08,1,0,2.5,0,1,-3.79172092835e-07,-2.60104286554e-07,4.59810507891e-07,6.23908888997e-08,1,0,2.5,0,-3.79172092835e-07,-2.60104286554e-07,4.59810507891e-07,6.23908888997e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.79172092835e-07,-2.60104286554e-07,4.59810507891e-07,6.23908888997e-08,1,0,2.5,0,204,1
stats,205,-3.78644415377e-07,-2.74203898698e-07,4.67503326718e-07,6.60954668774e-08,1,0,2.5,0,-3.78644415377e-07,-2.74203898698e-07,4.67503326718e-07,6.60954668774e-08,1,0,2.5,0,-3.78644415377e-07,-2.74203898698e-07,4.67503326718e-07,6.60954668774e-08,1,0,2.5,0,-3.78644415377e-07,-2.74203898698e-07,4.67503326718e-07,6.60954668774e-08,1,0,2.5,0,1,-3.78644415377e-07,-2.74203898698e-07,4.67503326718e-07,6.60954668774e-08,1,0,2.5,0,-3.78644415377e-07,-2.74203898698e-07,4.67503326718e-07,6.60954668774e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.78644415377e-07,-2.74203898698e-07,4.67503326718e-07,6.60954668774e-08,1,0,2.5,0,205,1
stats,206,-3.78831543912e-07,-2.89021215849e-07,4.76494079749e-07,6.99809064031e-08,1,0,2.5,0,-3.78831543912e-07,-2.89021215849e-07,4.76494079749e-07,6.99809064031e-08,1,0,2.5,0,-3.78831543912e-07,-2.89021215849e-07,4.76494079749e-07,6.99809064031e-08,1,0,2.5,0,-3.78831543912e-07,-2.89021215849e-07,4.76494079749e-07,6.99809064031e-08,1,0,2.5,0,1,-3.78831543912e-07,-2.89021215849e-07,4.76494079749e-07,6.99809064031e-08,1,0,2.5,0,-3.78831543912e-07,-2.89021215849e-07,4.76494079749e-07,6.99809064031e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.78831543912e-07,-2.89021215849e-07,4.76494079749e-07,6.99809064031e-08,1,0,2.5,0,206,1
stats,207,-3.77481995883e-07,-3.03901146026e-07,4.84611746288e-07,7.3765228592e-08,1,0,2.5,0,-3.77481995883e-07,-3.03901146026e-07,4.84611746288e-07,7.3765228592e-08,1,0,2.5,0,-3.77481995883e-07,-3.03901146026e-07,4.84611746288e-07,7.3765228592e-08,1,0,2.5,0,-3.77481995883e-07,-3.03901146026e-07,4.84611746288e-07,7.3765228592e-08,1,0,2.5,0,1,-3.77481995883e-07,-3.03901146026e-07,4.84611746288e-07,7.3765228592e-08,1,0,2.5,0,-3.77481995883e-07,-3.03901146026e-07,4.84611746288e-07,7.3765228592e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.77481995883e-07,-3.03901146026e-07,4.84611746288e-07,7.3765228592e-08,1,0,2.5,0,207,1
stats,208,-3.73366958684e-07,-3.18229410823e-07,4.9058417062e-07,7.72672805738e-08,1,0,2.5,0,-3.73366958684e-07,-3.18229410823e-07,4.9058417062e-07,7.72672805738e-08,1,0,2.5,0,-3.73366958684e-07,-3.18229410823e-07,4.9058417062e-07,7.72672805738e-08,1,0,2.5,0,-3.73366958684e-07,-3.18229410823e-07,4.9058417062e-07,7.72672805738e-08,1,0,2.5,0,1,-3.73366958684e-07,-3.18229410823e-07,4.9058417062e-07,7.72672805738e-08,1,0,2.5,0,-3.73366958684e-07,-3.18229410823e-07,4.9058417062e-07,7.72672805738e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.73366958684e-07,-3.18229410823e-07,4.9058417062e-07,7.72672805738e-08,1,0,2.5,0,208,1
stats,209,-3.64729004332e-07,-3.31187408165e-07,4.92658443818e-07,8.02592623472e-08,1,0,2.5,0,-3.64729004332e-07,-3.31187408165e-07,4.92658443818e-07,8.02592623472e-08,1,0,2.5,0,-3.64729004332e-07,-3.31187408165e-07,4.92658443818e-07,8.02592623472e-08,1,0,2.5,0,-3.64729004332e-07,-3.31187408165e-07,4.92658443818e-07,8.02592623472e-08,1,0,2.5,0,1,-3.64729004332e-07,-3.31187408165e-07,4.92658443818e-07,8.02592623472e-08,1,0,2.5,0,-3.64729004332e-07,-3.31187408165e-07,4.92658443818e-07,8.02592623472e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.64729004332e-07,-3.31187408165e-07,4.92658443818e-07,8.02592623472e-08,1,0,2.5,0,209,1
stats,210,-3.52911797563e-07,-3.43871477071e-07,4.92741662583e-07,8.30303221733e-08,1,0,2.5,0,-3.52911797563e-07,-3.43871477071e-07,4.92741662583e-07,8.30303221733e-08,1,0,2.5,0,-3.52911797563e-07,-3.43871477071e-07,4.92741662583e-07,8.30303221733e-08,1,0,2.5,0,-3.52911797563e-07,-3.43871477071e-07,4.92741662583e-07,8.30303221733e-08,1,0,2.5,0,1,-3.52911797563e-07,-3.43871477071e-07,4.92741662583e-07,8.30303221733e-08,1,0,2.5,0,-3.52911797563e-07,-3.43871477071e-07,4.92741662583e-07,8.30303221733e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.52911797563e-07,-3.43871477071e-07,4.92741662583e-07,8.30303221733e-08,1,0,2.5,0,210,1
stats,211,-3.42538811537e-07,-3.58450932936e-07,4.95802282785e-07,8.62693809722e-08,1,0,2.5,0,-3.42538811537e-07,-3.58450932936e-07,4.95802282785e-07,8.62693809722e-08,1,0,2.5,0,-3.42538811537e-07,-3.58450932936e-07,4.95802282785e-07,8.62693809722e-08,1,0,2.5,0,-3.42538811537e-07,-3.58450932936e-07,4.95802282785e-07,8.62693809722e-08,1,0,2.5,0,1,-3.42538811537e-07,-3.58450932936e-07,4.95802282785e-07,8.62693809722e-08,1,0,2.5,0,-3.42538811537e-07,-3.58450932936e-07,4.95802282785e-07,8.62693809722e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.42538811537e-07,-3.58450932936e-07,4.95802282785e-07,8.62693809722e-08,1,0,2.5,0,211,1
stats,212,-3.32880375709e-07,-3.74607509457e-07,5.01138856634e-07,8.99126320064e-08,1,0,2.5,0,-3.32880375709e-07,-3.74607509457e-07,5.01138856634e-07,8.99126320064e-08,1,0,2.5,0,-3.32880375709e-07,-3.74607509457e-07,5.01138856634e-07,8.99126320064e-08,1,0,2.5,0,-3.32880375709e-07,-3.74607509457e-07,5.01138856634e-07,8.99126320064e-08,1,0,2.5,0,1,-3.32880375709e-07,-3.74607509457e-07,5.01138856634e-07,8.99126320064e-08,1,0,2.5,0,-3.32880375709e-07,-3.74607509457e-07,5.01138856634e-07,8.99126320064e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.32880375709e-07,-3.74607509457e-07,5.01138856634e-07,8.99126320064e-08,1,0,2.5,0,212,1
stats,213,-3.21282016102e-07,-3.91609916051e-07,5.06537730871e-07,9.36828996601e-08,1,0,2.5,0,-3.21282016102e-07,-3.91609916051e-07,5.06537730871e-07,9.36828996601e-08,1,0,2.5,0,-3.21282016102e-07,-3.91609916051e-07,5.06537730871e-07,9.36828996601e-08,1,0,2.5,0,-3.21282016102e-07,-3.91609916051e-07,5.06537730871e-07,9.36828996601e-08,1,0,2.5,0,1,-3.21282016102e-07,-3.91609916051e-07,5.06537730871e-07,9.36828996601e-08,1,0,2.5,0,-3.21282016102e-07,-3.91609916051e-07,5.06537730871e-07,9.36828996601e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.21282016102e-07,-3.91609916051e-07,5.06537730871e-07,9.36828996601e-08,1,0,2.5,0,213,1
stats,214,-3.08506457714e-07,-4.09977957361e-07,5.13086888532e-07,9.77244809519e-08,1,0,2.5,0,-3.08506457714e-07,-4.09977957361e-07,5.13086888532e-07,9.77244809519e-08,1,0,2.5,0,-3.08506457714e-07,-4.09977957361e-07,5.13086888532e-07,9.77244809519e-08,1,0,2.5,0,-3.08506457714e-07,-4.09977957361e-07,5.13086888532e-07,9.77244809519e-08,1,0,2.5,0,1,-3.08506457714e-07,-4.09977957361e-07,5.13086888532e-07,9.77244809519e-08,1,0,2.5,0,-3.08506457714e-07,-4.09977957361e-07,5.13086888532e-07,9.77244809519e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.08506457714e-07,-4.09977957361e-07,5.13086888532e-07,9.77244809519e-08,1,0,2.5,0,214,1
stats,215,-2.97855990539e-07,-4.30476234214e-07,5.23476842318e-07,1.02391595647e-07,1,0,2.5,0,-2.97855990539e-07,-4.30476234214e-07,5.23476842318e-07,1.02391595647e-07,1,0,2.5,0,-2.97855990539e-07,-4.30476234214e-07,5.23476842318e-07,1.02391595647e-07,1,0,2.5,0,-2.97855990539e-07,-4.30476234214e-07,5.23476842318e-07,1.02391595647e-07,1,0,2.5,0,1,-2.97855990539e-07,-4.30476234214e-07,5.23476842318e-07,1.02391595647e-07,1,0,2.5,0,-2.97855990539e-07,-4.30476234214e-07,5.23476842318e-07,1.02391595647e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.97855990539e-07,-4.30476234214e-07,5.23476842318e-07,1.02391595647e-07,1,0,2.5,0,215,1
stats,216,-2.94623589525e-07,-4.53417982271e-07,5.40731832643e-07,1.08090489448e-07,1,0,2.5,0,-2.94623589525e-07,-4.53417982271e-07,5.40731832643e-07,1.08090489448e-07,1,0,2.5,0,-2.94623589525e-07,-4.53417982271e-07,5.40731832643e-07,1.08090489448e-07,1,0,2.5,0,-2.94623589525e-07,-4.53417982271e-07,5.40731832643e-07,1.08090489448e-07,1,0,2.5,0,1,-2.94623589525e-07,-4.53417982271e-07,5.40731832643e-07,1.08090489448e-07,1,0,2.5,0,-2.94623589525e-07,-4.53417982271e-07,5.40731832643e-07,1.08090489448e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.94623589525e-07,-4.53417982271e-07,5.40731832643e-07,1.08090489448e-07,1,0,2.5,0,216,1
stats,217,-2.90603651365e-07,-4.60006532421e-07,5.44110719147e-07,1.10945670428e-07,1,0,2.5,0,-2.90603651365e-07,-4.60006532421e-07,5.44110719147e-07,1.10945670428e-07,1,0,2.5,0,-2.90603651365e-07,-4.60006532421e-07,5.44110719147e-07,1.10945670428e-07,1,0,2.5,0,-2.90603651365e-07,-4.60006532421e-07,5.44110719147e-07,1.10945670428e-07,1,0,2.5,0,1,-2.90603651365e-07,-4.60006532421e-07,5.44110719147e-07,1.10945670428e-07,1,0,2.5,0,-2.90603651365e-07,-4.60006532421e-07,5.44110719147e-07,1.10945670428e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.90603651365e-07,-4.60006532421e-07,5.44110719147e-07,1.10945670428e-07,1,0,2.5,0,217,1
stats,218,-2.90242155643e-07,-4.72113441674e-07,5.54194571123e-07,1.15804027701e-07,1,0,2.5,0,-2.90242155643e-07,-4.72113441674e-07,5.54194571123e-07,1.15804027701e-07,1,0,2.5,0,-2.90242155643e-07,-4.72113441674e-07,5.54194571123e-07,1.15804027701e-07,1,0,2.5,0,-2.90242155643e-07,-4.72113441674e-07,5.54194571123e-07,1.15804027701e-07,1,0,2.5,0,1,-2.90242155643e-07,-4.72113441674e-07,5.54194571123e-07,1.15804027701e-07,1,0,2.5,0,-2.90242155643e-07,-4.72113441674e-07,5.54194571123e-07,1.15804027701e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.90242155643e-07,-4.72113441674e-07,5.54194571123e-07,1.15804027701e-07,1,0,2.5,0,218,1
stats,219,-2.88311383656e-07,-4.89460092012e-07,5.68062148432e-07,1.21172178069e-07,1,0,2.5,0,-2.88311383656e-07,-4.89460092012e-07,5.68062148432e-07,1.21172178069e-07,1,0,2.5,0,-2.88311383656e-07,-4.89460092012e-07,5.68062148432e-07,1.21172178069e-07,1,0,2.5,0,-2.88311383656e-07,-4.89460092012e-07,5.68062148432e-07,1.21172178069e-07,1,0,2.5,0,1,-2.88311383656e-07,-4.89460092012e-07,5.68062148432e-07,1.21172178069e-07,1,0,2.5,0,-2.88311383656e-07,-4.89460092012e-07,5.68062148432e-07,1.21172178069e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.88311383656e-07,-4.89460092012e-07,5.68062148432e-07,1.21172178069e-07,1,0,2.5,0,219,1
stats,220,-2.80427798316e-07,-5.11766245381e-07,5.83561870826e-07,1.26647023535e-07,1,0,2.5,0,-2.80427798316e-07,-5.11766245381e-07,5.83561870826e-07,1.26647023535e-07,1,0,2.5,0,-2.80427798316e-07,-5.11766245381e-07,5.83561870826e-07,1.26647023535e-07,1,0,2.5,0,-2.80427798316e-07,-5.11766245381e-07,5.83561870826e-07,1.26647023535e-07,1,0,2.5,0,1,-2.80427798316e-07,-5.11766245381e-07,5.83561870826e-07,1.26647023535e-07,1,0,2.5,0,-2.80427798316e-07,-5.11766245381e-07,5.83561870826e-07,1.26647023535e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.80427798316e-07,-5.11766245381e-07,5.83561870826e-07,1.26647023535e-07,1,0,2.5,0,220,1
stats,221,-2.70104123956e-07,-5.36298045972e-07,6.00476312229e-07,1.32253788365e-07,1,0,2.5,0,-2.70104123956e-07,-5.36298045972e-07,6.00476312229e-07,1.32253788365e-07,1,0,2.5,0,-2.70104123956e-07,-5.36298045972e-07,6.00476312229e-07,1.32253788365e-07,1,0,2.5,0,-2.70104123956e-07,-5.36298045972e-07,6.00476312229e-07,1.32253788365e-07,1,0,2.5,0,1,-2.70104123956e-07,-5.36298045972e-07,6.00476312229e-07,1.32253788365e-07,1,0,2.5,0,-2.70104123956e-07,-5.36298045972e-07,6.00476312229e-07,1.32253788365e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.70104123956e-07,-5.36298045972e-07,6.00476312229e-07,1.32253788365e-07,1,0,2.5,0,221,1
stats,222,-2.60100676996e-07,-5.6083194977e-07,6.18211004166e-07,1.37971497338e-07,1,0,2.5,0,-2.60100676996e-07,-5.6083194977e-07,6.18211004166e-07,1.37971497338e-07,1,0,2.5,0,-2.60100676996e-07,-5.6083194977e-07,6.18211004166e-07,1.37971497338e-07,1,0,2.5,0,-2.60100676996e-07,-5.6083194977e-07,6.18211004166e-07,1.37971497338e-07,1,0,2.5,0,1,-2.60100676996e-07,-5.6083194977e-07,6.18211004166e-07,1.37971497338e-07,1,0,2.5,0,-2.60100676996e-07,-5.6083194977e-07,6.18211004166e-07,1.37971497338e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.60100676996e-07,-5.6083194977e-07,6.18211004166e-07,1.37971497338e-07,1,0,2.5,0,222,1
stats,223,-2.49391717944e-07,-5.85213001614e-07,6.36137144738e-07,1.43700773947e-07,1,0,2.5,0,-2.49391717944e-07,-5.85213001614e-07,6.36137144738e-07,1.43700773947e-07,1,0,2.5,0,-2.49391717944e-07,-5.85213001614e-07,6.36137144738e-07,1.43700773947e-07,1,0,2.5,0,-2.49391717944e-07,-5.85213001614e-07,6.36137144738e-07,1.43700773947e-07,1,0,2.5,0,1,-2.49391717944e-07,-5.85213001614e-07,6.36137144738e-07,1.43700773947e-07,1,0,2.5,0,-2.49391717944e-07,-5.85213001614e-07,6.36137144738e-07,1.43700773947e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.49391717944e-07,-5.85213001614e-07,6.36137144738e-07,1.43700773947e-07,1,0,2.5,0,223,1
stats,224,-2.36979019519e-07,-6.09974108556e-07,6.54390930777e-07,1.49456241161e-07,1,0,2.5,0,-2.36979019519e-07,-6.09974108556e-07,6.54390930777e-07,1.49456241161e-07,1,0,2.5,0,-2.36979019519e-07,-6.09974108556e-07,6.54390930777e-07,1.49456241161e-07,1,0,2.5,0,-2.36979019519e-07,-6.09974108556e-07,6.54390930777e-07,1.49456241161e-07,1,0,2.5,0,1,-2.36979019519e-07,-6.09974108556e-07,6.54390930777e-07,1.49456241161e-07,1,0,2.5,0,-2.36979019519e-07,-6.09974108556e-07,6.54390930777e-07,1.49456241161e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.36979019519e-07,-6.09974108556e-07,6.54390930777e-07,1.49456241161e-07,1,0,2.5,0,224,1
stats,225,-2.24824177053e-07,-6.35097080703e-07,6.73716726851e-07,1.55448518058e-07,1,0,2.5,0,-2.24824177053e-07,-6.35097080703e-07,6.73716726851e-07,1.55448518058e-07,1,0,2.5,0,-2.24824177053e-07,-6.35097080703e-07,6.73716726851e-07,1.55448518058e-07,1,0,2.5,0,-2.24824177053e-07,-6.35097080703e-07,6.73716726851e-07,1.55448518058e-07,1,0,2.5,0,1,-2.24824177053e-07,-6.35097080703e-07,6.73716726851e-07,1.55448518058e-07,1,0,2.5,0,-2.24824177053e-07,-6.35097080703e-07,6.73716726851e-07,1.55448518058e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.24824177053e-07,-6.35097080703e-07,6.73716726851e-07,1.55448518058e-07,1,0,2.5,0,225,1
stats,226,-2.15389931668e-07,-6.60933721974e-07,6.95144763085e-07,1.61951874134e-07,1,0,2.5,0,-2.15389931668e-07,-6.60933721974e-07,6.95144763085e-07,1.61951874134e-07,1,0,2.5,0,-2.15389931668e-07,-6.60933721974e-07,6.95144763085e-07,1.61951874134e-07,1,0,2.5,0,-2.15389931668e-07,-6.60933721974e-07,6.95144763085e-07,1.61951874134e-07,1,0,2.5,0,1,-2.15389931668e-07,-6.60933721974e-07,6.95144763085e-07,1.61951874134e-07,1,0,2.5,0,-2.15389931668e-07,-6.60933721974e-07,6.95144763085e-07,1.61951874134e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.15389931668e-07,-6.60933721974e-07,6.95144763085e-07,1.61951874134e-07,1,0,2.5,0,226,1
stats,227,-2.08975208693e-07,-6.8760243721e-07,7.18656906429e-07,1.68970572645e-07,1,0,2.5,0,-2.08975208693e-07,-6.8760243721e-07,7.18656906429e-07,1.68970572645e-07,1,0,2.5,0,-2.08975208693e-07,-6.8760243721e-07,7.18656906429e-07,1.68970572645e-07,1,0,2.5,0,-2.08975208693e-07,-6.8760243721e-07,7.18656906429e-07,1.68970572645e-07,1,0,2.5,0,1,-2.08975208693e-07,-6.8760243721e-07,7.18656906429e-07,1.68970572645e-07,1,0,2.5,0,-2.08975208693e-07,-6.8760243721e-07,7.18656906429e-07,1.68970572645e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.08975208693e-07,-6.8760243721e-07,7.18656906429e-07,1.68970572645e-07,1,0,2.5,0,227,1
stats,228,-2.03812106747e-07,-7.14963618975e-07,7.43446264551e-07,1.76279613129e-07,1,0,2.5,0,-2.03812106747e-07,-7.14963618975e-07,7.43446264551e-07,1.76279613129e-07,1,0,2.5,0,-2.03812106747e-07,-7.14963618975e-07,7.43446264551e-07,1.76279613129e-07,1,0,2.5,0,-2.03812106747e-07,-7.14963618975e-07,7.43446264551e-07,1.76279613129e-07,1,0,2.5,0,1,-2.03812106747e-07,-7.14963618975e-07,7.43446264551e-07,1.76279613129e-07,1,0,2.5,0,-2.03812106747e-07,-7.14963618975e-07,7.43446264551e-07,1.76279613129e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-2.03812106747e-07,-7.14963618975e-07,7.43446264551e-07,1.76279613129e-07,1,0,2.5,0,228,1
stats,229,-1.98471823865e-07,-7.42845770674e-07,7.68902395976e-07,1.83705452628e-07,1,0,2.5,0,-1.98471823865e-07,-7.42845770674e-07,7.68902395976e-07,1.83705452628e-07,1,0,2.5,0,-1.98471823865e-07,-7.42845770674e-07,7.68902395976e-07,1.83705452628e-07,1,0,2.5,0,-1.98471823865e-07,-7.42845770674e-07,7.68902395976e-07,1.83705452628e-07,1,0,2.5,0,1,-1.98471823865e-07,-7.42845770674e-07,7.68902395976e-07,1.83705452628e-07,1,0,2.5,0,-1.98471823865e-07,-7.42845770674e-07,7.68902395976e-07,1.83705452628e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.98471823865e-07,-7.42845770674e-07,7.68902395976e-07,1.83705452628e-07,1,0,2.5,0,229,1
stats,230,-1.91540152628e-07,-7.70976214426e-07,7.94412983396e-07,1.91091459101e-07,1,0,2.5,0,-1.91540152628e-07,-7.70976214426e-07,7.94412983396e-07,1.91091459101e-07,1,0,2.5,0,-1.91540152628e-07,-7.70976214426e-07,7.94412983396e-07,1.91091459101e-07,1,0,2.5,0,-1.91540152628e-07,-7.70976214426e-07,7.94412983396e-07,1.91091459101e-07,1,0,2.5,0,1,-1.91540152628e-07,-7.70976214426e-07,7.94412983396e-07,1.91091459101e-07,1,0,2.5,0,-1.91540152628e-07,-7.70976214426e-07,7.94412983396e-07,1.91091459101e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.91540152628e-07,-7.70976214426e-07,7.94412983396e-07,1.91091459101e-07,1,0,2.5,0,230,1
stats,231,-1.80960171292e-07,-7.99785652816e-07,8.20002242108e-07,1.98358748094e-07,1,0,2.5,0,-1.80960171292e-07,-7.99785652816e-07,8.20002242108e-07,1.98358748094e-07,1,0,2.5,0,-1.80960171292e-07,-7.99785652816e-07,8.20002242108e-07,1.98358748094e-07,1,0,2.5,0,-1.80960171292e-07,-7.99785652816e-07,8.20002242108e-07,1.98358748094e-07,1,0,2.5,0,1,-1.80960171292e-07,-7.99785652816e-07,8.20002242108e-07,1.98358748094e-07,1,0,2.5,0,-1.80960171292e-07,-7.99785652816e-07,8.20002242108e-07,1.98358748094e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.80960171292e-07,-7.99785652816e-07,8.20002242108e-07,1.98358748094e-07,1,0,2.5,0,231,1
stats,232,-1.66616786146e-07,-8.29586724649e-07,8.46153227485e-07,2.05611911497e-07,1,0,2.5,0,-1.66616786146e-07,-8.29586724649e-07,8.46153227485e-07,2.05611911497e-07,1,0,2.5,0,-1.66616786146e-07,-8.29586724649e-07,8.46153227485e-07,2.05611911497e-07,1,0,2.5,0,-1.66616786146e-07,-8.29586724649e-07,8.46153227485e-07,2.05611911497e-07,1,0,2.5,0,1,-1.66616786146e-07,-8.29586724649e-07,8.46153227485e-07,2.05611911497e-07,1,0,2.5,0,-1.66616786146e-07,-8.29586724649e-07,8.46153227485e-07,2.05611911497e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.66616786146e-07,-8.29586724649e-07,8.46153227485e-07,2.05611911497e-07,1,0,2.5,0,232,1
stats,233,-1.5020374633e-07,-8.60637555888e-07,8.73646456512e-07,2.1310100351e-07,1,0,2.5,0,-1.5020374633e-07,-8.60637555888e-07,8.73646456512e-07,2.1310100351e-07,1,0,2.5,0,-1.5020374633e-07,-8.60637555888e-07,8.73646456512e-07,2.1310100351e-07,1,0,2.5,0,-1.5020374633e-07,-8.60637555888e-07,8.73646456512e-07,2.1310100351e-07,1,0,2.5,0,1,-1.5020374633e-07,-8.60637555888e-07,8.73646456512e-07,2.1310100351e-07,1,0,2.5,0,-1.5020374633e-07,-8.60637555888e-07,8.73646456512e-07,2.1310100351e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.5020374633e-07,-8.60637555888e-07,8.73646456512e-07,2.1310100351e-07,1,0,2.5,0,233,1
stats,234,-1.3414761213e-07,-8.93139372238e-07,9.03157513221e-07,2.21098460429e-07,1,0,2.5,0,-1.3414761213e-07,-8.93139372238e-07,9.03157513221e-07,2.21098460429e-07,1,0,2.5,0,-1.3414761213e-07,-8.93139372238e-07,9.03157513221e-07,2.21098460429e-07,1,0,2.5,0,-1.3414761213e-07,-8.93139372238e-07,9.03157513221e-07,2.21098460429e-07,1,0,2.5,0,1,-1.3414761213e-07,-8.93139372238e-07,9.03157513221e-07,2.21098460429e-07,1,0,2.5,0,-1.3414761213e-07,-8.93139372238e-07,9.03157513221e-07,2.21098460429e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.3414761213e-07,-8.93139372238e-07,9.03157513221e-07,2.21098460429e-07,1,0,2.5,0,234,1
stats,235,-1.63988076451e-07,-9.09730204057e-07,9.24392281831e-07,2.30864031892e-07,1,0,2.5,0,-1.63988076451e-07,-9.09730204057e-07,9.24392281831e-07,2.30864031892e-07,1,0,2.5,0,-1.63988076451e-07,-9.09730204057e-07,9.24392281831e-07,2.30864031892e-07,1,0,2.5,0,-1.63988076451e-07,-9.09730204057e-07,9.24392281831e-07,2.30864031892e-07,1,0,2.5,0,1,-1.63988076451e-07,-9.09730204057e-07,9.24392281831e-07,2.30864031892e-07,1,0,2.5,0,-1.63988076451e-07,-9.09730204057e-07,9.24392281831e-07,2.30864031892e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.63988076451e-07,-9.09730204057e-07,9.24392281831e-07,2.30864031892e-07,1,0,2.5,0,235,1
stats,236,-1.53980806772e-07,-9.46163538629e-07,9.58611281021e-07,2.39436786842e-07,1,0,2.5,0,-1.53980806772e-07,-9.46163538629e-07,9.58611281021e-07,2.39436786842e-07,1,0,2.5,0,-1.53980806772e-07,-9.46163538629e-07,9.58611281021e-07,2.39436786842e-07,1,0,2.5,0,-1.53980806772e-07,-9.46163538629e-07,9.58611281021e-07,2.39436786842e-07,1,0,2.5,0,1,-1.53980806772e-07,-9.46163538629e-07,9.58611281021e-07,2.39436786842e-07,1,0,2.5,0,-1.53980806772e-07,-9.46163538629e-07,9.58611281021e-07,2.39436786842e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.53980806772e-07,-9.46163538629e-07,9.58611281021e-07,2.39436786842e-07,1,0,2.5,0,236,1
stats,237,-1.30817724653e-07,-9.92137643152e-07,1.00072497844e-06,2.48389198987e-07,1,0,2.5,0,-1.30817724653e-07,-9.92137643152e-07,1.00072497844e-06,2.48389198987e-07,1,0,2.5,0,-1.30817724653e-07,-9.92137643152e-07,1.00072497844e-06,2.48389198987e-07,1,0,2.5,0,-1.30817724653e-07,-9.92137643152e-07,1.00072497844e-06,2.48389198987e-07,1,0,2.5,0,1,-1.30817724653e-07,-9.92137643152e-07,1.00072497844e-06,2.48389198987e-07,1,0,2.5,0,-1.30817724653e-07,-9.92137643152e-07,1.00072497844e-06,2.48389198987e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.30817724653e-07,-9.92137643152e-07,1.00072497844e-06,2.48389198987e-07,1,0,2.5,0,237,1
stats,238,-9.85180079738e-08,-1.04350306174e-06,1.04814330371e-06,2.57842486917e-07,1,0,2.5,0,-9.85180079738e-08,-1.04350306174e-06,1.04814330371e-06,2.57842486917e-07,1,0,2.5,0,-9.85180079738e-08,-1.04350306174e-06,1.04814330371e-06,2.57842486917e-07,1,0,2.5,0,-9.85180079738e-08,-1.04350306174e-06,1.04814330371e-06,2.57842486917e-07,1,0,2.5,0,1,-9.85180079738e-08,-1.04350306174e-06,1.04814330371e-06,2.57842486917e-07,1,0,2.5,0,-9.85180079738e-08,-1.04350306174e-06,1.04814330371e-06,2.57842486917e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-9.85180079738e-08,-1.04350306174e-06,1.04814330371e-06,2.57842486917e-07,1,0,2.5,0,238,1
stats,239,-6.33142107631e-08,-1.09400662041e-06,1.09583720587e-06,2.67671111942e-07,1,0,2.5,0,-6.33142107631e-08,-1.09400662041e-06,1.09583720587e-06,2.67671111942e-07,1,0,2.5,0,-6.33142107631e-08,-1.09400662041e-06,1.09583720587e-06,2.67671111942e-07,1,0,2.5,0,-6.33142107631e-08,-1.09400662041e-06,1.09583720587e-06,2.67671111942e-07,1,0,2.5,0,1,-6.33142107631e-08,-1.09400662041e-06,1.09583720587e-06,2.67671111942e-07,1,0,2.5,0,-6.33142107631e-08,-1.09400662041e-06,1.09583720587e-06,2.67671111942e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-6.33142107631e-08,-1.09400662041e-06,1.09583720587e-06,2.67671111942e-07,1,0,2.5,0,239,1
stats,240,-3.49616584572e-08,-1.13699786652e-06,1.13753526421e-06,2.77786881497e-07,1,0,2.5,0,-3.49616584572e-08,-1.13699786652e-06,1.13753526421e-06,2.77786881497e-07,1,0,2.5,0,-3.49616584572e-08,-1.13699786652e-06,1.13753526421e-06,2.77786881497e-07,1,0,2.5,0,-3.49616584572e-08,-1.13699786652e-06,1.13753526421e-06,2.77786881497e-07,1,0,2.5,0,1,-3.49616584572e-08,-1.13699786652e-06,1.13753526421e-06,2.77786881497e-07,1,0,2.5,0,-3.49616584572e-08,-1.13699786652e-06,1.13753526421e-06,2.77786881497e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-3.49616584572e-08,-1.13699786652e-06,1.13753526421e-06,2.77786881497e-07,1,0,2.5,0,240,1
stats,241,-1.31487842836e-08,-1.17810350275e-06,1.17817683076e-06,2.88707667551e-07,1,0,2.5,0,-1.31487842836e-08,-1.17810350275e-06,1.17817683076e-06,2.88707667551e-07,1,0,2.5,0,-1.31487842836e-08,-1.17810350275e-06,1.17817683076e-06,2.88707667551e-07,1,0,2.5,0,-1.31487842836e-08,-1.17810350275e-06,1.17817683076e-06,2.88707667551e-07,1,0,2.5,0,1,-1.31487842836e-08,-1.17810350275e-06,1.17817683076e-06,2.88707667551e-07,1,0,2.5,0,-1.31487842836e-08,-1.17810350275e-06,1.17817683076e-06,2.88707667551e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.31487842836e-08,-1.17810350275e-06,1.17817683076e-06,2.88707667551e-07,1,0,2.5,0,241,1
stats,242,-1.66566693771e-09,-1.21871073588e-06,1.21871187275e-06,3.00772910578e-07,1,0,2.5,0,-1.66566693771e-09,-1.21871073588e-06,1.21871187275e-06,3.00772910578e-07,1,0,2.5,0,-1.66566693771e-09,-1.21871073588e-06,1.21871187275e-06,3.00772910578e-07,1,0,2.5,0,-1.66566693771e-09,-1.21871073588e-06,1.21871187275e-06,3.00772910578e-07,1,0,2.5,0,1,-1.66566693771e-09,-1.21871073588e-06,1.21871187275e-06,3.00772910578e-07,1,0,2.5,0,-1.66566693771e-09,-1.21871073588e-06,1.21871187275e-06,3.00772910578e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,-1.66566693771e-09,-1.21871073588e-06,1.21871187275e-06,3.00772910578e-07,1,0,2.5,0,242,1
stats,243,3.40041461655e-09,-1.25856456634e-06,1.25856911382e-06,3.13391694817e-07,1,0,2.5,0,3.40041461655e-09,-1.25856456634e-06,1.25856911382e-06,3.13391694817e-07,1,0,2.5,0,3.40041461655e-09,-1.25856456634e-06,1.25856911382e-06,3.13391694817e-07,1,0,2.5,0,3.40041461655e-09,-1.25856456634e-06,1.25856911382e-06,3.13391694817e-07,1,0,2.5,0,1,3.40041461655e-09,-1.25856456634e-06,1.25856911382e-06,3.13391694817e-07,1,0,2.5,0,3.40041461655e-09,-1.25856456634e-06,1.25856911382e-06,3.13391694817e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,3.40041461655e-09,-1.25856456634e-06,1.25856911382e-06,3.13391694817e-07,1,0,2.5,0,243,1
stats,244,8.21478263191e-09,-1.29865270537e-06,1.29867873966e-06,3.26072353118e-07,1,0,2.5,0,8.21478263191e-09,-1.29865270537e-06,1.29867873966e-06,3.26072353118e-07,1,0,2.5,0,8.21478263191e-09,-1.29865270537e-06,1.29867873966e-06,3.26072353118e-07,1,0,2.5,0,8.21478263191e-09,-1.29865270537e-06,1.29867873966e-06,3.26072353118e-07,1,0,2.5,0,1,8.21478263191e-09,-1.29865270537e-06,1.29867873966e-06,3.26072353118e-07,1,0,2.5,0,8.21478263191e-09,-1.29865270537e-06,1.29867873966e-06,3.26072353118e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,8.21478263191e-09,-1.29865270537e-06,1.29867873966e-06,3.26072353118e-07,1,0,2.5,0,244,1
stats,245,1.38621185641e-08,-1.33946764436e-06,1.33953938075e-06,3.38818438195e-07,1,0,2.5,0,1.38621185641e-08,-1.33946764436e-06,1.33953938075e-06,3.38818438195e-07,1,0,2.5,0,1.38621185641e-08,-1.33946764436e-06,1.33953938075e-06,3.38818438195e-07,1,0,2.5,0,1.38621185641e-08,-1.33946764436e-06,1.33953938075e-06,3.38818438195e-07,1,0,2.5,0,1,1.38621185641e-08,-1.33946764436e-06,1.33953938075e-06,3.38818438195e-07,1,0,2.5,0,1.38621185641e-08,-1.33946764436e-06,1.33953938075e-06,3.38818438195e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.38621185641e-08,-1.33946764436e-06,1.33953938075e-06,3.38818438195e-07,1,0,2.5,0,245,1
stats,246,2.05143191323e-08,-1.38127643368e-06,1.38142877404e-06,3.51691113565e-07,1,0,2.5,0,2.05143191323e-08,-1.38127643368e-06,1.38142877404e-06,3.51691113565e-07,1,0,2.5,0,2.05143191323e-08,-1.38127643368e-06,1.38142877404e-06,3.51691113565e-07,1,0,2.5,0,2.05143191323e-08,-1.38127643368e-06,1.38142877404e-06,3.51691113565e-07,1,0,2.5,0,1,2.05143191323e-08,-1.38127643368e-06,1.38142877404e-06,3.51691113565e-07,1,0,2.5,0,2.05143191323e-08,-1.38127643368e-06,1.38142877404e-06,3.51691113565e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.05143191323e-08,-1.38127643368e-06,1.38142877404e-06,3.51691113565e-07,1,0,2.5,0,246,1
stats,247,2.82319909672e-08,-1.42438796047e-06,1.42466774378e-06,3.64769221051e-07,1,0,2.5,0,2.82319909672e-08,-1.42438796047e-06,1.42466774378e-06,3.64769221051e-07,1,0,2.5,0,2.82319909672e-08,-1.42438796047e-06,1.42466774378e-06,3.64769221051e-07,1,0,2.5,0,2.82319909672e-08,-1.42438796047e-06,1.42466774378e-06,3.64769221051e-07,1,0,2.5,0,1,2.82319909672e-08,-1.42438796047e-06,1.42466774378e-06,3.64769221051e-07,1,0,2.5,0,2.82319909672e-08,-1.42438796047e-06,1.42466774378e-06,3.64769221051e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.82319909672e-08,-1.42438796047e-06,1.42466774378e-06,3.64769221051e-07,1,0,2.5,0,247,1
stats,248,3.63831276218e-08,-1.46932848111e-06,1.46977890836e-06,3.78218203423e-07,1,0,2.5,0,3.63831276218e-08,-1.46932848111e-06,1.46977890836e-06,3.78218203423e-07,1,0,2.5,0,3.63831276218e-08,-1.46932848111e-06,1.46977890836e-06,3.78218203423e-07,1,0,2.5,0,3.63831276218e-08,-1.46932848111e-06,1.46977890836e-06,3.78218203423e-07,1,0,2.5,0,1,3.63831276218e-08,-1.46932848111e-06,1.46977890836e-06,3.78218203423e-07,1,0,2.5,0,3.63831276218e-08,-1.46932848111e-06,1.46977890836e-06,3.78218203423e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,3.63831276218e-08,-1.46932848111e-06,1.46977890836e-06,3.78218203423e-07,1,0,2.5,0,248,1
stats,249,4.42308127901e-08,-1.51652398017e-06,1.51716881192e-06,3.92186422005e-07,1,0,2.5,0,4.42308127901e-08,-1.51652398017e-06,1.51716881192e-06,3.92186422005e-07,1,0,2.5,0,4.42308127901e-08,-1.51652398017e-06,1.51716881192e-06,3.92186422005e-07,1,0,2.5,0,4.42308127901e-08,-1.51652398017e-06,1.51716881192e-06,3.92186422005e-07,1,0,2.5,0,1,4.42308127901e-08,-1.51652398017e-06,1.51716881192e-06,3.92186422005e-07,1,0,2.5,0,4.42308127901e-08,-1.51652398017e-06,1.51716881192e-06,3.92186422005e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,4.42308127901e-08,-1.51652398017e-06,1.51716881192e-06,3.92186422005e-07,1,0,2.5,0,249,1
stats,250,5.08648660968e-08,-1.56625003456e-06,1.56707574206e-06,4.06809050446e-07,1,0,2.5,0,5.08648660968e-08,-1.56625003456e-06,1.56707574206e-06,4.06809050446e-07,1,0,2.5,0,5.08648660968e-08,-1.56625003456e-06,1.56707574206e-06,4.06809050446e-07,1,0,2.5,0,5.08648660968e-08,-1.56625003456e-06,1.56707574206e-06,4.06809050446e-07,1,0,2.5,0,1,5.08648660968e-08,-1.56625003456e-06,1.56707574206e-06,4.06809050446e-07,1,0,2.5,0,5.08648660968e-08,-1.56625003456e-06,1.56707574206e-06,4.06809050446e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,5.08648660968e-08,-1.56625003456e-06,1.56707574206e-06,4.06809050446e-07,1,0,2.5,0,250,1
stats,251,5.93773847868e-08,-1.6190107317e-06,1.62009916949e-06,4.21890462121e-07,1,0,2.5,0,5.93773847868e-08,-1.6190107317e-06,1.62009916949e-06,4.21890462121e-07,1,0,2.5,0,5.93773847868e-08,-1.6190107317e-06,1.62009916949e-06,4.21890462121e-07,1,0,2.5,0,5.93773847868e-08,-1.6190107317e-06,1.62009916949e-06,4.21890462121e-07,1,0,2.5,0,1,5.93773847868e-08,-1.6190107317e-06,1.62009916949e-06,4.21890462121e-07,1,0,2.5,0,5.93773847868e-08,-1.6190107317e-06,1.62009916949e-06,4.21890462121e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,5.93773847868e-08,-1.6190107317e-06,1.62009916949e-06,4.21890462121e-07,1,0,2.5,0,251,1
stats,252,7.13802421615e-08,-1.6749866063e-06,1.6765068267e-06,4.37380265339e-07,1,0,2.5,0,7.13802421615e-08,-1.6749866063e-06,1.6765068267e-06,4.37380265339e-07,1,0,2.5,0,7.13802421615e-08,-1.6749866063e-06,1.6765068267e-06,4.37380265339e-07,1,0,2.5,0,7.13802421615e-08,-1.6749866063e-06,1.6765068267e-06,4.37380265339e-07,1,0,2.5,0,1,7.13802421615e-08,-1.6749866063e-06,1.6765068267e-06,4.37380265339e-07,1,0,2.5,0,7.13802421615e-08,-1.6749866063e-06,1.6765068267e-06,4.37380265339e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,7.13802421615e-08,-1.6749866063e-06,1.6765068267e-06,4.37380265339e-07,1,0,2.5,0,252,1
stats,253,1.29349757572e-07,-1.73090302269e-06,1.73572937001e-06,4.4890788331e-07,1,0,2.5,0,1.29349757572e-07,-1.73090302269e-06,1.73572937001e-06,4.4890788331e-07,1,0,2.5,0,1.29349757572e-07,-1.73090302269e-06,1.73572937001e-06,4.4890788331e-07,1,0,2.5,0,1.29349757572e-07,-1.73090302269e-06,1.73572937001e-06,4.4890788331e-07,1,0,2.5,0,1,1.29349757572e-07,-1.73090302269e-06,1.73572937001e-06,4.4890788331e-07,1,0,2.5,0,1.29349757572e-07,-1.73090302269e-06,1.73572937001e-06,4.4890788331e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.29349757572e-07,-1.73090302269e-06,1.73572937001e-06,4.4890788331e-07,1,0,2.5,0,253,1
stats,254,1.50640971697e-07,-1.78683978902e-06,1.79317851234e-06,4.65321193133e-07,1,0,2.5,0,1.50640971697e-07,-1.78683978902e-06,1.79317851234e-06,4.65321193133e-07,1,0,2.5,0,1.50640971697e-07,-1.78683978902e-06,1.79317851234e-06,4.65321193133e-07,1,0,2.5,0,1.50640971697e-07,-1.78683978902e-06,1.79317851234e-06,4.65321193133e-07,1,0,2.5,0,1,1.50640971697e-07,-1.78683978902e-06,1.79317851234e-06,4.65321193133e-07,1,0,2.5,0,1.50640971697e-07,-1.78683978902e-06,1.79317851234e-06,4.65321193133e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.50640971697e-07,-1.78683978902e-06,1.79317851234e-06,4.65321193133e-07,1,0,2.5,0,254,1
stats,255,1.64397178537e-07,-1.84482757959e-06,1.85213798432e-06,4.83141320728e-07,1,0,2.5,0,1.64397178537e-07,-1.84482757959e-06,1.85213798432e-06,4.83141320728e-07,1,0,2.5,0,1.64397178537e-07,-1.84482757959e-06,1.85213798432e-06,4.83141320728e-07,1,0,2.5,0,1.64397178537e-07,-1.84482757959e-06,1.85213798432e-06,4.83141320728e-07,1,0,2.5,0,1,1.64397178537e-07,-1.84482757959e-06,1.85213798432e-06,4.83141320728e-07,1,0,2.5,0,1.64397178537e-07,-1.84482757959e-06,1.85213798432e-06,4.83141320728e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.64397178537e-07,-1.84482757959e-06,1.85213798432e-06,4.83141320728e-07,1,0,2.5,0,255,1
stats,256,1.75404991865e-07,-1.90582159121e-06,1.91387630366e-06,5.01887313931e-07,1,0,2.5,0,1.75404991865e-07,-1.90582159121e-06,1.91387630366e-06,5.01887313931e-07,1,0,2.5,0,1.75404991865e-07,-1.90582159121e-06,1.91387630366e-06,5.01887313931e-07,1,0,2.5,0,1.75404991865e-07,-1.90582159121e-06,1.91387630366e-06,5.01887313931e-07,1,0,2.5,0,1,1.75404991865e-07,-1.90582159121e-06,1.91387630366e-06,5.01887313931e-07,1,0,2.5,0,1.75404991865e-07,-1.90582159121e-06,1.91387630366e-06,5.01887313931e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.75404991865e-07,-1.90582159121e-06,1.91387630366e-06,5.01887313931e-07,1,0,2.5,0,256,1
stats,257,1.83365926887e-07,-1.97009990188e-06,1.97861481865e-06,5.21595211467e-07,1,0,2.5,0,1.83365926887e-07,-1.97009990188e-06,1.97861481865e-06,5.21595211467e-07,1,0,2.5,0,1.83365926887e-07,-1.97009990188e-06,1.97861481865e-06,5.21595211467e-07,1,0,2.5,0,1.83365926887e-07,-1.97009990188e-06,1.97861481865e-06,5.21595211467e-07,1,0,2.5,0,1,1.83365926887e-07,-1.97009990188e-06,1.97861481865e-06,5.21595211467e-07,1,0,2.5,0,1.83365926887e-07,-1.97009990188e-06,1.97861481865e-06,5.21595211467e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.83365926887e-07,-1.97009990188e-06,1.97861481865e-06,5.21595211467e-07,1,0,2.5,0,257,1
stats,258,1.87323863088e-07,-2.03718082048e-06,2.04577509066e-06,5.42257851066e-07,1,0,2.5,0,1.87323863088e-07,-2.03718082048e-06,2.04577509066e-06,5.42257851066e-07,1,0,2.5,0,1.87323863088e-07,-2.03718082048e-06,2.04577509066e-06,5.42257851066e-07,1,0,2.5,0,1.87323863088e-07,-2.03718082048e-06,2.04577509066e-06,5.42257851066e-07,1,0,2.5,0,1,1.87323863088e-07,-2.03718082048e-06,2.04577509066e-06,5.42257851066e-07,1,0,2.5,0,1.87323863088e-07,-2.03718082048e-06,2.04577509066e-06,5.42257851066e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.87323863088e-07,-2.03718082048e-06,2.04577509066e-06,5.42257851066e-07,1,0,2.5,0,258,1
stats,259,1.87997684975e-07,-2.10642701859e-06,2.11479982681e-06,5.63680202958e-07,1,0,2.5,0,1.87997684975e-07,-2.10642701859e-06,2.11479982681e-06,5.63680202958e-07,1,0,2.5,0,1.87997684975e-07,-2.10642701859e-06,2.11479982681e-06,5.63680202958e-07,1,0,2.5,0,1.87997684975e-07,-2.10642701859e-06,2.11479982681e-06,5.63680202958e-07,1,0,2.5,0,1,1.87997684975e-07,-2.10642701859e-06,2.11479982681e-06,5.63680202958e-07,1,0,2.5,0,1.87997684975e-07,-2.10642701859e-06,2.11479982681e-06,5.63680202958e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.87997684975e-07,-2.10642701859e-06,2.11479982681e-06,5.63680202958e-07,1,0,2.5,0,259,1
stats,260,1.8740486496e-07,-2.17739443542e-06,2.18544437303e-06,5.85592317748e-07,1,0,2.5,0,1.8740486496e-07,-2.17739443542e-06,2.18544437303e-06,5.85592317748e-07,1,0,2.5,0,1.8740486496e-07,-2.17739443542e-06,2.18544437303e-06,5.85592317748e-07,1,0,2.5,0,1.8740486496e-07,-2.17739443542e-06,2.18544437303e-06,5.85592317748e-07,1,0,2.5,0,1,1.8740486496e-07,-2.17739443542e-06,2.18544437303e-06,5.85592317748e-07,1,0,2.5,0,1.8740486496e-07,-2.17739443542e-06,2.18544437303e-06,5.85592317748e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.8740486496e-07,-2.17739443542e-06,2.18544437303e-06,5.85592317748e-07,1,0,2.5,0,260,1
stats,261,1.88683799252e-07,-2.24975474339e-06,2.25765325013e-06,6.07676099662e-07,1,0,2.5,0,1.88683799252e-07,-2.24975474339e-06,2.25765325013e-06,6.07676099662e-07,1,0,2.5,0,1.88683799252e-07,-2.24975474339e-06,2.25765325013e-06,6.07676099662e-07,1,0,2.5,0,1.88683799252e-07,-2.24975474339e-06,2.25765325013e-06,6.07676099662e-07,1,0,2.5,0,1,1.88683799252e-07,-2.24975474339e-06,2.25765325013e-06,6.07676099662e-07,1,0,2.5,0,1.88683799252e-07,-2.24975474339e-06,2.25765325013e-06,6.07676099662e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.88683799252e-07,-2.24975474339e-06,2.25765325013e-06,6.07676099662e-07,1,0,2.5,0,261,1
stats,262,1.94117092178e-07,-2.32355955632e-06,2.33165405916e-06,6.29803253105e-07,1,0,2.5,0,1.94117092178e-07,-2.32355955632e-06,2.33165405916e-06,6.29803253105e-07,1,0,2.5,0,1.94117092178e-07,-2.32355955632e-06,2.33165405916e-06,6.29803253105e-07,1,0,2.5,0,1.94117092178e-07,-2.32355955632e-06,2.33165405916e-06,6.29803253105e-07,1,0,2.5,0,1,1.94117092178e-07,-2.32355955632e-06,2.33165405916e-06,6.29803253105e-07,1,0,2.5,0,1.94117092178e-07,-2.32355955632e-06,2.33165405916e-06,6.29803253105e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.94117092178e-07,-2.32355955632e-06,2.33165405916e-06,6.29803253105e-07,1,0,2.5,0,262,1
stats,263,2.02384384806e-07,-2.39873929786e-06,2.40726194534e-06,6.52192227335e-07,1,0,2.5,0,2.02384384806e-07,-2.39873929786e-06,2.40726194534e-06,6.52192227335e-07,1,0,2.5,0,2.02384384806e-07,-2.39873929786e-06,2.40726194534e-06,6.52192227335e-07,1,0,2.5,0,2.02384384806e-07,-2.39873929786e-06,2.40726194534e-06,6.52192227335e-07,1,0,2.5,0,1,2.02384384806e-07,-2.39873929786e-06,2.40726194534e-06,6.52192227335e-07,1,0,2.5,0,2.02384384806e-07,-2.39873929786e-06,2.40726194534e-06,6.52192227335e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.02384384806e-07,-2.39873929786e-06,2.40726194534e-06,6.52192227335e-07,1,0,2.5,0,263,1
stats,264,2.12028467672e-07,-2.4751084311e-06,2.48417336479e-06,6.75013154705e-07,1,0,2.5,0,2.12028467672e-07,-2.4751084311e-06,2.48417336479e-06,6.75013154705e-07,1,0,2.5,0,2.12028467672e-07,-2.4751084311e-06,2.48417336479e-06,6.75013154705e-07,1,0,2.5,0,2.12028467672e-07,-2.4751084311e-06,2.48417336479e-06,6.75013154705e-07,1,0,2.5,0,1,2.12028467672e-07,-2.4751084311e-06,2.48417336479e-06,6.75013154705e-07,1,0,2.5,0,2.12028467672e-07,-2.4751084311e-06,2.48417336479e-06,6.75013154705e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.12028467672e-07,-2.4751084311e-06,2.48417336479e-06,6.75013154705e-07,1,0,2.5,0,264,1
stats,265,2.22871719302e-07,-2.55259828918e-06,2.56230941886e-06,6.982933769e-07,1,0,2.5,0,2.22871719302e-07,-2.55259828918e-06,2.56230941886e-06,6.982933769e-07,1,0,2.5,0,2.22871719302e-07,-2.55259828918e-06,2.56230941886e-06,6.982933769e-07,1,0,2.5,0,2.22871719302e-07,-2.55259828918e-06,2.56230941886e-06,6.982933769e-07,1,0,2.5,0,1,2.22871719302e-07,-2.55259828918e-06,2.56230941886e-06,6.982933769e-07,1,0,2.5,0,2.22871719302e-07,-2.55259828918e-06,2.56230941886e-06,6.982933769e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.22871719302e-07,-2.55259828918e-06,2.56230941886e-06,6.982933769e-07,1,0,2.5,0,265,1
stats,266,2.33956072293e-07,-2.63143647317e-06,2.64181630882e-06,7.22171876077e-07,1,0,2.5,0,2.33956072293e-07,-2.63143647317e-06,2.64181630882e-06,7.22171876077e-07,1,0,2.5,0,2.33956072293e-07,-2.63143647317e-06,2.64181630882e-06,7.22171876077e-07,1,0,2.5,0,2.33956072293e-07,-2.63143647317e-06,2.64181630882e-06,7.22171876077e-07,1,0,2.5,0,1,2.33956072293e-07,-2.63143647317e-06,2.64181630882e-06,7.22171876077e-07,1,0,2.5,0,2.33956072293e-07,-2.63143647317e-06,2.64181630882e-06,7.22171876077e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.33956072293e-07,-2.63143647317e-06,2.64181630882e-06,7.22171876077e-07,1,0,2.5,0,266,1
stats,267,2.45593497539e-07,-2.71229328064e-06,2.72338957075e-06,7.4672215078e-07,1,0,2.5,0,2.45593497539e-07,-2.71229328064e-06,2.72338957075e-06,7.4672215078e-07,1,0,2.5,0,2.45593497539e-07,-2.71229328064e-06,2.72338957075e-06,7.4672215078e-07,1,0,2.5,0,2.45593497539e-07,-2.71229328064e-06,2.72338957075e-06,7.4672215078e-07,1,0,2.5,0,1,2.45593497539e-07,-2.71229328064e-06,2.72338957075e-06,7.4672215078e-07,1,0,2.5,0,2.45593497539e-07,-2.71229328064e-06,2.72338957075e-06,7.4672215078e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.45593497539e-07,-2.71229328064e-06,2.72338957075e-06,7.4672215078e-07,1,0,2.5,0,267,1
stats,268,2.57164430195e-07,-2.79560276795e-06,2.80740596281e-06,7.7208227367e-07,1,0,2.5,0,2.57164430195e-07,-2.79560276795e-06,2.80740596281e-06,7.7208227367e-07,1,0,2.5,0,2.57164430195e-07,-2.79560276795e-06,2.80740596281e-06,7.7208227367e-07,1,0,2.5,0,2.57164430195e-07,-2.79560276795e-06,2.80740596281e-06,7.7208227367e-07,1,0,2.5,0,1,2.57164430195e-07,-2.79560276795e-06,2.80740596281e-06,7.7208227367e-07,1,0,2.5,0,2.57164430195e-07,-2.79560276795e-06,2.80740596281e-06,7.7208227367e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.57164430195e-07,-2.79560276795e-06,2.80740596281e-06,7.7208227367e-07,1,0,2.5,0,268,1
stats,269,2.67524796982e-07,-2.8810884487e-06,2.89348236038e-06,7.98317046247e-07,1,0,2.5,0,2.67524796982e-07,-2.8810884487e-06,2.89348236038e-06,7.98317046247e-07,1,0,2.5,0,2.67524796982e-07,-2.8810884487e-06,2.89348236038e-06,7.98317046247e-07,1,0,2.5,0,2.67524796982e-07,-2.8810884487e-06,2.89348236038e-06,7.98317046247e-07,1,0,2.5,0,1,2.67524796982e-07,-2.8810884487e-06,2.89348236038e-06,7.98317046247e-07,1,0,2.5,0,2.67524796982e-07,-2.8810884487e-06,2.89348236038e-06,7.98317046247e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.67524796982e-07,-2.8810884487e-06,2.89348236038e-06,7.98317046247e-07,1,0,2.5,0,269,1
stats,270,2.76647227793e-07,-2.96861662719e-06,2.98147915601e-06,8.25381960112e-07,1,0,2.5,0,2.76647227793e-07,-2.96861662719e-06,2.98147915601e-06,8.25381960112e-07,1,0,2.5,0,2.76647227793e-07,-2.96861662719e-06,2.98147915601e-06,8.25381960112e-07,1,0,2.5,0,2.76647227793e-07,-2.96861662719e-06,2.98147915601e-06,8.25381960112e-07,1,0,2.5,0,1,2.76647227793e-07,-2.96861662719e-06,2.98147915601e-06,8.25381960112e-07,1,0,2.5,0,2.76647227793e-07,-2.96861662719e-06,2.98147915601e-06,8.25381960112e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.76647227793e-07,-2.96861662719e-06,2.98147915601e-06,8.25381960112e-07,1,0,2.5,0,270,1
stats,271,3.16938837841e-07,-3.04301102005e-06,3.05947150991e-06,8.47863645959e-07,1,0,2.5,0,3.16938837841e-07,-3.04301102005e-06,3.05947150991e-06,8.47863645959e-07,1,0,2.5,0,3.16938837841e-07,-3.04301102005e-06,3.05947150991e-06,8.47863645959e-07,1,0,2.5,0,3.16938837841e-07,-3.04301102005e-06,3.05947150991e-06,8.47863645959e-07,1,0,2.5,0,1,3.16938837841e-07,-3.04301102005e-06,3.05947150991e-06,8.47863645959e-07,1,0,2.5,0,3.16938837841e-07,-3.04301102005e-06,3.05947150991e-06,8.47863645959e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,3.16938837841e-07,-3.04301102005e-06,3.05947150991e-06,8.47863645959e-07,1,0,2.5,0,271,1
stats,272,3.33417176535e-07,-3.136510486e-06,3.15418219543e-06,8.76600211086e-07,1,0,2.5,0,3.33417176535e-07,-3.136510486e-06,3.15418219543e-06,8.76600211086e-07,1,0,2.5,0,3.33417176535e-07,-3.136510486e-06,3.15418219543e-06,8.76600211086e-07,1,0,2.5,0,3.33417176535e-07,-3.136510486e-06,3.15418219543e-06,8.76600211086e-07,1,0,2.5,0,1,3.33417176535e-07,-3.136510486e-06,3.15418219543e-06,8.76600211086e-07,1,0,2.5,0,3.33417176535e-07,-3.136510486e-06,3.15418219543e-06,8.76600211086e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,3.33417176535e-07,-3.136510486e-06,3.15418219543e-06,8.76600211086e-07,1,0,2.5,0,272,1
stats,273,3.45695809756e-07,-3.23368226418e-06,3.25210794472e-06,9.06799414224e-07,1,0,2.5,0,3.45695809756e-07,-3.23368226418e-06,3.25210794472e-06,9.06799414224e-07,1,0,2.5,0,3.45695809756e-07,-3.23368226418e-06,3.25210794472e-06,9.06799414224e-07,1,0,2.5,0,3.45695809756e-07,-3.23368226418e-06,3.25210794472e-06,9.06799414224e-07,1,0,2.5,0,1,3.45695809756e-07,-3.23368226418e-06,3.25210794472e-06,9.06799414224e-07,1,0,2.5,0,3.45695809756e-07,-3.23368226418e-06,3.25210794472e-06,9.06799414224e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,3.45695809756e-07,-3.23368226418e-06,3.25210794472e-06,9.06799414224e-07,1,0,2.5,0,273,1
stats,274,3.57767561354e-07,-3.33277353093e-06,3.35192135026e-06,9.37721779337e-07,1,0,2.5,0,3.57767561354e-07,-3.33277353093e-06,3.35192135026e-06,9.37721779337e-07,1,0,2.5,0,3.57767561354e-07,-3.33277353093e-06,3.35192135026e-06,9.37721779337e-07,1,0,2.5,0,3.57767561354e-07,-3.33277353093e-06,3.35192135026e-06,9.37721779337e-07,1,0,2.5,0,1,3.57767561354e-07,-3.33277353093e-06,3.35192135026e-06,9.37721779337e-07,1,0,2.5,0,3.57767561354e-07,-3.33277353093e-06,3.35192135026e-06,9.37721779337e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,3.57767561354e-07,-3.33277353093e-06,3.35192135026e-06,9.37721779337e-07,1,0,2.5,0,274,1
stats,275,3.705344227e-07,-3.43370084011e-06,3.45363537235e-06,9.69270331552e-07,1,0,2.5,0,3.705344227e-07,-3.43370084011e-06,3.45363537235e-06,9.69270331552e-07,1,0,2.5,0,3.705344227e-07,-3.43370084011e-06,3.45363537235e-06,9.69270331552e-07,1,0,2.5,0,3.705344227e-07,-3.43370084011e-06,3.45363537235e-06,9.69270331552e-07,1,0,2.5,0,1,3.705344227e-07,-3.43370084011e-06,3.45363537235e-06,9.69270331552e-07,1,0,2.5,0,3.705344227e-07,-3.43370084011e-06,3.45363537235e-06,9.69270331552e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,3.705344227e-07,-3.43370084011e-06,3.45363537235e-06,9.69270331552e-07,1,0,2.5,0,275,1
stats,276,3.83347497745e-07,-3.53672203346e-06,3.55743691216e-06,1.00158240457e-06,1,0,2.5,0,3.83347497745e-07,-3.53672203346e-06,3.55743691216e-06,1.00158240457e-06,1,0,2.5,0,3.83347497745e-07,-3.53672203346e-06,3.55743691216e-06,1.00158240457e-06,1,0,2.5,0,3.83347497745e-07,-3.53672203346e-06,3.55743691216e-06,1.00158240457e-06,1,0,2.5,0,1,3.83347497745e-07,-3.53672203346e-06,3.55743691216e-06,1.00158240457e-06,1,0,2.5,0,3.83347497745e-07,-3.53672203346e-06,3.55743691216e-06,1.00158240457e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.83347497745e-07,-3.53672203346e-06,3.55743691216e-06,1.00158240457e-06,1,0,2.5,0,276,1
stats,277,3.94794540171e-07,-3.64208267456e-06,3.66341760127e-06,1.03486286207e-06,1,0,2.5,0,3.94794540171e-07,-3.64208267456e-06,3.66341760127e-06,1.03486286207e-06,1,0,2.5,0,3.94794540171e-07,-3.64208267456e-06,3.66341760127e-06,1.03486286207e-06,1,0,2.5,0,3.94794540171e-07,-3.64208267456e-06,3.66341760127e-06,1.03486286207e-06,1,0,2.5,0,1,3.94794540171e-07,-3.64208267456e-06,3.66341760127e-06,1.03486286207e-06,1,0,2.5,0,3.94794540171e-07,-3.64208267456e-06,3.66341760127e-06,1.03486286207e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.94794540171e-07,-3.64208267456e-06,3.66341760127e-06,1.03486286207e-06,1,0,2.5,0,277,1
stats,278,4.04489327366e-07,-3.74978867512e-06,3.77154174203e-06,1.06914910702e-06,1,0,2.5,0,4.04489327366e-07,-3.74978867512e-06,3.77154174203e-06,1.06914910702e-06,1,0,2.5,0,4.04489327366e-07,-3.74978867512e-06,3.77154174203e-06,1.06914910702e-06,1,0,2.5,0,4.04489327366e-07,-3.74978867512e-06,3.77154174203e-06,1.06914910702e-06,1,0,2.5,0,1,4.04489327366e-07,-3.74978867512e-06,3.77154174203e-06,1.06914910702e-06,1,0,2.5,0,4.04489327366e-07,-3.74978867512e-06,3.77154174203e-06,1.06914910702e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.04489327366e-07,-3.74978867512e-06,3.77154174203e-06,1.06914910702e-06,1,0,2.5,0,278,1
stats,279,4.15246432794e-07,-3.85890234611e-06,3.88117996408e-06,1.1040259551e-06,1,0,2.5,0,4.15246432794e-07,-3.85890234611e-06,3.88117996408e-06,1.1040259551e-06,1,0,2.5,0,4.15246432794e-07,-3.85890234611e-06,3.88117996408e-06,1.1040259551e-06,1,0,2.5,0,4.15246432794e-07,-3.85890234611e-06,3.88117996408e-06,1.1040259551e-06,1,0,2.5,0,1,4.15246432794e-07,-3.85890234611e-06,3.88117996408e-06,1.1040259551e-06,1,0,2.5,0,4.15246432794e-07,-3.85890234611e-06,3.88117996408e-06,1.1040259551e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.15246432794e-07,-3.85890234611e-06,3.88117996408e-06,1.1040259551e-06,1,0,2.5,0,279,1
stats,280,4.28288416288e-07,-3.96915402234e-06,3.99219425162e-06,1.13935891477e-06,1,0,2.5,0,4.28288416288e-07,-3.96915402234e-06,3.99219425162e-06,1.13935891477e-06,1,0,2.5,0,4.28288416288e-07,-3.96915402234e-06,3.99219425162e-06,1.13935891477e-06,1,0,2.5,0,4.28288416288e-07,-3.96915402234e-06,3.99219425162e-06,1.13935891477e-06,1,0,2.5,0,1,4.28288416288e-07,-3.96915402234e-06,3.99219425162e-06,1.13935891477e-06,1,0,2.5,0,4.28288416288e-07,-3.96915402234e-06,3.99219425162e-06,1.13935891477e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.28288416288e-07,-3.96915402234e-06,3.99219425162e-06,1.13935891477e-06,1,0,2.5,0,280,1
stats,281,4.41165639131e-07,-4.08147161579e-06,4.10524535255e-06,1.17554429835e-06,1,0,2.5,0,4.41165639131e-07,-4.08147161579e-06,4.10524535255e-06,1.17554429835e-06,1,0,2.5,0,4.41165639131e-07,-4.08147161579e-06,4.10524535255e-06,1.17554429835e-06,1,0,2.5,0,4.41165639131e-07,-4.08147161579e-06,4.10524535255e-06,1.17554429835e-06,1,0,2.5,0,1,4.41165639131e-07,-4.08147161579e-06,4.10524535255e-06,1.17554429835e-06,1,0,2.5,0,4.41165639131e-07,-4.08147161579e-06,4.10524535255e-06,1.17554429835e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.41165639131e-07,-4.08147161579e-06,4.10524535255e-06,1.17554429835e-06,1,0,2.5,0,281,1
stats,282,4.52568457376e-07,-4.19636307925e-06,4.22069660999e-06,1.21277412291e-06,1,0,2.5,0,4.52568457376e-07,-4.19636307925e-06,4.22069660999e-06,1.21277412291e-06,1,0,2.5,0,4.52568457376e-07,-4.19636307925e-06,4.22069660999e-06,1.21277412291e-06,1,0,2.5,0,4.52568457376e-07,-4.19636307925e-06,4.22069660999e-06,1.21277412291e-06,1,0,2.5,0,1,4.52568457376e-07,-4.19636307925e-06,4.22069660999e-06,1.21277412291e-06,1,0,2.5,0,4.52568457376e-07,-4.19636307925e-06,4.22069660999e-06,1.21277412291e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.52568457376e-07,-4.19636307925e-06,4.22069660999e-06,1.21277412291e-06,1,0,2.5,0,282,1
stats,283,4.62727740569e-07,-4.31383614341e-06,4.33858258475e-06,1.25101030335e-06,1,0,2.5,0,4.62727740569e-07,-4.31383614341e-06,4.33858258475e-06,1.25101030335e-06,1,0,2.5,0,4.62727740569e-07,-4.31383614341e-06,4.33858258475e-06,1.25101030335e-06,1,0,2.5,0,4.62727740569e-07,-4.31383614341e-06,4.33858258475e-06,1.25101030335e-06,1,0,2.5,0,1,4.62727740569e-07,-4.31383614341e-06,4.33858258475e-06,1.25101030335e-06,1,0,2.5,0,4.62727740569e-07,-4.31383614341e-06,4.33858258475e-06,1.25101030335e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.62727740569e-07,-4.31383614341e-06,4.33858258475e-06,1.25101030335e-06,1,0,2.5,0,283,1
stats,284,4.71089379062e-07,-4.43415137852e-06,4.4591056394e-06,1.29033458052e-06,1,0,2.5,0,4.71089379062e-07,-4.43415137852e-06,4.4591056394e-06,1.29033458052e-06,1,0,2.5,0,4.71089379062e-07,-4.43415137852e-06,4.4591056394e-06,1.29033458052e-06,1,0,2.5,0,4.71089379062e-07,-4.43415137852e-06,4.4591056394e-06,1.29033458052e-06,1,0,2.5,0,1,4.71089379062e-07,-4.43415137852e-06,4.4591056394e-06,1.29033458052e-06,1,0,2.5,0,4.71089379062e-07,-4.43415137852e-06,4.4591056394e-06,1.29033458052e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.71089379062e-07,-4.43415137852e-06,4.4591056394e-06,1.29033458052e-06,1,0,2.5,0,284,1
stats,285,4.76899799651e-07,-4.55765302831e-06,4.58253589386e-06,1.33085973175e-06,1,0,2.5,0,4.76899799651e-07,-4.55765302831e-06,4.58253589386e-06,1.33085973175e-06,1,0,2.5,0,4.76899799651e-07,-4.55765302831e-06,4.58253589386e-06,1.33085973175e-06,1,0,2.5,0,4.76899799651e-07,-4.55765302831e-06,4.58253589386e-06,1.33085973175e-06,1,0,2.5,0,1,4.76899799651e-07,-4.55765302831e-06,4.58253589386e-06,1.33085973175e-06,1,0,2.5,0,4.76899799651e-07,-4.55765302831e-06,4.58253589386e-06,1.33085973175e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.76899799651e-07,-4.55765302831e-06,4.58253589386e-06,1.33085973175e-06,1,0,2.5,0,285,1
stats,286,4.81356323689e-07,-4.68406733489e-06,4.70873555969e-06,1.37242227538e-06,1,0,2.5,0,4.81356323689e-07,-4.68406733489e-06,4.70873555969e-06,1.37242227538e-06,1,0,2.5,0,4.81356323689e-07,-4.68406733489e-06,4.70873555969e-06,1.37242227538e-06,1,0,2.5,0,4.81356323689e-07,-4.68406733489e-06,4.70873555969e-06,1.37242227538e-06,1,0,2.5,0,1,4.81356323689e-07,-4.68406733489e-06,4.70873555969e-06,1.37242227538e-06,1,0,2.5,0,4.81356323689e-07,-4.68406733489e-06,4.70873555969e-06,1.37242227538e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.81356323689e-07,-4.68406733489e-06,4.70873555969e-06,1.37242227538e-06,1,0,2.5,0,286,1
stats,287,4.85389819005e-07,-4.81321103507e-06,4.83762369186e-06,1.41491011618e-06,1,0,2.5,0,4.85389819005e-07,-4.81321103507e-06,4.83762369186e-06,1.41491011618e-06,1,0,2.5,0,4.85389819005e-07,-4.81321103507e-06,4.83762369186e-06,1.41491011618e-06,1,0,2.5,0,4.85389819005e-07,-4.81321103507e-06,4.83762369186e-06,1.41491011618e-06,1,0,2.5,0,1,4.85389819005e-07,-4.81321103507e-06,4.83762369186e-06,1.41491011618e-06,1,0,2.5,0,4.85389819005e-07,-4.81321103507e-06,4.83762369186e-06,1.41491011618e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.85389819005e-07,-4.81321103507e-06,4.83762369186e-06,1.41491011618e-06,1,0,2.5,0,287,1
stats,288,4.86239002839e-07,-4.94594996781e-06,4.96979373565e-06,1.45871024415e-06,1,0,2.5,0,4.86239002839e-07,-4.94594996781e-06,4.96979373565e-06,1.45871024415e-06,1,0,2.5,0,4.86239002839e-07,-4.94594996781e-06,4.96979373565e-06,1.45871024415e-06,1,0,2.5,0,4.86239002839e-07,-4.94594996781e-06,4.96979373565e-06,1.45871024415e-06,1,0,2.5,0,1,4.86239002839e-07,-4.94594996781e-06,4.96979373565e-06,1.45871024415e-06,1,0,2.5,0,4.86239002839e-07,-4.94594996781e-06,4.96979373565e-06,1.45871024415e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.86239002839e-07,-4.94594996781e-06,4.96979373565e-06,1.45871024415e-06,1,0,2.5,0,288,1
stats,289,5.25196867329e-07,-5.06718242832e-06,5.09432720719e-06,1.49774211877e-06,1,0,2.5,0,5.25196867329e-07,-5.06718242832e-06,5.09432720719e-06,1.49774211877e-06,1,0,2.5,0,5.25196867329e-07,-5.06718242832e-06,5.09432720719e-06,1.49774211877e-06,1,0,2.5,0,5.25196867329e-07,-5.06718242832e-06,5.09432720719e-06,1.49774211877e-06,1,0,2.5,0,1,5.25196867329e-07,-5.06718242832e-06,5.09432720719e-06,1.49774211877e-06,1,0,2.5,0,5.25196867329e-07,-5.06718242832e-06,5.09432720719e-06,1.49774211877e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.25196867329e-07,-5.06718242832e-06,5.09432720719e-06,1.49774211877e-06,1,0,2.5,0,289,1
stats,290,5.37144217105e-07,-5.20488765687e-06,5.23253083884e-06,1.54280132847e-06,1,0,2.5,0,5.37144217105e-07,-5.20488765687e-06,5.23253083884e-06,1.54280132847e-06,1,0,2.5,0,5.37144217105e-07,-5.20488765687e-06,5.23253083884e-06,1.54280132847e-06,1,0,2.5,0,5.37144217105e-07,-5.20488765687e-06,5.23253083884e-06,1.54280132847e-06,1,0,2.5,0,1,5.37144217105e-07,-5.20488765687e-06,5.23253083884e-06,1.54280132847e-06,1,0,2.5,0,5.37144217105e-07,-5.20488765687e-06,5.23253083884e-06,1.54280132847e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.37144217105e-07,-5.20488765687e-06,5.23253083884e-06,1.54280132847e-06,1,0,2.5,0,290,1
stats,291,5.43385283436e-07,-5.3492835832e-06,5.37681171409e-06,1.58980583365e-06,1,0,2.5,0,5.43385283436e-07,-5.3492835832e-06,5.37681171409e-06,1.58980583365e-06,1,0,2.5,0,5.43385283436e-07,-5.3492835832e-06,5.37681171409e-06,1.58980583365e-06,1,0,2.5,0,5.43385283436e-07,-5.3492835832e-06,5.37681171409e-06,1.58980583365e-06,1,0,2.5,0,1,5.43385283436e-07,-5.3492835832e-06,5.37681171409e-06,1.58980583365e-06,1,0,2.5,0,5.43385283436e-07,-5.3492835832e-06,5.37681171409e-06,1.58980583365e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.43385283436e-07,-5.3492835832e-06,5.37681171409e-06,1.58980583365e-06,1,0,2.5,0,291,1
stats,292,5.49418984974e-07,-5.49548167328e-06,5.52287792743e-06,1.63762410921e-06,1,0,2.5,0,5.49418984974e-07,-5.49548167328e-06,5.52287792743e-06,1.63762410921e-06,1,0,2.5,0,5.49418984974e-07,-5.49548167328e-06,5.52287792743e-06,1.63762410921e-06,1,0,2.5,0,5.49418984974e-07,-5.49548167328e-06,5.52287792743e-06,1.63762410921e-06,1,0,2.5,0,1,5.49418984974e-07,-5.49548167328e-06,5.52287792743e-06,1.63762410921e-06,1,0,2.5,0,5.49418984974e-07,-5.49548167328e-06,5.52287792743e-06,1.63762410921e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.49418984974e-07,-5.49548167328e-06,5.52287792743e-06,1.63762410921e-06,1,0,2.5,0,292,1
stats,293,5.58866133815e-07,-5.64117863178e-06,5.66879407415e-06,1.68567919445e-06,1,0,2.5,0,5.58866133815e-07,-5.64117863178e-06,5.66879407415e-06,1.68567919445e-06,1,0,2.5,0,5.58866133815e-07,-5.64117863178e-06,5.66879407415e-06,1.68567919445e-06,1,0,2.5,0,5.58866133815e-07,-5.64117863178e-06,5.66879407415e-06,1.68567919445e-06,1,0,2.5,0,1,5.58866133815e-07,-5.64117863178e-06,5.66879407415e-06,1.68567919445e-06,1,0,2.5,0,5.58866133815e-07,-5.64117863178e-06,5.66879407415e-06,1.68567919445e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.58866133815e-07,-5.64117863178e-06,5.66879407415e-06,1.68567919445e-06,1,0,2.5,0,293,1
stats,294,5.7347568827e-07,-5.78624712944e-06,5.81459607929e-06,1.73385808466e-06,1,0,2.5,0,5.7347568827e-07,-5.78624712944e-06,5.81459607929e-06,1.73385808466e-06,1,0,2.5,0,5.7347568827e-07,-5.78624712944e-06,5.81459607929e-06,1.73385808466e-06,1,0,2.5,0,5.7347568827e-07,-5.78624712944e-06,5.81459607929e-06,1.73385808466e-06,1,0,2.5,0,1,5.7347568827e-07,-5.78624712944e-06,5.81459607929e-06,1.73385808466e-06,1,0,2.5,0,5.7347568827e-07,-5.78624712944e-06,5.81459607929e-06,1.73385808466e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.7347568827e-07,-5.78624712944e-06,5.81459607929e-06,1.73385808466e-06,1,0,2.5,0,294,1
stats,295,5.95335905018e-07,-5.93154845774e-06,5.96134987063e-06,1.7821498659e-06,1,0,2.5,0,5.95335905018e-07,-5.93154845774e-06,5.96134987063e-06,1.7821498659e-06,1,0,2.5,0,5.95335905018e-07,-5.93154845774e-06,5.96134987063e-06,1.7821498659e-06,1,0,2.5,0,5.95335905018e-07,-5.93154845774e-06,5.96134987063e-06,1.7821498659e-06,1,0,2.5,0,1,5.95335905018e-07,-5.93154845774e-06,5.96134987063e-06,1.7821498659e-06,1,0,2.5,0,5.95335905018e-07,-5.93154845774e-06,5.96134987063e-06,1.7821498659e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.95335905018e-07,-5.93154845774e-06,5.96134987063e-06,1.7821498659e-06,1,0,2.5,0,295,1
stats,296,6.22234836101e-07,-6.0783072513e-06,6.11007317275e-06,1.83099007245e-06,1,0,2.5,0,6.22234836101e-07,-6.0783072513e-06,6.11007317275e-06,1.83099007245e-06,1,0,2.5,0,6.22234836101e-07,-6.0783072513e-06,6.11007317275e-06,1.83099007245e-06,1,0,2.5,0,6.22234836101e-07,-6.0783072513e-06,6.11007317275e-06,1.83099007245e-06,1,0,2.5,0,1,6.22234836101e-07,-6.0783072513e-06,6.11007317275e-06,1.83099007245e-06,1,0,2.5,0,6.22234836101e-07,-6.0783072513e-06,6.11007317275e-06,1.83099007245e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,6.22234836101e-07,-6.0783072513e-06,6.11007317275e-06,1.83099007245e-06,1,0,2.5,0,296,1
stats,297,6.49318167234e-07,-6.2274202719e-06,6.26118026048e-06,1.88099431853e-06,1,0,2.5,0,6.49318167234e-07,-6.2274202719e-06,6.26118026048e-06,1.88099431853e-06,1,0,2.5,0,6.49318167234e-07,-6.2274202719e-06,6.26118026048e-06,1.88099431853e-06,1,0,2.5,0,6.49318167234e-07,-6.2274202719e-06,6.26118026048e-06,1.88099431853e-06,1,0,2.5,0,1,6.49318167234e-07,-6.2274202719e-06,6.26118026048e-06,1.88099431853e-06,1,0,2.5,0,6.49318167234e-07,-6.2274202719e-06,6.26118026048e-06,1.88099431853e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,6.49318167234e-07,-6.2274202719e-06,6.26118026048e-06,1.88099431853e-06,1,0,2.5,0,297,1
stats,298,6.73280965202e-07,-6.37969606032e-06,6.41512497168e-06,1.93257847059e-06,1,0,2.5,0,6.73280965202e-07,-6.37969606032e-06,6.41512497168e-06,1.93257847059e-06,1,0,2.5,0,6.73280965202e-07,-6.37969606032e-06,6.41512497168e-06,1.93257847059e-06,1,0,2.5,0,6.73280965202e-07,-6.37969606032e-06,6.41512497168e-06,1.93257847059e-06,1,0,2.5,0,1,6.73280965202e-07,-6.37969606032e-06,6.41512497168e-06,1.93257847059e-06,1,0,2.5,0,6.73280965202e-07,-6.37969606032e-06,6.41512497168e-06,1.93257847059e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,6.73280965202e-07,-6.37969606032e-06,6.41512497168e-06,1.93257847059e-06,1,0,2.5,0,298,1
stats,299,6.9403102998e-07,-6.53610459267e-06,6.57284908812e-06,1.98586417355e-06,1,0,2.5,0,6.9403102998e-07,-6.53610459267e-06,6.57284908812e-06,1.98586417355e-06,1,0,2.5,0,6.9403102998e-07,-6.53610459267e-06,6.57284908812e-06,1.98586417355e-06,1,0,2.5,0,6.9403102998e-07,-6.53610459267e-06,6.57284908812e-06,1.98586417355e-06,1,0,2.5,0,1,6.9403102998e-07,-6.53610459267e-06,6.57284908812e-06,1.98586417355e-06,1,0,2.5,0,6.9403102998e-07,-6.53610459267e-06,6.57284908812e-06,1.98586417355e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,6.9403102998e-07,-6.53610459267e-06,6.57284908812e-06,1.98586417355e-06,1,0,2.5,0,299,1
stats,300,7.12964663308e-07,-6.69723794999e-06,6.73508111504e-06,2.04075126931e-06,1,0,2.5,0,7.12964663308e-07,-6.69723794999e-06,6.73508111504e-06,2.04075126931e-06,1,0,2.5,0,7.12964663308e-07,-6.69723794999e-06,6.73508111504e-06,2.04075126931e-06,1,0,2.5,0,7.12964663308e-07,-6.69723794999e-06,6.73508111504e-06,2.04075126931e-06,1,0,2.5,0,1,7.12964663308e-07,-6.69723794999e-06,6.73508111504e-06,2.04075126931e-06,1,0,2.5,0,7.12964663308e-07,-6.69723794999e-06,6.73508111504e-06,2.04075126931e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,7.12964663308e-07,-6.69723794999e-06,6.73508111504e-06,2.04075126931e-06,1,0,2.5,0,300,1
stats,301,7.31405521037e-07,-6.86354269419e-06,6.90240358381e-06,2.09715926758e-06,1,0,2.5,0,7.31405521037e-07,-6.86354269419e-06,6.90240358381e-06,2.09715926758e-06,1,0,2.5,0,7.31405521037e-07,-6.86354269419e-06,6.90240358381e-06,2.09715926758e-06,1,0,2.5,0,7.31405521037e-07,-6.86354269419e-06,6.90240358381e-06,2.09715926758e-06,1,0,2.5,0,1,7.31405521037e-07,-6.86354269419e-06,6.90240358381e-06,2.09715926758e-06,1,0,2.5,0,7.31405521037e-07,-6.86354269419e-06,6.90240358381e-06,2.09715926758e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,7.31405521037e-07,-6.86354269419e-06,6.90240358381e-06,2.09715926758e-06,1,0,2.5,0,301,1
stats,302,7.49201433337e-07,-7.03542082192e-06,7.07519939169e-06,2.15517866309e-06,1,0,2.5,0,7.49201433337e-07,-7.03542082192e-06,7.07519939169e-06,2.15517866309e-06,1,0,2.5,0,7.49201433337e-07,-7.03542082192e-06,7.07519939169e-06,2.15517866309e-06,1,0,2.5,0,7.49201433337e-07,-7.03542082192e-06,7.07519939169e-06,2.15517866309e-06,1,0,2.5,0,1,7.49201433337e-07,-7.03542082192e-06,7.07519939169e-06,2.15517866309e-06,1,0,2.5,0,7.49201433337e-07,-7.03542082192e-06,7.07519939169e-06,2.15517866309e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,7.49201433337e-07,-7.03542082192e-06,7.07519939169e-06,2.15517866309e-06,1,0,2.5,0,302,1
stats,303,7.66250991546e-07,-7.21242849977e-06,7.25301788407e-06,2.21479331231e-06,1,0,2.5,0,7.66250991546e-07,-7.21242849977e-06,7.25301788407e-06,2.21479331231e-06,1,0,2.5,0,7.66250991546e-07,-7.21242849977e-06,7.25301788407e-06,2.21479331231e-06,1,0,2.5,0,7.66250991546e-07,-7.21242849977e-06,7.25301788407e-06,2.21479331231e-06,1,0,2.5,0,1,7.66250991546e-07,-7.21242849977e-06,7.25301788407e-06,2.21479331231e-06,1,0,2.5,0,7.66250991546e-07,-7.21242849977e-06,7.25301788407e-06,2.21479331231e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,7.66250991546e-07,-7.21242849977e-06,7.25301788407e-06,2.21479331231e-06,1,0,2.5,0,303,1
stats,304,7.83499160661e-07,-7.39289180274e-06,7.4342933658e-06,2.27573900702e-06,1,0,2.5,0,7.83499160661e-07,-7.39289180274e-06,7.4342933658e-06,2.27573900702e-06,1,0,2.5,0,7.83499160661e-07,-7.39289180274e-06,7.4342933658e-06,2.27573900702e-06,1,0,2.5,0,7.83499160661e-07,-7.39289180274e-06,7.4342933658e-06,2.27573900702e-06,1,0,2.5,0,1,7.83499160661e-07,-7.39289180274e-06,7.4342933658e-06,2.27573900702e-06,1,0,2.5,0,7.83499160661e-07,-7.39289180274e-06,7.4342933658e-06,2.27573900702e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,7.83499160661e-07,-7.39289180274e-06,7.4342933658e-06,2.27573900702e-06,1,0,2.5,0,304,1
stats,305,8.03772763902e-07,-7.57598900236e-06,7.61850787967e-06,2.33769014812e-06,1,0,2.5,0,8.03772763902e-07,-7.57598900236e-06,7.61850787967e-06,2.33769014812e-06,1,0,2.5,0,8.03772763902e-07,-7.57598900236e-06,7.61850787967e-06,2.33769014812e-06,1,0,2.5,0,8.03772763902e-07,-7.57598900236e-06,7.61850787967e-06,2.33769014812e-06,1,0,2.5,0,1,8.03772763902e-07,-7.57598900236e-06,7.61850787967e-06,2.33769014812e-06,1,0,2.5,0,8.03772763902e-07,-7.57598900236e-06,7.61850787967e-06,2.33769014812e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,8.03772763902e-07,-7.57598900236e-06,7.61850787967e-06,2.33769014812e-06,1,0,2.5,0,305,1
stats,306,8.29485031772e-07,-7.76278193371e-06,7.80697337177e-06,2.4006253625e-06,1,0,2.5,0,8.29485031772e-07,-7.76278193371e-06,7.80697337177e-06,2.4006253625e-06,1,0,2.5,0,8.29485031772e-07,-7.76278193371e-06,7.80697337177e-06,2.4006253625e-06,1,0,2.5,0,8.29485031772e-07,-7.76278193371e-06,7.80697337177e-06,2.4006253625e-06,1,0,2.5,0,1,8.29485031772e-07,-7.76278193371e-06,7.80697337177e-06,2.4006253625e-06,1,0,2.5,0,8.29485031772e-07,-7.76278193371e-06,7.80697337177e-06,2.4006253625e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,8.29485031772e-07,-7.76278193371e-06,7.80697337177e-06,2.4006253625e-06,1,0,2.5,0,306,1
stats,307,8.71863676366e-07,-7.93679828348e-06,7.98454220785e-06,2.46014724326e-06,1,0,2.5,0,8.71863676366e-07,-7.93679828348e-06,7.98454220785e-06,2.46014724326e-06,1,0,2.5,0,8.71863676366e-07,-7.93679828348e-06,7.98454220785e-06,2.46014724326e-06,1,0,2.5,0,8.71863676366e-07,-7.93679828348e-06,7.98454220785e-06,2.46014724326e-06,1,0,2.5,0,1,8.71863676366e-07,-7.93679828348e-06,7.98454220785e-06,2.46014724326e-06,1,0,2.5,0,8.71863676366e-07,-7.93679828348e-06,7.98454220785e-06,2.46014724326e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,8.71863676366e-07,-7.93679828348e-06,7.98454220785e-06,2.46014724326e-06,1,0,2.5,0,307,1
stats,308,8.91673039405e-07,-8.12965754449e-06,8.17841100798e-06,2.52706286119e-06,1,0,2.5,0,8.91673039405e-07,-8.12965754449e-06,8.17841100798e-06,2.52706286119e-06,1,0,2.5,0,8.91673039405e-07,-8.12965754449e-06,8.17841100798e-06,2.52706286119e-06,1,0,2.5,0,8.91673039405e-07,-8.12965754449e-06,8.17841100798e-06,2.52706286119e-06,1,0,2.5,0,1,8.91673039405e-07,-8.12965754449e-06,8.17841100798e-06,2.52706286119e-06,1,0,2.5,0,8.91673039405e-07,-8.12965754449e-06,8.17841100798e-06,2.52706286119e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,8.91673039405e-07,-8.12965754449e-06,8.17841100798e-06,2.52706286119e-06,1,0,2.5,0,308,1
stats,309,9.04273917968e-07,-8.33064950712e-06,8.37958396005e-06,2.59680996351e-06,1,0,2.5,0,9.04273917968e-07,-8.33064950712e-06,8.37958396005e-06,2.59680996351e-06,1,0,2.5,0,9.04273917968e-07,-8.33064950712e-06,8.37958396005e-06,2.59680996351e-06,1,0,2.5,0,9.04273917968e-07,-8.33064950712e-06,8.37958396005e-06,2.59680996351e-06,1,0,2.5,0,1,9.04273917968e-07,-8.33064950712e-06,8.37958396005e-06,2.59680996351e-06,1,0,2.5,0,9.04273917968e-07,-8.33064950712e-06,8.37958396005e-06,2.59680996351e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,9.04273917968e-07,-8.33064950712e-06,8.37958396005e-06,2.59680996351e-06,1,0,2.5,0,309,1
stats,310,9.0693367838e-07,-8.52825178299e-06,8.57634040585e-06,2.66756364908e-06,1,0,2.5,0,9.0693367838e-07,-8.52825178299e-06,8.57634040585e-06,2.66756364908e-06,1,0,2.5,0,9.0693367838e-07,-8.52825178299e-06,8.57634040585e-06,2.66756364908e-06,1,0,2.5,0,9.0693367838e-07,-8.52825178299e-06,8.57634040585e-06,2.66756364908e-06,1,0,2.5,0,1,9.0693367838e-07,-8.52825178299e-06,8.57634040585e-06,2.66756364908e-06,1,0,2.5,0,9.0693367838e-07,-8.52825178299e-06,8.57634040585e-06,2.66756364908e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,9.0693367838e-07,-8.52825178299e-06,8.57634040585e-06,2.66756364908e-06,1,0,2.5,0,310,1
stats,311,9.10853998448e-07,-8.72930831974e-06,8.77670117916e-06,2.73934824691e-06,1,0,2.5,0,9.10853998448e-07,-8.72930831974e-06,8.77670117916e-06,2.73934824691e-06,1,0,2.5,0,9.10853998448e-07,-8.72930831974e-06,8.77670117916e-06,2.73934824691e-06,1,0,2.5,0,9.10853998448e-07,-8.72930831974e-06,8.77670117916e-06,2.73934824691e-06,1,0,2.5,0,1,9.10853998448e-07,-8.72930831974e-06,8.77670117916e-06,2.73934824691e-06,1,0,2.5,0,9.10853998448e-07,-8.72930831974e-06,8.77670117916e-06,2.73934824691e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,9.10853998448e-07,-8.72930831974e-06,8.77670117916e-06,2.73934824691e-06,1,0,2.5,0,311,1
stats,312,9.19214073747e-07,-8.93802916835e-06,8.98517191672e-06,2.81255529444e-06,1,0,2.5,0,9.19214073747e-07,-8.93802916835e-06,8.98517191672e-06,2.81255529444e-06,1,0,2.5,0,9.19214073747e-07,-8.93802916835e-06,8.98517191672e-06,2.81255529444e-06,1,0,2.5,0,9.19214073747e-07,-8.93802916835e-06,8.98517191672e-06,2.81255529444e-06,1,0,2.5,0,1,9.19214073747e-07,-8.93802916835e-06,8.98517191672e-06,2.81255529444e-06,1,0,2.5,0,9.19214073747e-07,-8.93802916835e-06,8.98517191672e-06,2.81255529444e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,9.19214073747e-07,-8.93802916835e-06,8.98517191672e-06,2.81255529444e-06,1,0,2.5,0,312,1
stats,313,9.36268975238e-07,-9.15415239433e-06,9.20190814213e-06,2.88682394967e-06,1,0,2.5,0,9.36268975238e-07,-9.15415239433e-06,9.20190814213e-06,2.88682394967e-06,1,0,2.5,0,9.36268975238e-07,-9.15415239433e-06,9.20190814213e-06,2.88682394967e-06,1,0,2.5,0,9.36268975238e-07,-9.15415239433e-06,9.20190814213e-06,2.88682394967e-06,1,0,2.5,0,1,9.36268975238e-07,-9.15415239433e-06,9.20190814213e-06,2.88682394967e-06,1,0,2.5,0,9.36268975238e-07,-9.15415239433e-06,9.20190814213e-06,2.88682394967e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,9.36268975238e-07,-9.15415239433e-06,9.20190814213e-06,2.88682394967e-06,1,0,2.5,0,313,1
stats,314,9.57335259955e-07,-9.37520599109e-06,9.42395763559e-06,2.9623311093e-06,1,0,2.5,0,9.57335259955e-07,-9.37520599109e-06,9.42395763559e-06,2.9623311093e-06,1,0,2.5,0,9.57335259955e-07,-9.37520599109e-06,9.42395763559e-06,2.9623311093e-06,1,0,2.5,0,9.57335259955e-07,-9.37520599109e-06,9.42395763559e-06,2.9623311093e-06,1,0,2.5,0,1,9.57335259955e-07,-9.37520599109e-06,9.42395763559e-06,2.9623311093e-06,1,0,2.5,0,9.57335259955e-07,-9.37520599109e-06,9.42395763559e-06,2.9623311093e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,9.57335259955e-07,-9.37520599109e-06,9.42395763559e-06,2.9623311093e-06,1,0,2.5,0,314,1
stats,315,9.83002564681e-07,-9.60056877375e-06,9.65076196735e-06,3.03908723254e-06,1,0,2.5,0,9.83002564681e-07,-9.60056877375e-06,9.65076196735e-06,3.03908723254e-06,1,0,2.5,0,9.83002564681e-07,-9.60056877375e-06,9.65076196735e-06,3.03908723254e-06,1,0,2.5,0,9.83002564681e-07,-9.60056877375e-06,9.65076196735e-06,3.03908723254e-06,1,0,2.5,0,1,9.83002564681e-07,-9.60056877375e-06,9.65076196735e-06,3.03908723254e-06,1,0,2.5,0,9.83002564681e-07,-9.60056877375e-06,9.65076196735e-06,3.03908723254e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,9.83002564681e-07,-9.60056877375e-06,9.65076196735e-06,3.03908723254e-06,1,0,2.5,0,315,1
stats,316,1.01422051557e-06,-9.82956134976e-06,9.88174633676e-06,3.11700296152e-06,1,0,2.5,0,1.01422051557e-06,-9.82956134976e-06,9.88174633676e-06,3.11700296152e-06,1,0,2.5,0,1.01422051557e-06,-9.82956134976e-06,9.88174633676e-06,3.11700296152e-06,1,0,2.5,0,1.01422051557e-06,-9.82956134976e-06,9.88174633676e-06,3.11700296152e-06,1,0,2.5,0,1,1.01422051557e-06,-9.82956134976e-06,9.88174633676e-06,3.11700296152e-06,1,0,2.5,0,1.01422051557e-06,-9.82956134976e-06,9.88174633676e-06,3.11700296152e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.01422051557e-06,-9.82956134976e-06,9.88174633676e-06,3.11700296152e-06,1,0,2.5,0,316,1
stats,317,1.04723687855e-06,-1.00603265309e-05,1.01146861198e-05,3.19616901834e-06,1,0,2.5,0,1.04723687855e-06,-1.00603265309e-05,1.01146861198e-05,3.19616901834e-06,1,0,2.5,0,1.04723687855e-06,-1.00603265309e-05,1.01146861198e-05,3.19616901834e-06,1,0,2.5,0,1.04723687855e-06,-1.00603265309e-05,1.01146861198e-05,3.19616901834e-06,1,0,2.5,0,1,1.04723687855e-06,-1.00603265309e-05,1.01146861198e-05,3.19616901834e-06,1,0,2.5,0,1.04723687855e-06,-1.00603265309e-05,1.01146861198e-05,3.19616901834e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.04723687855e-06,-1.00603265309e-05,1.01146861198e-05,3.19616901834e-06,1,0,2.5,0,317,1
stats,318,1.08237532004e-06,-1.029051964e-05,1.03472857518e-05,3.27621796714e-06,1,0,2.5,0,1.08237532004e-06,-1.029051964e-05,1.03472857518e-05,3.27621796714e-06,1,0,2.5,0,1.08237532004e-06,-1.029051964e-05,1.03472857518e-05,3.27621796714e-06,1,0,2.5,0,1.08237532004e-06,-1.029051964e-05,1.03472857518e-05,3.27621796714e-06,1,0,2.5,0,1,1.08237532004e-06,-1.029051964e-05,1.03472857518e-05,3.27621796714e-06,1,0,2.5,0,1.08237532004e-06,-1.029051964e-05,1.03472857518e-05,3.27621796714e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.08237532004e-06,-1.029051964e-05,1.03472857518e-05,3.27621796714e-06,1,0,2.5,0,318,1
stats,319,1.11937799829e-06,-1.05192939373e-05,1.05786839413e-05,3.35706499754e-06,1,0,2.5,0,1.11937799829e-06,-1.05192939373e-05,1.05786839413e-05,3.35706499754e-06,1,0,2.5,0,1.11937799829e-06,-1.05192939373e-05,1.05786839413e-05,3.35706499754e-06,1,0,2.5,0,1.11937799829e-06,-1.05192939373e-05,1.05786839413e-05,3.35706499754e-06,1,0,2.5,0,1,1.11937799829e-06,-1.05192939373e-05,1.05786839413e-05,3.35706499754e-06,1,0,2.5,0,1.11937799829e-06,-1.05192939373e-05,1.05786839413e-05,3.35706499754e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.11937799829e-06,-1.05192939373e-05,1.05786839413e-05,3.35706499754e-06,1,0,2.5,0,319,1
stats,320,1.15628313324e-06,-1.07493870019e-05,1.08113972601e-05,3.43933356817e-06,1,0,2.5,0,1.15628313324e-06,-1.07493870019e-05,1.08113972601e-05,3.43933356817e-06,1,0,2.5,0,1.15628313324e-06,-1.07493870019e-05,1.08113972601e-05,3.43933356817e-06,1,0,2.5,0,1.15628313324e-06,-1.07493870019e-05,1.08113972601e-05,3.43933356817e-06,1,0,2.5,0,1,1.15628313324e-06,-1.07493870019e-05,1.08113972601e-05,3.43933356817e-06,1,0,2.5,0,1.15628313324e-06,-1.07493870019e-05,1.08113972601e-05,3.43933356817e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.15628313324e-06,-1.07493870019e-05,1.08113972601e-05,3.43933356817e-06,1,0,2.5,0,320,1
stats,321,1.19247181374e-06,-1.09832590169e-05,1.10478040369e-05,3.52346728505e-06,1,0,2.5,0,1.19247181374e-06,-1.09832590169e-05,1.10478040369e-05,3.52346728505e-06,1,0,2.5,0,1.19247181374e-06,-1.09832590169e-05,1.10478040369e-05,3.52346728505e-06,1,0,2.5,0,1.19247181374e-06,-1.09832590169e-05,1.10478040369e-05,3.52346728505e-06,1,0,2.5,0,1,1.19247181374e-06,-1.09832590169e-05,1.10478040369e-05,3.52346728505e-06,1,0,2.5,0,1.19247181374e-06,-1.09832590169e-05,1.10478040369e-05,3.52346728505e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.19247181374e-06,-1.09832590169e-05,1.10478040369e-05,3.52346728505e-06,1,0,2.5,0,321,1
stats,322,1.22913434097e-06,-1.12218249342e-05,1.12889383672e-05,3.60950298273e-06,1,0,2.5,0,1.22913434097e-06,-1.12218249342e-05,1.12889383672e-05,3.60950298273e-06,1,0,2.5,0,1.22913434097e-06,-1.12218249342e-05,1.12889383672e-05,3.60950298273e-06,1,0,2.5,0,1.22913434097e-06,-1.12218249342e-05,1.12889383672e-05,3.60950298273e-06,1,0,2.5,0,1,1.22913434097e-06,-1.12218249342e-05,1.12889383672e-05,3.60950298273e-06,1,0,2.5,0,1.22913434097e-06,-1.12218249342e-05,1.12889383672e-05,3.60950298273e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.22913434097e-06,-1.12218249342e-05,1.12889383672e-05,3.60950298273e-06,1,0,2.5,0,322,1
stats,323,1.26444160742e-06,-1.14627664516e-05,1.15322945931e-05,3.69721374227e-06,1,0,2.5,0,1.26444160742e-06,-1.14627664516e-05,1.15322945931e-05,3.69721374227e-06,1,0,2.5,0,1.26444160742e-06,-1.14627664516e-05,1.15322945931e-05,3.69721374227e-06,1,0,2.5,0,1.26444160742e-06,-1.14627664516e-05,1.15322945931e-05,3.69721374227e-06,1,0,2.5,0,1,1.26444160742e-06,-1.14627664516e-05,1.15322945931e-05,3.69721374227e-06,1,0,2.5,0,1.26444160742e-06,-1.14627664516e-05,1.15322945931e-05,3.69721374227e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.26444160742e-06,-1.14627664516e-05,1.15322945931e-05,3.69721374227e-06,1,0,2.5,0,323,1
stats,324,1.29541956539e-06,-1.17074496302e-05,1.17789004435e-05,3.78704589821e-06,1,0,2.5,0,1.29541956539e-06,-1.17074496302e-05,1.17789004435e-05,3.78704589821e-06,1,0,2.5,0,1.29541956539e-06,-1.17074496302e-05,1.17789004435e-05,3.78704589821e-06,1,0,2.5,0,1.29541956539e-06,-1.17074496302e-05,1.17789004435e-05,3.78704589821e-06,1,0,2.5,0,1,1.29541956539e-06,-1.17074496302e-05,1.17789004435e-05,3.78704589821e-06,1,0,2.5,0,1.29541956539e-06,-1.17074496302e-05,1.17789004435e-05,3.78704589821e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.29541956539e-06,-1.17074496302e-05,1.17789004435e-05,3.78704589821e-06,1,0,2.5,0,324,1
stats,325,1.3034193671e-06,-1.18567850222e-05,1.19282121886e-05,3.86507963412e-06,1,0,2.5,0,1.3034193671e-06,-1.18567850222e-05,1.19282121886e-05,3.86507963412e-06,1,0,2.5,0,1.3034193671e-06,-1.18567850222e-05,1.19282121886e-05,3.86507963412e-06,1,0,2.5,0,1.3034193671e-06,-1.18567850222e-05,1.19282121886e-05,3.86507963412e-06,1,0,2.5,0,1,1.3034193671e-06,-1.18567850222e-05,1.19282121886e-05,3.86507963412e-06,1,0,2.5,0,1.3034193671e-06,-1.18567850222e-05,1.19282121886e-05,3.86507963412e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.3034193671e-06,-1.18567850222e-05,1.19282121886e-05,3.86507963412e-06,1,0,2.5,0,325,1
stats,326,1.35139805479e-06,-1.20939548651e-05,1.21692246466e-05,3.95468805436e-06,1,0,2.5,0,1.35139805479e-06,-1.20939548651e-05,1.21692246466e-05,3.95468805436e-06,1,0,2.5,0,1.35139805479e-06,-1.20939548651e-05,1.21692246466e-05,3.95468805436e-06,1,0,2.5,0,1.35139805479e-06,-1.20939548651e-05,1.21692246466e-05,3.95468805436e-06,1,0,2.5,0,1,1.35139805479e-06,-1.20939548651e-05,1.21692246466e-05,3.95468805436e-06,1,0,2.5,0,1.35139805479e-06,-1.20939548651e-05,1.21692246466e-05,3.95468805436e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.35139805479e-06,-1.20939548651e-05,1.21692246466e-05,3.95468805436e-06,1,0,2.5,0,326,1
stats,327,1.41490386341e-06,-1.24061052702e-05,1.24865291582e-05,4.05536320613e-06,1,0,2.5,0,1.41490386341e-06,-1.24061052702e-05,1.24865291582e-05,4.05536320613e-06,1,0,2.5,0,1.41490386341e-06,-1.24061052702e-05,1.24865291582e-05,4.05536320613e-06,1,0,2.5,0,1.41490386341e-06,-1.24061052702e-05,1.24865291582e-05,4.05536320613e-06,1,0,2.5,0,1,1.41490386341e-06,-1.24061052702e-05,1.24865291582e-05,4.05536320613e-06,1,0,2.5,0,1.41490386341e-06,-1.24061052702e-05,1.24865291582e-05,4.05536320613e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.41490386341e-06,-1.24061052702e-05,1.24865291582e-05,4.05536320613e-06,1,0,2.5,0,327,1
stats,328,1.46470381424e-06,-1.27563480419e-05,1.28401625261e-05,4.16458033214e-06,1,0,2.5,0,1.46470381424e-06,-1.27563480419e-05,1.28401625261e-05,4.16458033214e-06,1,0,2.5,0,1.46470381424e-06,-1.27563480419e-05,1.28401625261e-05,4.16458033214e-06,1,0,2.5,0,1.46470381424e-06,-1.27563480419e-05,1.28401625261e-05,4.16458033214e-06,1,0,2.5,0,1,1.46470381424e-06,-1.27563480419e-05,1.28401625261e-05,4.16458033214e-06,1,0,2.5,0,1.46470381424e-06,-1.27563480419e-05,1.28401625261e-05,4.16458033214e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.46470381424e-06,-1.27563480419e-05,1.28401625261e-05,4.16458033214e-06,1,0,2.5,0,328,1
stats,329,1.48036258452e-06,-1.30874332172e-05,1.31708911795e-05,4.27558734373e-06,1,0,2.5,0,1.48036258452e-06,-1.30874332172e-05,1.31708911795e-05,4.27558734373e-06,1,0,2.5,0,1.48036258452e-06,-1.30874332172e-05,1.31708911795e-05,4.27558734373e-06,1,0,2.5,0,1.48036258452e-06,-1.30874332172e-05,1.31708911795e-05,4.27558734373e-06,1,0,2.5,0,1,1.48036258452e-06,-1.30874332172e-05,1.31708911795e-05,4.27558734373e-06,1,0,2.5,0,1.48036258452e-06,-1.30874332172e-05,1.31708911795e-05,4.27558734373e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.48036258452e-06,-1.30874332172e-05,1.31708911795e-05,4.27558734373e-06,1,0,2.5,0,329,1
stats,330,1.48596711824e-06,-1.33963967528e-05,1.34785586852e-05,4.38555616711e-06,1,0,2.5,0,1.48596711824e-06,-1.33963967528e-05,1.34785586852e-05,4.38555616711e-06,1,0,2.5,0,1.48596711824e-06,-1.33963967528e-05,1.34785586852e-05,4.38555616711e-06,1,0,2.5,0,1.48596711824e-06,-1.33963967528e-05,1.34785586852e-05,4.38555616711e-06,1,0,2.5,0,1,1.48596711824e-06,-1.33963967528e-05,1.34785586852e-05,4.38555616711e-06,1,0,2.5,0,1.48596711824e-06,-1.33963967528e-05,1.34785586852e-05,4.38555616711e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.48596711824e-06,-1.33963967528e-05,1.34785586852e-05,4.38555616711e-06,1,0,2.5,0,330,1
stats,331,1.48980359427e-06,-1.36926755658e-05,1.37734850796e-05,4.4949565563e-06,1,0,2.5,0,1.48980359427e-06,-1.36926755658e-05,1.37734850796e-05,4.4949565563e-06,1,0,2.5,0,1.48980359427e-06,-1.36926755658e-05,1.37734850796e-05,4.4949565563e-06,1,0,2.5,0,1.48980359427e-06,-1.36926755658e-05,1.37734850796e-05,4.4949565563e-06,1,0,2.5,0,1,1.48980359427e-06,-1.36926755658e-05,1.37734850796e-05,4.4949565563e-06,1,0,2.5,0,1.48980359427e-06,-1.36926755658e-05,1.37734850796e-05,4.4949565563e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.48980359427e-06,-1.36926755658e-05,1.37734850796e-05,4.4949565563e-06,1,0,2.5,0,331,1
stats,332,1.50194796333e-06,-1.39809972097e-05,1.40614411066e-05,4.60347018816e-06,1,0,2.5,0,1.50194796333e-06,-1.39809972097e-05,1.40614411066e-05,4.60347018816e-06,1,0,2.5,0,1.50194796333e-06,-1.39809972097e-05,1.40614411066e-05,4.60347018816e-06,1,0,2.5,0,1.50194796333e-06,-1.39809972097e-05,1.40614411066e-05,4.60347018816e-06,1,0,2.5,0,1,1.50194796333e-06,-1.39809972097e-05,1.40614411066e-05,4.60347018816e-06,1,0,2.5,0,1.50194796333e-06,-1.39809972097e-05,1.40614411066e-05,4.60347018816e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.50194796333e-06,-1.39809972097e-05,1.40614411066e-05,4.60347018816e-06,1,0,2.5,0,332,1
stats,333,1.52374809659e-06,-1.42676062751e-05,1.43487422974e-05,4.71190423923e-06,1,0,2.5,0,1.52374809659e-06,-1.42676062751e-05,1.43487422974e-05,4.71190423923e-06,1,0,2.5,0,1.52374809659e-06,-1.42676062751e-05,1.43487422974e-05,4.71190423923e-06,1,0,2.5,0,1.52374809659e-06,-1.42676062751e-05,1.43487422974e-05,4.71190423923e-06,1,0,2.5,0,1,1.52374809659e-06,-1.42676062751e-05,1.43487422974e-05,4.71190423923e-06,1,0,2.5,0,1.52374809659e-06,-1.42676062751e-05,1.43487422974e-05,4.71190423923e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.52374809659e-06,-1.42676062751e-05,1.43487422974e-05,4.71190423923e-06,1,0,2.5,0,333,1
stats,334,1.55349221131e-06,-1.45552285176e-05,1.4637896129e-05,4.82083078168e-06,1,0,2.5,0,1.55349221131e-06,-1.45552285176e-05,1.4637896129e-05,4.82083078168e-06,1,0,2.5,0,1.55349221131e-06,-1.45552285176e-05,1.4637896129e-05,4.82083078168e-06,1,0,2.5,0,1.55349221131e-06,-1.45552285176e-05,1.4637896129e-05,4.82083078168e-06,1,0,2.5,0,1,1.55349221131e-06,-1.45552285176e-05,1.4637896129e-05,4.82083078168e-06,1,0,2.5,0,1.55349221131e-06,-1.45552285176e-05,1.4637896129e-05,4.82083078168e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.55349221131e-06,-1.45552285176e-05,1.4637896129e-05,4.82083078168e-06,1,0,2.5,0,334,1
stats,335,1.58767375069e-06,-1.48448725668e-05,1.49295328811e-05,4.93076140629e-06,1,0,2.5,0,1.58767375069e-06,-1.48448725668e-05,1.49295328811e-05,4.93076140629e-06,1,0,2.5,0,1.58767375069e-06,-1.48448725668e-05,1.49295328811e-05,4.93076140629e-06,1,0,2.5,0,1.58767375069e-06,-1.48448725668e-05,1.49295328811e-05,4.93076140629e-06,1,0,2.5,0,1,1.58767375069e-06,-1.48448725668e-05,1.49295328811e-05,4.93076140629e-06,1,0,2.5,0,1.58767375069e-06,-1.48448725668e-05,1.49295328811e-05,4.93076140629e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.58767375069e-06,-1.48448725668e-05,1.49295328811e-05,4.93076140629e-06,1,0,2.5,0,335,1
stats,336,1.62477431331e-06,-1.51370786625e-05,1.5224028175e-05,5.04199215356e-06,1,0,2.5,0,1.62477431331e-06,-1.51370786625e-05,1.5224028175e-05,5.04199215356e-06,1,0,2.5,0,1.62477431331e-06,-1.51370786625e-05,1.5224028175e-05,5.04199215356e-06,1,0,2.5,0,1.62477431331e-06,-1.51370786625e-05,1.5224028175e-05,5.04199215356e-06,1,0,2.5,0,1,1.62477431331e-06,-1.51370786625e-05,1.5224028175e-05,5.04199215356e-06,1,0,2.5,0,1.62477431331e-06,-1.51370786625e-05,1.5224028175e-05,5.04199215356e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.62477431331e-06,-1.51370786625e-05,1.5224028175e-05,5.04199215356e-06,1,0,2.5,0,336,1
stats,337,1.66364372944e-06,-1.54332410602e-05,1.55226498464e-05,5.15490046382e-06,1,0,2.5,0,1.66364372944e-06,-1.54332410602e-05,1.55226498464e-05,5.15490046382e-06,1,0,2.5,0,1.66364372944e-06,-1.54332410602e-05,1.55226498464e-05,5.15490046382e-06,1,0,2.5,0,1.66364372944e-06,-1.54332410602e-05,1.55226498464e-05,5.15490046382e-06,1,0,2.5,0,1,1.66364372944e-06,-1.54332410602e-05,1.55226498464e-05,5.15490046382e-06,1,0,2.5,0,1.66364372944e-06,-1.54332410602e-05,1.55226498464e-05,5.15490046382e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.66364372944e-06,-1.54332410602e-05,1.55226498464e-05,5.15490046382e-06,1,0,2.5,0,337,1
stats,338,1.70900193552e-06,-1.57355043484e-05,1.58280381584e-05,5.26947133039e-06,1,0,2.5,0,1.70900193552e-06,-1.57355043484e-05,1.58280381584e-05,5.26947133039e-06,1,0,2.5,0,1.70900193552e-06,-1.57355043484e-05,1.58280381584e-05,5.26947133039e-06,1,0,2.5,0,1.70900193552e-06,-1.57355043484e-05,1.58280381584e-05,5.26947133039e-06,1,0,2.5,0,1,1.70900193552e-06,-1.57355043484e-05,1.58280381584e-05,5.26947133039e-06,1,0,2.5,0,1.70900193552e-06,-1.57355043484e-05,1.58280381584e-05,5.26947133039e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.70900193552e-06,-1.57355043484e-05,1.58280381584e-05,5.26947133039e-06,1,0,2.5,0,338,1
stats,339,1.75476395725e-06,-1.60464715009e-05,1.61421321536e-05,5.3867229326e-06,1,0,2.5,0,1.75476395725e-06,-1.60464715009e-05,1.61421321536e-05,5.3867229326e-06,1,0,2.5,0,1.75476395725e-06,-1.60464715009e-05,1.61421321536e-05,5.3867229326e-06,1,0,2.5,0,1.75476395725e-06,-1.60464715009e-05,1.61421321536e-05,5.3867229326e-06,1,0,2.5,0,1,1.75476395725e-06,-1.60464715009e-05,1.61421321536e-05,5.3867229326e-06,1,0,2.5,0,1.75476395725e-06,-1.60464715009e-05,1.61421321536e-05,5.3867229326e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.75476395725e-06,-1.60464715009e-05,1.61421321536e-05,5.3867229326e-06,1,0,2.5,0,339,1
stats,340,1.79426399427e-06,-1.63676650118e-05,1.64657176356e-05,5.50751383344e-06,1,0,2.5,0,1.79426399427e-06,-1.63676650118e-05,1.64657176356e-05,5.50751383344e-06,1,0,2.5,0,1.79426399427e-06,-1.63676650118e-05,1.64657176356e-05,5.50751383344e-06,1,0,2.5,0,1.79426399427e-06,-1.63676650118e-05,1.64657176356e-05,5.50751383344e-06,1,0,2.5,0,1,1.79426399427e-06,-1.63676650118e-05,1.64657176356e-05,5.50751383344e-06,1,0,2.5,0,1.79426399427e-06,-1.63676650118e-05,1.64657176356e-05,5.50751383344e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.79426399427e-06,-1.63676650118e-05,1.64657176356e-05,5.50751383344e-06,1,0,2.5,0,340,1
stats,341,1.83191264114e-06,-1.66964255186e-05,1.67966227309e-05,5.63106823392e-06,1,0,2.5,0,1.83191264114e-06,-1.66964255186e-05,1.67966227309e-05,5.63106823392e-06,1,0,2.5,0,1.83191264114e-06,-1.66964255186e-05,1.67966227309e-05,5.63106823392e-06,1,0,2.5,0,1.83191264114e-06,-1.66964255186e-05,1.67966227309e-05,5.63106823392e-06,1,0,2.5,0,1,1.83191264114e-06,-1.66964255186e-05,1.67966227309e-05,5.63106823392e-06,1,0,2.5,0,1.83191264114e-06,-1.66964255186e-05,1.67966227309e-05,5.63106823392e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.83191264114e-06,-1.66964255186e-05,1.67966227309e-05,5.63106823392e-06,1,0,2.5,0,341,1
stats,342,1.87238754279e-06,-1.70284765773e-05,1.71311075974e-05,5.75636704525e-06,1,0,2.5,0,1.87238754279e-06,-1.70284765773e-05,1.71311075974e-05,5.75636704525e-06,1,0,2.5,0,1.87238754279e-06,-1.70284765773e-05,1.71311075974e-05,5.75636704525e-06,1,0,2.5,0,1.87238754279e-06,-1.70284765773e-05,1.71311075974e-05,5.75636704525e-06,1,0,2.5,0,1,1.87238754279e-06,-1.70284765773e-05,1.71311075974e-05,5.75636704525e-06,1,0,2.5,0,1.87238754279e-06,-1.70284765773e-05,1.71311075974e-05,5.75636704525e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.87238754279e-06,-1.70284765773e-05,1.71311075974e-05,5.75636704525e-06,1,0,2.5,0,342,1
stats,343,1.93096502699e-06,-1.72893833223e-05,1.73968783201e-05,5.87106478633e-06,1,0,2.5,0,1.93096502699e-06,-1.72893833223e-05,1.73968783201e-05,5.87106478633e-06,1,0,2.5,0,1.93096502699e-06,-1.72893833223e-05,1.73968783201e-05,5.87106478633e-06,1,0,2.5,0,1.93096502699e-06,-1.72893833223e-05,1.73968783201e-05,5.87106478633e-06,1,0,2.5,0,1,1.93096502699e-06,-1.72893833223e-05,1.73968783201e-05,5.87106478633e-06,1,0,2.5,0,1.93096502699e-06,-1.72893833223e-05,1.73968783201e-05,5.87106478633e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.93096502699e-06,-1.72893833223e-05,1.73968783201e-05,5.87106478633e-06,1,0,2.5,0,343,1
stats,344,1.99089913622e-06,-1.76205958269e-05,1.77327128768e-05,5.99789336775e-06,1,0,2.5,0,1.99089913622e-06,-1.76205958269e-05,1.77327128768e-05,5.99789336775e-06,1,0,2.5,0,1.99089913622e-06,-1.76205958269e-05,1.77327128768e-05,5.99789336775e-06,1,0,2.5,0,1.99089913622e-06,-1.76205958269e-05,1.77327128768e-05,5.99789336775e-06,1,0,2.5,0,1,1.99089913622e-06,-1.76205958269e-05,1.77327128768e-05,5.99789336775e-06,1,0,2.5,0,1.99089913622e-06,-1.76205958269e-05,1.77327128768e-05,5.99789336775e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.99089913622e-06,-1.76205958269e-05,1.77327128768e-05,5.99789336775e-06,1,0,2.5,0,344,1
stats,345,2.05080732485e-06,-1.79790440598e-05,1.80956303666e-05,6.12999929217e-06,1,0,2.5,0,2.05080732485e-06,-1.79790440598e-05,1.80956303666e-05,6.12999929217e-06,1,0,2.5,0,2.05080732485e-06,-1.79790440598e-05,1.80956303666e-05,6.12999929217e-06,1,0,2.5,0,2.05080732485e-06,-1.79790440598e-05,1.80956303666e-05,6.12999929217e-06,1,0,2.5,0,1,2.05080732485e-06,-1.79790440598e-05,1.80956303666e-05,6.12999929217e-06,1,0,2.5,0,2.05080732485e-06,-1.79790440598e-05,1.80956303666e-05,6.12999929217e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.05080732485e-06,-1.79790440598e-05,1.80956303666e-05,6.12999929217e-06,1,0,2.5,0,345,1
stats,346,2.11066117117e-06,-1.83521733561e-05,1.84731470654e-05,6.26576456852e-06,1,0,2.5,0,2.11066117117e-06,-1.83521733561e-05,1.84731470654e-05,6.26576456852e-06,1,0,2.5,0,2.11066117117e-06,-1.83521733561e-05,1.84731470654e-05,6.26576456852e-06,1,0,2.5,0,2.11066117117e-06,-1.83521733561e-05,1.84731470654e-05,6.26576456852e-06,1,0,2.5,0,1,2.11066117117e-06,-1.83521733561e-05,1.84731470654e-05,6.26576456852e-06,1,0,2.5,0,2.11066117117e-06,-1.83521733561e-05,1.84731470654e-05,6.26576456852e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.11066117117e-06,-1.83521733561e-05,1.84731470654e-05,6.26576456852e-06,1,0,2.5,0,346,1
stats,347,2.16958960664e-06,-1.87343175639e-05,1.88595276995e-05,6.40476537228e-06,1,0,2.5,0,2.16958960664e-06,-1.87343175639e-05,1.88595276995e-05,6.40476537228e-06,1,0,2.5,0,2.16958960664e-06,-1.87343175639e-05,1.88595276995e-05,6.40476537228e-06,1,0,2.5,0,2.16958960664e-06,-1.87343175639e-05,1.88595276995e-05,6.40476537228e-06,1,0,2.5,0,1,2.16958960664e-06,-1.87343175639e-05,1.88595276995e-05,6.40476537228e-06,1,0,2.5,0,2.16958960664e-06,-1.87343175639e-05,1.88595276995e-05,6.40476537228e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.16958960664e-06,-1.87343175639e-05,1.88595276995e-05,6.40476537228e-06,1,0,2.5,0,347,1
stats,348,2.22772746383e-06,-1.9119515855e-05,1.92488605535e-05,6.54630457575e-06,1,0,2.5,0,2.22772746383e-06,-1.9119515855e-05,1.92488605535e-05,6.54630457575e-06,1,0,2.5,0,2.22772746383e-06,-1.9119515855e-05,1.92488605535e-05,6.54630457575e-06,1,0,2.5,0,2.22772746383e-06,-1.9119515855e-05,1.92488605535e-05,6.54630457575e-06,1,0,2.5,0,1,2.22772746383e-06,-1.9119515855e-05,1.92488605535e-05,6.54630457575e-06,1,0,2.5,0,2.22772746383e-06,-1.9119515855e-05,1.92488605535e-05,6.54630457575e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.22772746383e-06,-1.9119515855e-05,1.92488605535e-05,6.54630457575e-06,1,0,2.5,0,348,1
stats,349,2.28445969697e-06,-1.95027241716e-05,1.96360633709e-05,6.68967277306e-06,1,0,2.5,0,2.28445969697e-06,-1.95027241716e-05,1.96360633709e-05,6.68967277306e-06,1,0,2.5,0,2.28445969697e-06,-1.95027241716e-05,1.96360633709e-05,6.68967277306e-06,1,0,2.5,0,2.28445969697e-06,-1.95027241716e-05,1.96360633709e-05,6.68967277306e-06,1,0,2.5,0,1,2.28445969697e-06,-1.95027241716e-05,1.96360633709e-05,6.68967277306e-06,1,0,2.5,0,2.28445969697e-06,-1.95027241716e-05,1.96360633709e-05,6.68967277306e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.28445969697e-06,-1.95027241716e-05,1.96360633709e-05,6.68967277306e-06,1,0,2.5,0,349,1
stats,350,2.33943842431e-06,-1.98872403416e-05,2.00243684958e-05,6.83532562107e-06,1,0,2.5,0,2.33943842431e-06,-1.98872403416e-05,2.00243684958e-05,6.83532562107e-06,1,0,2.5,0,2.33943842431e-06,-1.98872403416e-05,2.00243684958e-05,6.83532562107e-06,1,0,2.5,0,2.33943842431e-06,-1.98872403416e-05,2.00243684958e-05,6.83532562107e-06,1,0,2.5,0,1,2.33943842431e-06,-1.98872403416e-05,2.00243684958e-05,6.83532562107e-06,1,0,2.5,0,2.33943842431e-06,-1.98872403416e-05,2.00243684958e-05,6.83532562107e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.33943842431e-06,-1.98872403416e-05,2.00243684958e-05,6.83532562107e-06,1,0,2.5,0,350,1
stats,351,2.39339829022e-06,-2.02810570045e-05,2.04217922146e-05,6.98435860613e-06,1,0,2.5,0,2.39339829022e-06,-2.02810570045e-05,2.04217922146e-05,6.98435860613e-06,1,0,2.5,0,2.39339829022e-06,-2.02810570045e-05,2.04217922146e-05,6.98435860613e-06,1,0,2.5,0,2.39339829022e-06,-2.02810570045e-05,2.04217922146e-05,6.98435860613e-06,1,0,2.5,0,1,2.39339829022e-06,-2.02810570045e-05,2.04217922146e-05,6.98435860613e-06,1,0,2.5,0,2.39339829022e-06,-2.02810570045e-05,2.04217922146e-05,6.98435860613e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.39339829022e-06,-2.02810570045e-05,2.04217922146e-05,6.98435860613e-06,1,0,2.5,0,351,1
stats,352,2.44574493991e-06,-2.06825516216e-05,2.08266556001e-05,7.13659483154e-06,1,0,2.5,0,2.44574493991e-06,-2.06825516216e-05,2.08266556001e-05,7.13659483154e-06,1,0,2.5,0,2.44574493991e-06,-2.06825516216e-05,2.08266556001e-05,7.13659483154e-06,1,0,2.5,0,2.44574493991e-06,-2.06825516216e-05,2.08266556001e-05,7.13659483154e-06,1,0,2.5,0,1,2.44574493991e-06,-2.06825516216e-05,2.08266556001e-05,7.13659483154e-06,1,0,2.5,0,2.44574493991e-06,-2.06825516216e-05,2.08266556001e-05,7.13659483154e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.44574493991e-06,-2.06825516216e-05,2.08266556001e-05,7.13659483154e-06,1,0,2.5,0,352,1
stats,353,2.49635672844e-06,-2.10864654946e-05,2.12337181438e-05,7.29130033505e-06,1,0,2.5,0,2.49635672844e-06,-2.10864654946e-05,2.12337181438e-05,7.29130033505e-06,1,0,2.5,0,2.49635672844e-06,-2.10864654946e-05,2.12337181438e-05,7.29130033505e-06,1,0,2.5,0,2.49635672844e-06,-2.10864654946e-05,2.12337181438e-05,7.29130033505e-06,1,0,2.5,0,1,2.49635672844e-06,-2.10864654946e-05,2.12337181438e-05,7.29130033505e-06,1,0,2.5,0,2.49635672844e-06,-2.10864654946e-05,2.12337181438e-05,7.29130033505e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.49635672844e-06,-2.10864654946e-05,2.12337181438e-05,7.29130033505e-06,1,0,2.5,0,353,1
stats,354,2.54522615251e-06,-2.14924621105e-05,2.16426451516e-05,7.44839326217e-06,1,0,2.5,0,2.54522615251e-06,-2.14924621105e-05,2.16426451516e-05,7.44839326217e-06,1,0,2.5,0,2.54522615251e-06,-2.14924621105e-05,2.16426451516e-05,7.44839326217e-06,1,0,2.5,0,2.54522615251e-06,-2.14924621105e-05,2.16426451516e-05,7.44839326217e-06,1,0,2.5,0,1,2.54522615251e-06,-2.14924621105e-05,2.16426451516e-05,7.44839326217e-06,1,0,2.5,0,2.54522615251e-06,-2.14924621105e-05,2.16426451516e-05,7.44839326217e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.54522615251e-06,-2.14924621105e-05,2.16426451516e-05,7.44839326217e-06,1,0,2.5,0,354,1
stats,355,2.59304192696e-06,-2.18993463932e-05,2.2052328859e-05,7.60759667173e-06,1,0,2.5,0,2.59304192696e-06,-2.18993463932e-05,2.2052328859e-05,7.60759667173e-06,1,0,2.5,0,2.59304192696e-06,-2.18993463932e-05,2.2052328859e-05,7.60759667173e-06,1,0,2.5,0,2.59304192696e-06,-2.18993463932e-05,2.2052328859e-05,7.60759667173e-06,1,0,2.5,0,1,2.59304192696e-06,-2.18993463932e-05,2.2052328859e-05,7.60759667173e-06,1,0,2.5,0,2.59304192696e-06,-2.18993463932e-05,2.2052328859e-05,7.60759667173e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.59304192696e-06,-2.18993463932e-05,2.2052328859e-05,7.60759667173e-06,1,0,2.5,0,355,1
stats,356,2.64050549958e-06,-2.2307245672e-05,2.24629802688e-05,7.76880642661e-06,1,0,2.5,0,2.64050549958e-06,-2.2307245672e-05,2.24629802688e-05,7.76880642661e-06,1,0,2.5,0,2.64050549958e-06,-2.2307245672e-05,2.24629802688e-05,7.76880642661e-06,1,0,2.5,0,2.64050549958e-06,-2.2307245672e-05,2.24629802688e-05,7.76880642661e-06,1,0,2.5,0,1,2.64050549958e-06,-2.2307245672e-05,2.24629802688e-05,7.76880642661e-06,1,0,2.5,0,2.64050549958e-06,-2.2307245672e-05,2.24629802688e-05,7.76880642661e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.64050549958e-06,-2.2307245672e-05,2.24629802688e-05,7.76880642661e-06,1,0,2.5,0,356,1
stats,357,2.69266843134e-06,-2.27184918913e-05,2.28775079449e-05,7.93187882664e-06,1,0,2.5,0,2.69266843134e-06,-2.27184918913e-05,2.28775079449e-05,7.93187882664e-06,1,0,2.5,0,2.69266843134e-06,-2.27184918913e-05,2.28775079449e-05,7.93187882664e-06,1,0,2.5,0,2.69266843134e-06,-2.27184918913e-05,2.28775079449e-05,7.93187882664e-06,1,0,2.5,0,1,2.69266843134e-06,-2.27184918913e-05,2.28775079449e-05,7.93187882664e-06,1,0,2.5,0,2.69266843134e-06,-2.27184918913e-05,2.28775079449e-05,7.93187882664e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.69266843134e-06,-2.27184918913e-05,2.28775079449e-05,7.93187882664e-06,1,0,2.5,0,357,1
stats,358,2.75346155831e-06,-2.31349495152e-05,2.32982274611e-05,8.09669109003e-06,1,0,2.5,0,2.75346155831e-06,-2.31349495152e-05,2.32982274611e-05,8.09669109003e-06,1,0,2.5,0,2.75346155831e-06,-2.31349495152e-05,2.32982274611e-05,8.09669109003e-06,1,0,2.5,0,2.75346155831e-06,-2.31349495152e-05,2.32982274611e-05,8.09669109003e-06,1,0,2.5,0,1,2.75346155831e-06,-2.31349495152e-05,2.32982274611e-05,8.09669109003e-06,1,0,2.5,0,2.75346155831e-06,-2.31349495152e-05,2.32982274611e-05,8.09669109003e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.75346155831e-06,-2.31349495152e-05,2.32982274611e-05,8.09669109003e-06,1,0,2.5,0,358,1
stats,359,2.81788720713e-06,-2.35538718698e-05,2.37218337134e-05,8.2631904661e-06,1,0,2.5,0,2.81788720713e-06,-2.35538718698e-05,2.37218337134e-05,8.2631904661e-06,1,0,2.5,0,2.81788720713e-06,-2.35538718698e-05,2.37218337134e-05,8.2631904661e-06,1,0,2.5,0,2.81788720713e-06,-2.35538718698e-05,2.37218337134e-05,8.2631904661e-06,1,0,2.5,0,1,2.81788720713e-06,-2.35538718698e-05,2.37218337134e-05,8.2631904661e-06,1,0,2.5,0,2.81788720713e-06,-2.35538718698e-05,2.37218337134e-05,8.2631904661e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.81788720713e-06,-2.35538718698e-05,2.37218337134e-05,8.2631904661e-06,1,0,2.5,0,359,1
stats,360,2.88119963443e-06,-2.39767286985e-05,2.41492198256e-05,8.43201632961e-06,1,0,2.5,0,2.88119963443e-06,-2.39767286985e-05,2.41492198256e-05,8.43201632961e-06,1,0,2.5,0,2.88119963443e-06,-2.39767286985e-05,2.41492198256e-05,8.43201632961e-06,1,0,2.5,0,2.88119963443e-06,-2.39767286985e-05,2.41492198256e-05,8.43201632961e-06,1,0,2.5,0,1,2.88119963443e-06,-2.39767286985e-05,2.41492198256e-05,8.43201632961e-06,1,0,2.5,0,2.88119963443e-06,-2.39767286985e-05,2.41492198256e-05,8.43201632961e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.88119963443e-06,-2.39767286985e-05,2.41492198256e-05,8.43201632961e-06,1,0,2.5,0,360,1
stats,361,3.02583862322e-06,-2.43713820964e-05,2.45585015364e-05,8.59247484186e-06,1,0,2.5,0,3.02583862322e-06,-2.43713820964e-05,2.45585015364e-05,8.59247484186e-06,1,0,2.5,0,3.02583862322e-06,-2.43713820964e-05,2.45585015364e-05,8.59247484186e-06,1,0,2.5,0,3.02583862322e-06,-2.43713820964e-05,2.45585015364e-05,8.59247484186e-06,1,0,2.5,0,1,3.02583862322e-06,-2.43713820964e-05,2.45585015364e-05,8.59247484186e-06,1,0,2.5,0,3.02583862322e-06,-2.43713820964e-05,2.45585015364e-05,8.59247484186e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.02583862322e-06,-2.43713820964e-05,2.45585015364e-05,8.59247484186e-06,1,0,2.5,0,361,1
stats,362,3.1092847621e-06,-2.47993666562e-05,2.49935237662e-05,8.76405738381e-06,1,0,2.5,0,3.1092847621e-06,-2.47993666562e-05,2.49935237662e-05,8.76405738381e-06,1,0,2.5,0,3.1092847621e-06,-2.47993666562e-05,2.49935237662e-05,8.76405738381e-06,1,0,2.5,0,3.1092847621e-06,-2.47993666562e-05,2.49935237662e-05,8.76405738381e-06,1,0,2.5,0,1,3.1092847621e-06,-2.47993666562e-05,2.49935237662e-05,8.76405738381e-06,1,0,2.5,0,3.1092847621e-06,-2.47993666562e-05,2.49935237662e-05,8.76405738381e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.1092847621e-06,-2.47993666562e-05,2.49935237662e-05,8.76405738381e-06,1,0,2.5,0,362,1
stats,363,3.18178786074e-06,-2.52478803304e-05,2.54475780821e-05,8.94166987564e-06,1,0,2.5,0,3.18178786074e-06,-2.52478803304e-05,2.54475780821e-05,8.94166987564e-06,1,0,2.5,0,3.18178786074e-06,-2.52478803304e-05,2.54475780821e-05,8.94166987564e-06,1,0,2.5,0,3.18178786074e-06,-2.52478803304e-05,2.54475780821e-05,8.94166987564e-06,1,0,2.5,0,1,3.18178786074e-06,-2.52478803304e-05,2.54475780821e-05,8.94166987564e-06,1,0,2.5,0,3.18178786074e-06,-2.52478803304e-05,2.54475780821e-05,8.94166987564e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.18178786074e-06,-2.52478803304e-05,2.54475780821e-05,8.94166987564e-06,1,0,2.5,0,363,1
stats,364,3.2518792068e-06,-2.57096271525e-05,2.59144671872e-05,9.12376162887e-06,1,0,2.5,0,3.2518792068e-06,-2.57096271525e-05,2.59144671872e-05,9.12376162887e-06,1,0,2.5,0,3.2518792068e-06,-2.57096271525e-05,2.59144671872e-05,9.12376162887e-06,1,0,2.5,0,3.2518792068e-06,-2.57096271525e-05,2.59144671872e-05,9.12376162887e-06,1,0,2.5,0,1,3.2518792068e-06,-2.57096271525e-05,2.59144671872e-05,9.12376162887e-06,1,0,2.5,0,3.2518792068e-06,-2.57096271525e-05,2.59144671872e-05,9.12376162887e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.2518792068e-06,-2.57096271525e-05,2.59144671872e-05,9.12376162887e-06,1,0,2.5,0,364,1
stats,365,3.3248040836e-06,-2.61810364464e-05,2.63913043455e-05,9.30936676014e-06,1,0,2.5,0,3.3248040836e-06,-2.61810364464e-05,2.63913043455e-05,9.30936676014e-06,1,0,2.5,0,3.3248040836e-06,-2.61810364464e-05,2.63913043455e-05,9.30936676014e-06,1,0,2.5,0,3.3248040836e-06,-2.61810364464e-05,2.63913043455e-05,9.30936676014e-06,1,0,2.5,0,1,3.3248040836e-06,-2.61810364464e-05,2.63913043455e-05,9.30936676014e-06,1,0,2.5,0,3.3248040836e-06,-2.61810364464e-05,2.63913043455e-05,9.30936676014e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.3248040836e-06,-2.61810364464e-05,2.63913043455e-05,9.30936676014e-06,1,0,2.5,0,365,1
stats,366,3.40221777151e-06,-2.66590523097e-05,2.68752701231e-05,9.49784589466e-06,1,0,2.5,0,3.40221777151e-06,-2.66590523097e-05,2.68752701231e-05,9.49784589466e-06,1,0,2.5,0,3.40221777151e-06,-2.66590523097e-05,2.68752701231e-05,9.49784589466e-06,1,0,2.5,0,3.40221777151e-06,-2.66590523097e-05,2.68752701231e-05,9.49784589466e-06,1,0,2.5,0,1,3.40221777151e-06,-2.66590523097e-05,2.68752701231e-05,9.49784589466e-06,1,0,2.5,0,3.40221777151e-06,-2.66590523097e-05,2.68752701231e-05,9.49784589466e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.40221777151e-06,-2.66590523097e-05,2.68752701231e-05,9.49784589466e-06,1,0,2.5,0,366,1
stats,367,3.4846239032e-06,-2.71419048659e-05,2.73646783171e-05,9.68886888586e-06,1,0,2.5,0,3.4846239032e-06,-2.71419048659e-05,2.73646783171e-05,9.68886888586e-06,1,0,2.5,0,3.4846239032e-06,-2.71419048659e-05,2.73646783171e-05,9.68886888586e-06,1,0,2.5,0,3.4846239032e-06,-2.71419048659e-05,2.73646783171e-05,9.68886888586e-06,1,0,2.5,0,1,3.4846239032e-06,-2.71419048659e-05,2.73646783171e-05,9.68886888586e-06,1,0,2.5,0,3.4846239032e-06,-2.71419048659e-05,2.73646783171e-05,9.68886888586e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.4846239032e-06,-2.71419048659e-05,2.73646783171e-05,9.68886888586e-06,1,0,2.5,0,367,1
stats,368,3.57114754479e-06,-2.76314913208e-05,2.786130608e-05,9.88282317849e-06,1,0,2.5,0,3.57114754479e-06,-2.76314913208e-05,2.786130608e-05,9.88282317849e-06,1,0,2.5,0,3.57114754479e-06,-2.76314913208e-05,2.786130608e-05,9.88282317849e-06,1,0,2.5,0,3.57114754479e-06,-2.76314913208e-05,2.786130608e-05,9.88282317849e-06,1,0,2.5,0,1,3.57114754479e-06,-2.76314913208e-05,2.786130608e-05,9.88282317849e-06,1,0,2.5,0,3.57114754479e-06,-2.76314913208e-05,2.786130608e-05,9.88282317849e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.57114754479e-06,-2.76314913208e-05,2.786130608e-05,9.88282317849e-06,1,0,2.5,0,368,1
stats,369,3.65475943909e-06,-2.81305055978e-05,2.83669287455e-05,1.00807601484e-05,1,0,2.5,0,3.65475943909e-06,-2.81305055978e-05,2.83669287455e-05,1.00807601484e-05,1,0,2.5,0,3.65475943909e-06,-2.81305055978e-05,2.83669287455e-05,1.00807601484e-05,1,0,2.5,0,3.65475943909e-06,-2.81305055978e-05,2.83669287455e-05,1.00807601484e-05,1,0,2.5,0,1,3.65475943909e-06,-2.81305055978e-05,2.83669287455e-05,1.00807601484e-05,1,0,2.5,0,3.65475943909e-06,-2.81305055978e-05,2.83669287455e-05,1.00807601484e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.65475943909e-06,-2.81305055978e-05,2.83669287455e-05,1.00807601484e-05,1,0,2.5,0,369,1
stats,370,3.73692091671e-06,-2.8639278753e-05,2.88820501737e-05,1.02826588773e-05,1,0,2.5,0,3.73692091671e-06,-2.8639278753e-05,2.88820501737e-05,1.02826588773e-05,1,0,2.5,0,3.73692091671e-06,-2.8639278753e-05,2.88820501737e-05,1.02826588773e-05,1,0,2.5,0,3.73692091671e-06,-2.8639278753e-05,2.88820501737e-05,1.02826588773e-05,1,0,2.5,0,1,3.73692091671e-06,-2.8639278753e-05,2.88820501737e-05,1.02826588773e-05,1,0,2.5,0,3.73692091671e-06,-2.8639278753e-05,2.88820501737e-05,1.02826588773e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.73692091671e-06,-2.8639278753e-05,2.88820501737e-05,1.02826588773e-05,1,0,2.5,0,370,1
stats,371,3.82231019103e-06,-2.91558408207e-05,2.94053243124e-05,1.04878599814e-05,1,0,2.5,0,3.82231019103e-06,-2.91558408207e-05,2.94053243124e-05,1.04878599814e-05,1,0,2.5,0,3.82231019103e-06,-2.91558408207e-05,2.94053243124e-05,1.04878599814e-05,1,0,2.5,0,3.82231019103e-06,-2.91558408207e-05,2.94053243124e-05,1.04878599814e-05,1,0,2.5,0,1,3.82231019103e-06,-2.91558408207e-05,2.94053243124e-05,1.04878599814e-05,1,0,2.5,0,3.82231019103e-06,-2.91558408207e-05,2.94053243124e-05,1.04878599814e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.82231019103e-06,-2.91558408207e-05,2.94053243124e-05,1.04878599814e-05,1,0,2.5,0,371,1
stats,372,3.90998457078e-06,-2.96789385175e-05,2.99353869195e-05,1.06963052531e-05,1,0,2.5,0,3.90998457078e-06,-2.96789385175e-05,2.99353869195e-05,1.06963052531e-05,1,0,2.5,0,3.90998457078e-06,-2.96789385175e-05,2.99353869195e-05,1.06963052531e-05,1,0,2.5,0,3.90998457078e-06,-2.96789385175e-05,2.99353869195e-05,1.06963052531e-05,1,0,2.5,0,1,3.90998457078e-06,-2.96789385175e-05,2.99353869195e-05,1.06963052531e-05,1,0,2.5,0,3.90998457078e-06,-2.96789385175e-05,2.99353869195e-05,1.06963052531e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.90998457078e-06,-2.96789385175e-05,2.99353869195e-05,1.06963052531e-05,1,0,2.5,0,372,1
stats,373,4.00092221753e-06,-3.02071712213e-05,3.04709792545e-05,1.09077791421e-05,1,0,2.5,0,4.00092221753e-06,-3.02071712213e-05,3.04709792545e-05,1.09077791421e-05,1,0,2.5,0,4.00092221753e-06,-3.02071712213e-05,3.04709792545e-05,1.09077791421e-05,1,0,2.5,0,4.00092221753e-06,-3.02071712213e-05,3.04709792545e-05,1.09077791421e-05,1,0,2.5,0,1,4.00092221753e-06,-3.02071712213e-05,3.04709792545e-05,1.09077791421e-05,1,0,2.5,0,4.00092221753e-06,-3.02071712213e-05,3.04709792545e-05,1.09077791421e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.00092221753e-06,-3.02071712213e-05,3.04709792545e-05,1.09077791421e-05,1,0,2.5,0,373,1
stats,374,4.09714357374e-06,-3.07398913719e-05,3.10117320623e-05,1.11221052066e-05,1,0,2.5,0,4.09714357374e-06,-3.07398913719e-05,3.10117320623e-05,1.11221052066e-05,1,0,2.5,0,4.09714357374e-06,-3.07398913719e-05,3.10117320623e-05,1.11221052066e-05,1,0,2.5,0,4.09714357374e-06,-3.07398913719e-05,3.10117320623e-05,1.11221052066e-05,1,0,2.5,0,1,4.09714357374e-06,-3.07398913719e-05,3.10117320623e-05,1.11221052066e-05,1,0,2.5,0,4.09714357374e-06,-3.07398913719e-05,3.10117320623e-05,1.11221052066e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.09714357374e-06,-3.07398913719e-05,3.10117320623e-05,1.11221052066e-05,1,0,2.5,0,374,1
stats,375,4.19488469561e-06,-3.1275121728e-05,3.15551951644e-05,1.13393025458e-05,1,0,2.5,0,4.19488469561e-06,-3.1275121728e-05,3.15551951644e-05,1.13393025458e-05,1,0,2.5,0,4.19488469561e-06,-3.1275121728e-05,3.15551951644e-05,1.13393025458e-05,1,0,2.5,0,4.19488469561e-06,-3.1275121728e-05,3.15551951644e-05,1.13393025458e-05,1,0,2.5,0,1,4.19488469561e-06,-3.1275121728e-05,3.15551951644e-05,1.13393025458e-05,1,0,2.5,0,4.19488469561e-06,-3.1275121728e-05,3.15551951644e-05,1.13393025458e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.19488469561e-06,-3.1275121728e-05,3.15551951644e-05,1.13393025458e-05,1,0,2.5,0,375,1
stats,376,4.29029023508e-06,-3.18115380651e-05,3.20995422953e-05,1.15594293675e-05,1,0,2.5,0,4.29029023508e-06,-3.18115380651e-05,3.20995422953e-05,1.15594293675e-05,1,0,2.5,0,4.29029023508e-06,-3.18115380651e-05,3.20995422953e-05,1.15594293675e-05,1,0,2.5,0,4.29029023508e-06,-3.18115380651e-05,3.20995422953e-05,1.15594293675e-05,1,0,2.5,0,1,4.29029023508e-06,-3.18115380651e-05,3.20995422953e-05,1.15594293675e-05,1,0,2.5,0,4.29029023508e-06,-3.18115380651e-05,3.20995422953e-05,1.15594293675e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.29029023508e-06,-3.18115380651e-05,3.20995422953e-05,1.15594293675e-05,1,0,2.5,0,376,1
stats,377,4.39477298642e-06,-3.2351254049e-05,3.2648393244e-05,1.17818472063e-05,1,0,2.5,0,4.39477298642e-06,-3.2351254049e-05,3.2648393244e-05,1.17818472063e-05,1,0,2.5,0,4.39477298642e-06,-3.2351254049e-05,3.2648393244e-05,1.17818472063e-05,1,0,2.5,0,4.39477298642e-06,-3.2351254049e-05,3.2648393244e-05,1.17818472063e-05,1,0,2.5,0,1,4.39477298642e-06,-3.2351254049e-05,3.2648393244e-05,1.17818472063e-05,1,0,2.5,0,4.39477298642e-06,-3.2351254049e-05,3.2648393244e-05,1.17818472063e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.39477298642e-06,-3.2351254049e-05,3.2648393244e-05,1.17818472063e-05,1,0,2.5,0,377,1
stats,378,4.50810375696e-06,-3.28970490955e-05,3.32045019604e-05,1.20069544209e-05,1,0,2.5,0,4.50810375696e-06,-3.28970490955e-05,3.32045019604e-05,1.20069544209e-05,1,0,2.5,0,4.50810375696e-06,-3.28970490955e-05,3.32045019604e-05,1.20069544209e-05,1,0,2.5,0,4.50810375696e-06,-3.28970490955e-05,3.32045019604e-05,1.20069544209e-05,1,0,2.5,0,1,4.50810375696e-06,-3.28970490955e-05,3.32045019604e-05,1.20069544209e-05,1,0,2.5,0,4.50810375696e-06,-3.28970490955e-05,3.32045019604e-05,1.20069544209e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.50810375696e-06,-3.28970490955e-05,3.32045019604e-05,1.20069544209e-05,1,0,2.5,0,378,1
stats,379,4.57697024103e-06,-3.33811731252e-05,3.36934899678e-05,1.22213859868e-05,1,0,2.5,0,4.57697024103e-06,-3.33811731252e-05,3.36934899678e-05,1.22213859868e-05,1,0,2.5,0,4.57697024103e-06,-3.33811731252e-05,3.36934899678e-05,1.22213859868e-05,1,0,2.5,0,4.57697024103e-06,-3.33811731252e-05,3.36934899678e-05,1.22213859868e-05,1,0,2.5,0,1,4.57697024103e-06,-3.33811731252e-05,3.36934899678e-05,1.22213859868e-05,1,0,2.5,0,4.57697024103e-06,-3.33811731252e-05,3.36934899678e-05,1.22213859868e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.57697024103e-06,-3.33811731252e-05,3.36934899678e-05,1.22213859868e-05,1,0,2.5,0,379,1
stats,380,4.68776124762e-06,-3.39118487318e-05,3.42343191733e-05,1.2451123439e-05,1,0,2.5,0,4.68776124762e-06,-3.39118487318e-05,3.42343191733e-05,1.2451123439e-05,1,0,2.5,0,4.68776124762e-06,-3.39118487318e-05,3.42343191733e-05,1.2451123439e-05,1,0,2.5,0,4.68776124762e-06,-3.39118487318e-05,3.42343191733e-05,1.2451123439e-05,1,0,2.5,0,1,4.68776124762e-06,-3.39118487318e-05,3.42343191733e-05,1.2451123439e-05,1,0,2.5,0,4.68776124762e-06,-3.39118487318e-05,3.42343191733e-05,1.2451123439e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.68776124762e-06,-3.39118487318e-05,3.42343191733e-05,1.2451123439e-05,1,0,2.5,0,380,1
stats,381,4.83526946482e-06,-3.44791078533e-05,3.48165012838e-05,1.26869836095e-05,1,0,2.5,0,4.83526946482e-06,-3.44791078533e-05,3.48165012838e-05,1.26869836095e-05,1,0,2.5,0,4.83526946482e-06,-3.44791078533e-05,3.48165012838e-05,1.26869836095e-05,1,0,2.5,0,4.83526946482e-06,-3.44791078533e-05,3.48165012838e-05,1.26869836095e-05,1,0,2.5,0,1,4.83526946482e-06,-3.44791078533e-05,3.48165012838e-05,1.26869836095e-05,1,0,2.5,0,4.83526946482e-06,-3.44791078533e-05,3.48165012838e-05,1.26869836095e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.83526946482e-06,-3.44791078533e-05,3.48165012838e-05,1.26869836095e-05,1,0,2.5,0,381,1
stats,382,4.99355246575e-06,-3.50686241291e-05,3.54223666363e-05,1.29271356855e-05,1,0,2.5,0,4.99355246575e-06,-3.50686241291e-05,3.54223666363e-05,1.29271356855e-05,1,0,2.5,0,4.99355246575e-06,-3.50686241291e-05,3.54223666363e-05,1.29271356855e-05,1,0,2.5,0,4.99355246575e-06,-3.50686241291e-05,3.54223666363e-05,1.29271356855e-05,1,0,2.5,0,1,4.99355246575e-06,-3.50686241291e-05,3.54223666363e-05,1.29271356855e-05,1,0,2.5,0,4.99355246575e-06,-3.50686241291e-05,3.54223666363e-05,1.29271356855e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.99355246575e-06,-3.50686241291e-05,3.54223666363e-05,1.29271356855e-05,1,0,2.5,0,382,1
stats,383,5.14383782502e-06,-3.56690143235e-05,3.60380036e-05,1.31708166009e-05,1,0,2.5,0,5.14383782502e-06,-3.56690143235e-05,3.60380036e-05,1.31708166009e-05,1,0,2.5,0,5.14383782502e-06,-3.56690143235e-05,3.60380036e-05,1.31708166009e-05,1,0,2.5,0,5.14383782502e-06,-3.56690143235e-05,3.60380036e-05,1.31708166009e-05,1,0,2.5,0,1,5.14383782502e-06,-3.56690143235e-05,3.60380036e-05,1.31708166009e-05,1,0,2.5,0,5.14383782502e-06,-3.56690143235e-05,3.60380036e-05,1.31708166009e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.14383782502e-06,-3.56690143235e-05,3.60380036e-05,1.31708166009e-05,1,0,2.5,0,383,1
stats,384,5.27850579601e-06,-3.62748287444e-05,3.66568674508e-05,1.34182837428e-05,1,0,2.5,0,5.27850579601e-06,-3.62748287444e-05,3.66568674508e-05,1.34182837428e-05,1,0,2.5,0,5.27850579601e-06,-3.62748287444e-05,3.66568674508e-05,1.34182837428e-05,1,0,2.5,0,5.27850579601e-06,-3.62748287444e-05,3.66568674508e-05,1.34182837428e-05,1,0,2.5,0,1,5.27850579601e-06,-3.62748287444e-05,3.66568674508e-05,1.34182837428e-05,1,0,2.5,0,5.27850579601e-06,-3.62748287444e-05,3.66568674508e-05,1.34182837428e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.27850579601e-06,-3.62748287444e-05,3.66568674508e-05,1.34182837428e-05,1,0,2.5,0,384,1
stats,385,5.39891061635e-06,-3.68889632227e-05,3.72819522454e-05,1.36709531944e-05,1,0,2.5,0,5.39891061635e-06,-3.68889632227e-05,3.72819522454e-05,1.36709531944e-05,1,0,2.5,0,5.39891061635e-06,-3.68889632227e-05,3.72819522454e-05,1.36709531944e-05,1,0,2.5,0,5.39891061635e-06,-3.68889632227e-05,3.72819522454e-05,1.36709531944e-05,1,0,2.5,0,1,5.39891061635e-06,-3.68889632227e-05,3.72819522454e-05,1.36709531944e-05,1,0,2.5,0,5.39891061635e-06,-3.68889632227e-05,3.72819522454e-05,1.36709531944e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.39891061635e-06,-3.68889632227e-05,3.72819522454e-05,1.36709531944e-05,1,0,2.5,0,385,1
stats,386,5.51415223526e-06,-3.75135132344e-05,3.79166122002e-05,1.39289077197e-05,1,0,2.5,0,5.51415223526e-06,-3.75135132344e-05,3.79166122002e-05,1.39289077197e-05,1,0,2.5,0,5.51415223526e-06,-3.75135132344e-05,3.79166122002e-05,1.39289077197e-05,1,0,2.5,0,5.51415223526e-06,-3.75135132344e-05,3.79166122002e-05,1.39289077197e-05,1,0,2.5,0,1,5.51415223526e-06,-3.75135132344e-05,3.79166122002e-05,1.39289077197e-05,1,0,2.5,0,5.51415223526e-06,-3.75135132344e-05,3.79166122002e-05,1.39289077197e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.51415223526e-06,-3.75135132344e-05,3.79166122002e-05,1.39289077197e-05,1,0,2.5,0,386,1
stats,387,5.64240417589e-06,-3.81563877454e-05,3.85713174182e-05,1.41925711432e-05,1,0,2.5,0,5.64240417589e-06,-3.81563877454e-05,3.85713174182e-05,1.41925711432e-05,1,0,2.5,0,5.64240417589e-06,-3.81563877454e-05,3.85713174182e-05,1.41925711432e-05,1,0,2.5,0,5.64240417589e-06,-3.81563877454e-05,3.85713174182e-05,1.41925711432e-05,1,0,2.5,0,1,5.64240417589e-06,-3.81563877454e-05,3.85713174182e-05,1.41925711432e-05,1,0,2.5,0,5.64240417589e-06,-3.81563877454e-05,3.85713174182e-05,1.41925711432e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.64240417589e-06,-3.81563877454e-05,3.85713174182e-05,1.41925711432e-05,1,0,2.5,0,387,1
stats,388,5.78119352213e-06,-3.88197404391e-05,3.92478577851e-05,1.44621735672e-05,1,0,2.5,0,5.78119352213e-06,-3.88197404391e-05,3.92478577851e-05,1.44621735672e-05,1,0,2.5,0,5.78119352213e-06,-3.88197404391e-05,3.92478577851e-05,1.44621735672e-05,1,0,2.5,0,5.78119352213e-06,-3.88197404391e-05,3.92478577851e-05,1.44621735672e-05,1,0,2.5,0,1,5.78119352213e-06,-3.88197404391e-05,3.92478577851e-05,1.44621735672e-05,1,0,2.5,0,5.78119352213e-06,-3.88197404391e-05,3.92478577851e-05,1.44621735672e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.78119352213e-06,-3.88197404391e-05,3.92478577851e-05,1.44621735672e-05,1,0,2.5,0,388,1
stats,389,5.91983962295e-06,-3.94994385715e-05,3.99405835196e-05,1.47372529682e-05,1,0,2.5,0,5.91983962295e-06,-3.94994385715e-05,3.99405835196e-05,1.47372529682e-05,1,0,2.5,0,5.91983962295e-06,-3.94994385715e-05,3.99405835196e-05,1.47372529682e-05,1,0,2.5,0,5.91983962295e-06,-3.94994385715e-05,3.99405835196e-05,1.47372529682e-05,1,0,2.5,0,1,5.91983962295e-06,-3.94994385715e-05,3.99405835196e-05,1.47372529682e-05,1,0,2.5,0,5.91983962295e-06,-3.94994385715e-05,3.99405835196e-05,1.47372529682e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.91983962295e-06,-3.94994385715e-05,3.99405835196e-05,1.47372529682e-05,1,0,2.5,0,389,1
stats,390,6.06623825661e-06,-4.02121186198e-05,4.06671097153e-05,1.50207579281e-05,1,0,2.5,0,6.06623825661e-06,-4.02121186198e-05,4.06671097153e-05,1.50207579281e-05,1,0,2.5,0,6.06623825661e-06,-4.02121186198e-05,4.06671097153e-05,1.50207579281e-05,1,0,2.5,0,6.06623825661e-06,-4.02121186198e-05,4.06671097153e-05,1.50207579281e-05,1,0,2.5,0,1,6.06623825661e-06,-4.02121186198e-05,4.06671097153e-05,1.50207579281e-05,1,0,2.5,0,6.06623825661e-06,-4.02121186198e-05,4.06671097153e-05,1.50207579281e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.06623825661e-06,-4.02121186198e-05,4.06671097153e-05,1.50207579281e-05,1,0,2.5,0,390,1
stats,391,6.2254198383e-06,-4.09532840422e-05,4.14237547375e-05,1.53110704559e-05,1,0,2.5,0,6.2254198383e-06,-4.09532840422e-05,4.14237547375e-05,1.53110704559e-05,1,0,2.5,0,6.2254198383e-06,-4.09532840422e-05,4.14237547375e-05,1.53110704559e-05,1,0,2.5,0,6.2254198383e-06,-4.09532840422e-05,4.14237547375e-05,1.53110704559e-05,1,0,2.5,0,1,6.2254198383e-06,-4.09532840422e-05,4.14237547375e-05,1.53110704559e-05,1,0,2.5,0,6.2254198383e-06,-4.09532840422e-05,4.14237547375e-05,1.53110704559e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.2254198383e-06,-4.09532840422e-05,4.14237547375e-05,1.53110704559e-05,1,0,2.5,0,391,1
stats,392,6.40354846837e-06,-4.16896473325e-05,4.21785734943e-05,1.56015703396e-05,1,0,2.5,0,6.40354846837e-06,-4.16896473325e-05,4.21785734943e-05,1.56015703396e-05,1,0,2.5,0,6.40354846837e-06,-4.16896473325e-05,4.21785734943e-05,1.56015703396e-05,1,0,2.5,0,6.40354846837e-06,-4.16896473325e-05,4.21785734943e-05,1.56015703396e-05,1,0,2.5,0,1,6.40354846837e-06,-4.16896473325e-05,4.21785734943e-05,1.56015703396e-05,1,0,2.5,0,6.40354846837e-06,-4.16896473325e-05,4.21785734943e-05,1.56015703396e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.40354846837e-06,-4.16896473325e-05,4.21785734943e-05,1.56015703396e-05,1,0,2.5,0,392,1
stats,393,6.60004161546e-06,-4.23599813075e-05,4.28710700362e-05,1.58815728355e-05,1,0,2.5,0,6.60004161546e-06,-4.23599813075e-05,4.28710700362e-05,1.58815728355e-05,1,0,2.5,0,6.60004161546e-06,-4.23599813075e-05,4.28710700362e-05,1.58815728355e-05,1,0,2.5,0,6.60004161546e-06,-4.23599813075e-05,4.28710700362e-05,1.58815728355e-05,1,0,2.5,0,1,6.60004161546e-06,-4.23599813075e-05,4.28710700362e-05,1.58815728355e-05,1,0,2.5,0,6.60004161546e-06,-4.23599813075e-05,4.28710700362e-05,1.58815728355e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.60004161546e-06,-4.23599813075e-05,4.28710700362e-05,1.58815728355e-05,1,0,2.5,0,393,1
stats,394,6.79628828948e-06,-4.30015024904e-05,4.3535259465e-05,1.61621901498e-05,1,0,2.5,0,6.79628828948e-06,-4.30015024904e-05,4.3535259465e-05,1.61621901498e-05,1,0,2.5,0,6.79628828948e-06,-4.30015024904e-05,4.3535259465e-05,1.61621901498e-05,1,0,2.5,0,6.79628828948e-06,-4.30015024904e-05,4.3535259465e-05,1.61621901498e-05,1,0,2.5,0,1,6.79628828948e-06,-4.30015024904e-05,4.3535259465e-05,1.61621901498e-05,1,0,2.5,0,6.79628828948e-06,-4.30015024904e-05,4.3535259465e-05,1.61621901498e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.79628828948e-06,-4.30015024904e-05,4.3535259465e-05,1.61621901498e-05,1,0,2.5,0,394,1
stats,395,6.95239577908e-06,-4.36632253695e-05,4.42132695753e-05,1.64546345331e-05,1,0,2.5,0,6.95239577908e-06,-4.36632253695e-05,4.42132695753e-05,1.64546345331e-05,1,0,2.5,0,6.95239577908e-06,-4.36632253695e-05,4.42132695753e-05,1.64546345331e-05,1,0,2.5,0,6.95239577908e-06,-4.36632253695e-05,4.42132695753e-05,1.64546345331e-05,1,0,2.5,0,1,6.95239577908e-06,-4.36632253695e-05,4.42132695753e-05,1.64546345331e-05,1,0,2.5,0,6.95239577908e-06,-4.36632253695e-05,4.42132695753e-05,1.64546345331e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.95239577908e-06,-4.36632253695e-05,4.42132695753e-05,1.64546345331e-05,1,0,2.5,0,395,1
stats,396,7.073902907e-06,-4.43437638751e-05,4.49044491688e-05,1.67560556292e-05,1,0,2.5,0,7.073902907e-06,-4.43437638751e-05,4.49044491688e-05,1.67560556292e-05,1,0,2.5,0,7.073902907e-06,-4.43437638751e-05,4.49044491688e-05,1.67560556292e-05,1,0,2.5,0,7.073902907e-06,-4.43437638751e-05,4.49044491688e-05,1.67560556292e-05,1,0,2.5,0,1,7.073902907e-06,-4.43437638751e-05,4.49044491688e-05,1.67560556292e-05,1,0,2.5,0,7.073902907e-06,-4.43437638751e-05,4.49044491688e-05,1.67560556292e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.073902907e-06,-4.43437638751e-05,4.49044491688e-05,1.67560556292e-05,1,0,2.5,0,396,1
stats,397,6.89872604198e-06,-4.49470644526e-05,4.54734108644e-05,1.70684106706e-05,1,0,2.5,0,6.89872604198e-06,-4.49470644526e-05,4.54734108644e-05,1.70684106706e-05,1,0,2.5,0,6.89872604198e-06,-4.49470644526e-05,4.54734108644e-05,1.70684106706e-05,1,0,2.5,0,6.89872604198e-06,-4.49470644526e-05,4.54734108644e-05,1.70684106706e-05,1,0,2.5,0,1,6.89872604198e-06,-4.49470644526e-05,4.54734108644e-05,1.70684106706e-05,1,0,2.5,0,6.89872604198e-06,-4.49470644526e-05,4.54734108644e-05,1.70684106706e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.89872604198e-06,-4.49470644526e-05,4.54734108644e-05,1.70684106706e-05,1,0,2.5,0,397,1
stats,398,6.98295116308e-06,-4.56365778518e-05,4.61677263957e-05,1.73747848748e-05,1,0,2.5,0,6.98295116308e-06,-4.56365778518e-05,4.61677263957e-05,1.73747848748e-05,1,0,2.5,0,6.98295116308e-06,-4.56365778518e-05,4.61677263957e-05,1.73747848748e-05,1,0,2.5,0,6.98295116308e-06,-4.56365778518e-05,4.61677263957e-05,1.73747848748e-05,1,0,2.5,0,1,6.98295116308e-06,-4.56365778518e-05,4.61677263957e-05,1.73747848748e-05,1,0,2.5,0,6.98295116308e-06,-4.56365778518e-05,4.61677263957e-05,1.73747848748e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.98295116308e-06,-4.56365778518e-05,4.61677263957e-05,1.73747848748e-05,1,0,2.5,0,398,1
stats,399,7.19102990843e-06,-4.63933756691e-05,4.69473779958e-05,1.76857192855e-05,1,0,2.5,0,7.19102990843e-06,-4.63933756691e-05,4.69473779958e-05,1.76857192855e-05,1,0,2.5,0,7.19102990843e-06,-4.63933756691e-05,4.69473779958e-05,1.76857192855e-05,1,0,2.5,0,7.19102990843e-06,-4.63933756691e-05,4.69473779958e-05,1.76857192855e-05,1,0,2.5,0,1,7.19102990843e-06,-4.63933756691e-05,4.69473779958e-05,1.76857192855e-05,1,0,2.5,0,7.19102990843e-06,-4.63933756691e-05,4.69473779958e-05,1.76857192855e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.19102990843e-06,-4.63933756691e-05,4.69473779958e-05,1.76857192855e-05,1,0,2.5,0,399,1
stats,400,7.43509917811e-06,-4.71750645374e-05,4.77573812532e-05,1.80016904778e-05,1,0,2.5,0,7.43509917811e-06,-4.71750645374e-05,4.77573812532e-05,1.80016904778e-05,1,0,2.5,0,7.43509917811e-06,-4.71750645374e-05,4.77573812532e-05,1.80016904778e-05,1,0,2.5,0,7.43509917811e-06,-4.71750645374e-05,4.77573812532e-05,1.80016904778e-05,1,0,2.5,0,1,7.43509917811e-06,-4.71750645374e-05,4.77573812532e-05,1.80016904778e-05,1,0,2.5,0,7.43509917811e-06,-4.71750645374e-05,4.77573812532e-05,1.80016904778e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.43509917811e-06,-4.71750645374e-05,4.77573812532e-05,1.80016904778e-05,1,0,2.5,0,400,1
stats,401,7.68411609897e-06,-4.79599329992e-05,4.8571604566e-05,1.83218180609e-05,1,0,2.5,0,7.68411609897e-06,-4.79599329992e-05,4.8571604566e-05,1.83218180609e-05,1,0,2.5,0,7.68411609897e-06,-4.79599329992e-05,4.8571604566e-05,1.83218180609e-05,1,0,2.5,0,7.68411609897e-06,-4.79599329992e-05,4.8571604566e-05,1.83218180609e-05,1,0,2.5,0,1,7.68411609897e-06,-4.79599329992e-05,4.8571604566e-05,1.83218180609e-05,1,0,2.5,0,7.68411609897e-06,-4.79599329992e-05,4.8571604566e-05,1.83218180609e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.68411609897e-06,-4.79599329992e-05,4.8571604566e-05,1.83218180609e-05,1,0,2.5,0,401,1
stats,402,7.93562503532e-06,-4.87434990646e-05,4.93852494401e-05,1.86458546523e-05,1,0,2.5,0,7.93562503532e-06,-4.87434990646e-05,4.93852494401e-05,1.86458546523e-05,1,0,2.5,0,7.93562503532e-06,-4.87434990646e-05,4.93852494401e-05,1.86458546523e-05,1,0,2.5,0,7.93562503532e-06,-4.87434990646e-05,4.93852494401e-05,1.86458546523e-05,1,0,2.5,0,1,7.93562503532e-06,-4.87434990646e-05,4.93852494401e-05,1.86458546523e-05,1,0,2.5,0,7.93562503532e-06,-4.87434990646e-05,4.93852494401e-05,1.86458546523e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.93562503532e-06,-4.87434990646e-05,4.93852494401e-05,1.86458546523e-05,1,0,2.5,0,402,1
stats,403,8.19510205474e-06,-4.95015301567e-05,5.01753056596e-05,1.89699585462e-05,1,0,2.5,0,8.19510205474e-06,-4.95015301567e-05,5.01753056596e-05,1.89699585462e-05,1,0,2.5,0,8.19510205474e-06,-4.95015301567e-05,5.01753056596e-05,1.89699585462e-05,1,0,2.5,0,8.19510205474e-06,-4.95015301567e-05,5.01753056596e-05,1.89699585462e-05,1,0,2.5,0,1,8.19510205474e-06,-4.95015301567e-05,5.01753056596e-05,1.89699585462e-05,1,0,2.5,0,8.19510205474e-06,-4.95015301567e-05,5.01753056596e-05,1.89699585462e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,8.19510205474e-06,-4.95015301567e-05,5.01753056596e-05,1.89699585462e-05,1,0,2.5,0,403,1
stats,404,8.44379519549e-06,-5.02201837662e-05,5.09250858158e-05,1.92937386601e-05,1,0,2.5,0,8.44379519549e-06,-5.02201837662e-05,5.09250858158e-05,1.92937386601e-05,1,0,2.5,0,8.44379519549e-06,-5.02201837662e-05,5.09250858158e-05,1.92937386601e-05,1,0,2.5,0,8.44379519549e-06,-5.02201837662e-05,5.09250858158e-05,1.92937386601e-05,1,0,2.5,0,1,8.44379519549e-06,-5.02201837662e-05,5.09250858158e-05,1.92937386601e-05,1,0,2.5,0,8.44379519549e-06,-5.02201837662e-05,5.09250858158e-05,1.92937386601e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,8.44379519549e-06,-5.02201837662e-05,5.09250858158e-05,1.92937386601e-05,1,0,2.5,0,404,1
stats,405,8.6738355094e-06,-5.09037345182e-05,5.1637442084e-05,1.96181408683e-05,1,0,2.5,0,8.6738355094e-06,-5.09037345182e-05,5.1637442084e-05,1.96181408683e-05,1,0,2.5,0,8.6738355094e-06,-5.09037345182e-05,5.1637442084e-05,1.96181408683e-05,1,0,2.5,0,8.6738355094e-06,-5.09037345182e-05,5.1637442084e-05,1.96181408683e-05,1,0,2.5,0,1,8.6738355094e-06,-5.09037345182e-05,5.1637442084e-05,1.96181408683e-05,1,0,2.5,0,8.6738355094e-06,-5.09037345182e-05,5.1637442084e-05,1.96181408683e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,8.6738355094e-06,-5.09037345182e-05,5.1637442084e-05,1.96181408683e-05,1,0,2.5,0,405,1
stats,406,8.88841259439e-06,-5.15675601491e-05,5.23279777553e-05,1.99445348699e-05,1,0,2.5,0,8.88841259439e-06,-5.15675601491e-05,5.23279777553e-05,1.99445348699e-05,1,0,2.5,0,8.88841259439e-06,-5.15675601491e-05,5.23279777553e-05,1.99445348699e-05,1,0,2.5,0,8.88841259439e-06,-5.15675601491e-05,5.23279777553e-05,1.99445348699e-05,1,0,2.5,0,1,8.88841259439e-06,-5.15675601491e-05,5.23279777553e-05,1.99445348699e-05,1,0,2.5,0,8.88841259439e-06,-5.15675601491e-05,5.23279777553e-05,1.99445348699e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,8.88841259439e-06,-5.15675601491e-05,5.23279777553e-05,1.99445348699e-05,1,0,2.5,0,406,1
stats,407,9.0977846412e-06,-5.22405862284e-05,5.3026866226e-05,2.02759165404e-05,1,0,2.5,0,9.0977846412e-06,-5.22405862284e-05,5.3026866226e-05,2.02759165404e-05,1,0,2.5,0,9.0977846412e-06,-5.22405862284e-05,5.3026866226e-05,2.02759165404e-05,1,0,2.5,0,9.0977846412e-06,-5.22405862284e-05,5.3026866226e-05,2.02759165404e-05,1,0,2.5,0,1,9.0977846412e-06,-5.22405862284e-05,5.3026866226e-05,2.02759165404e-05,1,0,2.5,0,9.0977846412e-06,-5.22405862284e-05,5.3026866226e-05,2.02759165404e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,9.0977846412e-06,-5.22405862284e-05,5.3026866226e-05,2.02759165404e-05,1,0,2.5,0,407,1
stats,408,9.29299403651e-06,-5.2968149248e-05,5.37771738891e-05,2.06196073123e-05,1,0,2.5,0,9.29299403651e-06,-5.2968149248e-05,5.37771738891e-05,2.06196073123e-05,1,0,2.5,0,9.29299403651e-06,-5.2968149248e-05,5.37771738891e-05,2.06196073123e-05,1,0,2.5,0,9.29299403651e-06,-5.2968149248e-05,5.37771738891e-05,2.06196073123e-05,1,0,2.5,0,1,9.29299403651e-06,-5.2968149248e-05,5.37771738891e-05,2.06196073123e-05,1,0,2.5,0,9.29299403651e-06,-5.2968149248e-05,5.37771738891e-05,2.06196073123e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,9.29299403651e-06,-5.2968149248e-05,5.37771738891e-05,2.06196073123e-05,1,0,2.5,0,408,1
stats,409,9.48036995396e-06,-5.37929554412e-05,5.46219671378e-05,2.09814697882e-05,1,0,2.5,0,9.48036995396e-06,-5.37929554412e-05,5.46219671378e-05,2.09814697882e-05,1,0,2.5,0,9.48036995396e-06,-5.37929554412e-05,5.46219671378e-05,2.09814697882e-05,1,0,2.5,0,9.48036995396e-06,-5.37929554412e-05,5.46219671378e-05,2.09814697882e-05,1,0,2.5,0,1,9.48036995396e-06,-5.37929554412e-05,5.46219671378e-05,2.09814697882e-05,1,0,2.5,0,9.48036995396e-06,-5.37929554412e-05,5.46219671378e-05,2.09814697882e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,9.48036995396e-06,-5.37929554412e-05,5.46219671378e-05,2.09814697882e-05,1,0,2.5,0,409,1
stats,410,9.68763743003e-06,-5.47406707483e-05,5.5591288401e-05,2.13637213164e-05,1,0,2.5,0,9.68763743003e-06,-5.47406707483e-05,5.5591288401e-05,2.13637213164e-05,1,0,2.5,0,9.68763743003e-06,-5.47406707483e-05,5.5591288401e-05,2.13637213164e-05,1,0,2.5,0,9.68763743003e-06,-5.47406707483e-05,5.5591288401e-05,2.13637213164e-05,1,0,2.5,0,1,9.68763743003e-06,-5.47406707483e-05,5.5591288401e-05,2.13637213164e-05,1,0,2.5,0,9.68763743003e-06,-5.47406707483e-05,5.5591288401e-05,2.13637213164e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,9.68763743003e-06,-5.47406707483e-05,5.5591288401e-05,2.13637213164e-05,1,0,2.5,0,410,1
stats,411,9.94356742012e-06,-5.58053143322e-05,5.66842791159e-05,2.17639553739e-05,1,0,2.5,0,9.94356742012e-06,-5.58053143322e-05,5.66842791159e-05,2.17639553739e-05,1,0,2.5,0,9.94356742012e-06,-5.58053143322e-05,5.66842791159e-05,2.17639553739e-05,1,0,2.5,0,9.94356742012e-06,-5.58053143322e-05,5.66842791159e-05,2.17639553739e-05,1,0,2.5,0,1,9.94356742012e-06,-5.58053143322e-05,5.66842791159e-05,2.17639553739e-05,1,0,2.5,0,9.94356742012e-06,-5.58053143322e-05,5.66842791159e-05,2.17639553739e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,9.94356742012e-06,-5.58053143322e-05,5.66842791159e-05,2.17639553739e-05,1,0,2.5,0,411,1
stats,412,1.02957747004e-05,-5.68494215258e-05,5.77742139285e-05,2.21587306442e-05,1,0,2.5,0,1.02957747004e-05,-5.68494215258e-05,5.77742139285e-05,2.21587306442e-05,1,0,2.5,0,1.02957747004e-05,-5.68494215258e-05,5.77742139285e-05,2.21587306442e-05,1,0,2.5,0,1.02957747004e-05,-5.68494215258e-05,5.77742139285e-05,2.21587306442e-05,1,0,2.5,0,1,1.02957747004e-05,-5.68494215258e-05,5.77742139285e-05,2.21587306442e-05,1,0,2.5,0,1.02957747004e-05,-5.68494215258e-05,5.77742139285e-05,2.21587306442e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.02957747004e-05,-5.68494215258e-05,5.77742139285e-05,2.21587306442e-05,1,0,2.5,0,412,1
stats,413,1.07330424726e-05,-5.78634753765e-05,5.88504881307e-05,2.25494659389e-05,1,0,2.5,0,1.07330424726e-05,-5.78634753765e-05,5.88504881307e-05,2.25494659389e-05,1,0,2.5,0,1.07330424726e-05,-5.78634753765e-05,5.88504881307e-05,2.25494659389e-05,1,0,2.5,0,1.07330424726e-05,-5.78634753765e-05,5.88504881307e-05,2.25494659389e-05,1,0,2.5,0,1,1.07330424726e-05,-5.78634753765e-05,5.88504881307e-05,2.25494659389e-05,1,0,2.5,0,1.07330424726e-05,-5.78634753765e-05,5.88504881307e-05,2.25494659389e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.07330424726e-05,-5.78634753765e-05,5.88504881307e-05,2.25494659389e-05,1,0,2.5,0,413,1
stats,414,1.11779854706e-05,-5.8863133745e-05,5.9915073507e-05,2.29455781664e-05,1,0,2.5,0,1.11779854706e-05,-5.8863133745e-05,5.9915073507e-05,2.29455781664e-05,1,0,2.5,0,1.11779854706e-05,-5.8863133745e-05,5.9915073507e-05,2.29455781664e-05,1,0,2.5,0,1.11779854706e-05,-5.8863133745e-05,5.9915073507e-05,2.29455781664e-05,1,0,2.5,0,1,1.11779854706e-05,-5.8863133745e-05,5.9915073507e-05,2.29455781664e-05,1,0,2.5,0,1.11779854706e-05,-5.8863133745e-05,5.9915073507e-05,2.29455781664e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.11779854706e-05,-5.8863133745e-05,5.9915073507e-05,2.29455781664e-05,1,0,2.5,0,414,1
stats,415,1.09513784992e-05,-5.91813477513e-05,6.01860847382e-05,2.32922629948e-05,1,0,2.5,0,1.09513784992e-05,-5.91813477513e-05,6.01860847382e-05,2.32922629948e-05,1,0,2.5,0,1.09513784992e-05,-5.91813477513e-05,6.01860847382e-05,2.32922629948e-05,1,0,2.5,0,1.09513784992e-05,-5.91813477513e-05,6.01860847382e-05,2.32922629948e-05,1,0,2.5,0,1,1.09513784992e-05,-5.91813477513e-05,6.01860847382e-05,2.32922629948e-05,1,0,2.5,0,1.09513784992e-05,-5.91813477513e-05,6.01860847382e-05,2.32922629948e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.09513784992e-05,-5.91813477513e-05,6.01860847382e-05,2.32922629948e-05,1,0,2.5,0,415,1
stats,416,1.11466106318e-05,-6.00059829594e-05,6.10324896115e-05,2.36831347138e-05,1,0,2.5,0,1.11466106318e-05,-6.00059829594e-05,6.10324896115e-05,2.36831347138e-05,1,0,2.5,0,1.11466106318e-05,-6.00059829594e-05,6.10324896115e-05,2.36831347138e-05,1,0,2.5,0,1.11466106318e-05,-6.00059829594e-05,6.10324896115e-05,2.36831347138e-05,1,0,2.5,0,1,1.11466106318e-05,-6.00059829594e-05,6.10324896115e-05,2.36831347138e-05,1,0,2.5,0,1.11466106318e-05,-6.00059829594e-05,6.10324896115e-05,2.36831347138e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.11466106318e-05,-6.00059829594e-05,6.10324896115e-05,2.36831347138e-05,1,0,2.5,0,416,1
stats,417,1.15208304123e-05,-6.10565111856e-05,6.21339422651e-05,2.40970512095e-05,1,0,2.5,0,1.15208304123e-05,-6.10565111856e-05,6.21339422651e-05,2.40970512095e-05,1,0,2.5,0,1.15208304123e-05,-6.10565111856e-05,6.21339422651e-05,2.40970512095e-05,1,0,2.5,0,1.15208304123e-05,-6.10565111856e-05,6.21339422651e-05,2.40970512095e-05,1,0,2.5,0,1,1.15208304123e-05,-6.10565111856e-05,6.21339422651e-05,2.40970512095e-05,1,0,2.5,0,1.15208304123e-05,-6.10565111856e-05,6.21339422651e-05,2.40970512095e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.15208304123e-05,-6.10565111856e-05,6.21339422651e-05,2.40970512095e-05,1,0,2.5,0,417,1
stats,418,1.19698388517e-05,-6.2148035795e-05,6.32902447251e-05,2.45180453931e-05,1,0,2.5,0,1.19698388517e-05,-6.2148035795e-05,6.32902447251e-05,2.45180453931e-05,1,0,2.5,0,1.19698388517e-05,-6.2148035795e-05,6.32902447251e-05,2.45180453931e-05,1,0,2.5,0,1.19698388517e-05,-6.2148035795e-05,6.32902447251e-05,2.45180453931e-05,1,0,2.5,0,1,1.19698388517e-05,-6.2148035795e-05,6.32902447251e-05,2.45180453931e-05,1,0,2.5,0,1.19698388517e-05,-6.2148035795e-05,6.32902447251e-05,2.45180453931e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.19698388517e-05,-6.2148035795e-05,6.32902447251e-05,2.45180453931e-05,1,0,2.5,0,418,1
stats,419,1.24140278785e-05,-6.31994698779e-05,6.44071478746e-05,2.49411041295e-05,1,0,2.5,0,1.24140278785e-05,-6.31994698779e-05,6.44071478746e-05,2.49411041295e-05,1,0,2.5,0,1.24140278785e-05,-6.31994698779e-05,6.44071478746e-05,2.49411041295e-05,1,0,2.5,0,1.24140278785e-05,-6.31994698779e-05,6.44071478746e-05,2.49411041295e-05,1,0,2.5,0,1,1.24140278785e-05,-6.31994698779e-05,6.44071478746e-05,2.49411041295e-05,1,0,2.5,0,1.24140278785e-05,-6.31994698779e-05,6.44071478746e-05,2.49411041295e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.24140278785e-05,-6.31994698779e-05,6.44071478746e-05,2.49411041295e-05,1,0,2.5,0,419,1
stats,420,1.2823450561e-05,-6.41967053525e-05,6.54649338685e-05,2.53663129115e-05,1,0,2.5,0,1.2823450561e-05,-6.41967053525e-05,6.54649338685e-05,2.53663129115e-05,1,0,2.5,0,1.2823450561e-05,-6.41967053525e-05,6.54649338685e-05,2.53663129115e-05,1,0,2.5,0,1.2823450561e-05,-6.41967053525e-05,6.54649338685e-05,2.53663129115e-05,1,0,2.5,0,1,1.2823450561e-05,-6.41967053525e-05,6.54649338685e-05,2.53663129115e-05,1,0,2.5,0,1.2823450561e-05,-6.41967053525e-05,6.54649338685e-05,2.53663129115e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.2823450561e-05,-6.41967053525e-05,6.54649338685e-05,2.53663129115e-05,1,0,2.5,0,420,1
stats,421,1.3201348338e-05,-6.51598238619e-05,6.64836697979e-05,2.57961255556e-05,1,0,2.5,0,1.3201348338e-05,-6.51598238619e-05,6.64836697979e-05,2.57961255556e-05,1,0,2.5,0,1.3201348338e-05,-6.51598238619e-05,6.64836697979e-05,2.57961255556e-05,1,0,2.5,0,1.3201348338e-05,-6.51598238619e-05,6.64836697979e-05,2.57961255556e-05,1,0,2.5,0,1,1.3201348338e-05,-6.51598238619e-05,6.64836697979e-05,2.57961255556e-05,1,0,2.5,0,1.3201348338e-05,-6.51598238619e-05,6.64836697979e-05,2.57961255556e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.3201348338e-05,-6.51598238619e-05,6.64836697979e-05,2.57961255556e-05,1,0,2.5,0,421,1
stats,422,1.35313730425e-05,-6.60951118334e-05,6.74660041113e-05,2.62319463218e-05,1,0,2.5,0,1.35313730425e-05,-6.60951118334e-05,6.74660041113e-05,2.62319463218e-05,1,0,2.5,0,1.35313730425e-05,-6.60951118334e-05,6.74660041113e-05,2.62319463218e-05,1,0,2.5,0,1.35313730425e-05,-6.60951118334e-05,6.74660041113e-05,2.62319463218e-05,1,0,2.5,0,1,1.35313730425e-05,-6.60951118334e-05,6.74660041113e-05,2.62319463218e-05,1,0,2.5,0,1.35313730425e-05,-6.60951118334e-05,6.74660041113e-05,2.62319463218e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.35313730425e-05,-6.60951118334e-05,6.74660041113e-05,2.62319463218e-05,1,0,2.5,0,422,1
stats,423,1.38323357532e-05,-6.69915243634e-05,6.84046608512e-05,2.6669813451e-05,1,0,2.5,0,1.38323357532e-05,-6.69915243634e-05,6.84046608512e-05,2.6669813451e-05,1,0,2.5,0,1.38323357532e-05,-6.69915243634e-05,6.84046608512e-05,2.6669813451e-05,1,0,2.5,0,1.38323357532e-05,-6.69915243634e-05,6.84046608512e-05,2.6669813451e-05,1,0,2.5,0,1,1.38323357532e-05,-6.69915243634e-05,6.84046608512e-05,2.6669813451e-05,1,0,2.5,0,1.38323357532e-05,-6.69915243634e-05,6.84046608512e-05,2.6669813451e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.38323357532e-05,-6.69915243634e-05,6.84046608512e-05,2.6669813451e-05,1,0,2.5,0,423,1
stats,424,1.41535683724e-05,-6.78792639519e-05,6.93391484674e-05,2.71098597295e-05,1,0,2.5,0,1.41535683724e-05,-6.78792639519e-05,6.93391484674e-05,2.71098597295e-05,1,0,2.5,0,1.41535683724e-05,-6.78792639519e-05,6.93391484674e-05,2.71098597295e-05,1,0,2.5,0,1.41535683724e-05,-6.78792639519e-05,6.93391484674e-05,2.71098597295e-05,1,0,2.5,0,1,1.41535683724e-05,-6.78792639519e-05,6.93391484674e-05,2.71098597295e-05,1,0,2.5,0,1.41535683724e-05,-6.78792639519e-05,6.93391484674e-05,2.71098597295e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.41535683724e-05,-6.78792639519e-05,6.93391484674e-05,2.71098597295e-05,1,0,2.5,0,424,1
stats,425,1.45406665979e-05,-6.88150685164e-05,7.03345212969e-05,2.75567526842e-05,1,0,2.5,0,1.45406665979e-05,-6.88150685164e-05,7.03345212969e-05,2.75567526842e-05,1,0,2.5,0,1.45406665979e-05,-6.88150685164e-05,7.03345212969e-05,2.75567526842e-05,1,0,2.5,0,1.45406665979e-05,-6.88150685164e-05,7.03345212969e-05,2.75567526842e-05,1,0,2.5,0,1,1.45406665979e-05,-6.88150685164e-05,7.03345212969e-05,2.75567526842e-05,1,0,2.5,0,1.45406665979e-05,-6.88150685164e-05,7.03345212969e-05,2.75567526842e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.45406665979e-05,-6.88150685164e-05,7.03345212969e-05,2.75567526842e-05,1,0,2.5,0,425,1
stats,426,1.49785919348e-05,-6.98236690369e-05,7.14122070349e-05,2.80157746602e-05,1,0,2.5,0,1.49785919348e-05,-6.98236690369e-05,7.14122070349e-05,2.80157746602e-05,1,0,2.5,0,1.49785919348e-05,-6.98236690369e-05,7.14122070349e-05,2.80157746602e-05,1,0,2.5,0,1.49785919348e-05,-6.98236690369e-05,7.14122070349e-05,2.80157746602e-05,1,0,2.5,0,1,1.49785919348e-05,-6.98236690369e-05,7.14122070349e-05,2.80157746602e-05,1,0,2.5,0,1.49785919348e-05,-6.98236690369e-05,7.14122070349e-05,2.80157746602e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.49785919348e-05,-6.98236690369e-05,7.14122070349e-05,2.80157746602e-05,1,0,2.5,0,426,1
stats,427,1.54674089572e-05,-7.09192536306e-05,7.25863719708e-05,2.84898051177e-05,1,0,2.5,0,1.54674089572e-05,-7.09192536306e-05,7.25863719708e-05,2.84898051177e-05,1,0,2.5,0,1.54674089572e-05,-7.09192536306e-05,7.25863719708e-05,2.84898051177e-05,1,0,2.5,0,1.54674089572e-05,-7.09192536306e-05,7.25863719708e-05,2.84898051177e-05,1,0,2.5,0,1,1.54674089572e-05,-7.09192536306e-05,7.25863719708e-05,2.84898051177e-05,1,0,2.5,0,1.54674089572e-05,-7.09192536306e-05,7.25863719708e-05,2.84898051177e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.54674089572e-05,-7.09192536306e-05,7.25863719708e-05,2.84898051177e-05,1,0,2.5,0,427,1
stats,428,1.60216404765e-05,-7.20963871572e-05,7.38551389077e-05,2.89782346954e-05,1,0,2.5,0,1.60216404765e-05,-7.20963871572e-05,7.38551389077e-05,2.89782346954e-05,1,0,2.5,0,1.60216404765e-05,-7.20963871572e-05,7.38551389077e-05,2.89782346954e-05,1,0,2.5,0,1.60216404765e-05,-7.20963871572e-05,7.38551389077e-05,2.89782346954e-05,1,0,2.5,0,1,1.60216404765e-05,-7.20963871572e-05,7.38551389077e-05,2.89782346954e-05,1,0,2.5,0,1.60216404765e-05,-7.20963871572e-05,7.38551389077e-05,2.89782346954e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.60216404765e-05,-7.20963871572e-05,7.38551389077e-05,2.89782346954e-05,1,0,2.5,0,428,1
stats,429,1.66389054357e-05,-7.33405031497e-05,7.52042687964e-05,2.94803230645e-05,1,0,2.5,0,1.66389054357e-05,-7.33405031497e-05,7.52042687964e-05,2.94803230645e-05,1,0,2.5,0,1.66389054357e-05,-7.33405031497e-05,7.52042687964e-05,2.94803230645e-05,1,0,2.5,0,1.66389054357e-05,-7.33405031497e-05,7.52042687964e-05,2.94803230645e-05,1,0,2.5,0,1,1.66389054357e-05,-7.33405031497e-05,7.52042687964e-05,2.94803230645e-05,1,0,2.5,0,1.66389054357e-05,-7.33405031497e-05,7.52042687964e-05,2.94803230645e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.66389054357e-05,-7.33405031497e-05,7.52042687964e-05,2.94803230645e-05,1,0,2.5,0,429,1
stats,430,1.72835025296e-05,-7.46348669054e-05,7.66099401517e-05,2.99969069602e-05,1,0,2.5,0,1.72835025296e-05,-7.46348669054e-05,7.66099401517e-05,2.99969069602e-05,1,0,2.5,0,1.72835025296e-05,-7.46348669054e-05,7.66099401517e-05,2.99969069602e-05,1,0,2.5,0,1.72835025296e-05,-7.46348669054e-05,7.66099401517e-05,2.99969069602e-05,1,0,2.5,0,1,1.72835025296e-05,-7.46348669054e-05,7.66099401517e-05,2.99969069602e-05,1,0,2.5,0,1.72835025296e-05,-7.46348669054e-05,7.66099401517e-05,2.99969069602e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.72835025296e-05,-7.46348669054e-05,7.66099401517e-05,2.99969069602e-05,1,0,2.5,0,430,1
stats,431,1.78923346539e-05,-7.59373433539e-05,7.80167683843e-05,3.05269459204e-05,1,0,2.5,0,1.78923346539e-05,-7.59373433539e-05,7.80167683843e-05,3.05269459204e-05,1,0,2.5,0,1.78923346539e-05,-7.59373433539e-05,7.80167683843e-05,3.05269459204e-05,1,0,2.5,0,1.78923346539e-05,-7.59373433539e-05,7.80167683843e-05,3.05269459204e-05,1,0,2.5,0,1,1.78923346539e-05,-7.59373433539e-05,7.80167683843e-05,3.05269459204e-05,1,0,2.5,0,1.78923346539e-05,-7.59373433539e-05,7.80167683843e-05,3.05269459204e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.78923346539e-05,-7.59373433539e-05,7.80167683843e-05,3.05269459204e-05,1,0,2.5,0,431,1
stats,432,1.84395485121e-05,-7.7222204709e-05,7.93932340457e-05,3.10681643896e-05,1,0,2.5,0,1.84395485121e-05,-7.7222204709e-05,7.93932340457e-05,3.10681643896e-05,1,0,2.5,0,1.84395485121e-05,-7.7222204709e-05,7.93932340457e-05,3.10681643896e-05,1,0,2.5,0,1.84395485121e-05,-7.7222204709e-05,7.93932340457e-05,3.10681643896e-05,1,0,2.5,0,1,1.84395485121e-05,-7.7222204709e-05,7.93932340457e-05,3.10681643896e-05,1,0,2.5,0,1.84395485121e-05,-7.7222204709e-05,7.93932340457e-05,3.10681643896e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.84395485121e-05,-7.7222204709e-05,7.93932340457e-05,3.10681643896e-05,1,0,2.5,0,432,1
stats,433,1.83080428542e-05,-7.79399997555e-05,8.00613997853e-05,3.15733086609e-05,1,0,2.5,0,1.83080428542e-05,-7.79399997555e-05,8.00613997853e-05,3.15733086609e-05,1,0,2.5,0,1.83080428542e-05,-7.79399997555e-05,8.00613997853e-05,3.15733086609e-05,1,0,2.5,0,1.83080428542e-05,-7.79399997555e-05,8.00613997853e-05,3.15733086609e-05,1,0,2.5,0,1,1.83080428542e-05,-7.79399997555e-05,8.00613997853e-05,3.15733086609e-05,1,0,2.5,0,1.83080428542e-05,-7.79399997555e-05,8.00613997853e-05,3.15733086609e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.83080428542e-05,-7.79399997555e-05,8.00613997853e-05,3.15733086609e-05,1,0,2.5,0,433,1
stats,434,1.84196906048e-05,-7.88047691458e-05,8.09288394521e-05,3.20909239235e-05,1,0,2.5,0,1.84196906048e-05,-7.88047691458e-05,8.09288394521e-05,3.20909239235e-05,1,0,2.5,0,1.84196906048e-05,-7.88047691458e-05,8.09288394521e-05,3.20909239235e-05,1,0,2.5,0,1.84196906048e-05,-7.88047691458e-05,8.09288394521e-05,3.20909239235e-05,1,0,2.5,0,1,1.84196906048e-05,-7.88047691458e-05,8.09288394521e-05,3.20909239235e-05,1,0,2.5,0,1.84196906048e-05,-7.88047691458e-05,8.09288394521e-05,3.20909239235e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.84196906048e-05,-7.88047691458e-05,8.09288394521e-05,3.20909239235e-05,1,0,2.5,0,434,1
stats,435,1.87038422155e-05,-7.98176552053e-05,8.19798224256e-05,3.26189874613e-05,1,0,2.5,0,1.87038422155e-05,-7.98176552053e-05,8.19798224256e-05,3.26189874613e-05,1,0,2.5,0,1.87038422155e-05,-7.98176552053e-05,8.19798224256e-05,3.26189874613e-05,1,0,2.5,0,1.87038422155e-05,-7.98176552053e-05,8.19798224256e-05,3.26189874613e-05,1,0,2.5,0,1,1.87038422155e-05,-7.98176552053e-05,8.19798224256e-05,3.26189874613e-05,1,0,2.5,0,1.87038422155e-05,-7.98176552053e-05,8.19798224256e-05,3.26189874613e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.87038422155e-05,-7.98176552053e-05,8.19798224256e-05,3.26189874613e-05,1,0,2.5,0,435,1
stats,436,1.90890878002e-05,-8.08931872598e-05,8.31149882288e-05,3.31487717631e-05,1,0,2.5,0,1.90890878002e-05,-8.08931872598e-05,8.31149882288e-05,3.31487717631e-05,1,0,2.5,0,1.90890878002e-05,-8.08931872598e-05,8.31149882288e-05,3.31487717631e-05,1,0,2.5,0,1.90890878002e-05,-8.08931872598e-05,8.31149882288e-05,3.31487717631e-05,1,0,2.5,0,1,1.90890878002e-05,-8.08931872598e-05,8.31149882288e-05,3.31487717631e-05,1,0,2.5,0,1.90890878002e-05,-8.08931872598e-05,8.31149882288e-05,3.31487717631e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.90890878002e-05,-8.08931872598e-05,8.31149882288e-05,3.31487717631e-05,1,0,2.5,0,436,1
stats,437,1.94988115254e-05,-8.19874621811e-05,8.42742374516e-05,3.36808589054e-05,1,0,2.5,0,1.94988115254e-05,-8.19874621811e-05,8.42742374516e-05,3.36808589054e-05,1,0,2.5,0,1.94988115254e-05,-8.19874621811e-05,8.42742374516e-05,3.36808589054e-05,1,0,2.5,0,1.94988115254e-05,-8.19874621811e-05,8.42742374516e-05,3.36808589054e-05,1,0,2.5,0,1,1.94988115254e-05,-8.19874621811e-05,8.42742374516e-05,3.36808589054e-05,1,0,2.5,0,1.94988115254e-05,-8.19874621811e-05,8.42742374516e-05,3.36808589054e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.94988115254e-05,-8.19874621811e-05,8.42742374516e-05,3.36808589054e-05,1,0,2.5,0,437,1
stats,438,1.98848083528e-05,-8.30831559142e-05,8.54296013131e-05,3.42180974258e-05,1,0,2.5,0,1.98848083528e-05,-8.30831559142e-05,8.54296013131e-05,3.42180974258e-05,1,0,2.5,0,1.98848083528e-05,-8.30831559142e-05,8.54296013131e-05,3.42180974258e-05,1,0,2.5,0,1.98848083528e-05,-8.30831559142e-05,8.54296013131e-05,3.42180974258e-05,1,0,2.5,0,1,1.98848083528e-05,-8.30831559142e-05,8.54296013131e-05,3.42180974258e-05,1,0,2.5,0,1.98848083528e-05,-8.30831559142e-05,8.54296013131e-05,3.42180974258e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.98848083528e-05,-8.30831559142e-05,8.54296013131e-05,3.42180974258e-05,1,0,2.5,0,438,1
stats,439,2.02277042263e-05,-8.41661458253e-05,8.65626934683e-05,3.47609166056e-05,1,0,2.5,0,2.02277042263e-05,-8.41661458253e-05,8.65626934683e-05,3.47609166056e-05,1,0,2.5,0,2.02277042263e-05,-8.41661458253e-05,8.65626934683e-05,3.47609166056e-05,1,0,2.5,0,2.02277042263e-05,-8.41661458253e-05,8.65626934683e-05,3.47609166056e-05,1,0,2.5,0,1,2.02277042263e-05,-8.41661458253e-05,8.65626934683e-05,3.47609166056e-05,1,0,2.5,0,2.02277042263e-05,-8.41661458253e-05,8.65626934683e-05,3.47609166056e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.02277042263e-05,-8.41661458253e-05,8.65626934683e-05,3.47609166056e-05,1,0,2.5,0,439,1
stats,440,2.05510405067e-05,-8.52444209158e-05,8.76866979524e-05,3.5309123632e-05,1,0,2.5,0,2.05510405067e-05,-8.52444209158e-05,8.76866979524e-05,3.5309123632e-05,1,0,2.5,0,2.05510405067e-05,-8.52444209158e-05,8.76866979524e-05,3.5309123632e-05,1,0,2.5,0,2.05510405067e-05,-8.52444209158e-05,8.76866979524e-05,3.5309123632e-05,1,0,2.5,0,1,2.05510405067e-05,-8.52444209158e-05,8.76866979524e-05,3.5309123632e-05,1,0,2.5,0,2.05510405067e-05,-8.52444209158e-05,8.76866979524e-05,3.5309123632e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.05510405067e-05,-8.52444209158e-05,8.76866979524e-05,3.5309123632e-05,1,0,2.5,0,440,1
stats,441,2.08944693441e-05,-8.6348343757e-05,8.88403956196e-05,3.58643010259e-05,1,0,2.5,0,2.08944693441e-05,-8.6348343757e-05,8.88403956196e-05,3.58643010259e-05,1,0,2.5,0,2.08944693441e-05,-8.6348343757e-05,8.88403956196e-05,3.58643010259e-05,1,0,2.5,0,2.08944693441e-05,-8.6348343757e-05,8.88403956196e-05,3.58643010259e-05,1,0,2.5,0,1,2.08944693441e-05,-8.6348343757e-05,8.88403956196e-05,3.58643010259e-05,1,0,2.5,0,2.08944693441e-05,-8.6348343757e-05,8.88403956196e-05,3.58643010259e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.08944693441e-05,-8.6348343757e-05,8.88403956196e-05,3.58643010259e-05,1,0,2.5,0,441,1
stats,442,2.12659360841e-05,-8.74848919921e-05,9.00324739632e-05,3.6426801671e-05,1,0,2.5,0,2.12659360841e-05,-8.74848919921e-05,9.00324739632e-05,3.6426801671e-05,1,0,2.5,0,2.12659360841e-05,-8.74848919921e-05,9.00324739632e-05,3.6426801671e-05,1,0,2.5,0,2.12659360841e-05,-8.74848919921e-05,9.00324739632e-05,3.6426801671e-05,1,0,2.5,0,1,2.12659360841e-05,-8.74848919921e-05,9.00324739632e-05,3.6426801671e-05,1,0,2.5,0,2.12659360841e-05,-8.74848919921e-05,9.00324739632e-05,3.6426801671e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.12659360841e-05,-8.74848919921e-05,9.00324739632e-05,3.6426801671e-05,1,0,2.5,0,442,1
stats,443,2.16793850996e-05,-8.86560446816e-05,9.12682298804e-05,3.69961817341e-05,1,0,2.5,0,2.16793850996e-05,-8.86560446816e-05,9.12682298804e-05,3.69961817341e-05,1,0,2.5,0,2.16793850996e-05,-8.86560446816e-05,9.12682298804e-05,3.69961817341e-05,1,0,2.5,0,2.16793850996e-05,-8.86560446816e-05,9.12682298804e-05,3.69961817341e-05,1,0,2.5,0,1,2.16793850996e-05,-8.86560446816e-05,9.12682298804e-05,3.69961817341e-05,1,0,2.5,0,2.16793850996e-05,-8.86560446816e-05,9.12682298804e-05,3.69961817341e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.16793850996e-05,-8.86560446816e-05,9.12682298804e-05,3.69961817341e-05,1,0,2.5,0,443,1
stats,444,2.21408863581e-05,-8.98714497453e-05,9.25586136873e-05,3.75741037715e-05,1,0,2.5,0,2.21408863581e-05,-8.98714497453e-05,9.25586136873e-05,3.75741037715e-05,1,0,2.5,0,2.21408863581e-05,-8.98714497453e-05,9.25586136873e-05,3.75741037715e-05,1,0,2.5,0,2.21408863581e-05,-8.98714497453e-05,9.25586136873e-05,3.75741037715e-05,1,0,2.5,0,1,2.21408863581e-05,-8.98714497453e-05,9.25586136873e-05,3.75741037715e-05,1,0,2.5,0,2.21408863581e-05,-8.98714497453e-05,9.25586136873e-05,3.75741037715e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.21408863581e-05,-8.98714497453e-05,9.25586136873e-05,3.75741037715e-05,1,0,2.5,0,444,1
stats,445,2.26533720706e-05,-9.11407114472e-05,9.39138117246e-05,3.8162470446e-05,1,0,2.5,0,2.26533720706e-05,-9.11407114472e-05,9.39138117246e-05,3.8162470446e-05,1,0,2.5,0,2.26533720706e-05,-9.11407114472e-05,9.39138117246e-05,3.8162470446e-05,1,0,2.5,0,2.26533720706e-05,-9.11407114472e-05,9.39138117246e-05,3.8162470446e-05,1,0,2.5,0,1,2.26533720706e-05,-9.11407114472e-05,9.39138117246e-05,3.8162470446e-05,1,0,2.5,0,2.26533720706e-05,-9.11407114472e-05,9.39138117246e-05,3.8162470446e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.26533720706e-05,-9.11407114472e-05,9.39138117246e-05,3.8162470446e-05,1,0,2.5,0,445,1
stats,446,2.32243637583e-05,-9.24573323573e-05,9.53295821091e-05,3.87603467971e-05,1,0,2.5,0,2.32243637583e-05,-9.24573323573e-05,9.53295821091e-05,3.87603467971e-05,1,0,2.5,0,2.32243637583e-05,-9.24573323573e-05,9.53295821091e-05,3.87603467971e-05,1,0,2.5,0,2.32243637583e-05,-9.24573323573e-05,9.53295821091e-05,3.87603467971e-05,1,0,2.5,0,1,2.32243637583e-05,-9.24573323573e-05,9.53295821091e-05,3.87603467971e-05,1,0,2.5,0,2.32243637583e-05,-9.24573323573e-05,9.53295821091e-05,3.87603467971e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.32243637583e-05,-9.24573323573e-05,9.53295821091e-05,3.87603467971e-05,1,0,2.5,0,446,1
stats,447,2.38435441133e-05,-9.38064767979e-05,9.67893065535e-05,3.93669579353e-05,1,0,2.5,0,2.38435441133e-05,-9.38064767979e-05,9.67893065535e-05,3.93669579353e-05,1,0,2.5,0,2.38435441133e-05,-9.38064767979e-05,9.67893065535e-05,3.93669579353e-05,1,0,2.5,0,2.38435441133e-05,-9.38064767979e-05,9.67893065535e-05,3.93669579353e-05,1,0,2.5,0,1,2.38435441133e-05,-9.38064767979e-05,9.67893065535e-05,3.93669579353e-05,1,0,2.5,0,2.38435441133e-05,-9.38064767979e-05,9.67893065535e-05,3.93669579353e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.38435441133e-05,-9.38064767979e-05,9.67893065535e-05,3.93669579353e-05,1,0,2.5,0,447,1
stats,448,2.45084629569e-05,-9.51870242716e-05,9.82915807981e-05,3.99831224058e-05,1,0,2.5,0,2.45084629569e-05,-9.51870242716e-05,9.82915807981e-05,3.99831224058e-05,1,0,2.5,0,2.45084629569e-05,-9.51870242716e-05,9.82915807981e-05,3.99831224058e-05,1,0,2.5,0,2.45084629569e-05,-9.51870242716e-05,9.82915807981e-05,3.99831224058e-05,1,0,2.5,0,1,2.45084629569e-05,-9.51870242716e-05,9.82915807981e-05,3.99831224058e-05,1,0,2.5,0,2.45084629569e-05,-9.51870242716e-05,9.82915807981e-05,3.99831224058e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.45084629569e-05,-9.51870242716e-05,9.82915807981e-05,3.99831224058e-05,1,0,2.5,0,448,1
stats,449,2.52210174949e-05,-9.6597133961e-05,9.98353934847e-05,4.06092331104e-05,1,0,2.5,0,2.52210174949e-05,-9.6597133961e-05,9.98353934847e-05,4.06092331104e-05,1,0,2.5,0,2.52210174949e-05,-9.6597133961e-05,9.98353934847e-05,4.06092331104e-05,1,0,2.5,0,2.52210174949e-05,-9.6597133961e-05,9.98353934847e-05,4.06092331104e-05,1,0,2.5,0,1,2.52210174949e-05,-9.6597133961e-05,9.98353934847e-05,4.06092331104e-05,1,0,2.5,0,2.52210174949e-05,-9.6597133961e-05,9.98353934847e-05,4.06092331104e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.52210174949e-05,-9.6597133961e-05,9.98353934847e-05,4.06092331104e-05,1,0,2.5,0,449,1
stats,450,2.59557309619e-05,-9.80361146503e-05,0.000101413905213,4.12479967054e-05,1,0,2.5,0,2.59557309619e-05,-9.80361146503e-05,0.000101413905213,4.12479967054e-05,1,0,2.5,0,2.59557309619e-05,-9.80361146503e-05,0.000101413905213,4.12479967054e-05,1,0,2.5,0,2.59557309619e-05,-9.80361146503e-05,0.000101413905213,4.12479967054e-05,1,0,2.5,0,1,2.59557309619e-05,-9.80361146503e-05,0.000101413905213,4.12479967054e-05,1,0,2.5,0,2.59557309619e-05,-9.80361146503e-05,0.000101413905213,4.12479967054e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.59557309619e-05,-9.80361146503e-05,0.000101413905213,4.12479967054e-05,1,0,2.5,0,450,1
stats,451,2.60002361756e-05,-9.98656323645e-05,0.000103194754047,4.20073738496e-05,1,0,2.5,0,2.60002361756e-05,-9.98656323645e-05,0.000103194754047,4.20073738496e-05,1,0,2.5,0,2.60002361756e-05,-9.98656323645e-05,0.000103194754047,4.20073738496e-05,1,0,2.5,0,2.60002361756e-05,-9.98656323645e-05,0.000103194754047,4.20073738496e-05,1,0,2.5,0,1,2.60002361756e-05,-9.98656323645e-05,0.000103194754047,4.20073738496e-05,1,0,2.5,0,2.60002361756e-05,-9.98656323645e-05,0.000103194754047,4.20073738496e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.60002361756e-05,-9.98656323645e-05,0.000103194754047,4.20073738496e-05,1,0,2.5,0,451,1
stats,452,2.63216024905e-05,-0.000101234756585,0.000104600680061,4.26790938945e-05,1,0,2.5,0,2.63216024905e-05,-0.000101234756585,0.000104600680061,4.26790938945e-05,1,0,2.5,0,2.63216024905e-05,-0.000101234756585,0.000104600680061,4.26790938945e-05,1,0,2.5,0,2.63216024905e-05,-0.000101234756585,0.000104600680061,4.26790938945e-05,1,0,2.5,0,1,2.63216024905e-05,-0.000101234756585,0.000104600680061,4.26790938945e-05,1,0,2.5,0,2.63216024905e-05,-0.000101234756585,0.000104600680061,4.26790938945e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.63216024905e-05,-0.000101234756585,0.000104600680061,4.26790938945e-05,1,0,2.5,0,452,1
stats,453,2.67316463578e-05,-0.000102495723695,0.00010592428589,4.33347231592e-05,1,0,2.5,0,2.67316463578e-05,-0.000102495723695,0.00010592428589,4.33347231592e-05,1,0,2.5,0,2.67316463578e-05,-0.000102495723695,0.00010592428589,4.33347231592e-05,1,0,2.5,0,2.67316463578e-05,-0.000102495723695,0.00010592428589,4.33347231592e-05,1,0,2.5,0,1,2.67316463578e-05,-0.000102495723695,0.00010592428589,4.33347231592e-05,1,0,2.5,0,2.67316463578e-05,-0.000102495723695,0.00010592428589,4.33347231592e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.67316463578e-05,-0.000102495723695,0.00010592428589,4.33347231592e-05,1,0,2.5,0,453,1
stats,454,2.72307333944e-05,-0.000103732680145,0.000107247295091,4.39859250037e-05,1,0,2.5,0,2.72307333944e-05,-0.000103732680145,0.000107247295091,4.39859250037e-05,1,0,2.5,0,2.72307333944e-05,-0.000103732680145,0.000107247295091,4.39859250037e-05,1,0,2.5,0,2.72307333944e-05,-0.000103732680145,0.000107247295091,4.39859250037e-05,1,0,2.5,0,1,2.72307333944e-05,-0.000103732680145,0.000107247295091,4.39859250037e-05,1,0,2.5,0,2.72307333944e-05,-0.000103732680145,0.000107247295091,4.39859250037e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.72307333944e-05,-0.000103732680145,0.000107247295091,4.39859250037e-05,1,0,2.5,0,454,1
stats,455,2.78081970464e-05,-0.000105009741674,0.000108629377792,4.46428421128e-05,1,0,2.5,0,2.78081970464e-05,-0.000105009741674,0.000108629377792,4.46428421128e-05,1,0,2.5,0,2.78081970464e-05,-0.000105009741674,0.000108629377792,4.46428421128e-05,1,0,2.5,0,2.78081970464e-05,-0.000105009741674,0.000108629377792,4.46428421128e-05,1,0,2.5,0,1,2.78081970464e-05,-0.000105009741674,0.000108629377792,4.46428421128e-05,1,0,2.5,0,2.78081970464e-05,-0.000105009741674,0.000108629377792,4.46428421128e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.78081970464e-05,-0.000105009741674,0.000108629377792,4.46428421128e-05,1,0,2.5,0,455,1
stats,456,2.84505495074e-05,-0.000106366132968,0.000110105349449,4.53121501778e-05,1,0,2.5,0,2.84505495074e-05,-0.000106366132968,0.000110105349449,4.53121501778e-05,1,0,2.5,0,2.84505495074e-05,-0.000106366132968,0.000110105349449,4.53121501778e-05,1,0,2.5,0,2.84505495074e-05,-0.000106366132968,0.000110105349449,4.53121501778e-05,1,0,2.5,0,1,2.84505495074e-05,-0.000106366132968,0.000110105349449,4.53121501778e-05,1,0,2.5,0,2.84505495074e-05,-0.000106366132968,0.000110105349449,4.53121501778e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.84505495074e-05,-0.000106366132968,0.000110105349449,4.53121501778e-05,1,0,2.5,0,456,1
stats,457,2.91704436677e-05,-0.000107819520053,0.000111695851956,4.59951988887e-05,1,0,2.5,0,2.91704436677e-05,-0.000107819520053,0.000111695851956,4.59951988887e-05,1,0,2.5,0,2.91704436677e-05,-0.000107819520053,0.000111695851956,4.59951988887e-05,1,0,2.5,0,2.91704436677e-05,-0.000107819520053,0.000111695851956,4.59951988887e-05,1,0,2.5,0,1,2.91704436677e-05,-0.000107819520053,0.000111695851956,4.59951988887e-05,1,0,2.5,0,2.91704436677e-05,-0.000107819520053,0.000111695851956,4.59951988887e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.91704436677e-05,-0.000107819520053,0.000111695851956,4.59951988887e-05,1,0,2.5,0,457,1
stats,458,2.99595576507e-05,-0.000109367952973,0.000113397196401,4.66943492938e-05,1,0,2.5,0,2.99595576507e-05,-0.000109367952973,0.000113397196401,4.66943492938e-05,1,0,2.5,0,2.99595576507e-05,-0.000109367952973,0.000113397196401,4.66943492938e-05,1,0,2.5,0,2.99595576507e-05,-0.000109367952973,0.000113397196401,4.66943492938e-05,1,0,2.5,0,1,2.99595576507e-05,-0.000109367952973,0.000113397196401,4.66943492938e-05,1,0,2.5,0,2.99595576507e-05,-0.000109367952973,0.000113397196401,4.66943492938e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.99595576507e-05,-0.000109367952973,0.000113397196401,4.66943492938e-05,1,0,2.5,0,458,1
stats,459,3.0785373383e-05,-0.000110941204184,0.000115133356303,4.74035296065e-05,1,0,2.5,0,3.0785373383e-05,-0.000110941204184,0.000115133356303,4.74035296065e-05,1,0,2.5,0,3.0785373383e-05,-0.000110941204184,0.000115133356303,4.74035296065e-05,1,0,2.5,0,3.0785373383e-05,-0.000110941204184,0.000115133356303,4.74035296065e-05,1,0,2.5,0,1,3.0785373383e-05,-0.000110941204184,0.000115133356303,4.74035296065e-05,1,0,2.5,0,3.0785373383e-05,-0.000110941204184,0.000115133356303,4.74035296065e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.0785373383e-05,-0.000110941204184,0.000115133356303,4.74035296065e-05,1,0,2.5,0,459,1
stats,460,3.1603503885e-05,-0.000112484769488,0.000116840084956,4.81190545543e-05,1,0,2.5,0,3.1603503885e-05,-0.000112484769488,0.000116840084956,4.81190545543e-05,1,0,2.5,0,3.1603503885e-05,-0.000112484769488,0.000116840084956,4.81190545543e-05,1,0,2.5,0,3.1603503885e-05,-0.000112484769488,0.000116840084956,4.81190545543e-05,1,0,2.5,0,1,3.1603503885e-05,-0.000112484769488,0.000116840084956,4.81190545543e-05,1,0,2.5,0,3.1603503885e-05,-0.000112484769488,0.000116840084956,4.81190545543e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.1603503885e-05,-0.000112484769488,0.000116840084956,4.81190545543e-05,1,0,2.5,0,460,1
stats,461,3.23777239828e-05,-0.000114012109407,0.00011852037278,4.88447221869e-05,1,0,2.5,0,3.23777239828e-05,-0.000114012109407,0.00011852037278,4.88447221869e-05,1,0,2.5,0,3.23777239828e-05,-0.000114012109407,0.00011852037278,4.88447221869e-05,1,0,2.5,0,3.23777239828e-05,-0.000114012109407,0.00011852037278,4.88447221869e-05,1,0,2.5,0,1,3.23777239828e-05,-0.000114012109407,0.00011852037278,4.88447221869e-05,1,0,2.5,0,3.23777239828e-05,-0.000114012109407,0.00011852037278,4.88447221869e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.23777239828e-05,-0.000114012109407,0.00011852037278,4.88447221869e-05,1,0,2.5,0,461,1
stats,462,3.31092742272e-05,-0.000115546710731,0.000120196782518,4.95828862768e-05,1,0,2.5,0,3.31092742272e-05,-0.000115546710731,0.000120196782518,4.95828862768e-05,1,0,2.5,0,3.31092742272e-05,-0.000115546710731,0.000120196782518,4.95828862768e-05,1,0,2.5,0,3.31092742272e-05,-0.000115546710731,0.000120196782518,4.95828862768e-05,1,0,2.5,0,1,3.31092742272e-05,-0.000115546710731,0.000120196782518,4.95828862768e-05,1,0,2.5,0,3.31092742272e-05,-0.000115546710731,0.000120196782518,4.95828862768e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.31092742272e-05,-0.000115546710731,0.000120196782518,4.95828862768e-05,1,0,2.5,0,462,1
stats,463,3.38321478921e-05,-0.000117071795103,0.000121862300148,5.03280571138e-05,1,0,2.5,0,3.38321478921e-05,-0.000117071795103,0.000121862300148,5.03280571138e-05,1,0,2.5,0,3.38321478921e-05,-0.000117071795103,0.000121862300148,5.03280571138e-05,1,0,2.5,0,3.38321478921e-05,-0.000117071795103,0.000121862300148,5.03280571138e-05,1,0,2.5,0,1,3.38321478921e-05,-0.000117071795103,0.000121862300148,5.03280571138e-05,1,0,2.5,0,3.38321478921e-05,-0.000117071795103,0.000121862300148,5.03280571138e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.38321478921e-05,-0.000117071795103,0.000121862300148,5.03280571138e-05,1,0,2.5,0,463,1
stats,464,3.45793050656e-05,-0.000118616713735,0.000123554258607,5.10839563503e-05,1,0,2.5,0,3.45793050656e-05,-0.000118616713735,0.000123554258607,5.10839563503e-05,1,0,2.5,0,3.45793050656e-05,-0.000118616713735,0.000123554258607,5.10839563503e-05,1,0,2.5,0,3.45793050656e-05,-0.000118616713735,0.000123554258607,5.10839563503e-05,1,0,2.5,0,1,3.45793050656e-05,-0.000118616713735,0.000123554258607,5.10839563503e-05,1,0,2.5,0,3.45793050656e-05,-0.000118616713735,0.000123554258607,5.10839563503e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.45793050656e-05,-0.000118616713735,0.000123554258607,5.10839563503e-05,1,0,2.5,0,464,1
stats,465,3.53697541868e-05,-0.00012023520685,0.000125329665025,5.18593187735e-05,1,0,2.5,0,3.53697541868e-05,-0.00012023520685,0.000125329665025,5.18593187735e-05,1,0,2.5,0,3.53697541868e-05,-0.00012023520685,0.000125329665025,5.18593187735e-05,1,0,2.5,0,3.53697541868e-05,-0.00012023520685,0.000125329665025,5.18593187735e-05,1,0,2.5,0,1,3.53697541868e-05,-0.00012023520685,0.000125329665025,5.18593187735e-05,1,0,2.5,0,3.53697541868e-05,-0.00012023520685,0.000125329665025,5.18593187735e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.53697541868e-05,-0.00012023520685,0.000125329665025,5.18593187735e-05,1,0,2.5,0,465,1
stats,466,3.62343125744e-05,-0.000121943194245,0.000127212682855,5.26552539668e-05,1,0,2.5,0,3.62343125744e-05,-0.000121943194245,0.000127212682855,5.26552539668e-05,1,0,2.5,0,3.62343125744e-05,-0.000121943194245,0.000127212682855,5.26552539668e-05,1,0,2.5,0,3.62343125744e-05,-0.000121943194245,0.000127212682855,5.26552539668e-05,1,0,2.5,0,1,3.62343125744e-05,-0.000121943194245,0.000127212682855,5.26552539668e-05,1,0,2.5,0,3.62343125744e-05,-0.000121943194245,0.000127212682855,5.26552539668e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.62343125744e-05,-0.000121943194245,0.000127212682855,5.26552539668e-05,1,0,2.5,0,466,1
stats,467,3.71907190129e-05,-0.000123710240587,0.000129179621581,5.34658174729e-05,1,0,2.5,0,3.71907190129e-05,-0.000123710240587,0.000129179621581,5.34658174729e-05,1,0,2.5,0,3.71907190129e-05,-0.000123710240587,0.000129179621581,5.34658174729e-05,1,0,2.5,0,3.71907190129e-05,-0.000123710240587,0.000129179621581,5.34658174729e-05,1,0,2.5,0,1,3.71907190129e-05,-0.000123710240587,0.000129179621581,5.34658174729e-05,1,0,2.5,0,3.71907190129e-05,-0.000123710240587,0.000129179621581,5.34658174729e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.71907190129e-05,-0.000123710240587,0.000129179621581,5.34658174729e-05,1,0,2.5,0,467,1
stats,468,3.82706857636e-05,-0.000125555816339,0.000131258930196,5.42915840924e-05,1,0,2.5,0,3.82706857636e-05,-0.000125555816339,0.000131258930196,5.42915840924e-05,1,0,2.5,0,3.82706857636e-05,-0.000125555816339,0.000131258930196,5.42915840924e-05,1,0,2.5,0,3.82706857636e-05,-0.000125555816339,0.000131258930196,5.42915840924e-05,1,0,2.5,0,1,3.82706857636e-05,-0.000125555816339,0.000131258930196,5.42915840924e-05,1,0,2.5,0,3.82706857636e-05,-0.000125555816339,0.000131258930196,5.42915840924e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.82706857636e-05,-0.000125555816339,0.000131258930196,5.42915840924e-05,1,0,2.5,0,468,1
stats,469,3.78293261747e-05,-0.000126514438307,0.000132049084641,5.49354917894e-05,1,0,2.5,0,3.78293261747e-05,-0.000126514438307,0.000132049084641,5.49354917894e-05,1,0,2.5,0,3.78293261747e-05,-0.000126514438307,0.000132049084641,5.49354917894e-05,1,0,2.5,0,3.78293261747e-05,-0.000126514438307,0.000132049084641,5.49354917894e-05,1,0,2.5,0,1,3.78293261747e-05,-0.000126514438307,0.000132049084641,5.49354917894e-05,1,0,2.5,0,3.78293261747e-05,-0.000126514438307,0.000132049084641,5.49354917894e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.78293261747e-05,-0.000126514438307,0.000132049084641,5.49354917894e-05,1,0,2.5,0,469,1
stats,470,3.84380000469e-05,-0.000127961975522,0.000133610432385,5.57382518309e-05,1,0,2.5,0,3.84380000469e-05,-0.000127961975522,0.000133610432385,5.57382518309e-05,1,0,2.5,0,3.84380000469e-05,-0.000127961975522,0.000133610432385,5.57382518309e-05,1,0,2.5,0,3.84380000469e-05,-0.000127961975522,0.000133610432385,5.57382518309e-05,1,0,2.5,0,1,3.84380000469e-05,-0.000127961975522,0.000133610432385,5.57382518309e-05,1,0,2.5,0,3.84380000469e-05,-0.000127961975522,0.000133610432385,5.57382518309e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.84380000469e-05,-0.000127961975522,0.000133610432385,5.57382518309e-05,1,0,2.5,0,470,1
stats,471,3.92758702219e-05,-0.000129696694785,0.000135513197165,5.66214548599e-05,1,0,2.5,0,3.92758702219e-05,-0.000129696694785,0.000135513197165,5.66214548599e-05,1,0,2.5,0,3.92758702219e-05,-0.000129696694785,0.000135513197165,5.66214548599e-05,1,0,2.5,0,3.92758702219e-05,-0.000129696694785,0.000135513197165,5.66214548599e-05,1,0,2.5,0,1,3.92758702219e-05,-0.000129696694785,0.000135513197165,5.66214548599e-05,1,0,2.5,0,3.92758702219e-05,-0.000129696694785,0.000135513197165,5.66214548599e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.92758702219e-05,-0.000129696694785,0.000135513197165,5.66214548599e-05,1,0,2.5,0,471,1
stats,472,4.01991419494e-05,-0.000131596360006,0.000137599316076,5.75495687372e-05,1,0,2.5,0,4.01991419494e-05,-0.000131596360006,0.000137599316076,5.75495687372e-05,1,0,2.5,0,4.01991419494e-05,-0.000131596360006,0.000137599316076,5.75495687372e-05,1,0,2.5,0,4.01991419494e-05,-0.000131596360006,0.000137599316076,5.75495687372e-05,1,0,2.5,0,1,4.01991419494e-05,-0.000131596360006,0.000137599316076,5.75495687372e-05,1,0,2.5,0,4.01991419494e-05,-0.000131596360006,0.000137599316076,5.75495687372e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.01991419494e-05,-0.000131596360006,0.000137599316076,5.75495687372e-05,1,0,2.5,0,472,1
stats,473,4.11349719798e-05,-0.000133529814775,0.000139722222229,5.84846820857e-05,1,0,2.5,0,4.11349719798e-05,-0.000133529814775,0.000139722222229,5.84846820857e-05,1,0,2.5,0,4.11349719798e-05,-0.000133529814775,0.000139722222229,5.84846820857e-05,1,0,2.5,0,4.11349719798e-05,-0.000133529814775,0.000139722222229,5.84846820857e-05,1,0,2.5,0,1,4.11349719798e-05,-0.000133529814775,0.000139722222229,5.84846820857e-05,1,0,2.5,0,4.11349719798e-05,-0.000133529814775,0.000139722222229,5.84846820857e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.11349719798e-05,-0.000133529814775,0.000139722222229,5.84846820857e-05,1,0,2.5,0,473,1
stats,474,4.20860560553e-05,-0.000135440059239,0.000141828219057,5.94063749304e-05,1,0,2.5,0,4.20860560553e-05,-0.000135440059239,0.000141828219057,5.94063749304e-05,1,0,2.5,0,4.20860560553e-05,-0.000135440059239,0.000141828219057,5.94063749304e-05,1,0,2.5,0,4.20860560553e-05,-0.000135440059239,0.000141828219057,5.94063749304e-05,1,0,2.5,0,1,4.20860560553e-05,-0.000135440059239,0.000141828219057,5.94063749304e-05,1,0,2.5,0,4.20860560553e-05,-0.000135440059239,0.000141828219057,5.94063749304e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.20860560553e-05,-0.000135440059239,0.000141828219057,5.94063749304e-05,1,0,2.5,0,474,1
stats,475,4.30007676187e-05,-0.000137285009259,0.000143861878314,6.03046028118e-05,1,0,2.5,0,4.30007676187e-05,-0.000137285009259,0.000143861878314,6.03046028118e-05,1,0,2.5,0,4.30007676187e-05,-0.000137285009259,0.000143861878314,6.03046028118e-05,1,0,2.5,0,4.30007676187e-05,-0.000137285009259,0.000143861878314,6.03046028118e-05,1,0,2.5,0,1,4.30007676187e-05,-0.000137285009259,0.000143861878314,6.03046028118e-05,1,0,2.5,0,4.30007676187e-05,-0.000137285009259,0.000143861878314,6.03046028118e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.30007676187e-05,-0.000137285009259,0.000143861878314,6.03046028118e-05,1,0,2.5,0,475,1
stats,476,4.38665956608e-05,-0.000139088864671,0.000145842350321,6.119102909e-05,1,0,2.5,0,4.38665956608e-05,-0.000139088864671,0.000145842350321,6.119102909e-05,1,0,2.5,0,4.38665956608e-05,-0.000139088864671,0.000145842350321,6.119102909e-05,1,0,2.5,0,4.38665956608e-05,-0.000139088864671,0.000145842350321,6.119102909e-05,1,0,2.5,0,1,4.38665956608e-05,-0.000139088864671,0.000145842350321,6.119102909e-05,1,0,2.5,0,4.38665956608e-05,-0.000139088864671,0.000145842350321,6.119102909e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.38665956608e-05,-0.000139088864671,0.000145842350321,6.119102909e-05,1,0,2.5,0,476,1
stats,477,4.47439888376e-05,-0.000140980831929,0.000147910846863,6.21107246843e-05,1,0,2.5,0,4.47439888376e-05,-0.000140980831929,0.000147910846863,6.21107246843e-05,1,0,2.5,0,4.47439888376e-05,-0.000140980831929,0.000147910846863,6.21107246843e-05,1,0,2.5,0,4.47439888376e-05,-0.000140980831929,0.000147910846863,6.21107246843e-05,1,0,2.5,0,1,4.47439888376e-05,-0.000140980831929,0.000147910846863,6.21107246843e-05,1,0,2.5,0,4.47439888376e-05,-0.000140980831929,0.000147910846863,6.21107246843e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.47439888376e-05,-0.000140980831929,0.000147910846863,6.21107246843e-05,1,0,2.5,0,477,1
stats,478,4.59163020423e-05,-0.000143318786286,0.0001504944521,6.31614457234e-05,1,0,2.5,0,4.59163020423e-05,-0.000143318786286,0.0001504944521,6.31614457234e-05,1,0,2.5,0,4.59163020423e-05,-0.000143318786286,0.0001504944521,6.31614457234e-05,1,0,2.5,0,4.59163020423e-05,-0.000143318786286,0.0001504944521,6.31614457234e-05,1,0,2.5,0,1,4.59163020423e-05,-0.000143318786286,0.0001504944521,6.31614457234e-05,1,0,2.5,0,4.59163020423e-05,-0.000143318786286,0.0001504944521,6.31614457234e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.59163020423e-05,-0.000143318786286,0.0001504944521,6.31614457234e-05,1,0,2.5,0,478,1
stats,479,4.73968684673e-05,-0.000146202379256,0.000153693195898,6.43564781058e-05,1,0,2.5,0,4.73968684673e-05,-0.000146202379256,0.000153693195898,6.43564781058e-05,1,0,2.5,0,4.73968684673e-05,-0.000146202379256,0.000153693195898,6.43564781058e-05,1,0,2.5,0,4.73968684673e-05,-0.000146202379256,0.000153693195898,6.43564781058e-05,1,0,2.5,0,1,4.73968684673e-05,-0.000146202379256,0.000153693195898,6.43564781058e-05,1,0,2.5,0,4.73968684673e-05,-0.000146202379256,0.000153693195898,6.43564781058e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.73968684673e-05,-0.000146202379256,0.000153693195898,6.43564781058e-05,1,0,2.5,0,479,1
stats,480,4.91434911964e-05,-0.000149431783939,0.000157305243192,6.56219781376e-05,1,0,2.5,0,4.91434911964e-05,-0.000149431783939,0.000157305243192,6.56219781376e-05,1,0,2.5,0,4.91434911964e-05,-0.000149431783939,0.000157305243192,6.56219781376e-05,1,0,2.5,0,4.91434911964e-05,-0.000149431783939,0.000157305243192,6.56219781376e-05,1,0,2.5,0,1,4.91434911964e-05,-0.000149431783939,0.000157305243192,6.56219781376e-05,1,0,2.5,0,4.91434911964e-05,-0.000149431783939,0.000157305243192,6.56219781376e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.91434911964e-05,-0.000149431783939,0.000157305243192,6.56219781376e-05,1,0,2.5,0,480,1
stats,481,5.07730510435e-05,-0.00015262166562,0.000160845505889,6.68223074172e-05,1,0,2.5,0,5.07730510435e-05,-0.00015262166562,0.000160845505889,6.68223074172e-05,1,0,2.5,0,5.07730510435e-05,-0.00015262166562,0.000160845505889,6.68223074172e-05,1,0,2.5,0,5.07730510435e-05,-0.00015262166562,0.000160845505889,6.68223074172e-05,1,0,2.5,0,1,5.07730510435e-05,-0.00015262166562,0.000160845505889,6.68223074172e-05,1,0,2.5,0,5.07730510435e-05,-0.00015262166562,0.000160845505889,6.68223074172e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.07730510435e-05,-0.00015262166562,0.000160845505889,6.68223074172e-05,1,0,2.5,0,481,1
stats,482,5.1729792176e-05,-0.000155155663379,0.000163551987498,6.77975986036e-05,1,0,2.5,0,5.1729792176e-05,-0.000155155663379,0.000163551987498,6.77975986036e-05,1,0,2.5,0,5.1729792176e-05,-0.000155155663379,0.000163551987498,6.77975986036e-05,1,0,2.5,0,5.1729792176e-05,-0.000155155663379,0.000163551987498,6.77975986036e-05,1,0,2.5,0,1,5.1729792176e-05,-0.000155155663379,0.000163551987498,6.77975986036e-05,1,0,2.5,0,5.1729792176e-05,-0.000155155663379,0.000163551987498,6.77975986036e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.1729792176e-05,-0.000155155663379,0.000163551987498,6.77975986036e-05,1,0,2.5,0,482,1
stats,483,5.24606330146e-05,-0.000156982365297,0.000165516103152,6.86111743562e-05,1,0,2.5,0,5.24606330146e-05,-0.000156982365297,0.000165516103152,6.86111743562e-05,1,0,2.5,0,5.24606330146e-05,-0.000156982365297,0.000165516103152,6.86111743562e-05,1,0,2.5,0,5.24606330146e-05,-0.000156982365297,0.000165516103152,6.86111743562e-05,1,0,2.5,0,1,5.24606330146e-05,-0.000156982365297,0.000165516103152,6.86111743562e-05,1,0,2.5,0,5.24606330146e-05,-0.000156982365297,0.000165516103152,6.86111743562e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.24606330146e-05,-0.000156982365297,0.000165516103152,6.86111743562e-05,1,0,2.5,0,483,1
stats,484,5.35077269888e-05,-0.000158434952027,0.000167226520716,6.94083137205e-05,1,0,2.5,0,5.35077269888e-05,-0.000158434952027,0.000167226520716,6.94083137205e-05,1,0,2.5,0,5.35077269888e-05,-0.000158434952027,0.000167226520716,6.94083137205e-05,1,0,2.5,0,5.35077269888e-05,-0.000158434952027,0.000167226520716,6.94083137205e-05,1,0,2.5,0,1,5.35077269888e-05,-0.000158434952027,0.000167226520716,6.94083137205e-05,1,0,2.5,0,5.35077269888e-05,-0.000158434952027,0.000167226520716,6.94083137205e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.35077269888e-05,-0.000158434952027,0.000167226520716,6.94083137205e-05,1,0,2.5,0,484,1
stats,485,5.49269498151e-05,-0.000159796327353,0.000168972881511,7.0268069976e-05,1,0,2.5,0,5.49269498151e-05,-0.000159796327353,0.000168972881511,7.0268069976e-05,1,0,2.5,0,5.49269498151e-05,-0.000159796327353,0.000168972881511,7.0268069976e-05,1,0,2.5,0,5.49269498151e-05,-0.000159796327353,0.000168972881511,7.0268069976e-05,1,0,2.5,0,1,5.49269498151e-05,-0.000159796327353,0.000168972881511,7.0268069976e-05,1,0,2.5,0,5.49269498151e-05,-0.000159796327353,0.000168972881511,7.0268069976e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.49269498151e-05,-0.000159796327353,0.000168972881511,7.0268069976e-05,1,0,2.5,0,485,1
stats,486,5.66298258491e-05,-0.000161299292813,0.000170951447217,7.12234468665e-05,1,0,2.5,0,5.66298258491e-05,-0.000161299292813,0.000170951447217,7.12234468665e-05,1,0,2.5,0,5.66298258491e-05,-0.000161299292813,0.000170951447217,7.12234468665e-05,1,0,2.5,0,5.66298258491e-05,-0.000161299292813,0.000170951447217,7.12234468665e-05,1,0,2.5,0,1,5.66298258491e-05,-0.000161299292813,0.000170951447217,7.12234468665e-05,1,0,2.5,0,5.66298258491e-05,-0.000161299292813,0.000170951447217,7.12234468665e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.66298258491e-05,-0.000161299292813,0.000170951447217,7.12234468665e-05,1,0,2.5,0,486,1
stats,487,5.89296214457e-05,-0.000163306336617,0.000173613530933,7.22903205315e-05,1,0,2.5,0,5.89296214457e-05,-0.000163306336617,0.000173613530933,7.22903205315e-05,1,0,2.5,0,5.89296214457e-05,-0.000163306336617,0.000173613530933,7.22903205315e-05,1,0,2.5,0,5.89296214457e-05,-0.000163306336617,0.000173613530933,7.22903205315e-05,1,0,2.5,0,1,5.89296214457e-05,-0.000163306336617,0.000173613530933,7.22903205315e-05,1,0,2.5,0,5.89296214457e-05,-0.000163306336617,0.000173613530933,7.22903205315e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.89296214457e-05,-0.000163306336617,0.000173613530933,7.22903205315e-05,1,0,2.5,0,487,1
stats,488,6.04174965702e-05,-0.000165332268807,0.000176025656401,7.34847126296e-05,1,0,2.5,0,6.04174965702e-05,-0.000165332268807,0.000176025656401,7.34847126296e-05,1,0,2.5,0,6.04174965702e-05,-0.000165332268807,0.000176025656401,7.34847126296e-05,1,0,2.5,0,6.04174965702e-05,-0.000165332268807,0.000176025656401,7.34847126296e-05,1,0,2.5,0,1,6.04174965702e-05,-0.000165332268807,0.000176025656401,7.34847126296e-05,1,0,2.5,0,6.04174965702e-05,-0.000165332268807,0.000176025656401,7.34847126296e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.04174965702e-05,-0.000165332268807,0.000176025656401,7.34847126296e-05,1,0,2.5,0,488,1
stats,489,6.19742786512e-05,-0.000167624559253,0.000178714311915,7.47846788727e-05,1,0,2.5,0,6.19742786512e-05,-0.000167624559253,0.000178714311915,7.47846788727e-05,1,0,2.5,0,6.19742786512e-05,-0.000167624559253,0.000178714311915,7.47846788727e-05,1,0,2.5,0,6.19742786512e-05,-0.000167624559253,0.000178714311915,7.47846788727e-05,1,0,2.5,0,1,6.19742786512e-05,-0.000167624559253,0.000178714311915,7.47846788727e-05,1,0,2.5,0,6.19742786512e-05,-0.000167624559253,0.000178714311915,7.47846788727e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.19742786512e-05,-0.000167624559253,0.000178714311915,7.47846788727e-05,1,0,2.5,0,489,1
stats,490,6.36248805677e-05,-0.000170190396602,0.000181694515049,7.61266928748e-05,1,0,2.5,0,6.36248805677e-05,-0.000170190396602,0.000181694515049,7.61266928748e-05,1,0,2.5,0,6.36248805677e-05,-0.000170190396602,0.000181694515049,7.61266928748e-05,1,0,2.5,0,6.36248805677e-05,-0.000170190396602,0.000181694515049,7.61266928748e-05,1,0,2.5,0,1,6.36248805677e-05,-0.000170190396602,0.000181694515049,7.61266928748e-05,1,0,2.5,0,6.36248805677e-05,-0.000170190396602,0.000181694515049,7.61266928748e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.36248805677e-05,-0.000170190396602,0.000181694515049,7.61266928748e-05,1,0,2.5,0,490,1
stats,491,6.53197130305e-05,-0.000172942847712,0.000184867225471,7.74510772317e-05,1,0,2.5,0,6.53197130305e-05,-0.000172942847712,0.000184867225471,7.74510772317e-05,1,0,2.5,0,6.53197130305e-05,-0.000172942847712,0.000184867225471,7.74510772317e-05,1,0,2.5,0,6.53197130305e-05,-0.000172942847712,0.000184867225471,7.74510772317e-05,1,0,2.5,0,1,6.53197130305e-05,-0.000172942847712,0.000184867225471,7.74510772317e-05,1,0,2.5,0,6.53197130305e-05,-0.000172942847712,0.000184867225471,7.74510772317e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.53197130305e-05,-0.000172942847712,0.000184867225471,7.74510772317e-05,1,0,2.5,0,491,1
stats,492,6.7010310886e-05,-0.000175772453076,0.000188112564501,7.87162862252e-05,1,0,2.5,0,6.7010310886e-05,-0.000175772453076,0.000188112564501,7.87162862252e-05,1,0,2.5,0,6.7010310886e-05,-0.000175772453076,0.000188112564501,7.87162862252e-05,1,0,2.5,0,6.7010310886e-05,-0.000175772453076,0.000188112564501,7.87162862252e-05,1,0,2.5,0,1,6.7010310886e-05,-0.000175772453076,0.000188112564501,7.87162862252e-05,1,0,2.5,0,6.7010310886e-05,-0.000175772453076,0.000188112564501,7.87162862252e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.7010310886e-05,-0.000175772453076,0.000188112564501,7.87162862252e-05,1,0,2.5,0,492,1
stats,493,6.86731436872e-05,-0.000178598682396,0.000191346523934,7.99094777904e-05,1,0,2.5,0,6.86731436872e-05,-0.000178598682396,0.000191346523934,7.99094777904e-05,1,0,2.5,0,6.86731436872e-05,-0.000178598682396,0.000191346523934,7.99094777904e-05,1,0,2.5,0,6.86731436872e-05,-0.000178598682396,0.000191346523934,7.99094777904e-05,1,0,2.5,0,1,6.86731436872e-05,-0.000178598682396,0.000191346523934,7.99094777904e-05,1,0,2.5,0,6.86731436872e-05,-0.000178598682396,0.000191346523934,7.99094777904e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.86731436872e-05,-0.000178598682396,0.000191346523934,7.99094777904e-05,1,0,2.5,0,493,1
stats,494,7.02516772435e-05,-0.000181349911145,0.000194481588551,8.10462443042e-05,1,0,2.5,0,7.02516772435e-05,-0.000181349911145,0.000194481588551,8.10462443042e-05,1,0,2.5,0,7.02516772435e-05,-0.000181349911145,0.000194481588551,8.10462443042e-05,1,0,2.5,0,7.02516772435e-05,-0.000181349911145,0.000194481588551,8.10462443042e-05,1,0,2.5,0,1,7.02516772435e-05,-0.000181349911145,0.000194481588551,8.10462443042e-05,1,0,2.5,0,7.02516772435e-05,-0.000181349911145,0.000194481588551,8.10462443042e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.02516772435e-05,-0.000181349911145,0.000194481588551,8.10462443042e-05,1,0,2.5,0,494,1
stats,495,7.17494403943e-05,-0.000183976764674,0.000197472618311,8.21741487016e-05,1,0,2.5,0,7.17494403943e-05,-0.000183976764674,0.000197472618311,8.21741487016e-05,1,0,2.5,0,7.17494403943e-05,-0.000183976764674,0.000197472618311,8.21741487016e-05,1,0,2.5,0,7.17494403943e-05,-0.000183976764674,0.000197472618311,8.21741487016e-05,1,0,2.5,0,1,7.17494403943e-05,-0.000183976764674,0.000197472618311,8.21741487016e-05,1,0,2.5,0,7.17494403943e-05,-0.000183976764674,0.000197472618311,8.21741487016e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.17494403943e-05,-0.000183976764674,0.000197472618311,8.21741487016e-05,1,0,2.5,0,495,1
stats,496,7.31810578145e-05,-0.000186462886631,0.000200309455977,8.33183221403e-05,1,0,2.5,0,7.31810578145e-05,-0.000186462886631,0.000200309455977,8.33183221403e-05,1,0,2.5,0,7.31810578145e-05,-0.000186462886631,0.000200309455977,8.33183221403e-05,1,0,2.5,0,7.31810578145e-05,-0.000186462886631,0.000200309455977,8.33183221403e-05,1,0,2.5,0,1,7.31810578145e-05,-0.000186462886631,0.000200309455977,8.33183221403e-05,1,0,2.5,0,7.31810578145e-05,-0.000186462886631,0.000200309455977,8.33183221403e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.31810578145e-05,-0.000186462886631,0.000200309455977,8.33183221403e-05,1,0,2.5,0,496,1
stats,497,7.45449287933e-05,-0.000188814447029,0.000202997151064,8.4484789113e-05,1,0,2.5,0,7.45449287933e-05,-0.000188814447029,0.000202997151064,8.4484789113e-05,1,0,2.5,0,7.45449287933e-05,-0.000188814447029,0.000202997151064,8.4484789113e-05,1,0,2.5,0,7.45449287933e-05,-0.000188814447029,0.000202997151064,8.4484789113e-05,1,0,2.5,0,1,7.45449287933e-05,-0.000188814447029,0.000202997151064,8.4484789113e-05,1,0,2.5,0,7.45449287933e-05,-0.000188814447029,0.000202997151064,8.4484789113e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.45449287933e-05,-0.000188814447029,0.000202997151064,8.4484789113e-05,1,0,2.5,0,497,1
stats,498,7.58871756261e-05,-0.000191064260434,0.000205583113711,8.567354962e-05,1,0,2.5,0,7.58871756261e-05,-0.000191064260434,0.000205583113711,8.567354962e-05,1,0,2.5,0,7.58871756261e-05,-0.000191064260434,0.000205583113711,8.567354962e-05,1,0,2.5,0,7.58871756261e-05,-0.000191064260434,0.000205583113711,8.567354962e-05,1,0,2.5,0,1,7.58871756261e-05,-0.000191064260434,0.000205583113711,8.567354962e-05,1,0,2.5,0,7.58871756261e-05,-0.000191064260434,0.000205583113711,8.567354962e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.58871756261e-05,-0.000191064260434,0.000205583113711,8.567354962e-05,1,0,2.5,0,498,1
stats,499,7.73364445195e-05,-0.000193277955987,0.000208176119486,8.69211289682e-05,1,0,2.5,0,7.73364445195e-05,-0.000193277955987,0.000208176119486,8.69211289682e-05,1,0,2.5,0,7.73364445195e-05,-0.000193277955987,0.000208176119486,8.69211289682e-05,1,0,2.5,0,7.73364445195e-05,-0.000193277955987,0.000208176119486,8.69211289682e-05,1,0,2.5,0,1,7.73364445195e-05,-0.000193277955987,0.000208176119486,8.69211289682e-05,1,0,2.5,0,7.73364445195e-05,-0.000193277955987,0.000208176119486,8.69211289682e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.73364445195e-05,-0.000193277955987,0.000208176119486,8.69211289682e-05,1,0,2.5,0,499,1
stats,500,7.8979646787e-05,-0.000195542816073,0.000210890444578,8.82744061528e-05,1,0,2.5,0,7.8979646787e-05,-0.000195542816073,0.000210890444578,8.82744061528e-05,1,0,2.5,0,7.8979646787e-05,-0.000195542816073,0.000210890444578,8.82744061528e-05,1,0,2.5,0,7.8979646787e-05,-0.000195542816073,0.000210890444578,8.82744061528e-05,1,0,2.5,0,1,7.8979646787e-05,-0.000195542816073,0.000210890444578,8.82744061528e-05,1,0,2.5,0,7.8979646787e-05,-0.000195542816073,0.000210890444578,8.82744061528e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.8979646787e-05,-0.000195542816073,0.000210890444578,8.82744061528e-05,1,0,2.5,0,500,1
stats,501,8.09387711342e-05,-0.000197985311388,0.000213890787563,8.97857680684e-05,1,0,2.5,0,8.09387711342e-05,-0.000197985311388,0.000213890787563,8.97857680684e-05,1,0,2.5,0,8.09387711342e-05,-0.000197985311388,0.000213890787563,8.97857680684e-05,1,0,2.5,0,8.09387711342e-05,-0.000197985311388,0.000213890787563,8.97857680684e-05,1,0,2.5,0,1,8.09387711342e-05,-0.000197985311388,0.000213890787563,8.97857680684e-05,1,0,2.5,0,8.09387711342e-05,-0.000197985311388,0.000213890787563,8.97857680684e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,8.09387711342e-05,-0.000197985311388,0.000213890787563,8.97857680684e-05,1,0,2.5,0,501,1
stats,502,8.32089863252e-05,-0.000200715410756,0.000217279564822,9.14639022085e-05,1,0,2.5,0,8.32089863252e-05,-0.000200715410756,0.000217279564822,9.14639022085e-05,1,0,2.5,0,8.32089863252e-05,-0.000200715410756,0.000217279564822,9.14639022085e-05,1,0,2.5,0,8.32089863252e-05,-0.000200715410756,0.000217279564822,9.14639022085e-05,1,0,2.5,0,1,8.32089863252e-05,-0.000200715410756,0.000217279564822,9.14639022085e-05,1,0,2.5,0,8.32089863252e-05,-0.000200715410756,0.000217279564822,9.14639022085e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,8.32089863252e-05,-0.000200715410756,0.000217279564822,9.14639022085e-05,1,0,2.5,0,502,1
stats,503,8.57115883264e-05,-0.000203805786441,0.000221095629968,9.32649054448e-05,1,0,2.5,0,8.57115883264e-05,-0.000203805786441,0.000221095629968,9.32649054448e-05,1,0,2.5,0,8.57115883264e-05,-0.000203805786441,0.000221095629968,9.32649054448e-05,1,0,2.5,0,8.57115883264e-05,-0.000203805786441,0.000221095629968,9.32649054448e-05,1,0,2.5,0,1,8.57115883264e-05,-0.000203805786441,0.000221095629968,9.32649054448e-05,1,0,2.5,0,8.57115883264e-05,-0.000203805786441,0.000221095629968,9.32649054448e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,8.57115883264e-05,-0.000203805786441,0.000221095629968,9.32649054448e-05,1,0,2.5,0,503,1
stats,504,8.81012892933e-05,-0.000207190823858,0.000225144118303,9.49847162701e-05,1,0,2.5,0,8.81012892933e-05,-0.000207190823858,0.000225144118303,9.49847162701e-05,1,0,2.5,0,8.81012892933e-05,-0.000207190823858,0.000225144118303,9.49847162701e-05,1,0,2.5,0,8.81012892933e-05,-0.000207190823858,0.000225144118303,9.49847162701e-05,1,0,2.5,0,1,8.81012892933e-05,-0.000207190823858,0.000225144118303,9.49847162701e-05,1,0,2.5,0,8.81012892933e-05,-0.000207190823858,0.000225144118303,9.49847162701e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,8.81012892933e-05,-0.000207190823858,0.000225144118303,9.49847162701e-05,1,0,2.5,0,504,1
stats,505,9.17412762647e-05,-0.000209025238291,0.000228271790547,9.6985088021e-05,1,0,2.5,0,9.17412762647e-05,-0.000209025238291,0.000228271790547,9.6985088021e-05,1,0,2.5,0,9.17412762647e-05,-0.000209025238291,0.000228271790547,9.6985088021e-05,1,0,2.5,0,9.17412762647e-05,-0.000209025238291,0.000228271790547,9.6985088021e-05,1,0,2.5,0,1,9.17412762647e-05,-0.000209025238291,0.000228271790547,9.6985088021e-05,1,0,2.5,0,9.17412762647e-05,-0.000209025238291,0.000228271790547,9.6985088021e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,9.17412762647e-05,-0.000209025238291,0.000228271790547,9.6985088021e-05,1,0,2.5,0,505,1
stats,506,9.43741833908e-05,-0.000212297411053,0.000232328806305,9.85398073681e-05,1,0,2.5,0,9.43741833908e-05,-0.000212297411053,0.000232328806305,9.85398073681e-05,1,0,2.5,0,9.43741833908e-05,-0.000212297411053,0.000232328806305,9.85398073681e-05,1,0,2.5,0,9.43741833908e-05,-0.000212297411053,0.000232328806305,9.85398073681e-05,1,0,2.5,0,1,9.43741833908e-05,-0.000212297411053,0.000232328806305,9.85398073681e-05,1,0,2.5,0,9.43741833908e-05,-0.000212297411053,0.000232328806305,9.85398073681e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,9.43741833908e-05,-0.000212297411053,0.000232328806305,9.85398073681e-05,1,0,2.5,0,506,1
stats,507,9.65786384768e-05,-0.000215867199586,0.000236486957874,9.99104813673e-05,1,0,2.5,0,9.65786384768e-05,-0.000215867199586,0.000236486957874,9.99104813673e-05,1,0,2.5,0,9.65786384768e-05,-0.000215867199586,0.000236486957874,9.99104813673e-05,1,0,2.5,0,9.65786384768e-05,-0.000215867199586,0.000236486957874,9.99104813673e-05,1,0,2.5,0,1,9.65786384768e-05,-0.000215867199586,0.000236486957874,9.99104813673e-05,1,0,2.5,0,9.65786384768e-05,-0.000215867199586,0.000236486957874,9.99104813673e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,9.65786384768e-05,-0.000215867199586,0.000236486957874,9.99104813673e-05,1,0,2.5,0,507,1
stats,508,9.86245795502e-05,-0.000219460765948,0.00024060306896,0.000101228193671,1,0,2.5,0,9.86245795502e-05,-0.000219460765948,0.00024060306896,0.000101228193671,1,0,2.5,0,9.86245795502e-05,-0.000219460765948,0.00024060306896,0.000101228193671,1,0,2.5,0,9.86245795502e-05,-0.000219460765948,0.00024060306896,0.000101228193671,1,0,2.5,0,1,9.86245795502e-05,-0.000219460765948,0.00024060306896,0.000101228193671,1,0,2.5,0,9.86245795502e-05,-0.000219460765948,0.00024060306896,0.000101228193671,1,0,2.5,0,0,0,0,0,0,0,0,0,9.86245795502e-05,-0.000219460765948,0.00024060306896,0.000101228193671,1,0,2.5,0,508,1
stats,509,0.000100675468275,-0.000222958129598,0.000244634167757,0.00010262777505,1,0,2.5,0,0.000100675468275,-0.000222958129598,0.000244634167757,0.00010262777505,1,0,2.5,0,0.000100675468275,-0.000222958129598,0.000244634167757,0.00010262777505,1,0,2.5,0,0.000100675468275,-0.000222958129598,0.000244634167757,0.00010262777505,1,0,2.5,0,1,0.000100675468275,-0.000222958129598,0.000244634167757,0.00010262777505,1,0,2.5,0,0.000100675468275,-0.000222958129598,0.000244634167757,0.00010262777505,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000100675468275,-0.000222958129598,0.000244634167757,0.00010262777505,1,0,2.5,0,509,1
stats,510,0.000102797297586,-0.000226342701353,0.000248592637945,0.00010418232705,1,0,2.5,0,0.000102797297586,-0.000226342701353,0.000248592637945,0.00010418232705,1,0,2.5,0,0.000102797297586,-0.000226342701353,0.000248592637945,0.00010418232705,1,0,2.5,0,0.000102797297586,-0.000226342701353,0.000248592637945,0.00010418232705,1,0,2.5,0,1,0.000102797297586,-0.000226342701353,0.000248592637945,0.00010418232705,1,0,2.5,0,0.000102797297586,-0.000226342701353,0.000248592637945,0.00010418232705,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000102797297586,-0.000226342701353,0.000248592637945,0.00010418232705,1,0,2.5,0,510,1
stats,511,0.000104988757812,-0.000229665165534,0.000252524710959,0.000105881990748,1,0,2.5,0,0.000104988757812,-0.000229665165534,0.000252524710959,0.000105881990748,1,0,2.5,0,0.000104988757812,-0.000229665165534,0.000252524710959,0.000105881990748,1,0,2.5,0,0.000104988757812,-0.000229665165534,0.000252524710959,0.000105881990748,1,0,2.5,0,1,0.000104988757812,-0.000229665165534,0.000252524710959,0.000105881990748,1,0,2.5,0,0.000104988757812,-0.000229665165534,0.000252524710959,0.000105881990748,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000104988757812,-0.000229665165534,0.000252524710959,0.000105881990748,1,0,2.5,0,511,1
stats,512,0.000107253748865,-0.000232995225815,0.000256495899521,0.000107663829112,1,0,2.5,0,0.000107253748865,-0.000232995225815,0.000256495899521,0.000107663829112,1,0,2.5,0,0.000107253748865,-0.000232995225815,0.000256495899521,0.000107663829112,1,0,2.5,0,0.000107253748865,-0.000232995225815,0.000256495899521,0.000107663829112,1,0,2.5,0,1,0.000107253748865,-0.000232995225815,0.000256495899521,0.000107663829112,1,0,2.5,0,0.000107253748865,-0.000232995225815,0.000256495899521,0.000107663829112,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000107253748865,-0.000232995225815,0.000256495899521,0.000107663829112,1,0,2.5,0,512,1
stats,513,0.000109576234536,-0.000236387961195,0.000260549830273,0.00010945663962,1,0,2.5,0,0.000109576234536,-0.000236387961195,0.000260549830273,0.00010945663962,1,0,2.5,0,0.000109576234536,-0.000236387961195,0.000260549830273,0.00010945663962,1,0,2.5,0,0.000109576234536,-0.000236387961195,0.000260549830273,0.00010945663962,1,0,2.5,0,1,0.000109576234536,-0.000236387961195,0.000260549830273,0.00010945663962,1,0,2.5,0,0.000109576234536,-0.000236387961195,0.000260549830273,0.00010945663962,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000109576234536,-0.000236387961195,0.000260549830273,0.00010945663962,1,0,2.5,0,513,1
stats,514,0.00011191759404,-0.000239886459894,0.000264709378826,0.000111209250463,1,0,2.5,0,0.00011191759404,-0.000239886459894,0.000264709378826,0.000111209250463,1,0,2.5,0,0.00011191759404,-0.000239886459894,0.000264709378826,0.000111209250463,1,0,2.5,0,0.00011191759404,-0.000239886459894,0.000264709378826,0.000111209250463,1,0,2.5,0,1,0.00011191759404,-0.000239886459894,0.000264709378826,0.000111209250463,1,0,2.5,0,0.00011191759404,-0.000239886459894,0.000264709378826,0.000111209250463,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00011191759404,-0.000239886459894,0.000264709378826,0.000111209250463,1,0,2.5,0,514,1
stats,515,0.000114221322292,-0.000243485046667,0.000268945121206,0.000112897614599,1,0,2.5,0,0.000114221322292,-0.000243485046667,0.000268945121206,0.000112897614599,1,0,2.5,0,0.000114221322292,-0.000243485046667,0.000268945121206,0.000112897614599,1,0,2.5,0,0.000114221322292,-0.000243485046667,0.000268945121206,0.000112897614599,1,0,2.5,0,1,0.000114221322292,-0.000243485046667,0.000268945121206,0.000112897614599,1,0,2.5,0,0.000114221322292,-0.000243485046667,0.000268945121206,0.000112897614599,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000114221322292,-0.000243485046667,0.000268945121206,0.000112897614599,1,0,2.5,0,515,1
stats,516,0.000116544018965,-0.000247116899118,0.000273220182862,0.000114559683425,1,0,2.5,0,0.000116544018965,-0.000247116899118,0.000273220182862,0.000114559683425,1,0,2.5,0,0.000116544018965,-0.000247116899118,0.000273220182862,0.000114559683425,1,0,2.5,0,0.000116544018965,-0.000247116899118,0.000273220182862,0.000114559683425,1,0,2.5,0,1,0.000116544018965,-0.000247116899118,0.000273220182862,0.000114559683425,1,0,2.5,0,0.000116544018965,-0.000247116899118,0.000273220182862,0.000114559683425,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000116544018965,-0.000247116899118,0.000273220182862,0.000114559683425,1,0,2.5,0,516,1
stats,517,0.000119008909678,-0.000250711193075,0.000277523387922,0.000116275077744,1,0,2.5,0,0.000119008909678,-0.000250711193075,0.000277523387922,0.000116275077744,1,0,2.5,0,0.000119008909678,-0.000250711193075,0.000277523387922,0.000116275077744,1,0,2.5,0,0.000119008909678,-0.000250711193075,0.000277523387922,0.000116275077744,1,0,2.5,0,1,0.000119008909678,-0.000250711193075,0.000277523387922,0.000116275077744,1,0,2.5,0,0.000119008909678,-0.000250711193075,0.000277523387922,0.000116275077744,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000119008909678,-0.000250711193075,0.000277523387922,0.000116275077744,1,0,2.5,0,517,1
stats,518,0.000121665536426,-0.000254265760304,0.000281875109067,0.000118071453471,1,0,2.5,0,0.000121665536426,-0.000254265760304,0.000281875109067,0.000118071453471,1,0,2.5,0,0.000121665536426,-0.000254265760304,0.000281875109067,0.000118071453471,1,0,2.5,0,0.000121665536426,-0.000254265760304,0.000281875109067,0.000118071453471,1,0,2.5,0,1,0.000121665536426,-0.000254265760304,0.000281875109067,0.000118071453471,1,0,2.5,0,0.000121665536426,-0.000254265760304,0.000281875109067,0.000118071453471,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000121665536426,-0.000254265760304,0.000281875109067,0.000118071453471,1,0,2.5,0,518,1
stats,519,0.000124520171084,-0.000257804058492,0.000286300899461,0.000119952965179,1,0,2.5,0,0.000124520171084,-0.000257804058492,0.000286300899461,0.000119952965179,1,0,2.5,0,0.000124520171084,-0.000257804058492,0.000286300899461,0.000119952965179,1,0,2.5,0,0.000124520171084,-0.000257804058492,0.000286300899461,0.000119952965179,1,0,2.5,0,1,0.000124520171084,-0.000257804058492,0.000286300899461,0.000119952965179,1,0,2.5,0,0.000124520171084,-0.000257804058492,0.000286300899461,0.000119952965179,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000124520171084,-0.000257804058492,0.000286300899461,0.000119952965179,1,0,2.5,0,519,1
stats,520,0.000127561928821,-0.000261365872575,0.00029083355912,0.0001219185433,1,0,2.5,0,0.000127561928821,-0.000261365872575,0.00029083355912,0.0001219185433,1,0,2.5,0,0.000127561928821,-0.000261365872575,0.00029083355912,0.0001219185433,1,0,2.5,0,0.000127561928821,-0.000261365872575,0.00029083355912,0.0001219185433,1,0,2.5,0,1,0.000127561928821,-0.000261365872575,0.00029083355912,0.0001219185433,1,0,2.5,0,0.000127561928821,-0.000261365872575,0.00029083355912,0.0001219185433,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000127561928821,-0.000261365872575,0.00029083355912,0.0001219185433,1,0,2.5,0,520,1
stats,521,0.000130838656332,-0.000264997186605,0.000295537232887,0.000123987614643,1,0,2.5,0,0.000130838656332,-0.000264997186605,0.000295537232887,0.000123987614643,1,0,2.5,0,0.000130838656332,-0.000264997186605,0.000295537232887,0.000123987614643,1,0,2.5,0,0.000130838656332,-0.000264997186605,0.000295537232887,0.000123987614643,1,0,2.5,0,1,0.000130838656332,-0.000264997186605,0.000295537232887,0.000123987614643,1,0,2.5,0,0.000130838656332,-0.000264997186605,0.000295537232887,0.000123987614643,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000130838656332,-0.000264997186605,0.000295537232887,0.000123987614643,1,0,2.5,0,521,1
stats,522,0.000134345173137,-0.000268744188361,0.000300453102682,0.000126162500237,1,0,2.5,0,0.000134345173137,-0.000268744188361,0.000300453102682,0.000126162500237,1,0,2.5,0,0.000134345173137,-0.000268744188361,0.000300453102682,0.000126162500237,1,0,2.5,0,0.000134345173137,-0.000268744188361,0.000300453102682,0.000126162500237,1,0,2.5,0,1,0.000134345173137,-0.000268744188361,0.000300453102682,0.000126162500237,1,0,2.5,0,0.000134345173137,-0.000268744188361,0.000300453102682,0.000126162500237,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000134345173137,-0.000268744188361,0.000300453102682,0.000126162500237,1,0,2.5,0,522,1
stats,523,0.000139911426231,-0.000272366538411,0.000306200498017,0.000129271531478,1,0,2.5,0,0.000139911426231,-0.000272366538411,0.000306200498017,0.000129271531478,1,0,2.5,0,0.000139911426231,-0.000272366538411,0.000306200498017,0.000129271531478,1,0,2.5,0,0.000139911426231,-0.000272366538411,0.000306200498017,0.000129271531478,1,0,2.5,0,1,0.000139911426231,-0.000272366538411,0.000306200498017,0.000129271531478,1,0,2.5,0,0.000139911426231,-0.000272366538411,0.000306200498017,0.000129271531478,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000139911426231,-0.000272366538411,0.000306200498017,0.000129271531478,1,0,2.5,0,523,1
stats,524,0.00014408545394,-0.000277274550172,0.00031247685547,0.00013174925698,1,0,2.5,0,0.00014408545394,-0.000277274550172,0.00031247685547,0.00013174925698,1,0,2.5,0,0.00014408545394,-0.000277274550172,0.00031247685547,0.00013174925698,1,0,2.5,0,0.00014408545394,-0.000277274550172,0.00031247685547,0.00013174925698,1,0,2.5,0,1,0.00014408545394,-0.000277274550172,0.00031247685547,0.00013174925698,1,0,2.5,0,0.00014408545394,-0.000277274550172,0.00031247685547,0.00013174925698,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00014408545394,-0.000277274550172,0.00031247685547,0.00013174925698,1,0,2.5,0,524,1
stats,525,0.000147058235598,-0.000282640743535,0.000318609352689,0.000133745154017,1,0,2.5,0,0.000147058235598,-0.000282640743535,0.000318609352689,0.000133745154017,1,0,2.5,0,0.000147058235598,-0.000282640743535,0.000318609352689,0.000133745154017,1,0,2.5,0,0.000147058235598,-0.000282640743535,0.000318609352689,0.000133745154017,1,0,2.5,0,1,0.000147058235598,-0.000282640743535,0.000318609352689,0.000133745154017,1,0,2.5,0,0.000147058235598,-0.000282640743535,0.000318609352689,0.000133745154017,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000147058235598,-0.000282640743535,0.000318609352689,0.000133745154017,1,0,2.5,0,525,1
stats,526,0.000149515326484,-0.00028820571606,0.000324680411723,0.000135530266562,1,0,2.5,0,0.000149515326484,-0.00028820571606,0.000324680411723,0.000135530266562,1,0,2.5,0,0.000149515326484,-0.00028820571606,0.000324680411723,0.000135530266562,1,0,2.5,0,0.000149515326484,-0.00028820571606,0.000324680411723,0.000135530266562,1,0,2.5,0,1,0.000149515326484,-0.00028820571606,0.000324680411723,0.000135530266562,1,0,2.5,0,0.000149515326484,-0.00028820571606,0.000324680411723,0.000135530266562,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000149515326484,-0.00028820571606,0.000324680411723,0.000135530266562,1,0,2.5,0,526,1
stats,527,0.000152199223521,-0.00029355409788,0.00033066389733,0.000137413444463,1,0,2.5,0,0.000152199223521,-0.00029355409788,0.00033066389733,0.000137413444463,1,0,2.5,0,0.000152199223521,-0.00029355409788,0.00033066389733,0.000137413444463,1,0,2.5,0,0.000152199223521,-0.00029355409788,0.00033066389733,0.000137413444463,1,0,2.5,0,1,0.000152199223521,-0.00029355409788,0.00033066389733,0.000137413444463,1,0,2.5,0,0.000152199223521,-0.00029355409788,0.00033066389733,0.000137413444463,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000152199223521,-0.00029355409788,0.00033066389733,0.000137413444463,1,0,2.5,0,527,1
stats,528,0.000155497109517,-0.000298439001199,0.000336519238772,0.000139560521347,1,0,2.5,0,0.000155497109517,-0.000298439001199,0.000336519238772,0.000139560521347,1,0,2.5,0,0.000155497109517,-0.000298439001199,0.000336519238772,0.000139560521347,1,0,2.5,0,0.000155497109517,-0.000298439001199,0.000336519238772,0.000139560521347,1,0,2.5,0,1,0.000155497109517,-0.000298439001199,0.000336519238772,0.000139560521347,1,0,2.5,0,0.000155497109517,-0.000298439001199,0.000336519238772,0.000139560521347,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000155497109517,-0.000298439001199,0.000336519238772,0.000139560521347,1,0,2.5,0,528,1
stats,529,0.00015927075583,-0.000302801578073,0.000342134444509,0.000141933924169,1,0,2.5,0,0.00015927075583,-0.000302801578073,0.000342134444509,0.000141933924169,1,0,2.5,0,0.00015927075583,-0.000302801578073,0.000342134444509,0.000141933924169,1,0,2.5,0,0.00015927075583,-0.000302801578073,0.000342134444509,0.000141933924169,1,0,2.5,0,1,0.00015927075583,-0.000302801578073,0.000342134444509,0.000141933924169,1,0,2.5,0,0.00015927075583,-0.000302801578073,0.000342134444509,0.000141933924169,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00015927075583,-0.000302801578073,0.000342134444509,0.000141933924169,1,0,2.5,0,529,1
stats,530,0.0001630607876,-0.000306675385218,0.000347330700606,0.000144368794281,1,0,2.5,0,0.0001630607876,-0.000306675385218,0.000347330700606,0.000144368794281,1,0,2.5,0,0.0001630607876,-0.000306675385218,0.000347330700606,0.000144368794281,1,0,2.5,0,0.0001630607876,-0.000306675385218,0.000347330700606,0.000144368794281,1,0,2.5,0,1,0.0001630607876,-0.000306675385218,0.000347330700606,0.000144368794281,1,0,2.5,0,0.0001630607876,-0.000306675385218,0.000347330700606,0.000144368794281,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0001630607876,-0.000306675385218,0.000347330700606,0.000144368794281,1,0,2.5,0,530,1
stats,531,0.000166679863469,-0.000310248753522,0.000352188100806,0.000146777383634,1,0,2.5,0,0.000166679863469,-0.000310248753522,0.000352188100806,0.000146777383634,1,0,2.5,0,0.000166679863469,-0.000310248753522,0.000352188100806,0.000146777383634,1,0,2.5,0,0.000166679863469,-0.000310248753522,0.000352188100806,0.000146777383634,1,0,2.5,0,1,0.000166679863469,-0.000310248753522,0.000352188100806,0.000146777383634,1,0,2.5,0,0.000166679863469,-0.000310248753522,0.000352188100806,0.000146777383634,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000166679863469,-0.000310248753522,0.000352188100806,0.000146777383634,1,0,2.5,0,531,1
stats,532,0.000170230472577,-0.000313910393743,0.000357096840162,0.000149162660819,1,0,2.5,0,0.000170230472577,-0.000313910393743,0.000357096840162,0.000149162660819,1,0,2.5,0,0.000170230472577,-0.000313910393743,0.000357096840162,0.000149162660819,1,0,2.5,0,0.000170230472577,-0.000313910393743,0.000357096840162,0.000149162660819,1,0,2.5,0,1,0.000170230472577,-0.000313910393743,0.000357096840162,0.000149162660819,1,0,2.5,0,0.000170230472577,-0.000313910393743,0.000357096840162,0.000149162660819,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000170230472577,-0.000313910393743,0.000357096840162,0.000149162660819,1,0,2.5,0,532,1
stats,533,0.000173968539457,-0.000318110425724,0.00036257316242,0.000151580999955,1,0,2.5,0,0.000173968539457,-0.000318110425724,0.00036257316242,0.000151580999955,1,0,2.5,0,0.000173968539457,-0.000318110425724,0.00036257316242,0.000151580999955,1,0,2.5,0,0.000173968539457,-0.000318110425724,0.00036257316242,0.000151580999955,1,0,2.5,0,1,0.000173968539457,-0.000318110425724,0.00036257316242,0.000151580999955,1,0,2.5,0,0.000173968539457,-0.000318110425724,0.00036257316242,0.000151580999955,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000173968539457,-0.000318110425724,0.00036257316242,0.000151580999955,1,0,2.5,0,533,1
stats,534,0.000177896159585,-0.000322835927363,0.00036860560067,0.000154033201397,1,0,2.5,0,0.000177896159585,-0.000322835927363,0.00036860560067,0.000154033201397,1,0,2.5,0,0.000177896159585,-0.000322835927363,0.00036860560067,0.000154033201397,1,0,2.5,0,0.000177896159585,-0.000322835927363,0.00036860560067,0.000154033201397,1,0,2.5,0,1,0.000177896159585,-0.000322835927363,0.00036860560067,0.000154033201397,1,0,2.5,0,0.000177896159585,-0.000322835927363,0.00036860560067,0.000154033201397,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000177896159585,-0.000322835927363,0.00036860560067,0.000154033201397,1,0,2.5,0,534,1
stats,535,0.000181931332918,-0.000327822344843,0.000374922004994,0.000156514681294,1,0,2.5,0,0.000181931332918,-0.000327822344843,0.000374922004994,0.000156514681294,1,0,2.5,0,0.000181931332918,-0.000327822344843,0.000374922004994,0.000156514681294,1,0,2.5,0,0.000181931332918,-0.000327822344843,0.000374922004994,0.000156514681294,1,0,2.5,0,1,0.000181931332918,-0.000327822344843,0.000374922004994,0.000156514681294,1,0,2.5,0,0.000181931332918,-0.000327822344843,0.000374922004994,0.000156514681294,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000181931332918,-0.000327822344843,0.000374922004994,0.000156514681294,1,0,2.5,0,535,1
stats,536,0.00018611640553,-0.000332878233166,0.000381375459256,0.00015906272165,1,0,2.5,0,0.00018611640553,-0.000332878233166,0.000381375459256,0.00015906272165,1,0,2.5,0,0.00018611640553,-0.000332878233166,0.000381375459256,0.00015906272165,1,0,2.5,0,0.00018611640553,-0.000332878233166,0.000381375459256,0.00015906272165,1,0,2.5,0,1,0.00018611640553,-0.000332878233166,0.000381375459256,0.00015906272165,1,0,2.5,0,0.00018611640553,-0.000332878233166,0.000381375459256,0.00015906272165,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00018611640553,-0.000332878233166,0.000381375459256,0.00015906272165,1,0,2.5,0,536,1
stats,537,0.000190708160517,-0.000338076672051,0.000388156448025,0.000161765681696,1,0,2.5,0,0.000190708160517,-0.000338076672051,0.000388156448025,0.000161765681696,1,0,2.5,0,0.000190708160517,-0.000338076672051,0.000388156448025,0.000161765681696,1,0,2.5,0,0.000190708160517,-0.000338076672051,0.000388156448025,0.000161765681696,1,0,2.5,0,1,0.000190708160517,-0.000338076672051,0.000388156448025,0.000161765681696,1,0,2.5,0,0.000190708160517,-0.000338076672051,0.000388156448025,0.000161765681696,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000190708160517,-0.000338076672051,0.000388156448025,0.000161765681696,1,0,2.5,0,537,1
stats,538,0.000195625820197,-0.000343495281413,0.000395295413909,0.000164596742252,1,0,2.5,0,0.000195625820197,-0.000343495281413,0.000395295413909,0.000164596742252,1,0,2.5,0,0.000195625820197,-0.000343495281413,0.000395295413909,0.000164596742252,1,0,2.5,0,0.000195625820197,-0.000343495281413,0.000395295413909,0.000164596742252,1,0,2.5,0,1,0.000195625820197,-0.000343495281413,0.000395295413909,0.000164596742252,1,0,2.5,0,0.000195625820197,-0.000343495281413,0.000395295413909,0.000164596742252,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000195625820197,-0.000343495281413,0.000395295413909,0.000164596742252,1,0,2.5,0,538,1
stats,539,0.000200834678253,-0.000349206879037,0.000402839941671,0.000167542078998,1,0,2.5,0,0.000200834678253,-0.000349206879037,0.000402839941671,0.000167542078998,1,0,2.5,0,0.000200834678253,-0.000349206879037,0.000402839941671,0.000167542078998,1,0,2.5,0,0.000200834678253,-0.000349206879037,0.000402839941671,0.000167542078998,1,0,2.5,0,1,0.000200834678253,-0.000349206879037,0.000402839941671,0.000167542078998,1,0,2.5,0,0.000200834678253,-0.000349206879037,0.000402839941671,0.000167542078998,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000200834678253,-0.000349206879037,0.000402839941671,0.000167542078998,1,0,2.5,0,539,1
stats,540,0.000206484473892,-0.000355177064193,0.00041083645192,0.000170654384419,1,0,2.5,0,0.000206484473892,-0.000355177064193,0.00041083645192,0.000170654384419,1,0,2.5,0,0.000206484473892,-0.000355177064193,0.00041083645192,0.000170654384419,1,0,2.5,0,0.000206484473892,-0.000355177064193,0.00041083645192,0.000170654384419,1,0,2.5,0,1,0.000206484473892,-0.000355177064193,0.00041083645192,0.000170654384419,1,0,2.5,0,0.000206484473892,-0.000355177064193,0.00041083645192,0.000170654384419,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000206484473892,-0.000355177064193,0.00041083645192,0.000170654384419,1,0,2.5,0,540,1
stats,541,0.000213343198993,-0.000354628107743,0.000413855537772,0.000174181273906,1,0,2.5,0,0.000213343198993,-0.000354628107743,0.000413855537772,0.000174181273906,1,0,2.5,0,0.000213343198993,-0.000354628107743,0.000413855537772,0.000174181273906,1,0,2.5,0,0.000213343198993,-0.000354628107743,0.000413855537772,0.000174181273906,1,0,2.5,0,1,0.000213343198993,-0.000354628107743,0.000413855537772,0.000174181273906,1,0,2.5,0,0.000213343198993,-0.000354628107743,0.000413855537772,0.000174181273906,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000213343198993,-0.000354628107743,0.000413855537772,0.000174181273906,1,0,2.5,0,541,1
stats,542,0.000219001813093,-0.000358586956281,0.000420174241299,0.00017746303638,1,0,2.5,0,0.000219001813093,-0.000358586956281,0.000420174241299,0.00017746303638,1,0,2.5,0,0.000219001813093,-0.000358586956281,0.000420174241299,0.00017746303638,1,0,2.5,0,0.000219001813093,-0.000358586956281,0.000420174241299,0.00017746303638,1,0,2.5,0,1,0.000219001813093,-0.000358586956281,0.000420174241299,0.00017746303638,1,0,2.5,0,0.000219001813093,-0.000358586956281,0.000420174241299,0.00017746303638,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000219001813093,-0.000358586956281,0.000420174241299,0.00017746303638,1,0,2.5,0,542,1
stats,543,0.000223906463361,-0.00036504297168,0.000428241153713,0.000180559232831,1,0,2.5,0,0.000223906463361,-0.00036504297168,0.000428241153713,0.000180559232831,1,0,2.5,0,0.000223906463361,-0.00036504297168,0.000428241153713,0.000180559232831,1,0,2.5,0,0.000223906463361,-0.00036504297168,0.000428241153713,0.000180559232831,1,0,2.5,0,1,0.000223906463361,-0.00036504297168,0.000428241153713,0.000180559232831,1,0,2.5,0,0.000223906463361,-0.00036504297168,0.000428241153713,0.000180559232831,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000223906463361,-0.00036504297168,0.000428241153713,0.000180559232831,1,0,2.5,0,543,1
stats,544,0.000228573771892,-0.00037308584433,0.00043753744103,0.000183584212209,1,0,2.5,0,0.000228573771892,-0.00037308584433,0.00043753744103,0.000183584212209,1,0,2.5,0,0.000228573771892,-0.00037308584433,0.00043753744103,0.000183584212209,1,0,2.5,0,0.000228573771892,-0.00037308584433,0.00043753744103,0.000183584212209,1,0,2.5,0,1,0.000228573771892,-0.00037308584433,0.00043753744103,0.000183584212209,1,0,2.5,0,0.000228573771892,-0.00037308584433,0.00043753744103,0.000183584212209,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000228573771892,-0.00037308584433,0.00043753744103,0.000183584212209,1,0,2.5,0,544,1
stats,545,0.000233525497606,-0.000381508696591,0.000447306432761,0.000186677949387,1,0,2.5,0,0.000233525497606,-0.000381508696591,0.000447306432761,0.000186677949387,1,0,2.5,0,0.000233525497606,-0.000381508696591,0.000447306432761,0.000186677949387,1,0,2.5,0,0.000233525497606,-0.000381508696591,0.000447306432761,0.000186677949387,1,0,2.5,0,1,0.000233525497606,-0.000381508696591,0.000447306432761,0.000186677949387,1,0,2.5,0,0.000233525497606,-0.000381508696591,0.000447306432761,0.000186677949387,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000233525497606,-0.000381508696591,0.000447306432761,0.000186677949387,1,0,2.5,0,545,1
stats,546,0.000239011700614,-0.00038950049202,0.000456987123471,0.000189920989214,1,0,2.5,0,0.000239011700614,-0.00038950049202,0.000456987123471,0.000189920989214,1,0,2.5,0,0.000239011700614,-0.00038950049202,0.000456987123471,0.000189920989214,1,0,2.5,0,0.000239011700614,-0.00038950049202,0.000456987123471,0.000189920989214,1,0,2.5,0,1,0.000239011700614,-0.00038950049202,0.000456987123471,0.000189920989214,1,0,2.5,0,0.000239011700614,-0.00038950049202,0.000456987123471,0.000189920989214,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000239011700614,-0.00038950049202,0.000456987123471,0.000189920989214,1,0,2.5,0,546,1
stats,547,0.00024497314007,-0.000396663555875,0.000466212193714,0.000193322004634,1,0,2.5,0,0.00024497314007,-0.000396663555875,0.000466212193714,0.000193322004634,1,0,2.5,0,0.00024497314007,-0.000396663555875,0.000466212193714,0.000193322004634,1,0,2.5,0,0.00024497314007,-0.000396663555875,0.000466212193714,0.000193322004634,1,0,2.5,0,1,0.00024497314007,-0.000396663555875,0.000466212193714,0.000193322004634,1,0,2.5,0,0.00024497314007,-0.000396663555875,0.000466212193714,0.000193322004634,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00024497314007,-0.000396663555875,0.000466212193714,0.000193322004634,1,0,2.5,0,547,1
stats,548,0.000251163466601,-0.000403045909479,0.000474899046822,0.000196844761376,1,0,2.5,0,0.000251163466601,-0.000403045909479,0.000474899046822,0.000196844761376,1,0,2.5,0,0.000251163466601,-0.000403045909479,0.000474899046822,0.000196844761376,1,0,2.5,0,0.000251163466601,-0.000403045909479,0.000474899046822,0.000196844761376,1,0,2.5,0,1,0.000251163466601,-0.000403045909479,0.000474899046822,0.000196844761376,1,0,2.5,0,0.000251163466601,-0.000403045909479,0.000474899046822,0.000196844761376,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000251163466601,-0.000403045909479,0.000474899046822,0.000196844761376,1,0,2.5,0,548,1
stats,549,0.000257596024312,-0.000409022206441,0.000483378593344,0.000200492926524,1,0,2.5,0,0.000257596024312,-0.000409022206441,0.000483378593344,0.000200492926524,1,0,2.5,0,0.000257596024312,-0.000409022206441,0.000483378593344,0.000200492926524,1,0,2.5,0,0.000257596024312,-0.000409022206441,0.000483378593344,0.000200492926524,1,0,2.5,0,1,0.000257596024312,-0.000409022206441,0.000483378593344,0.000200492926524,1,0,2.5,0,0.000257596024312,-0.000409022206441,0.000483378593344,0.000200492926524,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000257596024312,-0.000409022206441,0.000483378593344,0.000200492926524,1,0,2.5,0,549,1
stats,550,0.000264306232566,-0.000415226095356,0.00049220980145,0.000204256779398,1,0,2.5,0,0.000264306232566,-0.000415226095356,0.00049220980145,0.000204256779398,1,0,2.5,0,0.000264306232566,-0.000415226095356,0.00049220980145,0.000204256779398,1,0,2.5,0,0.000264306232566,-0.000415226095356,0.00049220980145,0.000204256779398,1,0,2.5,0,1,0.000264306232566,-0.000415226095356,0.00049220980145,0.000204256779398,1,0,2.5,0,0.000264306232566,-0.000415226095356,0.00049220980145,0.000204256779398,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000264306232566,-0.000415226095356,0.00049220980145,0.000204256779398,1,0,2.5,0,550,1
stats,551,0.00027116984711,-0.000422299461206,0.000501866452396,0.000208082376048,1,0,2.5,0,0.00027116984711,-0.000422299461206,0.000501866452396,0.000208082376048,1,0,2.5,0,0.00027116984711,-0.000422299461206,0.000501866452396,0.000208082376048,1,0,2.5,0,0.00027116984711,-0.000422299461206,0.000501866452396,0.000208082376048,1,0,2.5,0,1,0.00027116984711,-0.000422299461206,0.000501866452396,0.000208082376048,1,0,2.5,0,0.00027116984711,-0.000422299461206,0.000501866452396,0.000208082376048,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00027116984711,-0.000422299461206,0.000501866452396,0.000208082376048,1,0,2.5,0,551,1
stats,552,0.00027797993971,-0.000430380663602,0.000512347905897,0.000211913924431,1,0,2.5,0,0.00027797993971,-0.000430380663602,0.000512347905897,0.000211913924431,1,0,2.5,0,0.00027797993971,-0.000430380663602,0.000512347905897,0.000211913924431,1,0,2.5,0,0.00027797993971,-0.000430380663602,0.000512347905897,0.000211913924431,1,0,2.5,0,1,0.00027797993971,-0.000430380663602,0.000512347905897,0.000211913924431,1,0,2.5,0,0.00027797993971,-0.000430380663602,0.000512347905897,0.000211913924431,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00027797993971,-0.000430380663602,0.000512347905897,0.000211913924431,1,0,2.5,0,552,1
stats,553,0.000284778245259,-0.000439192343038,0.000523439142853,0.000215765336179,1,0,2.5,0,0.000284778245259,-0.000439192343038,0.000523439142853,0.000215765336179,1,0,2.5,0,0.000284778245259,-0.000439192343038,0.000523439142853,0.000215765336179,1,0,2.5,0,0.000284778245259,-0.000439192343038,0.000523439142853,0.000215765336179,1,0,2.5,0,1,0.000284778245259,-0.000439192343038,0.000523439142853,0.000215765336179,1,0,2.5,0,0.000284778245259,-0.000439192343038,0.000523439142853,0.000215765336179,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000284778245259,-0.000439192343038,0.000523439142853,0.000215765336179,1,0,2.5,0,553,1
stats,554,0.00029180853744,-0.000448206264991,0.000534828111995,0.000219708002987,1,0,2.5,0,0.00029180853744,-0.000448206264991,0.000534828111995,0.000219708002987,1,0,2.5,0,0.00029180853744,-0.000448206264991,0.000534828111995,0.000219708002987,1,0,2.5,0,0.00029180853744,-0.000448206264991,0.000534828111995,0.000219708002987,1,0,2.5,0,1,0.00029180853744,-0.000448206264991,0.000534828111995,0.000219708002987,1,0,2.5,0,0.00029180853744,-0.000448206264991,0.000534828111995,0.000219708002987,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00029180853744,-0.000448206264991,0.000534828111995,0.000219708002987,1,0,2.5,0,554,1
stats,555,0.000299205275951,-0.000457201385871,0.00054640363669,0.000223780254601,1,0,2.5,0,0.000299205275951,-0.000457201385871,0.00054640363669,0.000223780254601,1,0,2.5,0,0.000299205275951,-0.000457201385871,0.00054640363669,0.000223780254601,1,0,2.5,0,0.000299205275951,-0.000457201385871,0.00054640363669,0.000223780254601,1,0,2.5,0,1,0.000299205275951,-0.000457201385871,0.00054640363669,0.000223780254601,1,0,2.5,0,0.000299205275951,-0.000457201385871,0.00054640363669,0.000223780254601,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000299205275951,-0.000457201385871,0.00054640363669,0.000223780254601,1,0,2.5,0,555,1
stats,556,0.000306993810227,-0.000466232537292,0.000558227533475,0.000227988508414,1,0,2.5,0,0.000306993810227,-0.000466232537292,0.000558227533475,0.000227988508414,1,0,2.5,0,0.000306993810227,-0.000466232537292,0.000558227533475,0.000227988508414,1,0,2.5,0,0.000306993810227,-0.000466232537292,0.000558227533475,0.000227988508414,1,0,2.5,0,1,0.000306993810227,-0.000466232537292,0.000558227533475,0.000227988508414,1,0,2.5,0,0.000306993810227,-0.000466232537292,0.000558227533475,0.000227988508414,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000306993810227,-0.000466232537292,0.000558227533475,0.000227988508414,1,0,2.5,0,556,1
stats,557,0.000315175653668,-0.000475313921925,0.000570314819925,0.000232338439673,1,0,2.5,0,0.000315175653668,-0.000475313921925,0.000570314819925,0.000232338439673,1,0,2.5,0,0.000315175653668,-0.000475313921925,0.000570314819925,0.000232338439673,1,0,2.5,0,0.000315175653668,-0.000475313921925,0.000570314819925,0.000232338439673,1,0,2.5,0,1,0.000315175653668,-0.000475313921925,0.000570314819925,0.000232338439673,1,0,2.5,0,0.000315175653668,-0.000475313921925,0.000570314819925,0.000232338439673,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000315175653668,-0.000475313921925,0.000570314819925,0.000232338439673,1,0,2.5,0,557,1
stats,558,0.000323960819514,-0.000484410207719,0.000582755426876,0.000236883308389,1,0,2.5,0,0.000323960819514,-0.000484410207719,0.000582755426876,0.000236883308389,1,0,2.5,0,0.000323960819514,-0.000484410207719,0.000582755426876,0.000236883308389,1,0,2.5,0,0.000323960819514,-0.000484410207719,0.000582755426876,0.000236883308389,1,0,2.5,0,1,0.000323960819514,-0.000484410207719,0.000582755426876,0.000236883308389,1,0,2.5,0,0.000323960819514,-0.000484410207719,0.000582755426876,0.000236883308389,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000323960819514,-0.000484410207719,0.000582755426876,0.000236883308389,1,0,2.5,0,558,1
stats,559,0.000337509787641,-0.000494272622745,0.000598513404839,0.000241237386945,1,0,2.5,0,0.000337509787641,-0.000494272622745,0.000598513404839,0.000241237386945,1,0,2.5,0,0.000337509787641,-0.000494272622745,0.000598513404839,0.000241237386945,1,0,2.5,0,0.000337509787641,-0.000494272622745,0.000598513404839,0.000241237386945,1,0,2.5,0,1,0.000337509787641,-0.000494272622745,0.000598513404839,0.000241237386945,1,0,2.5,0,0.000337509787641,-0.000494272622745,0.000598513404839,0.000241237386945,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000337509787641,-0.000494272622745,0.000598513404839,0.000241237386945,1,0,2.5,0,559,1
stats,560,0.000350574991899,-0.000503151561134,0.000613240816165,0.000245827803155,1,0,2.5,0,0.000350574991899,-0.000503151561134,0.000613240816165,0.000245827803155,1,0,2.5,0,0.000350574991899,-0.000503151561134,0.000613240816165,0.000245827803155,1,0,2.5,0,0.000350574991899,-0.000503151561134,0.000613240816165,0.000245827803155,1,0,2.5,0,1,0.000350574991899,-0.000503151561134,0.000613240816165,0.000245827803155,1,0,2.5,0,0.000350574991899,-0.000503151561134,0.000613240816165,0.000245827803155,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000350574991899,-0.000503151561134,0.000613240816165,0.000245827803155,1,0,2.5,0,560,1
stats,561,0.000363638304407,-0.000511930556968,0.000627937668469,0.000250560842687,1,0,2.5,0,0.000363638304407,-0.000511930556968,0.000627937668469,0.000250560842687,1,0,2.5,0,0.000363638304407,-0.000511930556968,0.000627937668469,0.000250560842687,1,0,2.5,0,0.000363638304407,-0.000511930556968,0.000627937668469,0.000250560842687,1,0,2.5,0,1,0.000363638304407,-0.000511930556968,0.000627937668469,0.000250560842687,1,0,2.5,0,0.000363638304407,-0.000511930556968,0.000627937668469,0.000250560842687,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000363638304407,-0.000511930556968,0.000627937668469,0.000250560842687,1,0,2.5,0,561,1
stats,562,0.000376758136554,-0.000520970730577,0.000642928585876,0.000255456747254,1,0,2.5,0,0.000376758136554,-0.000520970730577,0.000642928585876,0.000255456747254,1,0,2.5,0,0.000376758136554,-0.000520970730577,0.000642928585876,0.000255456747254,1,0,2.5,0,0.000376758136554,-0.000520970730577,0.000642928585876,0.000255456747254,1,0,2.5,0,1,0.000376758136554,-0.000520970730577,0.000642928585876,0.000255456747254,1,0,2.5,0,0.000376758136554,-0.000520970730577,0.000642928585876,0.000255456747254,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000376758136554,-0.000520970730577,0.000642928585876,0.000255456747254,1,0,2.5,0,562,1
stats,563,0.000389532855479,-0.000530629942659,0.000658258271869,0.000260543281911,1,0,2.5,0,0.000389532855479,-0.000530629942659,0.000658258271869,0.000260543281911,1,0,2.5,0,0.000389532855479,-0.000530629942659,0.000658258271869,0.000260543281911,1,0,2.5,0,0.000389532855479,-0.000530629942659,0.000658258271869,0.000260543281911,1,0,2.5,0,1,0.000389532855479,-0.000530629942659,0.000658258271869,0.000260543281911,1,0,2.5,0,0.000389532855479,-0.000530629942659,0.000658258271869,0.000260543281911,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000389532855479,-0.000530629942659,0.000658258271869,0.000260543281911,1,0,2.5,0,563,1
stats,564,0.000401556317229,-0.000541038170923,0.000673772767186,0.00026585534215,1,0,2.5,0,0.000401556317229,-0.000541038170923,0.000673772767186,0.00026585534215,1,0,2.5,0,0.000401556317229,-0.000541038170923,0.000673772767186,0.00026585534215,1,0,2.5,0,0.000401556317229,-0.000541038170923,0.000673772767186,0.00026585534215,1,0,2.5,0,1,0.000401556317229,-0.000541038170923,0.000673772767186,0.00026585534215,1,0,2.5,0,0.000401556317229,-0.000541038170923,0.000673772767186,0.00026585534215,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000401556317229,-0.000541038170923,0.000673772767186,0.00026585534215,1,0,2.5,0,564,1
stats,565,0.000412780529587,-0.000552075973246,0.000689329870511,0.000271411379799,1,0,2.5,0,0.000412780529587,-0.000552075973246,0.000689329870511,0.000271411379799,1,0,2.5,0,0.000412780529587,-0.000552075973246,0.000689329870511,0.000271411379799,1,0,2.5,0,0.000412780529587,-0.000552075973246,0.000689329870511,0.000271411379799,1,0,2.5,0,1,0.000412780529587,-0.000552075973246,0.000689329870511,0.000271411379799,1,0,2.5,0,0.000412780529587,-0.000552075973246,0.000689329870511,0.000271411379799,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000412780529587,-0.000552075973246,0.000689329870511,0.000271411379799,1,0,2.5,0,565,1
stats,566,0.000423743127612,-0.00056349800434,0.000705044833012,0.000277175335214,1,0,2.5,0,0.000423743127612,-0.00056349800434,0.000705044833012,0.000277175335214,1,0,2.5,0,0.000423743127612,-0.00056349800434,0.000705044833012,0.000277175335214,1,0,2.5,0,0.000423743127612,-0.00056349800434,0.000705044833012,0.000277175335214,1,0,2.5,0,1,0.000423743127612,-0.00056349800434,0.000705044833012,0.000277175335214,1,0,2.5,0,0.000423743127612,-0.00056349800434,0.000705044833012,0.000277175335214,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000423743127612,-0.00056349800434,0.000705044833012,0.000277175335214,1,0,2.5,0,566,1
stats,567,0.0004351332027,-0.000575214799028,0.000721257878467,0.000283112283796,1,0,2.5,0,0.0004351332027,-0.000575214799028,0.000721257878467,0.000283112283796,1,0,2.5,0,0.0004351332027,-0.000575214799028,0.000721257878467,0.000283112283796,1,0,2.5,0,0.0004351332027,-0.000575214799028,0.000721257878467,0.000283112283796,1,0,2.5,0,1,0.0004351332027,-0.000575214799028,0.000721257878467,0.000283112283796,1,0,2.5,0,0.0004351332027,-0.000575214799028,0.000721257878467,0.000283112283796,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0004351332027,-0.000575214799028,0.000721257878467,0.000283112283796,1,0,2.5,0,567,1
stats,568,0.000447742640972,-0.000587088579778,0.000738340371754,0.000289177551167,1,0,2.5,0,0.000447742640972,-0.000587088579778,0.000738340371754,0.000289177551167,1,0,2.5,0,0.000447742640972,-0.000587088579778,0.000738340371754,0.000289177551167,1,0,2.5,0,0.000447742640972,-0.000587088579778,0.000738340371754,0.000289177551167,1,0,2.5,0,1,0.000447742640972,-0.000587088579778,0.000738340371754,0.000289177551167,1,0,2.5,0,0.000447742640972,-0.000587088579778,0.000738340371754,0.000289177551167,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000447742640972,-0.000587088579778,0.000738340371754,0.000289177551167,1,0,2.5,0,568,1
stats,569,0.000462732627057,-0.000598925165832,0.000756857218221,0.000295271660434,1,0,2.5,0,0.000462732627057,-0.000598925165832,0.000756857218221,0.000295271660434,1,0,2.5,0,0.000462732627057,-0.000598925165832,0.000756857218221,0.000295271660434,1,0,2.5,0,0.000462732627057,-0.000598925165832,0.000756857218221,0.000295271660434,1,0,2.5,0,1,0.000462732627057,-0.000598925165832,0.000756857218221,0.000295271660434,1,0,2.5,0,0.000462732627057,-0.000598925165832,0.000756857218221,0.000295271660434,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000462732627057,-0.000598925165832,0.000756857218221,0.000295271660434,1,0,2.5,0,569,1
stats,570,0.00047976555652,-0.000610839866567,0.000776724074967,0.00030142129981,1,0,2.5,0,0.00047976555652,-0.000610839866567,0.000776724074967,0.00030142129981,1,0,2.5,0,0.00047976555652,-0.000610839866567,0.000776724074967,0.00030142129981,1,0,2.5,0,0.00047976555652,-0.000610839866567,0.000776724074967,0.00030142129981,1,0,2.5,0,1,0.00047976555652,-0.000610839866567,0.000776724074967,0.00030142129981,1,0,2.5,0,0.00047976555652,-0.000610839866567,0.000776724074967,0.00030142129981,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00047976555652,-0.000610839866567,0.000776724074967,0.00030142129981,1,0,2.5,0,570,1
stats,571,0.000497080443893,-0.00062328542117,0.000797228771262,0.000307808746584,1,0,2.5,0,0.000497080443893,-0.00062328542117,0.000797228771262,0.000307808746584,1,0,2.5,0,0.000497080443893,-0.00062328542117,0.000797228771262,0.000307808746584,1,0,2.5,0,0.000497080443893,-0.00062328542117,0.000797228771262,0.000307808746584,1,0,2.5,0,1,0.000497080443893,-0.00062328542117,0.000797228771262,0.000307808746584,1,0,2.5,0,0.000497080443893,-0.00062328542117,0.000797228771262,0.000307808746584,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000497080443893,-0.00062328542117,0.000797228771262,0.000307808746584,1,0,2.5,0,571,1
stats,572,0.00051468575839,-0.000636405893601,0.00081848265836,0.000314457749482,1,0,2.5,0,0.00051468575839,-0.000636405893601,0.00081848265836,0.000314457749482,1,0,2.5,0,0.00051468575839,-0.000636405893601,0.00081848265836,0.000314457749482,1,0,2.5,0,0.00051468575839,-0.000636405893601,0.00081848265836,0.000314457749482,1,0,2.5,0,1,0.00051468575839,-0.000636405893601,0.00081848265836,0.000314457749482,1,0,2.5,0,0.00051468575839,-0.000636405893601,0.00081848265836,0.000314457749482,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00051468575839,-0.000636405893601,0.00081848265836,0.000314457749482,1,0,2.5,0,572,1
stats,573,0.00053395627765,-0.000649877358228,0.000841100409161,0.000321280007483,1,0,2.5,0,0.00053395627765,-0.000649877358228,0.000841100409161,0.000321280007483,1,0,2.5,0,0.00053395627765,-0.000649877358228,0.000841100409161,0.000321280007483,1,0,2.5,0,0.00053395627765,-0.000649877358228,0.000841100409161,0.000321280007483,1,0,2.5,0,1,0.00053395627765,-0.000649877358228,0.000841100409161,0.000321280007483,1,0,2.5,0,0.00053395627765,-0.000649877358228,0.000841100409161,0.000321280007483,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00053395627765,-0.000649877358228,0.000841100409161,0.000321280007483,1,0,2.5,0,573,1
stats,574,0.000555429491214,-0.000663152197376,0.000865027599502,0.00032826262759,1,0,2.5,0,0.000555429491214,-0.000663152197376,0.000865027599502,0.00032826262759,1,0,2.5,0,0.000555429491214,-0.000663152197376,0.000865027599502,0.00032826262759,1,0,2.5,0,0.000555429491214,-0.000663152197376,0.000865027599502,0.00032826262759,1,0,2.5,0,1,0.000555429491214,-0.000663152197376,0.000865027599502,0.00032826262759,1,0,2.5,0,0.000555429491214,-0.000663152197376,0.000865027599502,0.00032826262759,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000555429491214,-0.000663152197376,0.000865027599502,0.00032826262759,1,0,2.5,0,574,1
stats,575,0.00057824049145,-0.000676045601722,0.000889606482815,0.000335520599037,1,0,2.5,0,0.00057824049145,-0.000676045601722,0.000889606482815,0.000335520599037,1,0,2.5,0,0.00057824049145,-0.000676045601722,0.000889606482815,0.000335520599037,1,0,2.5,0,0.00057824049145,-0.000676045601722,0.000889606482815,0.000335520599037,1,0,2.5,0,1,0.00057824049145,-0.000676045601722,0.000889606482815,0.000335520599037,1,0,2.5,0,0.00057824049145,-0.000676045601722,0.000889606482815,0.000335520599037,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00057824049145,-0.000676045601722,0.000889606482815,0.000335520599037,1,0,2.5,0,575,1
stats,576,0.000600016966928,-0.000688515952788,0.000913276860956,0.000343285879353,1,0,2.5,0,0.000600016966928,-0.000688515952788,0.000913276860956,0.000343285879353,1,0,2.5,0,0.000600016966928,-0.000688515952788,0.000913276860956,0.000343285879353,1,0,2.5,0,0.000600016966928,-0.000688515952788,0.000913276860956,0.000343285879353,1,0,2.5,0,1,0.000600016966928,-0.000688515952788,0.000913276860956,0.000343285879353,1,0,2.5,0,0.000600016966928,-0.000688515952788,0.000913276860956,0.000343285879353,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000600016966928,-0.000688515952788,0.000913276860956,0.000343285879353,1,0,2.5,0,576,1
stats,577,0.000647887354717,-0.00070656533353,0.000958641001489,0.000351637572749,1,0,2.5,0,0.000647887354717,-0.00070656533353,0.000958641001489,0.000351637572749,1,0,2.5,0,0.000647887354717,-0.00070656533353,0.000958641001489,0.000351637572749,1,0,2.5,0,0.000647887354717,-0.00070656533353,0.000958641001489,0.000351637572749,1,0,2.5,0,1,0.000647887354717,-0.00070656533353,0.000958641001489,0.000351637572749,1,0,2.5,0,0.000647887354717,-0.00070656533353,0.000958641001489,0.000351637572749,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000647887354717,-0.00070656533353,0.000958641001489,0.000351637572749,1,0,2.5,0,577,1
stats,578,0.000673358037602,-0.000723904522602,0.000988660147414,0.000359888508683,1,0,2.5,0,0.000673358037602,-0.000723904522602,0.000988660147414,0.000359888508683,1,0,2.5,0,0.000673358037602,-0.000723904522602,0.000988660147414,0.000359888508683,1,0,2.5,0,0.000673358037602,-0.000723904522602,0.000988660147414,0.000359888508683,1,0,2.5,0,1,0.000673358037602,-0.000723904522602,0.000988660147414,0.000359888508683,1,0,2.5,0,0.000673358037602,-0.000723904522602,0.000988660147414,0.000359888508683,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000673358037602,-0.000723904522602,0.000988660147414,0.000359888508683,1,0,2.5,0,578,1
stats,579,0.000696893781424,-0.000741286785342,0.00101743161213,0.00036819113302,1,0,2.5,0,0.000696893781424,-0.000741286785342,0.00101743161213,0.00036819113302,1,0,2.5,0,0.000696893781424,-0.000741286785342,0.00101743161213,0.00036819113302,1,0,2.5,0,0.000696893781424,-0.000741286785342,0.00101743161213,0.00036819113302,1,0,2.5,0,1,0.000696893781424,-0.000741286785342,0.00101743161213,0.00036819113302,1,0,2.5,0,0.000696893781424,-0.000741286785342,0.00101743161213,0.00036819113302,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000696893781424,-0.000741286785342,0.00101743161213,0.00036819113302,1,0,2.5,0,579,1
stats,580,0.000723828212358,-0.000757886155043,0.00104800704867,0.000376548414351,1,0,2.5,0,0.000723828212358,-0.000757886155043,0.00104800704867,0.000376548414351,1,0,2.5,0,0.000723828212358,-0.000757886155043,0.00104800704867,0.000376548414351,1,0,2.5,0,0.000723828212358,-0.000757886155043,0.00104800704867,0.000376548414351,1,0,2.5,0,1,0.000723828212358,-0.000757886155043,0.00104800704867,0.000376548414351,1,0,2.5,0,0.000723828212358,-0.000757886155043,0.00104800704867,0.000376548414351,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000723828212358,-0.000757886155043,0.00104800704867,0.000376548414351,1,0,2.5,0,580,1
stats,581,0.000749689410441,-0.000773540872615,0.00107721844688,0.000384878105251,1,0,2.5,0,0.000749689410441,-0.000773540872615,0.00107721844688,0.000384878105251,1,0,2.5,0,0.000749689410441,-0.000773540872615,0.00107721844688,0.000384878105251,1,0,2.5,0,0.000749689410441,-0.000773540872615,0.00107721844688,0.000384878105251,1,0,2.5,0,1,0.000749689410441,-0.000773540872615,0.00107721844688,0.000384878105251,1,0,2.5,0,0.000749689410441,-0.000773540872615,0.00107721844688,0.000384878105251,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000749689410441,-0.000773540872615,0.00107721844688,0.000384878105251,1,0,2.5,0,581,1
stats,582,0.000771760533098,-0.000788880628534,0.00110360630788,0.000393293157686,1,0,2.5,0,0.000771760533098,-0.000788880628534,0.00110360630788,0.000393293157686,1,0,2.5,0,0.000771760533098,-0.000788880628534,0.00110360630788,0.000393293157686,1,0,2.5,0,0.000771760533098,-0.000788880628534,0.00110360630788,0.000393293157686,1,0,2.5,0,1,0.000771760533098,-0.000788880628534,0.00110360630788,0.000393293157686,1,0,2.5,0,0.000771760533098,-0.000788880628534,0.00110360630788,0.000393293157686,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000771760533098,-0.000788880628534,0.00110360630788,0.000393293157686,1,0,2.5,0,582,1
stats,583,0.000792197824921,-0.000804220850114,0.00112887052819,0.000401964236517,1,0,2.5,0,0.000792197824921,-0.000804220850114,0.00112887052819,0.000401964236517,1,0,2.5,0,0.000792197824921,-0.000804220850114,0.00112887052819,0.000401964236517,1,0,2.5,0,0.000792197824921,-0.000804220850114,0.00112887052819,0.000401964236517,1,0,2.5,0,1,0.000792197824921,-0.000804220850114,0.00112887052819,0.000401964236517,1,0,2.5,0,0.000792197824921,-0.000804220850114,0.00112887052819,0.000401964236517,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000792197824921,-0.000804220850114,0.00112887052819,0.000401964236517,1,0,2.5,0,583,1
stats,584,0.000813862250652,-0.000819159729872,0.00115472695325,0.000411013810663,1,0,2.5,0,0.000813862250652,-0.000819159729872,0.00115472695325,0.000411013810663,1,0,2.5,0,0.000813862250652,-0.000819159729872,0.00115472695325,0.000411013810663,1,0,2.5,0,0.000813862250652,-0.000819159729872,0.00115472695325,0.000411013810663,1,0,2.5,0,1,0.000813862250652,-0.000819159729872,0.00115472695325,0.000411013810663,1,0,2.5,0,0.000813862250652,-0.000819159729872,0.00115472695325,0.000411013810663,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000813862250652,-0.000819159729872,0.00115472695325,0.000411013810663,1,0,2.5,0,584,1
stats,585,0.00083644076949,-0.000833741039969,0.00118099839892,0.000420497992309,1,0,2.5,0,0.00083644076949,-0.000833741039969,0.00118099839892,0.000420497992309,1,0,2.5,0,0.00083644076949,-0.000833741039969,0.00118099839892,0.000420497992309,1,0,2.5,0,0.00083644076949,-0.000833741039969,0.00118099839892,0.000420497992309,1,0,2.5,0,1,0.00083644076949,-0.000833741039969,0.00118099839892,0.000420497992309,1,0,2.5,0,0.00083644076949,-0.000833741039969,0.00118099839892,0.000420497992309,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00083644076949,-0.000833741039969,0.00118099839892,0.000420497992309,1,0,2.5,0,585,1
stats,586,0.000859578081872,-0.000848780327942,0.0012080159504,0.000430440763012,1,0,2.5,0,0.000859578081872,-0.000848780327942,0.0012080159504,0.000430440763012,1,0,2.5,0,0.000859578081872,-0.000848780327942,0.0012080159504,0.000430440763012,1,0,2.5,0,0.000859578081872,-0.000848780327942,0.0012080159504,0.000430440763012,1,0,2.5,0,1,0.000859578081872,-0.000848780327942,0.0012080159504,0.000430440763012,1,0,2.5,0,0.000859578081872,-0.000848780327942,0.0012080159504,0.000430440763012,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000859578081872,-0.000848780327942,0.0012080159504,0.000430440763012,1,0,2.5,0,586,1
stats,587,0.000883387692738,-0.000864569214173,0.00123606377747,0.000440830248408,1,0,2.5,0,0.000883387692738,-0.000864569214173,0.00123606377747,0.000440830248408,1,0,2.5,0,0.000883387692738,-0.000864569214173,0.00123606377747,0.000440830248408,1,0,2.5,0,0.000883387692738,-0.000864569214173,0.00123606377747,0.000440830248408,1,0,2.5,0,1,0.000883387692738,-0.000864569214173,0.00123606377747,0.000440830248408,1,0,2.5,0,0.000883387692738,-0.000864569214173,0.00123606377747,0.000440830248408,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000883387692738,-0.000864569214173,0.00123606377747,0.000440830248408,1,0,2.5,0,587,1
stats,588,0.000908121699467,-0.000881186977495,0.00126537564211,0.000451645551948,1,0,2.5,0,0.000908121699467,-0.000881186977495,0.00126537564211,0.000451645551948,1,0,2.5,0,0.000908121699467,-0.000881186977495,0.00126537564211,0.000451645551948,1,0,2.5,0,0.000908121699467,-0.000881186977495,0.00126537564211,0.000451645551948,1,0,2.5,0,1,0.000908121699467,-0.000881186977495,0.00126537564211,0.000451645551948,1,0,2.5,0,0.000908121699467,-0.000881186977495,0.00126537564211,0.000451645551948,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000908121699467,-0.000881186977495,0.00126537564211,0.000451645551948,1,0,2.5,0,588,1
stats,589,0.000933698436711,-0.000898406549823,0.0012957341969,0.000462881755084,1,0,2.5,0,0.000933698436711,-0.000898406549823,0.0012957341969,0.000462881755084,1,0,2.5,0,0.000933698436711,-0.000898406549823,0.0012957341969,0.000462881755084,1,0,2.5,0,0.000933698436711,-0.000898406549823,0.0012957341969,0.000462881755084,1,0,2.5,0,1,0.000933698436711,-0.000898406549823,0.0012957341969,0.000462881755084,1,0,2.5,0,0.000933698436711,-0.000898406549823,0.0012957341969,0.000462881755084,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000933698436711,-0.000898406549823,0.0012957341969,0.000462881755084,1,0,2.5,0,589,1
stats,590,0.000960117904469,-0.000915283802897,0.00132648821454,0.000474570028018,1,0,2.5,0,0.000960117904469,-0.000915283802897,0.00132648821454,0.000474570028018,1,0,2.5,0,0.000960117904469,-0.000915283802897,0.00132648821454,0.000474570028018,1,0,2.5,0,0.000960117904469,-0.000915283802897,0.00132648821454,0.000474570028018,1,0,2.5,0,1,0.000960117904469,-0.000915283802897,0.00132648821454,0.000474570028018,1,0,2.5,0,0.000960117904469,-0.000915283802897,0.00132648821454,0.000474570028018,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000960117904469,-0.000915283802897,0.00132648821454,0.000474570028018,1,0,2.5,0,590,1
stats,591,0.000989134190604,-0.000931325135753,0.00135858496651,0.000486782373628,1,0,2.5,0,0.000989134190604,-0.000931325135753,0.00135858496651,0.000486782373628,1,0,2.5,0,0.000989134190604,-0.000931325135753,0.00135858496651,0.000486782373628,1,0,2.5,0,0.000989134190604,-0.000931325135753,0.00135858496651,0.000486782373628,1,0,2.5,0,1,0.000989134190604,-0.000931325135753,0.00135858496651,0.000486782373628,1,0,2.5,0,0.000989134190604,-0.000931325135753,0.00135858496651,0.000486782373628,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000989134190604,-0.000931325135753,0.00135858496651,0.000486782373628,1,0,2.5,0,591,1
stats,592,0.00102108216379,-0.000946298823692,0.00139215309173,0.000499560323078,1,0,2.5,0,0.00102108216379,-0.000946298823692,0.00139215309173,0.000499560323078,1,0,2.5,0,0.00102108216379,-0.000946298823692,0.00139215309173,0.000499560323078,1,0,2.5,0,0.00102108216379,-0.000946298823692,0.00139215309173,0.000499560323078,1,0,2.5,0,1,0.00102108216379,-0.000946298823692,0.00139215309173,0.000499560323078,1,0,2.5,0,0.00102108216379,-0.000946298823692,0.00139215309173,0.000499560323078,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00102108216379,-0.000946298823692,0.00139215309173,0.000499560323078,1,0,2.5,0,592,1
stats,593,0.00105471885763,-0.000960703240708,0.00142666837201,0.000512874918059,1,0,2.5,0,0.00105471885763,-0.000960703240708,0.00142666837201,0.000512874918059,1,0,2.5,0,0.00105471885763,-0.000960703240708,0.00142666837201,0.000512874918059,1,0,2.5,0,0.00105471885763,-0.000960703240708,0.00142666837201,0.000512874918059,1,0,2.5,0,1,0.00105471885763,-0.000960703240708,0.00142666837201,0.000512874918059,1,0,2.5,0,0.00105471885763,-0.000960703240708,0.00142666837201,0.000512874918059,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00105471885763,-0.000960703240708,0.00142666837201,0.000512874918059,1,0,2.5,0,593,1
stats,594,0.0010885281954,-0.000975612201728,0.00146174989641,0.000526641204488,1,0,2.5,0,0.0010885281954,-0.000975612201728,0.00146174989641,0.000526641204488,1,0,2.5,0,0.0010885281954,-0.000975612201728,0.00146174989641,0.000526641204488,1,0,2.5,0,0.0010885281954,-0.000975612201728,0.00146174989641,0.000526641204488,1,0,2.5,0,1,0.0010885281954,-0.000975612201728,0.00146174989641,0.000526641204488,1,0,2.5,0,0.0010885281954,-0.000975612201728,0.00146174989641,0.000526641204488,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0010885281954,-0.000975612201728,0.00146174989641,0.000526641204488,1,0,2.5,0,594,1
stats,595,0.00116487429477,-0.001032749773,0.00155676086433,0.000543487491086,1,0,2.5,0,0.00116487429477,-0.001032749773,0.00155676086433,0.000543487491086,1,0,2.5,0,0.00116487429477,-0.001032749773,0.00155676086433,0.000543487491086,1,0,2.5,0,0.00116487429477,-0.001032749773,0.00155676086433,0.000543487491086,1,0,2.5,0,1,0.00116487429477,-0.001032749773,0.00155676086433,0.000543487491086,1,0,2.5,0,0.00116487429477,-0.001032749773,0.00155676086433,0.000543487491086,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00116487429477,-0.001032749773,0.00155676086433,0.000543487491086,1,0,2.5,0,595,1
stats,596,0.0012138299644,-0.00107602810021,0.00162210350391,0.000560759624932,1,0,2.5,0,0.0012138299644,-0.00107602810021,0.00162210350391,0.000560759624932,1,0,2.5,0,0.0012138299644,-0.00107602810021,0.00162210350391,0.000560759624932,1,0,2.5,0,0.0012138299644,-0.00107602810021,0.00162210350391,0.000560759624932,1,0,2.5,0,1,0.0012138299644,-0.00107602810021,0.00162210350391,0.000560759624932,1,0,2.5,0,0.0012138299644,-0.00107602810021,0.00162210350391,0.000560759624932,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0012138299644,-0.00107602810021,0.00162210350391,0.000560759624932,1,0,2.5,0,596,1
stats,597,0.00126498402096,-0.00110582169145,0.00168018636759,0.000577548227739,1,0,2.5,0,0.00126498402096,-0.00110582169145,0.00168018636759,0.000577548227739,1,0,2.5,0,0.00126498402096,-0.00110582169145,0.00168018636759,0.000577548227739,1,0,2.5,0,0.00126498402096,-0.00110582169145,0.00168018636759,0.000577548227739,1,0,2.5,0,1,0.00126498402096,-0.00110582169145,0.00168018636759,0.000577548227739,1,0,2.5,0,0.00126498402096,-0.00110582169145,0.00168018636759,0.000577548227739,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00126498402096,-0.00110582169145,0.00168018636759,0.000577548227739,1,0,2.5,0,597,1
stats,598,0.00132048362866,-0.00112354406156,0.00173379015177,0.000593637058046,1,0,2.5,0,0.00132048362866,-0.00112354406156,0.00173379015177,0.000593637058046,1,0,2.5,0,0.00132048362866,-0.00112354406156,0.00173379015177,0.000593637058046,1,0,2.5,0,0.00132048362866,-0.00112354406156,0.00173379015177,0.000593637058046,1,0,2.5,0,1,0.00132048362866,-0.00112354406156,0.00173379015177,0.000593637058046,1,0,2.5,0,0.00132048362866,-0.00112354406156,0.00173379015177,0.000593637058046,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00132048362866,-0.00112354406156,0.00173379015177,0.000593637058046,1,0,2.5,0,598,1
stats,599,0.00137869059108,-0.00113447720651,0.00178544851951,0.000609207199886,1,0,2.5,0,0.00137869059108,-0.00113447720651,0.00178544851951,0.000609207199886,1,0,2.5,0,0.00137869059108,-0.00113447720651,0.00178544851951,0.000609207199886,1,0,2.5,0,0.00137869059108,-0.00113447720651,0.00178544851951,0.000609207199886,1,0,2.5,0,1,0.00137869059108,-0.00113447720651,0.00178544851951,0.000609207199886,1,0,2.5,0,0.00137869059108,-0.00113447720651,0.00178544851951,0.000609207199886,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00137869059108,-0.00113447720651,0.00178544851951,0.000609207199886,1,0,2.5,0,599,1
stats,600,0.00143198331352,-0.00114775251132,0.00183518719859,0.000624872394837,1,0,2.5,0,0.00143198331352,-0.00114775251132,0.00183518719859,0.000624872394837,1,0,2.5,0,0.00143198331352,-0.00114775251132,0.00183518719859,0.000624872394837,1,0,2.5,0,0.00143198331352,-0.00114775251132,0.00183518719859,0.000624872394837,1,0,2.5,0,1,0.00143198331352,-0.00114775251132,0.00183518719859,0.000624872394837,1,0,2.5,0,0.00143198331352,-0.00114775251132,0.00183518719859,0.000624872394837,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00143198331352,-0.00114775251132,0.00183518719859,0.000624872394837,1,0,2.5,0,600,1
stats,601,0.00148100056686,-0.00116463273298,0.00188407325186,0.000641185382847,1,0,2.5,0,0.00148100056686,-0.00116463273298,0.00188407325186,0.000641185382847,1,0,2.5,0,0.00148100056686,-0.00116463273298,0.00188407325186,0.000641185382847,1,0,2.5,0,0.00148100056686,-0.00116463273298,0.00188407325186,0.000641185382847,1,0,2.5,0,1,0.00148100056686,-0.00116463273298,0.00188407325186,0.000641185382847,1,0,2.5,0,0.00148100056686,-0.00116463273298,0.00188407325186,0.000641185382847,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00148100056686,-0.00116463273298,0.00188407325186,0.000641185382847,1,0,2.5,0,601,1
stats,602,0.00152903038543,-0.00118647480849,0.00193536980078,0.000658354954794,1,0,2.5,0,0.00152903038543,-0.00118647480849,0.00193536980078,0.000658354954794,1,0,2.5,0,0.00152903038543,-0.00118647480849,0.00193536980078,0.000658354954794,1,0,2.5,0,0.00152903038543,-0.00118647480849,0.00193536980078,0.000658354954794,1,0,2.5,0,1,0.00152903038543,-0.00118647480849,0.00193536980078,0.000658354954794,1,0,2.5,0,0.00152903038543,-0.00118647480849,0.00193536980078,0.000658354954794,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00152903038543,-0.00118647480849,0.00193536980078,0.000658354954794,1,0,2.5,0,602,1
stats,603,0.0015803942224,-0.00121175509412,0.00199148082174,0.000676233728882,1,0,2.5,0,0.0015803942224,-0.00121175509412,0.00199148082174,0.000676233728882,1,0,2.5,0,0.0015803942224,-0.00121175509412,0.00199148082174,0.000676233728882,1,0,2.5,0,0.0015803942224,-0.00121175509412,0.00199148082174,0.000676233728882,1,0,2.5,0,1,0.0015803942224,-0.00121175509412,0.00199148082174,0.000676233728882,1,0,2.5,0,0.0015803942224,-0.00121175509412,0.00199148082174,0.000676233728882,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0015803942224,-0.00121175509412,0.00199148082174,0.000676233728882,1,0,2.5,0,603,1
stats,604,0.00163617986254,-0.00123870663811,0.00205218885094,0.000694813323207,1,0,2.5,0,0.00163617986254,-0.00123870663811,0.00205218885094,0.000694813323207,1,0,2.5,0,0.00163617986254,-0.00123870663811,0.00205218885094,0.000694813323207,1,0,2.5,0,0.00163617986254,-0.00123870663811,0.00205218885094,0.000694813323207,1,0,2.5,0,1,0.00163617986254,-0.00123870663811,0.00205218885094,0.000694813323207,1,0,2.5,0,0.00163617986254,-0.00123870663811,0.00205218885094,0.000694813323207,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00163617986254,-0.00123870663811,0.00205218885094,0.000694813323207,1,0,2.5,0,604,1
stats,605,0.00169825169723,-0.00126738857944,0.00211904058233,0.000714181514923,1,0,2.5,0,0.00169825169723,-0.00126738857944,0.00211904058233,0.000714181514923,1,0,2.5,0,0.00169825169723,-0.00126738857944,0.00211904058233,0.000714181514923,1,0,2.5,0,0.00169825169723,-0.00126738857944,0.00211904058233,0.000714181514923,1,0,2.5,0,1,0.00169825169723,-0.00126738857944,0.00211904058233,0.000714181514923,1,0,2.5,0,0.00169825169723,-0.00126738857944,0.00211904058233,0.000714181514923,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00169825169723,-0.00126738857944,0.00211904058233,0.000714181514923,1,0,2.5,0,605,1
stats,606,0.0017671630485,-0.00129770045169,0.00219246256165,0.000734405475669,1,0,2.5,0,0.0017671630485,-0.00129770045169,0.00219246256165,0.000734405475669,1,0,2.5,0,0.0017671630485,-0.00129770045169,0.00219246256165,0.000734405475669,1,0,2.5,0,0.0017671630485,-0.00129770045169,0.00219246256165,0.000734405475669,1,0,2.5,0,1,0.0017671630485,-0.00129770045169,0.00219246256165,0.000734405475669,1,0,2.5,0,0.0017671630485,-0.00129770045169,0.00219246256165,0.000734405475669,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0017671630485,-0.00129770045169,0.00219246256165,0.000734405475669,1,0,2.5,0,606,1
stats,607,0.00184259202797,-0.00132964749355,0.0022722473368,0.000755493005272,1,0,2.5,0,0.00184259202797,-0.00132964749355,0.0022722473368,0.000755493005272,1,0,2.5,0,0.00184259202797,-0.00132964749355,0.0022722473368,0.000755493005272,1,0,2.5,0,0.00184259202797,-0.00132964749355,0.0022722473368,0.000755493005272,1,0,2.5,0,1,0.00184259202797,-0.00132964749355,0.0022722473368,0.000755493005272,1,0,2.5,0,0.00184259202797,-0.00132964749355,0.0022722473368,0.000755493005272,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00184259202797,-0.00132964749355,0.0022722473368,0.000755493005272,1,0,2.5,0,607,1
stats,608,0.00192271859851,-0.00136316160206,0.00235691666603,0.000777495268267,1,0,2.5,0,0.00192271859851,-0.00136316160206,0.00235691666603,0.000777495268267,1,0,2.5,0,0.00192271859851,-0.00136316160206,0.00235691666603,0.000777495268267,1,0,2.5,0,0.00192271859851,-0.00136316160206,0.00235691666603,0.000777495268267,1,0,2.5,0,1,0.00192271859851,-0.00136316160206,0.00235691666603,0.000777495268267,1,0,2.5,0,0.00192271859851,-0.00136316160206,0.00235691666603,0.000777495268267,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00192271859851,-0.00136316160206,0.00235691666603,0.000777495268267,1,0,2.5,0,608,1
stats,609,0.00200698105618,-0.00139825628139,0.00244603632018,0.000800428329967,1,0,2.5,0,0.00200698105618,-0.00139825628139,0.00244603632018,0.000800428329967,1,0,2.5,0,0.00200698105618,-0.00139825628139,0.00244603632018,0.000800428329967,1,0,2.5,0,0.00200698105618,-0.00139825628139,0.00244603632018,0.000800428329967,1,0,2.5,0,1,0.00200698105618,-0.00139825628139,0.00244603632018,0.000800428329967,1,0,2.5,0,0.00200698105618,-0.00139825628139,0.00244603632018,0.000800428329967,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00200698105618,-0.00139825628139,0.00244603632018,0.000800428329967,1,0,2.5,0,609,1
stats,610,0.00209686625749,-0.00143530569039,0.00254105310887,0.000824244751129,1,0,2.5,0,0.00209686625749,-0.00143530569039,0.00254105310887,0.000824244751129,1,0,2.5,0,0.00209686625749,-0.00143530569039,0.00254105310887,0.000824244751129,1,0,2.5,0,0.00209686625749,-0.00143530569039,0.00254105310887,0.000824244751129,1,0,2.5,0,1,0.00209686625749,-0.00143530569039,0.00254105310887,0.000824244751129,1,0,2.5,0,0.00209686625749,-0.00143530569039,0.00254105310887,0.000824244751129,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00209686625749,-0.00143530569039,0.00254105310887,0.000824244751129,1,0,2.5,0,610,1
stats,611,0.00218983087689,-0.00147396617103,0.00263968482614,0.000849118863698,1,0,2.5,0,0.00218983087689,-0.00147396617103,0.00263968482614,0.000849118863698,1,0,2.5,0,0.00218983087689,-0.00147396617103,0.00263968482614,0.000849118863698,1,0,2.5,0,0.00218983087689,-0.00147396617103,0.00263968482614,0.000849118863698,1,0,2.5,0,1,0.00218983087689,-0.00147396617103,0.00263968482614,0.000849118863698,1,0,2.5,0,0.00218983087689,-0.00147396617103,0.00263968482614,0.000849118863698,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00218983087689,-0.00147396617103,0.00263968482614,0.000849118863698,1,0,2.5,0,611,1
stats,612,0.00228375801817,-0.0015139564639,0.00274000270292,0.000875206722412,1,0,2.5,0,0.00228375801817,-0.0015139564639,0.00274000270292,0.000875206722412,1,0,2.5,0,0.00228375801817,-0.0015139564639,0.00274000270292,0.000875206722412,1,0,2.5,0,0.00228375801817,-0.0015139564639,0.00274000270292,0.000875206722412,1,0,2.5,0,1,0.00228375801817,-0.0015139564639,0.00274000270292,0.000875206722412,1,0,2.5,0,0.00228375801817,-0.0015139564639,0.00274000270292,0.000875206722412,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00228375801817,-0.0015139564639,0.00274000270292,0.000875206722412,1,0,2.5,0,612,1
stats,613,0.0023872226011,-0.00156014435925,0.00285182078369,0.000901485735085,1,0,2.5,0,0.0023872226011,-0.00156014435925,0.00285182078369,0.000901485735085,1,0,2.5,0,0.0023872226011,-0.00156014435925,0.00285182078369,0.000901485735085,1,0,2.5,0,0.0023872226011,-0.00156014435925,0.00285182078369,0.000901485735085,1,0,2.5,0,1,0.0023872226011,-0.00156014435925,0.00285182078369,0.000901485735085,1,0,2.5,0,0.0023872226011,-0.00156014435925,0.00285182078369,0.000901485735085,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0023872226011,-0.00156014435925,0.00285182078369,0.000901485735085,1,0,2.5,0,613,1
stats,614,0.00249396567233,-0.00160871341359,0.00296779768541,0.000929736183025,1,0,2.5,0,0.00249396567233,-0.00160871341359,0.00296779768541,0.000929736183025,1,0,2.5,0,0.00249396567233,-0.00160871341359,0.00296779768541,0.000929736183025,1,0,2.5,0,0.00249396567233,-0.00160871341359,0.00296779768541,0.000929736183025,1,0,2.5,0,1,0.00249396567233,-0.00160871341359,0.00296779768541,0.000929736183025,1,0,2.5,0,0.00249396567233,-0.00160871341359,0.00296779768541,0.000929736183025,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00249396567233,-0.00160871341359,0.00296779768541,0.000929736183025,1,0,2.5,0,614,1
stats,615,0.00260192318819,-0.00165815057699,0.00308536342345,0.000959393975791,1,0,2.5,0,0.00260192318819,-0.00165815057699,0.00308536342345,0.000959393975791,1,0,2.5,0,0.00260192318819,-0.00165815057699,0.00308536342345,0.000959393975791,1,0,2.5,0,0.00260192318819,-0.00165815057699,0.00308536342345,0.000959393975791,1,0,2.5,0,1,0.00260192318819,-0.00165815057699,0.00308536342345,0.000959393975791,1,0,2.5,0,0.00260192318819,-0.00165815057699,0.00308536342345,0.000959393975791,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00260192318819,-0.00165815057699,0.00308536342345,0.000959393975791,1,0,2.5,0,615,1
stats,616,0.00271402136423,-0.00170605815947,0.00320570520125,0.000990244559944,1,0,2.5,0,0.00271402136423,-0.00170605815947,0.00320570520125,0.000990244559944,1,0,2.5,0,0.00271402136423,-0.00170605815947,0.00320570520125,0.000990244559944,1,0,2.5,0,0.00271402136423,-0.00170605815947,0.00320570520125,0.000990244559944,1,0,2.5,0,1,0.00271402136423,-0.00170605815947,0.00320570520125,0.000990244559944,1,0,2.5,0,0.00271402136423,-0.00170605815947,0.00320570520125,0.000990244559944,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00271402136423,-0.00170605815947,0.00320570520125,0.000990244559944,1,0,2.5,0,616,1
stats,617,0.00283155147918,-0.00175154441968,0.00332950311713,0.00102210883051,1,0,2.5,0,0.00283155147918,-0.00175154441968,0.00332950311713,0.00102210883051,1,0,2.5,0,0.00283155147918,-0.00175154441968,0.00332950311713,0.00102210883051,1,0,2.5,0,0.00283155147918,-0.00175154441968,0.00332950311713,0.00102210883051,1,0,2.5,0,1,0.00283155147918,-0.00175154441968,0.00332950311713,0.00102210883051,1,0,2.5,0,0.00283155147918,-0.00175154441968,0.00332950311713,0.00102210883051,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00283155147918,-0.00175154441968,0.00332950311713,0.00102210883051,1,0,2.5,0,617,1
stats,618,0.00295472866856,-0.00179577840026,0.00345763517544,0.00105497566983,1,0,2.5,0,0.00295472866856,-0.00179577840026,0.00345763517544,0.00105497566983,1,0,2.5,0,0.00295472866856,-0.00179577840026,0.00345763517544,0.00105497566983,1,0,2.5,0,0.00295472866856,-0.00179577840026,0.00345763517544,0.00105497566983,1,0,2.5,0,1,0.00295472866856,-0.00179577840026,0.00345763517544,0.00105497566983,1,0,2.5,0,0.00295472866856,-0.00179577840026,0.00345763517544,0.00105497566983,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00295472866856,-0.00179577840026,0.00345763517544,0.00105497566983,1,0,2.5,0,618,1
stats,619,0.0030833161436,-0.00184027245268,0.00359074375592,0.00108898442704,1,0,2.5,0,0.0030833161436,-0.00184027245268,0.00359074375592,0.00108898442704,1,0,2.5,0,0.0030833161436,-0.00184027245268,0.00359074375592,0.00108898442704,1,0,2.5,0,0.0030833161436,-0.00184027245268,0.00359074375592,0.00108898442704,1,0,2.5,0,1,0.0030833161436,-0.00184027245268,0.00359074375592,0.00108898442704,1,0,2.5,0,0.0030833161436,-0.00184027245268,0.00359074375592,0.00108898442704,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0030833161436,-0.00184027245268,0.00359074375592,0.00108898442704,1,0,2.5,0,619,1
stats,620,0.00321715325117,-0.0018859867705,0.00372921186499,0.00112428423017,1,0,2.5,0,0.00321715325117,-0.0018859867705,0.00372921186499,0.00112428423017,1,0,2.5,0,0.00321715325117,-0.0018859867705,0.00372921186499,0.00112428423017,1,0,2.5,0,0.00321715325117,-0.0018859867705,0.00372921186499,0.00112428423017,1,0,2.5,0,1,0.00321715325117,-0.0018859867705,0.00372921186499,0.00112428423017,1,0,2.5,0,0.00321715325117,-0.0018859867705,0.00372921186499,0.00112428423017,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00321715325117,-0.0018859867705,0.00372921186499,0.00112428423017,1,0,2.5,0,620,1
stats,621,0.00335664884187,-0.00193313218188,0.00387351145037,0.00116099976003,1,0,2.5,0,0.00335664884187,-0.00193313218188,0.00387351145037,0.00116099976003,1,0,2.5,0,0.00335664884187,-0.00193313218188,0.00387351145037,0.00116099976003,1,0,2.5,0,0.00335664884187,-0.00193313218188,0.00387351145037,0.00116099976003,1,0,2.5,0,1,0.00335664884187,-0.00193313218188,0.00387351145037,0.00116099976003,1,0,2.5,0,0.00335664884187,-0.00193313218188,0.00387351145037,0.00116099976003,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00335664884187,-0.00193313218188,0.00387351145037,0.00116099976003,1,0,2.5,0,621,1
stats,622,0.00350253866054,-0.00198163604364,0.00402425881475,0.00119916268159,1,0,2.5,0,0.00350253866054,-0.00198163604364,0.00402425881475,0.00119916268159,1,0,2.5,0,0.00350253866054,-0.00198163604364,0.00402425881475,0.00119916268159,1,0,2.5,0,0.00350253866054,-0.00198163604364,0.00402425881475,0.00119916268159,1,0,2.5,0,1,0.00350253866054,-0.00198163604364,0.00402425881475,0.00119916268159,1,0,2.5,0,0.00350253866054,-0.00198163604364,0.00402425881475,0.00119916268159,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00350253866054,-0.00198163604364,0.00402425881475,0.00119916268159,1,0,2.5,0,622,1
stats,623,0.00365577894263,-0.00203158520162,0.00418235082179,0.00123886519577,1,0,2.5,0,0.00365577894263,-0.00203158520162,0.00418235082179,0.00123886519577,1,0,2.5,0,0.00365577894263,-0.00203158520162,0.00418235082179,0.00123886519577,1,0,2.5,0,0.00365577894263,-0.00203158520162,0.00418235082179,0.00123886519577,1,0,2.5,0,1,0.00365577894263,-0.00203158520162,0.00418235082179,0.00123886519577,1,0,2.5,0,0.00365577894263,-0.00203158520162,0.00418235082179,0.00123886519577,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00365577894263,-0.00203158520162,0.00418235082179,0.00123886519577,1,0,2.5,0,623,1
stats,624,0.00381655641831,-0.00208356813528,0.0043482594192,0.00128022581339,1,0,2.5,0,0.00381655641831,-0.00208356813528,0.0043482594192,0.00128022581339,1,0,2.5,0,0.00381655641831,-0.00208356813528,0.0043482594192,0.00128022581339,1,0,2.5,0,0.00381655641831,-0.00208356813528,0.0043482594192,0.00128022581339,1,0,2.5,0,1,0.00381655641831,-0.00208356813528,0.0043482594192,0.00128022581339,1,0,2.5,0,0.00381655641831,-0.00208356813528,0.0043482594192,0.00128022581339,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00381655641831,-0.00208356813528,0.0043482594192,0.00128022581339,1,0,2.5,0,624,1
stats,625,0.00398446759209,-0.00213814107701,0.00452190544456,0.00132331438363,1,0,2.5,0,0.00398446759209,-0.00213814107701,0.00452190544456,0.00132331438363,1,0,2.5,0,0.00398446759209,-0.00213814107701,0.00452190544456,0.00132331438363,1,0,2.5,0,0.00398446759209,-0.00213814107701,0.00452190544456,0.00132331438363,1,0,2.5,0,1,0.00398446759209,-0.00213814107701,0.00452190544456,0.00132331438363,1,0,2.5,0,0.00398446759209,-0.00213814107701,0.00452190544456,0.00132331438363,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00398446759209,-0.00213814107701,0.00452190544456,0.00132331438363,1,0,2.5,0,625,1
stats,626,0.00415944075212,-0.00219549122266,0.00470331031829,0.00136826862581,1,0,2.5,0,0.00415944075212,-0.00219549122266,0.00470331031829,0.00136826862581,1,0,2.5,0,0.00415944075212,-0.00219549122266,0.00470331031829,0.00136826862581,1,0,2.5,0,0.00415944075212,-0.00219549122266,0.00470331031829,0.00136826862581,1,0,2.5,0,1,0.00415944075212,-0.00219549122266,0.00470331031829,0.00136826862581,1,0,2.5,0,0.00415944075212,-0.00219549122266,0.00470331031829,0.00136826862581,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00415944075212,-0.00219549122266,0.00470331031829,0.00136826862581,1,0,2.5,0,626,1
stats,627,0.00434156181291,-0.00225534499623,0.00489241676405,0.00141521578189,1,0,2.5,0,0.00434156181291,-0.00225534499623,0.00489241676405,0.00141521578189,1,0,2.5,0,0.00434156181291,-0.00225534499623,0.00489241676405,0.00141521578189,1,0,2.5,0,0.00434156181291,-0.00225534499623,0.00489241676405,0.00141521578189,1,0,2.5,0,1,0.00434156181291,-0.00225534499623,0.00489241676405,0.00141521578189,1,0,2.5,0,0.00434156181291,-0.00225534499623,0.00489241676405,0.00141521578189,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00434156181291,-0.00225534499623,0.00489241676405,0.00141521578189,1,0,2.5,0,627,1
stats,628,0.00453113717958,-0.00231701298617,0.00508918007836,0.00146429601591,1,0,2.5,0,0.00453113717958,-0.00231701298617,0.00508918007836,0.00146429601591,1,0,2.5,0,0.00453113717958,-0.00231701298617,0.00508918007836,0.00146429601591,1,0,2.5,0,0.00453113717958,-0.00231701298617,0.00508918007836,0.00146429601591,1,0,2.5,0,1,0.00453113717958,-0.00231701298617,0.00508918007836,0.00146429601591,1,0,2.5,0,0.00453113717958,-0.00231701298617,0.00508918007836,0.00146429601591,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00453113717958,-0.00231701298617,0.00508918007836,0.00146429601591,1,0,2.5,0,628,1
stats,629,0.00472834613174,-0.00237996689975,0.00529353367165,0.00151569454465,1,0,2.5,0,0.00472834613174,-0.00237996689975,0.00529353367165,0.00151569454465,1,0,2.5,0,0.00472834613174,-0.00237996689975,0.00529353367165,0.00151569454465,1,0,2.5,0,0.00472834613174,-0.00237996689975,0.00529353367165,0.00151569454465,1,0,2.5,0,1,0.00472834613174,-0.00237996689975,0.00529353367165,0.00151569454465,1,0,2.5,0,0.00472834613174,-0.00237996689975,0.00529353367165,0.00151569454465,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00472834613174,-0.00237996689975,0.00529353367165,0.00151569454465,1,0,2.5,0,629,1
stats,630,0.0049330368638,-0.00244573759846,0.00550604099408,0.00156946212519,1,0,2.5,0,0.0049330368638,-0.00244573759846,0.00550604099408,0.00156946212519,1,0,2.5,0,0.0049330368638,-0.00244573759846,0.00550604099408,0.00156946212519,1,0,2.5,0,0.0049330368638,-0.00244573759846,0.00550604099408,0.00156946212519,1,0,2.5,0,1,0.0049330368638,-0.00244573759846,0.00550604099408,0.00156946212519,1,0,2.5,0,0.0049330368638,-0.00244573759846,0.00550604099408,0.00156946212519,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0049330368638,-0.00244573759846,0.00550604099408,0.00156946212519,1,0,2.5,0,630,1
stats,631,0.0051438305527,-0.00250533176586,0.00572151038796,0.00162648514379,1,0,2.5,0,0.0051438305527,-0.00250533176586,0.00572151038796,0.00162648514379,1,0,2.5,0,0.0051438305527,-0.00250533176586,0.00572151038796,0.00162648514379,1,0,2.5,0,0.0051438305527,-0.00250533176586,0.00572151038796,0.00162648514379,1,0,2.5,0,1,0.0051438305527,-0.00250533176586,0.00572151038796,0.00162648514379,1,0,2.5,0,0.0051438305527,-0.00250533176586,0.00572151038796,0.00162648514379,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0051438305527,-0.00250533176586,0.00572151038796,0.00162648514379,1,0,2.5,0,631,1
stats,632,0.00536554865539,-0.00257393228821,0.0059509864077,0.00168553914409,1,0,2.5,0,0.00536554865539,-0.00257393228821,0.0059509864077,0.00168553914409,1,0,2.5,0,0.00536554865539,-0.00257393228821,0.0059509864077,0.00168553914409,1,0,2.5,0,0.00536554865539,-0.00257393228821,0.0059509864077,0.00168553914409,1,0,2.5,0,1,0.00536554865539,-0.00257393228821,0.0059509864077,0.00168553914409,1,0,2.5,0,0.00536554865539,-0.00257393228821,0.0059509864077,0.00168553914409,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00536554865539,-0.00257393228821,0.0059509864077,0.00168553914409,1,0,2.5,0,632,1
stats,633,0.00559585914016,-0.00265025859699,0.00619172910228,0.00174698687624,1,0,2.5,0,0.00559585914016,-0.00265025859699,0.00619172910228,0.00174698687624,1,0,2.5,0,0.00559585914016,-0.00265025859699,0.00619172910228,0.00174698687624,1,0,2.5,0,0.00559585914016,-0.00265025859699,0.00619172910228,0.00174698687624,1,0,2.5,0,1,0.00559585914016,-0.00265025859699,0.00619172910228,0.00174698687624,1,0,2.5,0,0.00559585914016,-0.00265025859699,0.00619172910228,0.00174698687624,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00559585914016,-0.00265025859699,0.00619172910228,0.00174698687624,1,0,2.5,0,633,1
stats,634,0.0058396467939,-0.00273043243214,0.00644645141438,0.00181099830661,1,0,2.5,0,0.0058396467939,-0.00273043243214,0.00644645141438,0.00181099830661,1,0,2.5,0,0.0058396467939,-0.00273043243214,0.00644645141438,0.00181099830661,1,0,2.5,0,0.0058396467939,-0.00273043243214,0.00644645141438,0.00181099830661,1,0,2.5,0,1,0.0058396467939,-0.00273043243214,0.00644645141438,0.00181099830661,1,0,2.5,0,0.0058396467939,-0.00273043243214,0.00644645141438,0.00181099830661,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0058396467939,-0.00273043243214,0.00644645141438,0.00181099830661,1,0,2.5,0,634,1
stats,635,0.00609962409362,-0.00281160906889,0.00671643950045,0.00187782314606,1,0,2.5,0,0.00609962409362,-0.00281160906889,0.00671643950045,0.00187782314606,1,0,2.5,0,0.00609962409362,-0.00281160906889,0.00671643950045,0.00187782314606,1,0,2.5,0,0.00609962409362,-0.00281160906889,0.00671643950045,0.00187782314606,1,0,2.5,0,1,0.00609962409362,-0.00281160906889,0.00671643950045,0.00187782314606,1,0,2.5,0,0.00609962409362,-0.00281160906889,0.00671643950045,0.00187782314606,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00609962409362,-0.00281160906889,0.00671643950045,0.00187782314606,1,0,2.5,0,635,1
stats,636,0.00637569325045,-0.00289288186468,0.00700130220503,0.00194763753098,1,0,2.5,0,0.00637569325045,-0.00289288186468,0.00700130220503,0.00194763753098,1,0,2.5,0,0.00637569325045,-0.00289288186468,0.00700130220503,0.00194763753098,1,0,2.5,0,0.00637569325045,-0.00289288186468,0.00700130220503,0.00194763753098,1,0,2.5,0,1,0.00637569325045,-0.00289288186468,0.00700130220503,0.00194763753098,1,0,2.5,0,0.00637569325045,-0.00289288186468,0.00700130220503,0.00194763753098,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00637569325045,-0.00289288186468,0.00700130220503,0.00194763753098,1,0,2.5,0,636,1
stats,637,0.00666746217757,-0.00297494069673,0.00730104930699,0.00202058092691,1,0,2.5,0,0.00666746217757,-0.00297494069673,0.00730104930699,0.00202058092691,1,0,2.5,0,0.00666746217757,-0.00297494069673,0.00730104930699,0.00202058092691,1,0,2.5,0,0.00666746217757,-0.00297494069673,0.00730104930699,0.00202058092691,1,0,2.5,0,1,0.00666746217757,-0.00297494069673,0.00730104930699,0.00202058092691,1,0,2.5,0,0.00666746217757,-0.00297494069673,0.00730104930699,0.00202058092691,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00666746217757,-0.00297494069673,0.00730104930699,0.00202058092691,1,0,2.5,0,637,1
stats,638,0.00697403168306,-0.00305859535001,0.00761525612324,0.00209677149542,1,0,2.5,0,0.00697403168306,-0.00305859535001,0.00761525612324,0.00209677149542,1,0,2.5,0,0.00697403168306,-0.00305859535001,0.00761525612324,0.00209677149542,1,0,2.5,0,0.00697403168306,-0.00305859535001,0.00761525612324,0.00209677149542,1,0,2.5,0,1,0.00697403168306,-0.00305859535001,0.00761525612324,0.00209677149542,1,0,2.5,0,0.00697403168306,-0.00305859535001,0.00761525612324,0.00209677149542,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00697403168306,-0.00305859535001,0.00761525612324,0.00209677149542,1,0,2.5,0,638,1
stats,639,0.00729401782155,-0.00314368493855,0.00794263463467,0.00217634788714,1,0,2.5,0,0.00729401782155,-0.00314368493855,0.00794263463467,0.00217634788714,1,0,2.5,0,0.00729401782155,-0.00314368493855,0.00794263463467,0.00217634788714,1,0,2.5,0,0.00729401782155,-0.00314368493855,0.00794263463467,0.00217634788714,1,0,2.5,0,1,0.00729401782155,-0.00314368493855,0.00794263463467,0.00217634788714,1,0,2.5,0,0.00729401782155,-0.00314368493855,0.00794263463467,0.00217634788714,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00729401782155,-0.00314368493855,0.00794263463467,0.00217634788714,1,0,2.5,0,639,1
stats,640,0.00762741593644,-0.00322954240255,0.00828295946121,0.00225945957936,1,0,2.5,0,0.00762741593644,-0.00322954240255,0.00828295946121,0.00225945957936,1,0,2.5,0,0.00762741593644,-0.00322954240255,0.00828295946121,0.00225945957936,1,0,2.5,0,0.00762741593644,-0.00322954240255,0.00828295946121,0.00225945957936,1,0,2.5,0,1,0.00762741593644,-0.00322954240255,0.00828295946121,0.00225945957936,1,0,2.5,0,0.00762741593644,-0.00322954240255,0.00828295946121,0.00225945957936,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00762741593644,-0.00322954240255,0.00828295946121,0.00225945957936,1,0,2.5,0,640,1
stats,641,0.0079770507291,-0.00331784598529,0.00863952748477,0.00234630098566,1,0,2.5,0,0.0079770507291,-0.00331784598529,0.00863952748477,0.00234630098566,1,0,2.5,0,0.0079770507291,-0.00331784598529,0.00863952748477,0.00234630098566,1,0,2.5,0,0.0079770507291,-0.00331784598529,0.00863952748477,0.00234630098566,1,0,2.5,0,1,0.0079770507291,-0.00331784598529,0.00863952748477,0.00234630098566,1,0,2.5,0,0.0079770507291,-0.00331784598529,0.00863952748477,0.00234630098566,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0079770507291,-0.00331784598529,0.00863952748477,0.00234630098566,1,0,2.5,0,641,1
stats,642,0.00834332033992,-0.00340920710005,0.00901297293603,0.00243703671731,1,0,2.5,0,0.00834332033992,-0.00340920710005,0.00901297293603,0.00243703671731,1,0,2.5,0,0.00834332033992,-0.00340920710005,0.00901297293603,0.00243703671731,1,0,2.5,0,0.00834332033992,-0.00340920710005,0.00901297293603,0.00243703671731,1,0,2.5,0,1,0.00834332033992,-0.00340920710005,0.00901297293603,0.00243703671731,1,0,2.5,0,0.00834332033992,-0.00340920710005,0.00901297293603,0.00243703671731,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00834332033992,-0.00340920710005,0.00901297293603,0.00243703671731,1,0,2.5,0,642,1
stats,643,0.00872617214918,-0.0035036271438,0.00940326973796,0.00253183487803,1,0,2.5,0,0.00872617214918,-0.0035036271438,0.00940326973796,0.00253183487803,1,0,2.5,0,0.00872617214918,-0.0035036271438,0.00940326973796,0.00253183487803,1,0,2.5,0,0.00872617214918,-0.0035036271438,0.00940326973796,0.00253183487803,1,0,2.5,0,1,0.00872617214918,-0.0035036271438,0.00940326973796,0.00253183487803,1,0,2.5,0,0.00872617214918,-0.0035036271438,0.00940326973796,0.00253183487803,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00872617214918,-0.0035036271438,0.00940326973796,0.00253183487803,1,0,2.5,0,643,1
stats,644,0.0091274920851,-0.00360175897367,0.00981242954731,0.00263091758825,1,0,2.5,0,0.0091274920851,-0.00360175897367,0.00981242954731,0.00263091758825,1,0,2.5,0,0.0091274920851,-0.00360175897367,0.00981242954731,0.00263091758825,1,0,2.5,0,0.0091274920851,-0.00360175897367,0.00981242954731,0.00263091758825,1,0,2.5,0,1,0.0091274920851,-0.00360175897367,0.00981242954731,0.00263091758825,1,0,2.5,0,0.0091274920851,-0.00360175897367,0.00981242954731,0.00263091758825,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0091274920851,-0.00360175897367,0.00981242954731,0.00263091758825,1,0,2.5,0,644,1
stats,645,0.0095500741154,-0.00370399630629,0.0102432174608,0.00273455493152,1,0,2.5,0,0.0095500741154,-0.00370399630629,0.0102432174608,0.00273455493152,1,0,2.5,0,0.0095500741154,-0.00370399630629,0.0102432174608,0.00273455493152,1,0,2.5,0,0.0095500741154,-0.00370399630629,0.0102432174608,0.00273455493152,1,0,2.5,0,1,0.0095500741154,-0.00370399630629,0.0102432174608,0.00273455493152,1,0,2.5,0,0.0095500741154,-0.00370399630629,0.0102432174608,0.00273455493152,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0095500741154,-0.00370399630629,0.0102432174608,0.00273455493152,1,0,2.5,0,645,1
stats,646,0.0099976407364,-0.00381117570214,0.0106994332746,0.0028430854436,1,0,2.5,0,0.0099976407364,-0.00381117570214,0.0106994332746,0.0028430854436,1,0,2.5,0,0.0099976407364,-0.00381117570214,0.0106994332746,0.0028430854436,1,0,2.5,0,0.0099976407364,-0.00381117570214,0.0106994332746,0.0028430854436,1,0,2.5,0,1,0.0099976407364,-0.00381117570214,0.0106994332746,0.0028430854436,1,0,2.5,0,0.0099976407364,-0.00381117570214,0.0106994332746,0.0028430854436,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0099976407364,-0.00381117570214,0.0106994332746,0.0028430854436,1,0,2.5,0,646,1
stats,647,0.0104731470346,-0.00392343429849,0.0111839231104,0.00295682740398,1,0,2.5,0,0.0104731470346,-0.00392343429849,0.0111839231104,0.00295682740398,1,0,2.5,0,0.0104731470346,-0.00392343429849,0.0111839231104,0.00295682740398,1,0,2.5,0,0.0104731470346,-0.00392343429849,0.0111839231104,0.00295682740398,1,0,2.5,0,1,0.0104731470346,-0.00392343429849,0.0111839231104,0.00295682740398,1,0,2.5,0,0.0104731470346,-0.00392343429849,0.0111839231104,0.00295682740398,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0104731470346,-0.00392343429849,0.0111839231104,0.00295682740398,1,0,2.5,0,647,1
stats,648,0.0109744761139,-0.00403878232464,0.011694053188,0.00307584344409,1,0,2.5,0,0.0109744761139,-0.00403878232464,0.011694053188,0.00307584344409,1,0,2.5,0,0.0109744761139,-0.00403878232464,0.011694053188,0.00307584344409,1,0,2.5,0,0.0109744761139,-0.00403878232464,0.011694053188,0.00307584344409,1,0,2.5,0,1,0.0109744761139,-0.00403878232464,0.011694053188,0.00307584344409,1,0,2.5,0,0.0109744761139,-0.00403878232464,0.011694053188,0.00307584344409,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0109744761139,-0.00403878232464,0.011694053188,0.00307584344409,1,0,2.5,0,648,1
stats,649,0.0113955624402,-0.00423839036375,0.0121582401916,0.00319668697193,1,0,2.5,0,0.0113955624402,-0.00423839036375,0.0121582401916,0.00319668697193,1,0,2.5,0,0.0113955624402,-0.00423839036375,0.0121582401916,0.00319668697193,1,0,2.5,0,0.0113955624402,-0.00423839036375,0.0121582401916,0.00319668697193,1,0,2.5,0,1,0.0113955624402,-0.00423839036375,0.0121582401916,0.00319668697193,1,0,2.5,0,0.0113955624402,-0.00423839036375,0.0121582401916,0.00319668697193,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0113955624402,-0.00423839036375,0.0121582401916,0.00319668697193,1,0,2.5,0,649,1
stats,650,0.011959342286,-0.00443169753999,0.0127540510148,0.0033313150052,1,0,2.5,0,0.011959342286,-0.00443169753999,0.0127540510148,0.0033313150052,1,0,2.5,0,0.011959342286,-0.00443169753999,0.0127540510148,0.0033313150052,1,0,2.5,0,0.011959342286,-0.00443169753999,0.0127540510148,0.0033313150052,1,0,2.5,0,1,0.011959342286,-0.00443169753999,0.0127540510148,0.0033313150052,1,0,2.5,0,0.011959342286,-0.00443169753999,0.0127540510148,0.0033313150052,1,0,2.5,0,0,0,0,0,0,0,0,0,0.011959342286,-0.00443169753999,0.0127540510148,0.0033313150052,1,0,2.5,0,650,1
stats,651,0.0125387180597,-0.00464487727731,0.0133713996038,0.00347468932159,1,0,2.5,0,0.0125387180597,-0.00464487727731,0.0133713996038,0.00347468932159,1,0,2.5,0,0.0125387180597,-0.00464487727731,0.0133713996038,0.00347468932159,1,0,2.5,0,0.0125387180597,-0.00464487727731,0.0133713996038,0.00347468932159,1,0,2.5,0,1,0.0125387180597,-0.00464487727731,0.0133713996038,0.00347468932159,1,0,2.5,0,0.0125387180597,-0.00464487727731,0.0133713996038,0.00347468932159,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0125387180597,-0.00464487727731,0.0133713996038,0.00347468932159,1,0,2.5,0,651,1
stats,652,0.0131370695308,-0.004826257471,0.0139955477789,0.00362275517546,1,0,2.5,0,0.0131370695308,-0.004826257471,0.0139955477789,0.00362275517546,1,0,2.5,0,0.0131370695308,-0.004826257471,0.0139955477789,0.00362275517546,1,0,2.5,0,0.0131370695308,-0.004826257471,0.0139955477789,0.00362275517546,1,0,2.5,0,1,0.0131370695308,-0.004826257471,0.0139955477789,0.00362275517546,1,0,2.5,0,0.0131370695308,-0.004826257471,0.0139955477789,0.00362275517546,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0131370695308,-0.004826257471,0.0139955477789,0.00362275517546,1,0,2.5,0,652,1
stats,653,0.0137672163546,-0.00497030979022,0.0146369468421,0.00377519149333,1,0,2.5,0,0.0137672163546,-0.00497030979022,0.0146369468421,0.00377519149333,1,0,2.5,0,0.0137672163546,-0.00497030979022,0.0146369468421,0.00377519149333,1,0,2.5,0,0.0137672163546,-0.00497030979022,0.0146369468421,0.00377519149333,1,0,2.5,0,1,0.0137672163546,-0.00497030979022,0.0146369468421,0.00377519149333,1,0,2.5,0,0.0137672163546,-0.00497030979022,0.0146369468421,0.00377519149333,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0137672163546,-0.00497030979022,0.0146369468421,0.00377519149333,1,0,2.5,0,653,1
stats,654,0.0144396545365,-0.00509012164548,0.0153105510399,0.00393355870619,1,0,2.5,0,0.0144396545365,-0.00509012164548,0.0153105510399,0.00393355870619,1,0,2.5,0,0.0144396545365,-0.00509012164548,0.0153105510399,0.00393355870619,1,0,2.5,0,0.0144396545365,-0.00509012164548,0.0153105510399,0.00393355870619,1,0,2.5,0,1,0.0144396545365,-0.00509012164548,0.0153105510399,0.00393355870619,1,0,2.5,0,0.0144396545365,-0.00509012164548,0.0153105510399,0.00393355870619,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0144396545365,-0.00509012164548,0.0153105510399,0.00393355870619,1,0,2.5,0,654,1
stats,655,0.0151532869786,-0.00519971828908,0.0160205867141,0.00409849081188,1,0,2.5,0,0.0151532869786,-0.00519971828908,0.0160205867141,0.00409849081188,1,0,2.5,0,0.0151532869786,-0.00519971828908,0.0160205867141,0.00409849081188,1,0,2.5,0,0.0151532869786,-0.00519971828908,0.0160205867141,0.00409849081188,1,0,2.5,0,1,0.0151532869786,-0.00519971828908,0.0160205867141,0.00409849081188,1,0,2.5,0,0.0151532869786,-0.00519971828908,0.0160205867141,0.00409849081188,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0151532869786,-0.00519971828908,0.0160205867141,0.00409849081188,1,0,2.5,0,655,1
stats,656,0.0159072838724,-0.00531104765832,0.0167704764754,0.00426988629624,1,0,2.5,0,0.0159072838724,-0.00531104765832,0.0167704764754,0.00426988629624,1,0,2.5,0,0.0159072838724,-0.00531104765832,0.0167704764754,0.00426988629624,1,0,2.5,0,0.0159072838724,-0.00531104765832,0.0167704764754,0.00426988629624,1,0,2.5,0,1,0.0159072838724,-0.00531104765832,0.0167704764754,0.00426988629624,1,0,2.5,0,0.0159072838724,-0.00531104765832,0.0167704764754,0.00426988629624,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0159072838724,-0.00531104765832,0.0167704764754,0.00426988629624,1,0,2.5,0,656,1
stats,657,0.0167120955884,-0.00541642028838,0.0175679177046,0.00444743130356,1,0,2.5,0,0.0167120955884,-0.00541642028838,0.0175679177046,0.00444743130356,1,0,2.5,0,0.0167120955884,-0.00541642028838,0.0175679177046,0.00444743130356,1,0,2.5,0,0.0167120955884,-0.00541642028838,0.0175679177046,0.00444743130356,1,0,2.5,0,1,0.0167120955884,-0.00541642028838,0.0175679177046,0.00444743130356,1,0,2.5,0,0.0167120955884,-0.00541642028838,0.0175679177046,0.00444743130356,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0167120955884,-0.00541642028838,0.0175679177046,0.00444743130356,1,0,2.5,0,657,1
stats,658,0.0175731275231,-0.00550919212401,0.0184164606035,0.00463128509,1,0,2.5,0,0.0175731275231,-0.00550919212401,0.0184164606035,0.00463128509,1,0,2.5,0,0.0175731275231,-0.00550919212401,0.0184164606035,0.00463128509,1,0,2.5,0,0.0175731275231,-0.00550919212401,0.0184164606035,0.00463128509,1,0,2.5,0,1,0.0175731275231,-0.00550919212401,0.0184164606035,0.00463128509,1,0,2.5,0,0.0175731275231,-0.00550919212401,0.0184164606035,0.00463128509,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0175731275231,-0.00550919212401,0.0184164606035,0.00463128509,1,0,2.5,0,658,1
stats,659,0.0184901673347,-0.00560014834628,0.0193196255714,0.00482453638688,1,0,2.5,0,0.0184901673347,-0.00560014834628,0.0193196255714,0.00482453638688,1,0,2.5,0,0.0184901673347,-0.00560014834628,0.0193196255714,0.00482453638688,1,0,2.5,0,0.0184901673347,-0.00560014834628,0.0193196255714,0.00482453638688,1,0,2.5,0,1,0.0184901673347,-0.00560014834628,0.0193196255714,0.00482453638688,1,0,2.5,0,0.0184901673347,-0.00560014834628,0.0193196255714,0.00482453638688,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0184901673347,-0.00560014834628,0.0193196255714,0.00482453638688,1,0,2.5,0,659,1
stats,660,0.0194590464234,-0.00571320950985,0.0202804151922,0.00502823572606,1,0,2.5,0,0.0194590464234,-0.00571320950985,0.0202804151922,0.00502823572606,1,0,2.5,0,0.0194590464234,-0.00571320950985,0.0202804151922,0.00502823572606,1,0,2.5,0,0.0194590464234,-0.00571320950985,0.0202804151922,0.00502823572606,1,0,2.5,0,1,0.0194590464234,-0.00571320950985,0.0202804151922,0.00502823572606,1,0,2.5,0,0.0194590464234,-0.00571320950985,0.0202804151922,0.00502823572606,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0194590464234,-0.00571320950985,0.0202804151922,0.00502823572606,1,0,2.5,0,660,1
stats,661,0.020481294021,-0.00586489541456,0.0213044695556,0.00524439383298,1,0,2.5,0,0.020481294021,-0.00586489541456,0.0213044695556,0.00524439383298,1,0,2.5,0,0.020481294021,-0.00586489541456,0.0213044695556,0.00524439383298,1,0,2.5,0,0.020481294021,-0.00586489541456,0.0213044695556,0.00524439383298,1,0,2.5,0,1,0.020481294021,-0.00586489541456,0.0213044695556,0.00524439383298,1,0,2.5,0,0.020481294021,-0.00586489541456,0.0213044695556,0.00524439383298,1,0,2.5,0,0,0,0,0,0,0,0,0,0.020481294021,-0.00586489541456,0.0213044695556,0.00524439383298,1,0,2.5,0,661,1
stats,662,0.0215505678207,-0.00605422863737,0.0223848316818,0.0054747723043,1,0,2.5,0,0.0215505678207,-0.00605422863737,0.0223848316818,0.0054747723043,1,0,2.5,0,0.0215505678207,-0.00605422863737,0.0223848316818,0.0054747723043,1,0,2.5,0,0.0215505678207,-0.00605422863737,0.0223848316818,0.0054747723043,1,0,2.5,0,1,0.0215505678207,-0.00605422863737,0.0223848316818,0.0054747723043,1,0,2.5,0,0.0215505678207,-0.00605422863737,0.0223848316818,0.0054747723043,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0215505678207,-0.00605422863737,0.0223848316818,0.0054747723043,1,0,2.5,0,662,1
stats,663,0.02266378887,-0.0062664533034,0.0235141608864,0.00572095625103,1,0,2.5,0,0.02266378887,-0.0062664533034,0.0235141608864,0.00572095625103,1,0,2.5,0,0.02266378887,-0.0062664533034,0.0235141608864,0.00572095625103,1,0,2.5,0,0.02266378887,-0.0062664533034,0.0235141608864,0.00572095625103,1,0,2.5,0,1,0.02266378887,-0.0062664533034,0.0235141608864,0.00572095625103,1,0,2.5,0,0.02266378887,-0.0062664533034,0.0235141608864,0.00572095625103,1,0,2.5,0,0,0,0,0,0,0,0,0,0.02266378887,-0.0062664533034,0.0235141608864,0.00572095625103,1,0,2.5,0,663,1
stats,664,0.0238257423043,-0.0064657907933,0.0246874950826,0.00598413357511,1,0,2.5,0,0.0238257423043,-0.0064657907933,0.0246874950826,0.00598413357511,1,0,2.5,0,0.0238257423043,-0.0064657907933,0.0246874950826,0.00598413357511,1,0,2.5,0,0.0238257423043,-0.0064657907933,0.0246874950826,0.00598413357511,1,0,2.5,0,1,0.0238257423043,-0.0064657907933,0.0246874950826,0.00598413357511,1,0,2.5,0,0.0238257423043,-0.0064657907933,0.0246874950826,0.00598413357511,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0238257423043,-0.0064657907933,0.0246874950826,0.00598413357511,1,0,2.5,0,664,1
stats,665,0.0250357985497,-0.00666022533551,0.0259065590799,0.00626399926841,1,0,2.5,0,0.0250357985497,-0.00666022533551,0.0259065590799,0.00626399926841,1,0,2.5,0,0.0250357985497,-0.00666022533551,0.0259065590799,0.00626399926841,1,0,2.5,0,0.0250357985497,-0.00666022533551,0.0259065590799,0.00626399926841,1,0,2.5,0,1,0.0250357985497,-0.00666022533551,0.0259065590799,0.00626399926841,1,0,2.5,0,0.0250357985497,-0.00666022533551,0.0259065590799,0.00626399926841,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0250357985497,-0.00666022533551,0.0259065590799,0.00626399926841,1,0,2.5,0,665,1
stats,666,0.0262930057943,-0.00690321717411,0.0271841231734,0.00656070932746,1,0,2.5,0,0.0262930057943,-0.00690321717411,0.0271841231734,0.00656070932746,1,0,2.5,0,0.0262930057943,-0.00690321717411,0.0271841231734,0.00656070932746,1,0,2.5,0,0.0262930057943,-0.00690321717411,0.0271841231734,0.00656070932746,1,0,2.5,0,1,0.0262930057943,-0.00690321717411,0.0271841231734,0.00656070932746,1,0,2.5,0,0.0262930057943,-0.00690321717411,0.0271841231734,0.00656070932746,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0262930057943,-0.00690321717411,0.0271841231734,0.00656070932746,1,0,2.5,0,666,1
stats,667,0.0280131623149,-0.007907663472,0.029107876122,0.00685700075701,1,0,2.5,0,0.0280131623149,-0.007907663472,0.029107876122,0.00685700075701,1,0,2.5,0,0.0280131623149,-0.007907663472,0.029107876122,0.00685700075701,1,0,2.5,0,0.0280131623149,-0.007907663472,0.029107876122,0.00685700075701,1,0,2.5,0,1,0.0280131623149,-0.007907663472,0.029107876122,0.00685700075701,1,0,2.5,0,0.0280131623149,-0.007907663472,0.029107876122,0.00685700075701,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0280131623149,-0.007907663472,0.029107876122,0.00685700075701,1,0,2.5,0,667,1
stats,668,0.0289022289217,-0.00817891582847,0.030037201941,0.00717465160415,1,0,2.5,0,0.0289022289217,-0.00817891582847,0.030037201941,0.00717465160415,1,0,2.5,0,0.0289022289217,-0.00817891582847,0.030037201941,0.00717465160415,1,0,2.5,0,0.0289022289217,-0.00817891582847,0.030037201941,0.00717465160415,1,0,2.5,0,1,0.0289022289217,-0.00817891582847,0.030037201941,0.00717465160415,1,0,2.5,0,0.0289022289217,-0.00817891582847,0.030037201941,0.00717465160415,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0289022289217,-0.00817891582847,0.030037201941,0.00717465160415,1,0,2.5,0,668,1
stats,669,0.029701018706,-0.00821009278297,0.0308148693293,0.00750919803977,1,0,2.5,0,0.029701018706,-0.00821009278297,0.0308148693293,0.00750919803977,1,0,2.5,0,0.029701018706,-0.00821009278297,0.0308148693293,0.00750919803977,1,0,2.5,0,0.029701018706,-0.00821009278297,0.0308148693293,0.00750919803977,1,0,2.5,0,1,0.029701018706,-0.00821009278297,0.0308148693293,0.00750919803977,1,0,2.5,0,0.029701018706,-0.00821009278297,0.0308148693293,0.00750919803977,1,0,2.5,0,0,0,0,0,0,0,0,0,0.029701018706,-0.00821009278297,0.0308148693293,0.00750919803977,1,0,2.5,0,669,1
stats,670,0.0308041218668,-0.00813595857471,0.0318604409695,0.00786065682769,1,0,2.5,0,0.0308041218668,-0.00813595857471,0.0318604409695,0.00786065682769,1,0,2.5,0,0.0308041218668,-0.00813595857471,0.0318604409695,0.00786065682769,1,0,2.5,0,0.0308041218668,-0.00813595857471,0.0318604409695,0.00786065682769,1,0,2.5,0,1,0.0308041218668,-0.00813595857471,0.0318604409695,0.00786065682769,1,0,2.5,0,0.0308041218668,-0.00813595857471,0.0318604409695,0.00786065682769,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0308041218668,-0.00813595857471,0.0318604409695,0.00786065682769,1,0,2.5,0,670,1
stats,671,0.0323119089007,-0.00810587778687,0.0333131328225,0.00822979118675,1,0,2.5,0,0.0323119089007,-0.00810587778687,0.0333131328225,0.00822979118675,1,0,2.5,0,0.0323119089007,-0.00810587778687,0.0333131328225,0.00822979118675,1,0,2.5,0,0.0323119089007,-0.00810587778687,0.0333131328225,0.00822979118675,1,0,2.5,0,1,0.0323119089007,-0.00810587778687,0.0333131328225,0.00822979118675,1,0,2.5,0,0.0323119089007,-0.00810587778687,0.0333131328225,0.00822979118675,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0323119089007,-0.00810587778687,0.0333131328225,0.00822979118675,1,0,2.5,0,671,1
stats,672,0.0341037884355,-0.0081589082256,0.0350661687553,0.00861831754446,1,0,2.5,0,0.0341037884355,-0.0081589082256,0.0350661687553,0.00861831754446,1,0,2.5,0,0.0341037884355,-0.0081589082256,0.0350661687553,0.00861831754446,1,0,2.5,0,0.0341037884355,-0.0081589082256,0.0350661687553,0.00861831754446,1,0,2.5,0,1,0.0341037884355,-0.0081589082256,0.0350661687553,0.00861831754446,1,0,2.5,0,0.0341037884355,-0.0081589082256,0.0350661687553,0.00861831754446,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0341037884355,-0.0081589082256,0.0350661687553,0.00861831754446,1,0,2.5,0,672,1
stats,673,0.036173697561,-0.00834176316857,0.0371230579913,0.00902758724988,1,0,2.5,0,0.036173697561,-0.00834176316857,0.0371230579913,0.00902758724988,1,0,2.5,0,0.036173697561,-0.00834176316857,0.0371230579913,0.00902758724988,1,0,2.5,0,0.036173697561,-0.00834176316857,0.0371230579913,0.00902758724988,1,0,2.5,0,1,0.036173697561,-0.00834176316857,0.0371230579913,0.00902758724988,1,0,2.5,0,0.036173697561,-0.00834176316857,0.0371230579913,0.00902758724988,1,0,2.5,0,0,0,0,0,0,0,0,0,0.036173697561,-0.00834176316857,0.0371230579913,0.00902758724988,1,0,2.5,0,673,1
stats,674,0.0385215543211,-0.00860754586756,0.0394715070724,0.00945920497179,1,0,2.5,0,0.0385215543211,-0.00860754586756,0.0394715070724,0.00945920497179,1,0,2.5,0,0.0385215543211,-0.00860754586756,0.0394715070724,0.00945920497179,1,0,2.5,0,0.0385215543211,-0.00860754586756,0.0394715070724,0.00945920497179,1,0,2.5,0,1,0.0385215543211,-0.00860754586756,0.0394715070724,0.00945920497179,1,0,2.5,0,0.0385215543211,-0.00860754586756,0.0394715070724,0.00945920497179,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0385215543211,-0.00860754586756,0.0394715070724,0.00945920497179,1,0,2.5,0,674,1
stats,675,0.0411641858518,-0.00876293610781,0.0420865677297,0.00991434510797,1,0,2.5,0,0.0411641858518,-0.00876293610781,0.0420865677297,0.00991434510797,1,0,2.5,0,0.0411641858518,-0.00876293610781,0.0420865677297,0.00991434510797,1,0,2.5,0,0.0411641858518,-0.00876293610781,0.0420865677297,0.00991434510797,1,0,2.5,0,1,0.0411641858518,-0.00876293610781,0.0420865677297,0.00991434510797,1,0,2.5,0,0.0411641858518,-0.00876293610781,0.0420865677297,0.00991434510797,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0411641858518,-0.00876293610781,0.0420865677297,0.00991434510797,1,0,2.5,0,675,1
stats,676,0.0441147610545,-0.0088751828298,0.0449986793101,0.0103946728632,1,0,2.5,0,0.0441147610545,-0.0088751828298,0.0449986793101,0.0103946728632,1,0,2.5,0,0.0441147610545,-0.0088751828298,0.0449986793101,0.0103946728632,1,0,2.5,0,0.0441147610545,-0.0088751828298,0.0449986793101,0.0103946728632,1,0,2.5,0,1,0.0441147610545,-0.0088751828298,0.0449986793101,0.0103946728632,1,0,2.5,0,0.0441147610545,-0.0088751828298,0.0449986793101,0.0103946728632,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0441147610545,-0.0088751828298,0.0449986793101,0.0103946728632,1,0,2.5,0,676,1
stats,677,0.0472726412117,-0.00903234258294,0.0481278076768,0.0109020099044,1,0,2.5,0,0.0472726412117,-0.00903234258294,0.0481278076768,0.0109020099044,1,0,2.5,0,0.0472726412117,-0.00903234258294,0.0481278076768,0.0109020099044,1,0,2.5,0,0.0472726412117,-0.00903234258294,0.0481278076768,0.0109020099044,1,0,2.5,0,1,0.0472726412117,-0.00903234258294,0.0481278076768,0.0109020099044,1,0,2.5,0,0.0472726412117,-0.00903234258294,0.0481278076768,0.0109020099044,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0472726412117,-0.00903234258294,0.0481278076768,0.0109020099044,1,0,2.5,0,677,1
stats,678,0.0505904704332,-0.009208352305,0.0514216832817,0.0114372940734,1,0,2.5,0,0.0505904704332,-0.009208352305,0.0514216832817,0.0114372940734,1,0,2.5,0,0.0505904704332,-0.009208352305,0.0514216832817,0.0114372940734,1,0,2.5,0,0.0505904704332,-0.009208352305,0.0514216832817,0.0114372940734,1,0,2.5,0,1,0.0505904704332,-0.009208352305,0.0514216832817,0.0114372940734,1,0,2.5,0,0.0505904704332,-0.009208352305,0.0514216832817,0.0114372940734,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0505904704332,-0.009208352305,0.0514216832817,0.0114372940734,1,0,2.5,0,678,1
stats,679,0.0539499036968,-0.00939665175974,0.0547621138394,0.0120022846386,1,0,2.5,0,0.0539499036968,-0.00939665175974,0.0547621138394,0.0120022846386,1,0,2.5,0,0.0539499036968,-0.00939665175974,0.0547621138394,0.0120022846386,1,0,2.5,0,0.0539499036968,-0.00939665175974,0.0547621138394,0.0120022846386,1,0,2.5,0,1,0.0539499036968,-0.00939665175974,0.0547621138394,0.0120022846386,1,0,2.5,0,0.0539499036968,-0.00939665175974,0.0547621138394,0.0120022846386,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0539499036968,-0.00939665175974,0.0547621138394,0.0120022846386,1,0,2.5,0,679,1
stats,680,0.0573028624058,-0.00967639498413,0.0581141188741,0.0125998202711,1,0,2.5,0,0.0573028624058,-0.00967639498413,0.0581141188741,0.0125998202711,1,0,2.5,0,0.0573028624058,-0.00967639498413,0.0581141188741,0.0125998202711,1,0,2.5,0,0.0573028624058,-0.00967639498413,0.0581141188741,0.0125998202711,1,0,2.5,0,1,0.0573028624058,-0.00967639498413,0.0581141188741,0.0125998202711,1,0,2.5,0,0.0573028624058,-0.00967639498413,0.0581141188741,0.0125998202711,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0573028624058,-0.00967639498413,0.0581141188741,0.0125998202711,1,0,2.5,0,680,1
stats,681,0.0605955123901,-0.00996133126318,0.061408828944,0.0132323745638,1,0,2.5,0,0.0605955123901,-0.00996133126318,0.061408828944,0.0132323745638,1,0,2.5,0,0.0605955123901,-0.00996133126318,0.061408828944,0.0132323745638,1,0,2.5,0,0.0605955123901,-0.00996133126318,0.061408828944,0.0132323745638,1,0,2.5,0,1,0.0605955123901,-0.00996133126318,0.061408828944,0.0132323745638,1,0,2.5,0,0.0605955123901,-0.00996133126318,0.061408828944,0.0132323745638,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0605955123901,-0.00996133126318,0.061408828944,0.0132323745638,1,0,2.5,0,681,1
stats,682,0.0639052465558,-0.0100490292534,0.0646905228496,0.0139021696523,1,0,2.5,0,0.0639052465558,-0.0100490292534,0.0646905228496,0.0139021696523,1,0,2.5,0,0.0639052465558,-0.0100490292534,0.0646905228496,0.0139021696523,1,0,2.5,0,0.0639052465558,-0.0100490292534,0.0646905228496,0.0139021696523,1,0,2.5,0,1,0.0639052465558,-0.0100490292534,0.0646905228496,0.0139021696523,1,0,2.5,0,0.0639052465558,-0.0100490292534,0.0646905228496,0.0139021696523,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0639052465558,-0.0100490292534,0.0646905228496,0.0139021696523,1,0,2.5,0,682,1
stats,683,0.0672578886151,-0.0101818433031,0.0680242106318,0.0146118840203,1,0,2.5,0,0.0672578886151,-0.0101818433031,0.0680242106318,0.0146118840203,1,0,2.5,0,0.0672578886151,-0.0101818433031,0.0680242106318,0.0146118840203,1,0,2.5,0,0.0672578886151,-0.0101818433031,0.0680242106318,0.0146118840203,1,0,2.5,0,1,0.0672578886151,-0.0101818433031,0.0680242106318,0.0146118840203,1,0,2.5,0,0.0672578886151,-0.0101818433031,0.0680242106318,0.0146118840203,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0672578886151,-0.0101818433031,0.0680242106318,0.0146118840203,1,0,2.5,0,683,1
stats,684,0.0706174969673,-0.0106309866533,0.0714132264256,0.0153636839241,1,0,2.5,0,0.0706174969673,-0.0106309866533,0.0714132264256,0.0153636839241,1,0,2.5,0,0.0706174969673,-0.0106309866533,0.0714132264256,0.0153636839241,1,0,2.5,0,0.0706174969673,-0.0106309866533,0.0714132264256,0.0153636839241,1,0,2.5,0,1,0.0706174969673,-0.0106309866533,0.0714132264256,0.0153636839241,1,0,2.5,0,0.0706174969673,-0.0106309866533,0.0714132264256,0.0153636839241,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0706174969673,-0.0106309866533,0.0714132264256,0.0153636839241,1,0,2.5,0,684,1
stats,685,0.0748088732362,-0.011820986867,0.0757370665669,0.0161430984735,1,0,2.5,0,0.0748088732362,-0.011820986867,0.0757370665669,0.0161430984735,1,0,2.5,0,0.0748088732362,-0.011820986867,0.0757370665669,0.0161430984735,1,0,2.5,0,0.0748088732362,-0.011820986867,0.0757370665669,0.0161430984735,1,0,2.5,0,1,0.0748088732362,-0.011820986867,0.0757370665669,0.0161430984735,1,0,2.5,0,0.0748088732362,-0.011820986867,0.0757370665669,0.0161430984735,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0748088732362,-0.011820986867,0.0757370665669,0.0161430984735,1,0,2.5,0,685,1
stats,686,0.078538171947,-0.0122073469684,0.0794812142849,0.0169901438057,1,0,2.5,0,0.078538171947,-0.0122073469684,0.0794812142849,0.0169901438057,1,0,2.5,0,0.078538171947,-0.0122073469684,0.0794812142849,0.0169901438057,1,0,2.5,0,0.078538171947,-0.0122073469684,0.0794812142849,0.0169901438057,1,0,2.5,0,1,0.078538171947,-0.0122073469684,0.0794812142849,0.0169901438057,1,0,2.5,0,0.078538171947,-0.0122073469684,0.0794812142849,0.0169901438057,1,0,2.5,0,0,0,0,0,0,0,0,0,0.078538171947,-0.0122073469684,0.0794812142849,0.0169901438057,1,0,2.5,0,686,1
stats,687,0.082650244236,-0.0125202257186,0.0835931748152,0.0178989395499,1,0,2.5,0,0.082650244236,-0.0125202257186,0.0835931748152,0.0178989395499,1,0,2.5,0,0.082650244236,-0.0125202257186,0.0835931748152,0.0178989395499,1,0,2.5,0,0.082650244236,-0.0125202257186,0.0835931748152,0.0178989395499,1,0,2.5,0,1,0.082650244236,-0.0125202257186,0.0835931748152,0.0178989395499,1,0,2.5,0,0.082650244236,-0.0125202257186,0.0835931748152,0.0178989395499,1,0,2.5,0,0,0,0,0,0,0,0,0,0.082650244236,-0.0125202257186,0.0835931748152,0.0178989395499,1,0,2.5,0,687,1
stats,688,0.0874309018254,-0.0128369843587,0.0883682668209,0.0188650283962,1,0,2.5,0,0.0874309018254,-0.0128369843587,0.0883682668209,0.0188650283962,1,0,2.5,0,0.0874309018254,-0.0128369843587,0.0883682668209,0.0188650283962,1,0,2.5,0,0.0874309018254,-0.0128369843587,0.0883682668209,0.0188650283962,1,0,2.5,0,1,0.0874309018254,-0.0128369843587,0.0883682668209,0.0188650283962,1,0,2.5,0,0.0874309018254,-0.0128369843587,0.0883682668209,0.0188650283962,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0874309018254,-0.0128369843587,0.0883682668209,0.0188650283962,1,0,2.5,0,688,1
stats,689,0.0930431187153,-0.0131679624319,0.0939702987671,0.01988761127,1,0,2.5,0,0.0930431187153,-0.0131679624319,0.0939702987671,0.01988761127,1,0,2.5,0,0.0930431187153,-0.0131679624319,0.0939702987671,0.01988761127,1,0,2.5,0,0.0930431187153,-0.0131679624319,0.0939702987671,0.01988761127,1,0,2.5,0,1,0.0930431187153,-0.0131679624319,0.0939702987671,0.01988761127,1,0,2.5,0,0.0930431187153,-0.0131679624319,0.0939702987671,0.01988761127,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0930431187153,-0.0131679624319,0.0939702987671,0.01988761127,1,0,2.5,0,689,1
stats,690,0.0994003415108,-0.0135011449456,0.100313052535,0.0209703277797,1,0,2.5,0,0.0994003415108,-0.0135011449456,0.100313052535,0.0209703277797,1,0,2.5,0,0.0994003415108,-0.0135011449456,0.100313052535,0.0209703277797,1,0,2.5,0,0.0994003415108,-0.0135011449456,0.100313052535,0.0209703277797,1,0,2.5,0,1,0.0994003415108,-0.0135011449456,0.100313052535,0.0209703277797,1,0,2.5,0,0.0994003415108,-0.0135011449456,0.100313052535,0.0209703277797,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0994003415108,-0.0135011449456,0.100313052535,0.0209703277797,1,0,2.5,0,690,1
stats,691,0.106318369508,-0.0138020087034,0.107210502028,0.0221170075238,1,0,2.5,0,0.106318369508,-0.0138020087034,0.107210502028,0.0221170075238,1,0,2.5,0,0.106318369508,-0.0138020087034,0.107210502028,0.0221170075238,1,0,2.5,0,0.106318369508,-0.0138020087034,0.107210502028,0.0221170075238,1,0,2.5,0,1,0.106318369508,-0.0138020087034,0.107210502028,0.0221170075238,1,0,2.5,0,0.106318369508,-0.0138020087034,0.107210502028,0.0221170075238,1,0,2.5,0,0,0,0,0,0,0,0,0,0.106318369508,-0.0138020087034,0.107210502028,0.0221170075238,1,0,2.5,0,691,1
stats,692,0.113733500242,-0.0140489190817,0.114597909153,0.0233376324177,1,0,2.5,0,0.113733500242,-0.0140489190817,0.114597909153,0.0233376324177,1,0,2.5,0,0.113733500242,-0.0140489190817,0.114597909153,0.0233376324177,1,0,2.5,0,0.113733500242,-0.0140489190817,0.114597909153,0.0233376324177,1,0,2.5,0,1,0.113733500242,-0.0140489190817,0.114597909153,0.0233376324177,1,0,2.5,0,0.113733500242,-0.0140489190817,0.114597909153,0.0233376324177,1,0,2.5,0,0,0,0,0,0,0,0,0,0.113733500242,-0.0140489190817,0.114597909153,0.0233376324177,1,0,2.5,0,692,1
stats,693,0.12191606313,-0.0143027277663,0.122752167284,0.0246487297118,1,0,2.5,0,0.12191606313,-0.0143027277663,0.122752167284,0.0246487297118,1,0,2.5,0,0.12191606313,-0.0143027277663,0.122752167284,0.0246487297118,1,0,2.5,0,0.12191606313,-0.0143027277663,0.122752167284,0.0246487297118,1,0,2.5,0,1,0.12191606313,-0.0143027277663,0.122752167284,0.0246487297118,1,0,2.5,0,0.12191606313,-0.0143027277663,0.122752167284,0.0246487297118,1,0,2.5,0,0,0,0,0,0,0,0,0,0.12191606313,-0.0143027277663,0.122752167284,0.0246487297118,1,0,2.5,0,693,1
stats,694,0.131029084325,-0.014669932425,0.13184773922,0.0260569062084,1,0,2.5,0,0.131029084325,-0.014669932425,0.13184773922,0.0260569062084,1,0,2.5,0,0.131029084325,-0.014669932425,0.13184773922,0.0260569062084,1,0,2.5,0,0.131029084325,-0.014669932425,0.13184773922,0.0260569062084,1,0,2.5,0,1,0.131029084325,-0.014669932425,0.13184773922,0.0260569062084,1,0,2.5,0,0.131029084325,-0.014669932425,0.13184773922,0.0260569062084,1,0,2.5,0,0,0,0,0,0,0,0,0,0.131029084325,-0.014669932425,0.13184773922,0.0260569062084,1,0,2.5,0,694,1
stats,695,0.141089901328,-0.0151692032814,0.141903012991,0.0275653414428,1,0,2.5,0,0.141089901328,-0.0151692032814,0.141903012991,0.0275653414428,1,0,2.5,0,0.141089901328,-0.0151692032814,0.141903012991,0.0275653414428,1,0,2.5,0,0.141089901328,-0.0151692032814,0.141903012991,0.0275653414428,1,0,2.5,0,1,0.141089901328,-0.0151692032814,0.141903012991,0.0275653414428,1,0,2.5,0,0.141089901328,-0.0151692032814,0.141903012991,0.0275653414428,1,0,2.5,0,0,0,0,0,0,0,0,0,0.141089901328,-0.0151692032814,0.141903012991,0.0275653414428,1,0,2.5,0,695,1
stats,696,0.151825875044,-0.0157300662249,0.152638569474,0.0291745252907,1,0,2.5,0,0.151825875044,-0.0157300662249,0.152638569474,0.0291745252907,1,0,2.5,0,0.151825875044,-0.0157300662249,0.152638569474,0.0291745252907,1,0,2.5,0,0.151825875044,-0.0157300662249,0.152638569474,0.0291745252907,1,0,2.5,0,1,0.151825875044,-0.0157300662249,0.152638569474,0.0291745252907,1,0,2.5,0,0.151825875044,-0.0157300662249,0.152638569474,0.0291745252907,1,0,2.5,0,0,0,0,0,0,0,0,0,0.151825875044,-0.0157300662249,0.152638569474,0.0291745252907,1,0,2.5,0,696,1
stats,697,0.163319259882,-0.016294984147,0.164130151272,0.0308914426714,1,0,2.5,0,0.163319259882,-0.016294984147,0.164130151272,0.0308914426714,1,0,2.5,0,0.163319259882,-0.016294984147,0.164130151272,0.0308914426714,1,0,2.5,0,0.163319259882,-0.016294984147,0.164130151272,0.0308914426714,1,0,2.5,0,1,0.163319259882,-0.016294984147,0.164130151272,0.0308914426714,1,0,2.5,0,0.163319259882,-0.016294984147,0.164130151272,0.0308914426714,1,0,2.5,0,0,0,0,0,0,0,0,0,0.163319259882,-0.016294984147,0.164130151272,0.0308914426714,1,0,2.5,0,697,1
stats,698,0.175819471478,-0.0168136619031,0.176621586084,0.0327305607498,1,0,2.5,0,0.175819471478,-0.0168136619031,0.176621586084,0.0327305607498,1,0,2.5,0,0.175819471478,-0.0168136619031,0.176621586084,0.0327305607498,1,0,2.5,0,0.175819471478,-0.0168136619031,0.176621586084,0.0327305607498,1,0,2.5,0,1,0.175819471478,-0.0168136619031,0.176621586084,0.0327305607498,1,0,2.5,0,0.175819471478,-0.0168136619031,0.176621586084,0.0327305607498,1,0,2.5,0,0,0,0,0,0,0,0,0,0.175819471478,-0.0168136619031,0.176621586084,0.0327305607498,1,0,2.5,0,698,1
stats,699,0.189799249172,-0.0172661580145,0.190582990646,0.0347150675952,1,0,2.5,0,0.189799249172,-0.0172661580145,0.190582990646,0.0347150675952,1,0,2.5,0,0.189799249172,-0.0172661580145,0.190582990646,0.0347150675952,1,0,2.5,0,0.189799249172,-0.0172661580145,0.190582990646,0.0347150675952,1,0,2.5,0,1,0.189799249172,-0.0172661580145,0.190582990646,0.0347150675952,1,0,2.5,0,0.189799249172,-0.0172661580145,0.190582990646,0.0347150675952,1,0,2.5,0,0,0,0,0,0,0,0,0,0.189799249172,-0.0172661580145,0.190582990646,0.0347150675952,1,0,2.5,0,699,1
stats,700,0.20583114028,-0.0176361463964,0.20658531785,0.036869559437,1,0,2.5,0,0.20583114028,-0.0176361463964,0.20658531785,0.036869559437,1,0,2.5,0,0.20583114028,-0.0176361463964,0.20658531785,0.036869559437,1,0,2.5,0,0.20583114028,-0.0176361463964,0.20658531785,0.036869559437,1,0,2.5,0,1,0.20583114028,-0.0176361463964,0.20658531785,0.036869559437,1,0,2.5,0,0.20583114028,-0.0176361463964,0.20658531785,0.036869559437,1,0,2.5,0,0,0,0,0,0,0,0,0,0.20583114028,-0.0176361463964,0.20658531785,0.036869559437,1,0,2.5,0,700,1
stats,701,0.223705932498,-0.0180278811604,0.224431172013,0.0391859896481,1,0,2.5,0,0.223705932498,-0.0180278811604,0.224431172013,0.0391859896481,1,0,2.5,0,0.223705932498,-0.0180278811604,0.224431172013,0.0391859896481,1,0,2.5,0,0.223705932498,-0.0180278811604,0.224431172013,0.0391859896481,1,0,2.5,0,1,0.223705932498,-0.0180278811604,0.224431172013,0.0391859896481,1,0,2.5,0,0.223705932498,-0.0180278811604,0.224431172013,0.0391859896481,1,0,2.5,0,0,0,0,0,0,0,0,0,0.223705932498,-0.0180278811604,0.224431172013,0.0391859896481,1,0,2.5,0,701,1
stats,702,0.243180409074,-0.01849248074,0.243882521987,0.0416632182896,1,0,2.5,0,0.243180409074,-0.01849248074,0.243882521987,0.0416632182896,1,0,2.5,0,0.243180409074,-0.01849248074,0.243882521987,0.0416632182896,1,0,2.5,0,0.243180409074,-0.01849248074,0.243882521987,0.0416632182896,1,0,2.5,0,1,0.243180409074,-0.01849248074,0.243882521987,0.0416632182896,1,0,2.5,0,0.243180409074,-0.01849248074,0.243882521987,0.0416632182896,1,0,2.5,0,0,0,0,0,0,0,0,0,0.243180409074,-0.01849248074,0.243882521987,0.0416632182896,1,0,2.5,0,702,1
stats,703,0.248169660568,-0.0197171848267,0.24895170331,0.0443091951311,1,0,2.5,0,0.248169660568,-0.0197171848267,0.24895170331,0.0443091951311,1,0,2.5,0,0.248169660568,-0.0197171848267,0.24895170331,0.0443091951311,1,0,2.5,0,0.248169660568,-0.0197171848267,0.24895170331,0.0443091951311,1,0,2.5,0,1,0.248169660568,-0.0197171848267,0.24895170331,0.0443091951311,1,0,2.5,0,0.248169660568,-0.0197171848267,0.24895170331,0.0443091951311,1,0,2.5,0,0,0,0,0,0,0,0,0,0.248169660568,-0.0197171848267,0.24895170331,0.0443091951311,1,0,2.5,0,703,1
stats,704,0.272659301758,-0.0205029956996,0.273429095745,0.0472790896893,1,0,2.5,0,0.272659301758,-0.0205029956996,0.273429095745,0.0472790896893,1,0,2.5,0,0.272659301758,-0.0205029956996,0.273429095745,0.0472790896893,1,0,2.5,0,0.272659301758,-0.0205029956996,0.273429095745,0.0472790896893,1,0,2.5,0,1,0.272659301758,-0.0205029956996,0.273429095745,0.0472790896893,1,0,2.5,0,0.272659301758,-0.0205029956996,0.273429095745,0.0472790896893,1,0,2.5,0,0,0,0,0,0,0,0,0,0.272659301758,-0.0205029956996,0.273429095745,0.0472790896893,1,0,2.5,0,704,1
stats,705,0.299921184778,-0.0209552682936,0.300652354956,0.050516821444,1,0,2.5,0,0.299921184778,-0.0209552682936,0.300652354956,0.050516821444,1,0,2.5,0,0.299921184778,-0.0209552682936,0.300652354956,0.050516821444,1,0,2.5,0,0.299921184778,-0.0209552682936,0.300652354956,0.050516821444,1,0,2.5,0,1,0.299921184778,-0.0209552682936,0.300652354956,0.050516821444,1,0,2.5,0,0.299921184778,-0.0209552682936,0.300652354956,0.050516821444,1,0,2.5,0,0,0,0,0,0,0,0,0,0.299921184778,-0.0209552682936,0.300652354956,0.050516821444,1,0,2.5,0,705,1
stats,706,0.331239998341,-0.021330665797,0.331926107407,0.0540603883564,1,0,2.5,0,0.331239998341,-0.021330665797,0.331926107407,0.0540603883564,1,0,2.5,0,0.331239998341,-0.021330665797,0.331926107407,0.0540603883564,1,0,2.5,0,0.331239998341,-0.021330665797,0.331926107407,0.0540603883564,1,0,2.5,0,1,0.331239998341,-0.021330665797,0.331926107407,0.0540603883564,1,0,2.5,0,0.331239998341,-0.021330665797,0.331926107407,0.0540603883564,1,0,2.5,0,0,0,0,0,0,0,0,0,0.331239998341,-0.021330665797,0.331926107407,0.0540603883564,1,0,2.5,0,706,1
stats,707,0.367302387953,-0.0212567821145,0.367916971445,0.0579156838357,1,0,2.5,0,0.367302387953,-0.0212567821145,0.367916971445,0.0579156838357,1,0,2.5,0,0.367302387953,-0.0212567821145,0.367916971445,0.0579156838357,1,0,2.5,0,0.367302387953,-0.0212567821145,0.367916971445,0.0579156838357,1,0,2.5,0,1,0.367302387953,-0.0212567821145,0.367916971445,0.0579156838357,1,0,2.5,0,0.367302387953,-0.0212567821145,0.367916971445,0.0579156838357,1,0,2.5,0,0,0,0,0,0,0,0,0,0.367302387953,-0.0212567821145,0.367916971445,0.0579156838357,1,0,2.5,0,707,1
stats,708,0.40695053339,-0.0208468530327,0.407484143972,0.0621357373893,1,0,2.5,0,0.40695053339,-0.0208468530327,0.407484143972,0.0621357373893,1,0,2.5,0,0.40695053339,-0.0208468530327,0.407484143972,0.0621357373893,1,0,2.5,0,0.40695053339,-0.0208468530327,0.407484143972,0.0621357373893,1,0,2.5,0,1,0.40695053339,-0.0208468530327,0.407484143972,0.0621357373893,1,0,2.5,0,0.40695053339,-0.0208468530327,0.407484143972,0.0621357373893,1,0,2.5,0,0,0,0,0,0,0,0,0,0.40695053339,-0.0208468530327,0.407484143972,0.0621357373893,1,0,2.5,0,708,1
stats,709,0.447700917721,-0.0208228435367,0.448184907436,0.0668043792248,1,0,2.5,0,0.447700917721,-0.0208228435367,0.448184907436,0.0668043792248,1,0,2.5,0,0.447700917721,-0.0208228435367,0.448184907436,0.0668043792248,1,0,2.5,0,0.447700917721,-0.0208228435367,0.448184907436,0.0668043792248,1,0,2.5,0,1,0.447700917721,-0.0208228435367,0.448184907436,0.0668043792248,1,0,2.5,0,0.447700917721,-0.0208228435367,0.448184907436,0.0668043792248,1,0,2.5,0,0,0,0,0,0,0,0,0,0.447700917721,-0.0208228435367,0.448184907436,0.0668043792248,1,0,2.5,0,709,1
stats,710,0.488314121962,-0.0210167821497,0.48876619339,0.0719291642308,1,0,2.5,0,0.488314121962,-0.0210167821497,0.48876619339,0.0719291642308,1,0,2.5,0,0.488314121962,-0.0210167821497,0.48876619339,0.0719291642308,1,0,2.5,0,0.488314121962,-0.0210167821497,0.48876619339,0.0719291642308,1,0,2.5,0,1,0.488314121962,-0.0210167821497,0.48876619339,0.0719291642308,1,0,2.5,0,0.488314121962,-0.0210167821497,0.48876619339,0.0719291642308,1,0,2.5,0,0,0,0,0,0,0,0,0,0.488314121962,-0.0210167821497,0.48876619339,0.0719291642308,1,0,2.5,0,710,1
stats,711,0.51410138607,-0.0200868472457,0.514493644238,0.0773167982697,1,0,2.5,0,0.51410138607,-0.0200868472457,0.514493644238,0.0773167982697,1,0,2.5,0,0.51410138607,-0.0200868472457,0.514493644238,0.0773167982697,1,0,2.5,0,0.51410138607,-0.0200868472457,0.514493644238,0.0773167982697,1,0,2.5,0,1,0.51410138607,-0.0200868472457,0.514493644238,0.0773167982697,1,0,2.5,0,0.51410138607,-0.0200868472457,0.514493644238,0.0773167982697,1,0,2.5,0,0,0,0,0,0,0,0,0,0.51410138607,-0.0200868472457,0.514493644238,0.0773167982697,1,0,2.5,0,711,1
stats,712,0.512466847897,-0.0172058474272,0.512755632401,0.0827877447009,1,0,2.5,0,0.512466847897,-0.0172058474272,0.512755632401,0.0827877447009,1,0,2.5,0,0.512466847897,-0.0172058474272,0.512755632401,0.0827877447009,1,0,2.5,0,0.512466847897,-0.0172058474272,0.512755632401,0.0827877447009,1,0,2.5,0,1,0.512466847897,-0.0172058474272,0.512755632401,0.0827877447009,1,0,2.5,0,0.512466847897,-0.0172058474272,0.512755632401,0.0827877447009,1,0,2.5,0,0,0,0,0,0,0,0,0,0.512466847897,-0.0172058474272,0.512755632401,0.0827877447009,1,0,2.5,0,712,1
stats,713,0.483943402767,-0.0135729545727,0.484133690596,0.0881865620613,1,0,2.5,0,0.483943402767,-0.0135729545727,0.484133690596,0.0881865620613,1,0,2.5,0,0.483943402767,-0.0135729545727,0.484133690596,0.0881865620613,1,0,2.5,0,0.483943402767,-0.0135729545727,0.484133690596,0.0881865620613,1,0,2.5,0,1,0.483943402767,-0.0135729545727,0.484133690596,0.0881865620613,1,0,2.5,0,0.483943402767,-0.0135729545727,0.484133690596,0.0881865620613,1,0,2.5,0,0,0,0,0,0,0,0,0,0.483943402767,-0.0135729545727,0.484133690596,0.0881865620613,1,0,2.5,0,713,1
stats,714,0.44464763999,-0.0109681971371,0.444782882929,0.0932941883802,1,0,2.5,0,0.44464763999,-0.0109681971371,0.444782882929,0.0932941883802,1,0,2.5,0,0.44464763999,-0.0109681971371,0.444782882929,0.0932941883802,1,0,2.5,0,0.44464763999,-0.0109681971371,0.444782882929,0.0932941883802,1,0,2.5,0,1,0.44464763999,-0.0109681971371,0.444782882929,0.0932941883802,1,0,2.5,0,0.44464763999,-0.0109681971371,0.444782882929,0.0932941883802,1,0,2.5,0,0,0,0,0,0,0,0,0,0.44464763999,-0.0109681971371,0.444782882929,0.0932941883802,1,0,2.5,0,714,1
stats,715,0.401140481234,-0.00973422080278,0.401258558035,0.0980471596122,1,0,2.5,0,0.401140481234,-0.00973422080278,0.401258558035,0.0980471596122,1,0,2.5,0,0.401140481234,-0.00973422080278,0.401258558035,0.0980471596122,1,0,2.5,0,0.401140481234,-0.00973422080278,0.401258558035,0.0980471596122,1,0,2.5,0,1,0.401140481234,-0.00973422080278,0.401258558035,0.0980471596122,1,0,2.5,0,0.401140481234,-0.00973422080278,0.401258558035,0.0980471596122,1,0,2.5,0,0,0,0,0,0,0,0,0,0.401140481234,-0.00973422080278,0.401258558035,0.0980471596122,1,0,2.5,0,715,1
stats,716,0.359273761511,-0.00997855141759,0.359412312508,0.102309167385,1,0,2.5,0,0.359273761511,-0.00997855141759,0.359412312508,0.102309167385,1,0,2.5,0,0.359273761511,-0.00997855141759,0.359412312508,0.102309167385,1,0,2.5,0,0.359273761511,-0.00997855141759,0.359412312508,0.102309167385,1,0,2.5,0,1,0.359273761511,-0.00997855141759,0.359412312508,0.102309167385,1,0,2.5,0,0.359273761511,-0.00997855141759,0.359412312508,0.102309167385,1,0,2.5,0,0,0,0,0,0,0,0,0,0.359273761511,-0.00997855141759,0.359412312508,0.102309167385,1,0,2.5,0,716,1
stats,717,0.320039629936,-0.0113094076514,0.320239394903,0.106085777283,1,0,2.5,0,0.320039629936,-0.0113094076514,0.320239394903,0.106085777283,1,0,2.5,0,0.320039629936,-0.0113094076514,0.320239394903,0.106085777283,1,0,2.5,0,0.320039629936,-0.0113094076514,0.320239394903,0.106085777283,1,0,2.5,0,1,0.320039629936,-0.0113094076514,0.320239394903,0.106085777283,1,0,2.5,0,0.320039629936,-0.0113094076514,0.320239394903,0.106085777283,1,0,2.5,0,0,0,0,0,0,0,0,0,0.320039629936,-0.0113094076514,0.320239394903,0.106085777283,1,0,2.5,0,717,1
stats,718,0.282806396484,-0.0126269729808,0.28308814764,0.109305351973,1,0,2.5,0,0.282806396484,-0.0126269729808,0.28308814764,0.109305351973,1,0,2.5,0,0.282806396484,-0.0126269729808,0.28308814764,0.109305351973,1,0,2.5,0,0.282806396484,-0.0126269729808,0.28308814764,0.109305351973,1,0,2.5,0,1,0.282806396484,-0.0126269729808,0.28308814764,0.109305351973,1,0,2.5,0,0.282806396484,-0.0126269729808,0.28308814764,0.109305351973,1,0,2.5,0,0,0,0,0,0,0,0,0,0.282806396484,-0.0126269729808,0.28308814764,0.109305351973,1,0,2.5,0,718,1
stats,719,0.241010323167,-0.0124632464722,0.241332367063,0.111970365047,1,0,2.5,0,0.241010323167,-0.0124632464722,0.241332367063,0.111970365047,1,0,2.5,0,0.241010323167,-0.0124632464722,0.241332367063,0.111970365047,1,0,2.5,0,0.241010323167,-0.0124632464722,0.241332367063,0.111970365047,1,0,2.5,0,1,0.241010323167,-0.0124632464722,0.241332367063,0.111970365047,1,0,2.5,0,0.241010323167,-0.0124632464722,0.241332367063,0.111970365047,1,0,2.5,0,0,0,0,0,0,0,0,0,0.241010323167,-0.0124632464722,0.241332367063,0.111970365047,1,0,2.5,0,719,1
stats,720,0.19249202311,-0.010993020609,0.192805662751,0.114083439112,1,0,2.5,0,0.19249202311,-0.010993020609,0.192805662751,0.114083439112,1,0,2.5,0,0.19249202311,-0.010993020609,0.192805662751,0.114083439112,1,0,2.5,0,0.19249202311,-0.010993020609,0.192805662751,0.114083439112,1,0,2.5,0,1,0.19249202311,-0.010993020609,0.192805662751,0.114083439112,1,0,2.5,0,0.19249202311,-0.010993020609,0.192805662751,0.114083439112,1,0,2.5,0,0,0,0,0,0,0,0,0,0.19249202311,-0.010993020609,0.192805662751,0.114083439112,1,0,2.5,0,720,1
stats,721,0.119808837771,-0.0100226588547,0.120227329433,0.115561522543,1,0,2.5,0,0.119808837771,-0.0100226588547,0.120227329433,0.115561522543,1,0,2.5,0,0.119808837771,-0.0100226588547,0.120227329433,0.115561522543,1,0,2.5,0,0.119808837771,-0.0100226588547,0.120227329433,0.115561522543,1,0,2.5,0,1,0.119808837771,-0.0100226588547,0.120227329433,0.115561522543,1,0,2.5,0,0.119808837771,-0.0100226588547,0.120227329433,0.115561522543,1,0,2.5,0,0,0,0,0,0,0,0,0,0.119808837771,-0.0100226588547,0.120227329433,0.115561522543,1,0,2.5,0,721,1
stats,722,0.0714573189616,-0.00979947298765,0.0721261277795,0.116639830172,1,0,2.5,0,0.0714573189616,-0.00979947298765,0.0721261277795,0.116639830172,1,0,2.5,0,0.0714573189616,-0.00979947298765,0.0721261277795,0.116639830172,1,0,2.5,0,0.0714573189616,-0.00979947298765,0.0721261277795,0.116639830172,1,0,2.5,0,1,0.0714573189616,-0.00979947298765,0.0721261277795,0.116639830172,1,0,2.5,0,0.0714573189616,-0.00979947298765,0.0721261277795,0.116639830172,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0714573189616,-0.00979947298765,0.0721261277795,0.116639830172,1,0,2.5,0,722,1
stats,723,0.0217190664262,-0.00987998954952,0.0238606799394,0.117119170725,1,0,2.5,0,0.0217190664262,-0.00987998954952,0.0238606799394,0.117119170725,1,0,2.5,0,0.0217190664262,-0.00987998954952,0.0238606799394,0.117119170725,1,0,2.5,0,0.0217190664262,-0.00987998954952,0.0238606799394,0.117119170725,1,0,2.5,0,1,0.0217190664262,-0.00987998954952,0.0238606799394,0.117119170725,1,0,2.5,0,0.0217190664262,-0.00987998954952,0.0238606799394,0.117119170725,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0217190664262,-0.00987998954952,0.0238606799394,0.117119170725,1,0,2.5,0,723,1
stats,724,-0.031865246594,-0.0101454136893,0.0334413424134,0.116917125881,1,0,2.5,0,-0.031865246594,-0.0101454136893,0.0334413424134,0.116917125881,1,0,2.5,0,-0.031865246594,-0.0101454136893,0.0334413424134,0.116917125881,1,0,2.5,0,-0.031865246594,-0.0101454136893,0.0334413424134,0.116917125881,1,0,2.5,0,1,-0.031865246594,-0.0101454136893,0.0334413424134,0.116917125881,1,0,2.5,0,-0.031865246594,-0.0101454136893,0.0334413424134,0.116917125881,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.031865246594,-0.0101454136893,0.0334413424134,0.116917125881,1,0,2.5,0,724,1
stats,725,-0.0880518481135,-0.0107930889353,0.0887108743191,0.116011835635,1,0,2.5,0,-0.0880518481135,-0.0107930889353,0.0887108743191,0.116011835635,1,0,2.5,0,-0.0880518481135,-0.0107930889353,0.0887108743191,0.116011835635,1,0,2.5,0,-0.0880518481135,-0.0107930889353,0.0887108743191,0.116011835635,1,0,2.5,0,1,-0.0880518481135,-0.0107930889353,0.0887108743191,0.116011835635,1,0,2.5,0,-0.0880518481135,-0.0107930889353,0.0887108743191,0.116011835635,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0880518481135,-0.0107930889353,0.0887108743191,0.116011835635,1,0,2.5,0,725,1
stats,726,-0.145095482469,-0.0116296280175,0.145560801029,0.11437805742,1,0,2.5,0,-0.145095482469,-0.0116296280175,0.145560801029,0.11437805742,1,0,2.5,0,-0.145095482469,-0.0116296280175,0.145560801029,0.11437805742,1,0,2.5,0,-0.145095482469,-0.0116296280175,0.145560801029,0.11437805742,1,0,2.5,0,1,-0.145095482469,-0.0116296280175,0.145560801029,0.11437805742,1,0,2.5,0,-0.145095482469,-0.0116296280175,0.145560801029,0.11437805742,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.145095482469,-0.0116296280175,0.145560801029,0.11437805742,1,0,2.5,0,726,1
stats,727,-0.200635626912,-0.0125793348998,0.201029583812,0.112099044025,1,0,2.5,0,-0.200635626912,-0.0125793348998,0.201029583812,0.112099044025,1,0,2.5,0,-0.200635626912,-0.0125793348998,0.201029583812,0.112099044025,1,0,2.5,0,-0.200635626912,-0.0125793348998,0.201029583812,0.112099044025,1,0,2.5,0,1,-0.200635626912,-0.0125793348998,0.201029583812,0.112099044025,1,0,2.5,0,-0.200635626912,-0.0125793348998,0.201029583812,0.112099044025,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.200635626912,-0.0125793348998,0.201029583812,0.112099044025,1,0,2.5,0,727,1
stats,728,-0.248144865036,-0.0133396955207,0.248503163457,0.109373666346,1,0,2.5,0,-0.248144865036,-0.0133396955207,0.248503163457,0.109373666346,1,0,2.5,0,-0.248144865036,-0.0133396955207,0.248503163457,0.109373666346,1,0,2.5,0,-0.248144865036,-0.0133396955207,0.248503163457,0.109373666346,1,0,2.5,0,1,-0.248144865036,-0.0133396955207,0.248503163457,0.109373666346,1,0,2.5,0,-0.248144865036,-0.0133396955207,0.248503163457,0.109373666346,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.248144865036,-0.0133396955207,0.248503163457,0.109373666346,1,0,2.5,0,728,1
stats,729,-0.277139395475,-0.0140036717057,0.277492970228,0.106448180974,1,0,2.5,0,-0.277139395475,-0.0140036717057,0.277492970228,0.106448180974,1,0,2.5,0,-0.277139395475,-0.0140036717057,0.277492970228,0.106448180974,1,0,2.5,0,-0.277139395475,-0.0140036717057,0.277492970228,0.106448180974,1,0,2.5,0,1,-0.277139395475,-0.0140036717057,0.277492970228,0.106448180974,1,0,2.5,0,-0.277139395475,-0.0140036717057,0.277492970228,0.106448180974,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.277139395475,-0.0140036717057,0.277492970228,0.106448180974,1,0,2.5,0,729,1
stats,730,-0.288773804903,-0.0145234232768,0.289138793945,0.103443108499,1,0,2.5,0,-0.288773804903,-0.0145234232768,0.289138793945,0.103443108499,1,0,2.5,0,-0.288773804903,-0.0145234232768,0.289138793945,0.103443108499,1,0,2.5,0,-0.288773804903,-0.0145234232768,0.289138793945,0.103443108499,1,0,2.5,0,1,-0.288773804903,-0.0145234232768,0.289138793945,0.103443108499,1,0,2.5,0,-0.288773804903,-0.0145234232768,0.289138793945,0.103443108499,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.288773804903,-0.0145234232768,0.289138793945,0.103443108499,1,0,2.5,0,730,1
stats,731,-0.285594433546,-0.0150392586365,0.285990148783,0.1005307585,1,0,2.5,0,-0.285594433546,-0.0150392586365,0.285990148783,0.1005307585,1,0,2.5,0,-0.285594433546,-0.0150392586365,0.285990148783,0.1005307585,1,0,2.5,0,-0.285594433546,-0.0150392586365,0.285990148783,0.1005307585,1,0,2.5,0,1,-0.285594433546,-0.0150392586365,0.285990148783,0.1005307585,1,0,2.5,0,-0.285594433546,-0.0150392586365,0.285990148783,0.1005307585,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.285594433546,-0.0150392586365,0.285990148783,0.1005307585,1,0,2.5,0,731,1
stats,732,-0.27047842741,-0.0151319503784,0.270901381969,0.0977484211326,1,0,2.5,0,-0.27047842741,-0.0151319503784,0.270901381969,0.0977484211326,1,0,2.5,0,-0.27047842741,-0.0151319503784,0.270901381969,0.0977484211326,1,0,2.5,0,-0.27047842741,-0.0151319503784,0.270901381969,0.0977484211326,1,0,2.5,0,1,-0.27047842741,-0.0151319503784,0.270901381969,0.0977484211326,1,0,2.5,0,-0.27047842741,-0.0151319503784,0.270901381969,0.0977484211326,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.27047842741,-0.0151319503784,0.270901381969,0.0977484211326,1,0,2.5,0,732,1
stats,733,-0.247724354267,-0.0150973843411,0.248183980584,0.0951272472739,1,0,2.5,0,-0.247724354267,-0.0150973843411,0.248183980584,0.0951272472739,1,0,2.5,0,-0.247724354267,-0.0150973843411,0.248183980584,0.0951272472739,1,0,2.5,0,-0.247724354267,-0.0150973843411,0.248183980584,0.0951272472739,1,0,2.5,0,1,-0.247724354267,-0.0150973843411,0.248183980584,0.0951272472739,1,0,2.5,0,-0.247724354267,-0.0150973843411,0.248183980584,0.0951272472739,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.247724354267,-0.0150973843411,0.248183980584,0.0951272472739,1,0,2.5,0,733,1
stats,734,-0.224614903331,-0.0149157298729,0.225109606981,0.0926459357142,1,0,2.5,0,-0.224614903331,-0.0149157298729,0.225109606981,0.0926459357142,1,0,2.5,0,-0.224614903331,-0.0149157298729,0.225109606981,0.0926459357142,1,0,2.5,0,-0.224614903331,-0.0149157298729,0.225109606981,0.0926459357142,1,0,2.5,0,1,-0.224614903331,-0.0149157298729,0.225109606981,0.0926459357142,1,0,2.5,0,-0.224614903331,-0.0149157298729,0.225109606981,0.0926459357142,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.224614903331,-0.0149157298729,0.225109606981,0.0926459357142,1,0,2.5,0,734,1
stats,735,-0.204831242561,-0.0146442623809,0.205354064703,0.0903453230858,1,0,2.5,0,-0.204831242561,-0.0146442623809,0.205354064703,0.0903453230858,1,0,2.5,0,-0.204831242561,-0.0146442623809,0.205354064703,0.0903453230858,1,0,2.5,0,-0.204831242561,-0.0146442623809,0.205354064703,0.0903453230858,1,0,2.5,0,1,-0.204831242561,-0.0146442623809,0.205354064703,0.0903453230858,1,0,2.5,0,-0.204831242561,-0.0146442623809,0.205354064703,0.0903453230858,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.204831242561,-0.0146442623809,0.205354064703,0.0903453230858,1,0,2.5,0,735,1
stats,736,-0.188493251801,-0.0143319126219,0.189037322998,0.0882368087769,1,0,2.5,0,-0.188493251801,-0.0143319126219,0.189037322998,0.0882368087769,1,0,2.5,0,-0.188493251801,-0.0143319126219,0.189037322998,0.0882368087769,1,0,2.5,0,-0.188493251801,-0.0143319126219,0.189037322998,0.0882368087769,1,0,2.5,0,1,-0.188493251801,-0.0143319126219,0.189037322998,0.0882368087769,1,0,2.5,0,-0.188493251801,-0.0143319126219,0.189037322998,0.0882368087769,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.188493251801,-0.0143319126219,0.189037322998,0.0882368087769,1,0,2.5,0,736,1
stats,737,-0.174243167043,-0.0139649258927,0.174801886082,0.0862899571657,1,0,2.5,0,-0.174243167043,-0.0139649258927,0.174801886082,0.0862899571657,1,0,2.5,0,-0.174243167043,-0.0139649258927,0.174801886082,0.0862899571657,1,0,2.5,0,-0.174243167043,-0.0139649258927,0.174801886082,0.0862899571657,1,0,2.5,0,1,-0.174243167043,-0.0139649258927,0.174801886082,0.0862899571657,1,0,2.5,0,-0.174243167043,-0.0139649258927,0.174801886082,0.0862899571657,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.174243167043,-0.0139649258927,0.174801886082,0.0862899571657,1,0,2.5,0,737,1
stats,738,-0.162052154541,-0.013736564666,0.162633314729,0.0844906717539,1,0,2.5,0,-0.162052154541,-0.013736564666,0.162633314729,0.0844906717539,1,0,2.5,0,-0.162052154541,-0.013736564666,0.162633314729,0.0844906717539,1,0,2.5,0,-0.162052154541,-0.013736564666,0.162633314729,0.0844906717539,1,0,2.5,0,1,-0.162052154541,-0.013736564666,0.162633314729,0.0844906717539,1,0,2.5,0,-0.162052154541,-0.013736564666,0.162633314729,0.0844906717539,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.162052154541,-0.013736564666,0.162633314729,0.0844906717539,1,0,2.5,0,738,1
stats,739,-0.145451486111,-0.0144253829494,0.146165072918,0.0827546194196,1,0,2.5,0,-0.145451486111,-0.0144253829494,0.146165072918,0.0827546194196,1,0,2.5,0,-0.145451486111,-0.0144253829494,0.146165072918,0.0827546194196,1,0,2.5,0,-0.145451486111,-0.0144253829494,0.146165072918,0.0827546194196,1,0,2.5,0,1,-0.145451486111,-0.0144253829494,0.146165072918,0.0827546194196,1,0,2.5,0,-0.145451486111,-0.0144253829494,0.146165072918,0.0827546194196,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.145451486111,-0.0144253829494,0.146165072918,0.0827546194196,1,0,2.5,0,739,1
stats,740,-0.137584477663,-0.013765915297,0.138271436095,0.0811664760113,1,0,2.5,0,-0.137584477663,-0.013765915297,0.138271436095,0.0811664760113,1,0,2.5,0,-0.137584477663,-0.013765915297,0.138271436095,0.0811664760113,1,0,2.5,0,-0.137584477663,-0.013765915297,0.138271436095,0.0811664760113,1,0,2.5,0,1,-0.137584477663,-0.013765915297,0.138271436095,0.0811664760113,1,0,2.5,0,-0.137584477663,-0.013765915297,0.138271436095,0.0811664760113,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.137584477663,-0.013765915297,0.138271436095,0.0811664760113,1,0,2.5,0,740,1
stats,741,-0.13085693121,-0.0131869036704,0.131519705057,0.0796828195453,1,0,2.5,0,-0.13085693121,-0.0131869036704,0.131519705057,0.0796828195453,1,0,2.5,0,-0.13085693121,-0.0131869036704,0.131519705057,0.0796828195453,1,0,2.5,0,-0.13085693121,-0.0131869036704,0.131519705057,0.0796828195453,1,0,2.5,0,1,-0.13085693121,-0.0131869036704,0.131519705057,0.0796828195453,1,0,2.5,0,-0.13085693121,-0.0131869036704,0.131519705057,0.0796828195453,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.13085693121,-0.0131869036704,0.131519705057,0.0796828195453,1,0,2.5,0,741,1
stats,742,-0.123607702553,-0.0128743471578,0.124276354909,0.0782822221518,1,0,2.5,0,-0.123607702553,-0.0128743471578,0.124276354909,0.0782822221518,1,0,2.5,0,-0.123607702553,-0.0128743471578,0.124276354909,0.0782822221518,1,0,2.5,0,-0.123607702553,-0.0128743471578,0.124276354909,0.0782822221518,1,0,2.5,0,1,-0.123607702553,-0.0128743471578,0.124276354909,0.0782822221518,1,0,2.5,0,-0.123607702553,-0.0128743471578,0.124276354909,0.0782822221518,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.123607702553,-0.0128743471578,0.124276354909,0.0782822221518,1,0,2.5,0,742,1
stats,743,-0.116987071931,-0.0130640957505,0.117714256048,0.0769666433334,1,0,2.5,0,-0.116987071931,-0.0130640957505,0.117714256048,0.0769666433334,1,0,2.5,0,-0.116987071931,-0.0130640957505,0.117714256048,0.0769666433334,1,0,2.5,0,-0.116987071931,-0.0130640957505,0.117714256048,0.0769666433334,1,0,2.5,0,1,-0.116987071931,-0.0130640957505,0.117714256048,0.0769666433334,1,0,2.5,0,-0.116987071931,-0.0130640957505,0.117714256048,0.0769666433334,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.116987071931,-0.0130640957505,0.117714256048,0.0769666433334,1,0,2.5,0,743,1
stats,744,-0.111273303628,-0.0132284471765,0.112056858838,0.0757222548127,1,0,2.5,0,-0.111273303628,-0.0132284471765,0.112056858838,0.0757222548127,1,0,2.5,0,-0.111273303628,-0.0132284471765,0.112056858838,0.0757222548127,1,0,2.5,0,-0.111273303628,-0.0132284471765,0.112056858838,0.0757222548127,1,0,2.5,0,1,-0.111273303628,-0.0132284471765,0.112056858838,0.0757222548127,1,0,2.5,0,-0.111273303628,-0.0132284471765,0.112056858838,0.0757222548127,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.111273303628,-0.0132284471765,0.112056858838,0.0757222548127,1,0,2.5,0,744,1
stats,745,-0.106269642711,-0.0129871666431,0.107060275972,0.0745355561376,1,0,2.5,0,-0.106269642711,-0.0129871666431,0.107060275972,0.0745355561376,1,0,2.5,0,-0.106269642711,-0.0129871666431,0.107060275972,0.0745355561376,1,0,2.5,0,-0.106269642711,-0.0129871666431,0.107060275972,0.0745355561376,1,0,2.5,0,1,-0.106269642711,-0.0129871666431,0.107060275972,0.0745355561376,1,0,2.5,0,-0.106269642711,-0.0129871666431,0.107060275972,0.0745355561376,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.106269642711,-0.0129871666431,0.107060275972,0.0745355561376,1,0,2.5,0,745,1
stats,746,-0.101646624506,-0.0125297708437,0.102415971458,0.0734043717384,1,0,2.5,0,-0.101646624506,-0.0125297708437,0.102415971458,0.0734043717384,1,0,2.5,0,-0.101646624506,-0.0125297708437,0.102415971458,0.0734043717384,1,0,2.5,0,-0.101646624506,-0.0125297708437,0.102415971458,0.0734043717384,1,0,2.5,0,1,-0.101646624506,-0.0125297708437,0.102415971458,0.0734043717384,1,0,2.5,0,-0.101646624506,-0.0125297708437,0.102415971458,0.0734043717384,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.101646624506,-0.0125297708437,0.102415971458,0.0734043717384,1,0,2.5,0,746,1
stats,747,-0.0967312082648,-0.0122449006885,0.0975031480193,0.0723283961415,1,0,2.5,0,-0.0967312082648,-0.0122449006885,0.0975031480193,0.0723283961415,1,0,2.5,0,-0.0967312082648,-0.0122449006885,0.0975031480193,0.0723283961415,1,0,2.5,0,-0.0967312082648,-0.0122449006885,0.0975031480193,0.0723283961415,1,0,2.5,0,1,-0.0967312082648,-0.0122449006885,0.0975031480193,0.0723283961415,1,0,2.5,0,-0.0967312082648,-0.0122449006885,0.0975031480193,0.0723283961415,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0967312082648,-0.0122449006885,0.0975031480193,0.0723283961415,1,0,2.5,0,747,1
stats,748,-0.0917794778943,-0.0120819238946,0.0925712957978,0.0713033005595,1,0,2.5,0,-0.0917794778943,-0.0120819238946,0.0925712957978,0.0713033005595,1,0,2.5,0,-0.0917794778943,-0.0120819238946,0.0925712957978,0.0713033005595,1,0,2.5,0,-0.0917794778943,-0.0120819238946,0.0925712957978,0.0713033005595,1,0,2.5,0,1,-0.0917794778943,-0.0120819238946,0.0925712957978,0.0713033005595,1,0,2.5,0,-0.0917794778943,-0.0120819238946,0.0925712957978,0.0713033005595,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0917794778943,-0.0120819238946,0.0925712957978,0.0713033005595,1,0,2.5,0,748,1
stats,749,-0.0872884467244,-0.0119564328343,0.08810351789,0.0703244656324,1,0,2.5,0,-0.0872884467244,-0.0119564328343,0.08810351789,0.0703244656324,1,0,2.5,0,-0.0872884467244,-0.0119564328343,0.08810351789,0.0703244656324,1,0,2.5,0,-0.0872884467244,-0.0119564328343,0.08810351789,0.0703244656324,1,0,2.5,0,1,-0.0872884467244,-0.0119564328343,0.08810351789,0.0703244656324,1,0,2.5,0,-0.0872884467244,-0.0119564328343,0.08810351789,0.0703244656324,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0872884467244,-0.0119564328343,0.08810351789,0.0703244656324,1,0,2.5,0,749,1
stats,750,-0.083323776722,-0.0117476684973,0.0841478407383,0.0693862438202,1,0,2.5,0,-0.083323776722,-0.0117476684973,0.0841478407383,0.0693862438202,1,0,2.5,0,-0.083323776722,-0.0117476684973,0.0841478407383,0.0693862438202,1,0,2.5,0,-0.083323776722,-0.0117476684973,0.0841478407383,0.0693862438202,1,0,2.5,0,1,-0.083323776722,-0.0117476684973,0.0841478407383,0.0693862438202,1,0,2.5,0,-0.083323776722,-0.0117476684973,0.0841478407383,0.0693862438202,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.083323776722,-0.0117476684973,0.0841478407383,0.0693862438202,1,0,2.5,0,750,1
stats,751,-0.0798858553171,-0.0114727541804,0.0807054787874,0.0684865117073,1,0,2.5,0,-0.0798858553171,-0.0114727541804,0.0807054787874,0.0684865117073,1,0,2.5,0,-0.0798858553171,-0.0114727541804,0.0807054787874,0.0684865117073,1,0,2.5,0,-0.0798858553171,-0.0114727541804,0.0807054787874,0.0684865117073,1,0,2.5,0,1,-0.0798858553171,-0.0114727541804,0.0807054787874,0.0684865117073,1,0,2.5,0,-0.0798858553171,-0.0114727541804,0.0807054787874,0.0684865117073,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0798858553171,-0.0114727541804,0.0807054787874,0.0684865117073,1,0,2.5,0,751,1
stats,752,-0.0764483213425,-0.0113856941462,0.0772915259004,0.0676279962063,1,0,2.5,0,-0.0764483213425,-0.0113856941462,0.0772915259004,0.0676279962063,1,0,2.5,0,-0.0764483213425,-0.0113856941462,0.0772915259004,0.0676279962063,1,0,2.5,0,-0.0764483213425,-0.0113856941462,0.0772915259004,0.0676279962063,1,0,2.5,0,1,-0.0764483213425,-0.0113856941462,0.0772915259004,0.0676279962063,1,0,2.5,0,-0.0764483213425,-0.0113856941462,0.0772915259004,0.0676279962063,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0764483213425,-0.0113856941462,0.0772915259004,0.0676279962063,1,0,2.5,0,752,1
stats,753,-0.0733613669872,-0.0114837707952,0.0742547437549,0.0668087005615,1,0,2.5,0,-0.0733613669872,-0.0114837707952,0.0742547437549,0.0668087005615,1,0,2.5,0,-0.0733613669872,-0.0114837707952,0.0742547437549,0.0668087005615,1,0,2.5,0,-0.0733613669872,-0.0114837707952,0.0742547437549,0.0668087005615,1,0,2.5,0,1,-0.0733613669872,-0.0114837707952,0.0742547437549,0.0668087005615,1,0,2.5,0,-0.0733613669872,-0.0114837707952,0.0742547437549,0.0668087005615,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0733613669872,-0.0114837707952,0.0742547437549,0.0668087005615,1,0,2.5,0,753,1
stats,754,-0.0709368884563,-0.0116468584165,0.0718866586685,0.0660229474306,1,0,2.5,0,-0.0709368884563,-0.0116468584165,0.0718866586685,0.0660229474306,1,0,2.5,0,-0.0709368884563,-0.0116468584165,0.0718866586685,0.0660229474306,1,0,2.5,0,-0.0709368884563,-0.0116468584165,0.0718866586685,0.0660229474306,1,0,2.5,0,1,-0.0709368884563,-0.0116468584165,0.0718866586685,0.0660229474306,1,0,2.5,0,-0.0709368884563,-0.0116468584165,0.0718866586685,0.0660229474306,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0709368884563,-0.0116468584165,0.0718866586685,0.0660229474306,1,0,2.5,0,754,1
stats,755,-0.0686278492212,-0.0117023810744,0.0696184411645,0.0652633905411,1,0,2.5,0,-0.0686278492212,-0.0117023810744,0.0696184411645,0.0652633905411,1,0,2.5,0,-0.0686278492212,-0.0117023810744,0.0696184411645,0.0652633905411,1,0,2.5,0,-0.0686278492212,-0.0117023810744,0.0696184411645,0.0652633905411,1,0,2.5,0,1,-0.0686278492212,-0.0117023810744,0.0696184411645,0.0652633905411,1,0,2.5,0,-0.0686278492212,-0.0117023810744,0.0696184411645,0.0652633905411,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0686278492212,-0.0117023810744,0.0696184411645,0.0652633905411,1,0,2.5,0,755,1
stats,756,-0.0662934556603,-0.0115951457992,0.0672998502851,0.0645267665386,1,0,2.5,0,-0.0662934556603,-0.0115951457992,0.0672998502851,0.0645267665386,1,0,2.5,0,-0.0662934556603,-0.0115951457992,0.0672998502851,0.0645267665386,1,0,2.5,0,-0.0662934556603,-0.0115951457992,0.0672998502851,0.0645267665386,1,0,2.5,0,1,-0.0662934556603,-0.0115951457992,0.0672998502851,0.0645267665386,1,0,2.5,0,-0.0662934556603,-0.0115951457992,0.0672998502851,0.0645267665386,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0662934556603,-0.0115951457992,0.0672998502851,0.0645267665386,1,0,2.5,0,756,1
stats,757,-0.0601221583784,-0.0106294509023,0.0610545575619,0.0638183280826,1,0,2.5,0,-0.0601221583784,-0.0106294509023,0.0610545575619,0.0638183280826,1,0,2.5,0,-0.0601221583784,-0.0106294509023,0.0610545575619,0.0638183280826,1,0,2.5,0,-0.0601221583784,-0.0106294509023,0.0610545575619,0.0638183280826,1,0,2.5,0,1,-0.0601221583784,-0.0106294509023,0.0610545575619,0.0638183280826,1,0,2.5,0,-0.0601221583784,-0.0106294509023,0.0610545575619,0.0638183280826,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0601221583784,-0.0106294509023,0.0610545575619,0.0638183280826,1,0,2.5,0,757,1
stats,758,-0.0582020618021,-0.0104929208755,0.0591403543949,0.063128888607,1,0,2.5,0,-0.0582020618021,-0.0104929208755,0.0591403543949,0.063128888607,1,0,2.5,0,-0.0582020618021,-0.0104929208755,0.0591403543949,0.063128888607,1,0,2.5,0,-0.0582020618021,-0.0104929208755,0.0591403543949,0.063128888607,1,0,2.5,0,1,-0.0582020618021,-0.0104929208755,0.0591403543949,0.063128888607,1,0,2.5,0,-0.0582020618021,-0.0104929208755,0.0591403543949,0.063128888607,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0582020618021,-0.0104929208755,0.0591403543949,0.063128888607,1,0,2.5,0,758,1
stats,759,-0.0567874088883,-0.0105805285275,0.0577646717429,0.062465660274,1,0,2.5,0,-0.0567874088883,-0.0105805285275,0.0577646717429,0.062465660274,1,0,2.5,0,-0.0567874088883,-0.0105805285275,0.0577646717429,0.062465660274,1,0,2.5,0,-0.0567874088883,-0.0105805285275,0.0577646717429,0.062465660274,1,0,2.5,0,1,-0.0567874088883,-0.0105805285275,0.0577646717429,0.062465660274,1,0,2.5,0,-0.0567874088883,-0.0105805285275,0.0577646717429,0.062465660274,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0567874088883,-0.0105805285275,0.0577646717429,0.062465660274,1,0,2.5,0,759,1
stats,760,-0.0555159077048,-0.0106404721737,0.05652641505,0.0618232227862,1,0,2.5,0,-0.0555159077048,-0.0106404721737,0.05652641505,0.0618232227862,1,0,2.5,0,-0.0555159077048,-0.0106404721737,0.05652641505,0.0618232227862,1,0,2.5,0,-0.0555159077048,-0.0106404721737,0.05652641505,0.0618232227862,1,0,2.5,0,1,-0.0555159077048,-0.0106404721737,0.05652641505,0.0618232227862,1,0,2.5,0,-0.0555159077048,-0.0106404721737,0.05652641505,0.0618232227862,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0555159077048,-0.0106404721737,0.05652641505,0.0618232227862,1,0,2.5,0,760,1
stats,761,-0.053998477757,-0.0106159066781,0.0550321079791,0.0612011216581,1,0,2.5,0,-0.053998477757,-0.0106159066781,0.0550321079791,0.0612011216581,1,0,2.5,0,-0.053998477757,-0.0106159066781,0.0550321079791,0.0612011216581,1,0,2.5,0,-0.053998477757,-0.0106159066781,0.0550321079791,0.0612011216581,1,0,2.5,0,1,-0.053998477757,-0.0106159066781,0.0550321079791,0.0612011216581,1,0,2.5,0,-0.053998477757,-0.0106159066781,0.0550321079791,0.0612011216581,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.053998477757,-0.0106159066781,0.0550321079791,0.0612011216581,1,0,2.5,0,761,1
stats,762,-0.0522350482643,-0.0105483997613,0.0532894842327,0.0605981275439,1,0,2.5,0,-0.0522350482643,-0.0105483997613,0.0532894842327,0.0605981275439,1,0,2.5,0,-0.0522350482643,-0.0105483997613,0.0532894842327,0.0605981275439,1,0,2.5,0,-0.0522350482643,-0.0105483997613,0.0532894842327,0.0605981275439,1,0,2.5,0,1,-0.0522350482643,-0.0105483997613,0.0532894842327,0.0605981275439,1,0,2.5,0,-0.0522350482643,-0.0105483997613,0.0532894842327,0.0605981275439,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0522350482643,-0.0105483997613,0.0532894842327,0.0605981275439,1,0,2.5,0,762,1
stats,763,-0.0505120530725,-0.0105035603046,0.0515925586224,0.0600122660398,1,0,2.5,0,-0.0505120530725,-0.0105035603046,0.0515925586224,0.0600122660398,1,0,2.5,0,-0.0505120530725,-0.0105035603046,0.0515925586224,0.0600122660398,1,0,2.5,0,-0.0505120530725,-0.0105035603046,0.0515925586224,0.0600122660398,1,0,2.5,0,1,-0.0505120530725,-0.0105035603046,0.0515925586224,0.0600122660398,1,0,2.5,0,-0.0505120530725,-0.0105035603046,0.0515925586224,0.0600122660398,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0505120530725,-0.0105035603046,0.0515925586224,0.0600122660398,1,0,2.5,0,763,1
stats,764,-0.0489669069648,-0.0104951318353,0.0500789955258,0.0594437532127,1,0,2.5,0,-0.0489669069648,-0.0104951318353,0.0500789955258,0.0594437532127,1,0,2.5,0,-0.0489669069648,-0.0104951318353,0.0500789955258,0.0594437532127,1,0,2.5,0,-0.0489669069648,-0.0104951318353,0.0500789955258,0.0594437532127,1,0,2.5,0,1,-0.0489669069648,-0.0104951318353,0.0500789955258,0.0594437532127,1,0,2.5,0,-0.0489669069648,-0.0104951318353,0.0500789955258,0.0594437532127,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0489669069648,-0.0104951318353,0.0500789955258,0.0594437532127,1,0,2.5,0,764,1
stats,765,-0.047635756433,-0.0105052217841,0.048780374229,0.0588925816119,1,0,2.5,0,-0.047635756433,-0.0105052217841,0.048780374229,0.0588925816119,1,0,2.5,0,-0.047635756433,-0.0105052217841,0.048780374229,0.0588925816119,1,0,2.5,0,-0.047635756433,-0.0105052217841,0.048780374229,0.0588925816119,1,0,2.5,0,1,-0.047635756433,-0.0105052217841,0.048780374229,0.0588925816119,1,0,2.5,0,-0.047635756433,-0.0105052217841,0.048780374229,0.0588925816119,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.047635756433,-0.0105052217841,0.048780374229,0.0588925816119,1,0,2.5,0,765,1
stats,766,-0.0465132668614,-0.0105279162526,0.0476898401976,0.0583569183946,1,0,2.5,0,-0.0465132668614,-0.0105279162526,0.0476898401976,0.0583569183946,1,0,2.5,0,-0.0465132668614,-0.0105279162526,0.0476898401976,0.0583569183946,1,0,2.5,0,-0.0465132668614,-0.0105279162526,0.0476898401976,0.0583569183946,1,0,2.5,0,1,-0.0465132668614,-0.0105279162526,0.0476898401976,0.0583569183946,1,0,2.5,0,-0.0465132668614,-0.0105279162526,0.0476898401976,0.0583569183946,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0465132668614,-0.0105279162526,0.0476898401976,0.0583569183946,1,0,2.5,0,766,1
stats,767,-0.0454894118011,-0.0105562862009,0.0466981977224,0.0578360557556,1,0,2.5,0,-0.0454894118011,-0.0105562862009,0.0466981977224,0.0578360557556,1,0,2.5,0,-0.0454894118011,-0.0105562862009,0.0466981977224,0.0578360557556,1,0,2.5,0,-0.0454894118011,-0.0105562862009,0.0466981977224,0.0578360557556,1,0,2.5,0,1,-0.0454894118011,-0.0105562862009,0.0466981977224,0.0578360557556,1,0,2.5,0,-0.0454894118011,-0.0105562862009,0.0466981977224,0.0578360557556,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0454894118011,-0.0105562862009,0.0466981977224,0.0578360557556,1,0,2.5,0,767,1
stats,768,-0.0445222593844,-0.0105961216614,0.0457658097148,0.0573300160468,1,0,2.5,0,-0.0445222593844,-0.0105961216614,0.0457658097148,0.0573300160468,1,0,2.5,0,-0.0445222593844,-0.0105961216614,0.0457658097148,0.0573300160468,1,0,2.5,0,-0.0445222593844,-0.0105961216614,0.0457658097148,0.0573300160468,1,0,2.5,0,1,-0.0445222593844,-0.0105961216614,0.0457658097148,0.0573300160468,1,0,2.5,0,-0.0445222593844,-0.0105961216614,0.0457658097148,0.0573300160468,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0445222593844,-0.0105961216614,0.0457658097148,0.0573300160468,1,0,2.5,0,768,1
stats,769,-0.043562322855,-0.0106341503561,0.0448415130377,0.0568385086954,1,0,2.5,0,-0.043562322855,-0.0106341503561,0.0448415130377,0.0568385086954,1,0,2.5,0,-0.043562322855,-0.0106341503561,0.0448415130377,0.0568385086954,1,0,2.5,0,-0.043562322855,-0.0106341503561,0.0448415130377,0.0568385086954,1,0,2.5,0,1,-0.043562322855,-0.0106341503561,0.0448415130377,0.0568385086954,1,0,2.5,0,-0.043562322855,-0.0106341503561,0.0448415130377,0.0568385086954,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.043562322855,-0.0106341503561,0.0448415130377,0.0568385086954,1,0,2.5,0,769,1
stats,770,-0.0427017360926,-0.0106488810852,0.0440095104277,0.0563605949283,1,0,2.5,0,-0.0427017360926,-0.0106488810852,0.0440095104277,0.0563605949283,1,0,2.5,0,-0.0427017360926,-0.0106488810852,0.0440095104277,0.0563605949283,1,0,2.5,0,-0.0427017360926,-0.0106488810852,0.0440095104277,0.0563605949283,1,0,2.5,0,1,-0.0427017360926,-0.0106488810852,0.0440095104277,0.0563605949283,1,0,2.5,0,-0.0427017360926,-0.0106488810852,0.0440095104277,0.0563605949283,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0427017360926,-0.0106488810852,0.0440095104277,0.0563605949283,1,0,2.5,0,770,1
stats,771,-0.04182985425,-0.0106178801507,0.0431564152241,0.0558961853385,1,0,2.5,0,-0.04182985425,-0.0106178801507,0.0431564152241,0.0558961853385,1,0,2.5,0,-0.04182985425,-0.0106178801507,0.0431564152241,0.0558961853385,1,0,2.5,0,-0.04182985425,-0.0106178801507,0.0431564152241,0.0558961853385,1,0,2.5,0,1,-0.04182985425,-0.0106178801507,0.0431564152241,0.0558961853385,1,0,2.5,0,-0.04182985425,-0.0106178801507,0.0431564152241,0.0558961853385,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.04182985425,-0.0106178801507,0.0431564152241,0.0558961853385,1,0,2.5,0,771,1
stats,772,-0.0408689789474,-0.010555469431,0.0422100871801,0.0554445832968,1,0,2.5,0,-0.0408689789474,-0.010555469431,0.0422100871801,0.0554445832968,1,0,2.5,0,-0.0408689789474,-0.010555469431,0.0422100871801,0.0554445832968,1,0,2.5,0,-0.0408689789474,-0.010555469431,0.0422100871801,0.0554445832968,1,0,2.5,0,1,-0.0408689789474,-0.010555469431,0.0422100871801,0.0554445832968,1,0,2.5,0,-0.0408689789474,-0.010555469431,0.0422100871801,0.0554445832968,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0408689789474,-0.010555469431,0.0422100871801,0.0554445832968,1,0,2.5,0,772,1
stats,773,-0.0399144925177,-0.0104958750308,0.0412714183331,0.0550040304661,1,0,2.5,0,-0.0399144925177,-0.0104958750308,0.0412714183331,0.0550040304661,1,0,2.5,0,-0.0399144925177,-0.0104958750308,0.0412714183331,0.0550040304661,1,0,2.5,0,-0.0399144925177,-0.0104958750308,0.0412714183331,0.0550040304661,1,0,2.5,0,1,-0.0399144925177,-0.0104958750308,0.0412714183331,0.0550040304661,1,0,2.5,0,-0.0399144925177,-0.0104958750308,0.0412714183331,0.0550040304661,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0399144925177,-0.0104958750308,0.0412714183331,0.0550040304661,1,0,2.5,0,773,1
stats,774,-0.0389941036701,-0.0104457912967,0.0403689816594,0.0545733459294,1,0,2.5,0,-0.0389941036701,-0.0104457912967,0.0403689816594,0.0545733459294,1,0,2.5,0,-0.0389941036701,-0.0104457912967,0.0403689816594,0.0545733459294,1,0,2.5,0,-0.0389941036701,-0.0104457912967,0.0403689816594,0.0545733459294,1,0,2.5,0,1,-0.0389941036701,-0.0104457912967,0.0403689816594,0.0545733459294,1,0,2.5,0,-0.0389941036701,-0.0104457912967,0.0403689816594,0.0545733459294,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0389941036701,-0.0104457912967,0.0403689816594,0.0545733459294,1,0,2.5,0,774,1
stats,775,-0.0381627418101,-0.0105434404686,0.0395924113691,0.0541344098747,1,0,2.5,0,-0.0381627418101,-0.0105434404686,0.0395924113691,0.0541344098747,1,0,2.5,0,-0.0381627418101,-0.0105434404686,0.0395924113691,0.0541344098747,1,0,2.5,0,-0.0381627418101,-0.0105434404686,0.0395924113691,0.0541344098747,1,0,2.5,0,1,-0.0381627418101,-0.0105434404686,0.0395924113691,0.0541344098747,1,0,2.5,0,-0.0381627418101,-0.0105434404686,0.0395924113691,0.0541344098747,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0381627418101,-0.0105434404686,0.0395924113691,0.0541344098747,1,0,2.5,0,775,1
stats,776,-0.0373031944036,-0.0105147957802,0.0387567952275,0.0537212789059,1,0,2.5,0,-0.0373031944036,-0.0105147957802,0.0387567952275,0.0537212789059,1,0,2.5,0,-0.0373031944036,-0.0105147957802,0.0387567952275,0.0537212789059,1,0,2.5,0,-0.0373031944036,-0.0105147957802,0.0387567952275,0.0537212789059,1,0,2.5,0,1,-0.0373031944036,-0.0105147957802,0.0387567952275,0.0537212789059,1,0,2.5,0,-0.0373031944036,-0.0105147957802,0.0387567952275,0.0537212789059,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0373031944036,-0.0105147957802,0.0387567952275,0.0537212789059,1,0,2.5,0,776,1
stats,777,-0.0364463292062,-0.0103432442993,0.0378855876625,0.053320877254,1,0,2.5,0,-0.0364463292062,-0.0103432442993,0.0378855876625,0.053320877254,1,0,2.5,0,-0.0364463292062,-0.0103432442993,0.0378855876625,0.053320877254,1,0,2.5,0,-0.0364463292062,-0.0103432442993,0.0378855876625,0.053320877254,1,0,2.5,0,1,-0.0364463292062,-0.0103432442993,0.0378855876625,0.053320877254,1,0,2.5,0,-0.0364463292062,-0.0103432442993,0.0378855876625,0.053320877254,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0364463292062,-0.0103432442993,0.0378855876625,0.053320877254,1,0,2.5,0,777,1
stats,778,-0.035604223609,-0.0101480418816,0.037022203207,0.0529311075807,1,0,2.5,0,-0.035604223609,-0.0101480418816,0.037022203207,0.0529311075807,1,0,2.5,0,-0.035604223609,-0.0101480418816,0.037022203207,0.0529311075807,1,0,2.5,0,-0.035604223609,-0.0101480418816,0.037022203207,0.0529311075807,1,0,2.5,0,1,-0.035604223609,-0.0101480418816,0.037022203207,0.0529311075807,1,0,2.5,0,-0.035604223609,-0.0101480418816,0.037022203207,0.0529311075807,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.035604223609,-0.0101480418816,0.037022203207,0.0529311075807,1,0,2.5,0,778,1
stats,779,-0.0348001644015,-0.0100393807516,0.0362193398178,0.0525493361056,1,0,2.5,0,-0.0348001644015,-0.0100393807516,0.0362193398178,0.0525493361056,1,0,2.5,0,-0.0348001644015,-0.0100393807516,0.0362193398178,0.0525493361056,1,0,2.5,0,-0.0348001644015,-0.0100393807516,0.0362193398178,0.0525493361056,1,0,2.5,0,1,-0.0348001644015,-0.0100393807516,0.0362193398178,0.0525493361056,1,0,2.5,0,-0.0348001644015,-0.0100393807516,0.0362193398178,0.0525493361056,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0348001644015,-0.0100393807516,0.0362193398178,0.0525493361056,1,0,2.5,0,779,1
stats,780,-0.0340522825718,-0.0100017096847,0.03549073264,0.0521735921502,1,0,2.5,0,-0.0340522825718,-0.0100017096847,0.03549073264,0.0521735921502,1,0,2.5,0,-0.0340522825718,-0.0100017096847,0.03549073264,0.0521735921502,1,0,2.5,0,-0.0340522825718,-0.0100017096847,0.03549073264,0.0521735921502,1,0,2.5,0,1,-0.0340522825718,-0.0100017096847,0.03549073264,0.0521735921502,1,0,2.5,0,-0.0340522825718,-0.0100017096847,0.03549073264,0.0521735921502,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0340522825718,-0.0100017096847,0.03549073264,0.0521735921502,1,0,2.5,0,780,1
stats,781,-0.0333374589682,-0.00995095260441,0.0347909145057,0.0518050678074,1,0,2.5,0,-0.0333374589682,-0.00995095260441,0.0347909145057,0.0518050678074,1,0,2.5,0,-0.0333374589682,-0.00995095260441,0.0347909145057,0.0518050678074,1,0,2.5,0,-0.0333374589682,-0.00995095260441,0.0347909145057,0.0518050678074,1,0,2.5,0,1,-0.0333374589682,-0.00995095260441,0.0347909145057,0.0518050678074,1,0,2.5,0,-0.0333374589682,-0.00995095260441,0.0347909145057,0.0518050678074,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0333374589682,-0.00995095260441,0.0347909145057,0.0518050678074,1,0,2.5,0,781,1
stats,782,-0.0326384752989,-0.00986836478114,0.0340977236629,0.0514453500509,1,0,2.5,0,-0.0326384752989,-0.00986836478114,0.0340977236629,0.0514453500509,1,0,2.5,0,-0.0326384752989,-0.00986836478114,0.0340977236629,0.0514453500509,1,0,2.5,0,-0.0326384752989,-0.00986836478114,0.0340977236629,0.0514453500509,1,0,2.5,0,1,-0.0326384752989,-0.00986836478114,0.0340977236629,0.0514453500509,1,0,2.5,0,-0.0326384752989,-0.00986836478114,0.0340977236629,0.0514453500509,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0326384752989,-0.00986836478114,0.0340977236629,0.0514453500509,1,0,2.5,0,782,1
stats,783,-0.0319566428661,-0.00976804923266,0.0334161892533,0.0510947853327,1,0,2.5,0,-0.0319566428661,-0.00976804923266,0.0334161892533,0.0510947853327,1,0,2.5,0,-0.0319566428661,-0.00976804923266,0.0334161892533,0.0510947853327,1,0,2.5,0,-0.0319566428661,-0.00976804923266,0.0334161892533,0.0510947853327,1,0,2.5,0,1,-0.0319566428661,-0.00976804923266,0.0334161892533,0.0510947853327,1,0,2.5,0,-0.0319566428661,-0.00976804923266,0.0334161892533,0.0510947853327,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0319566428661,-0.00976804923266,0.0334161892533,0.0510947853327,1,0,2.5,0,783,1
stats,784,-0.0312761068344,-0.00965700484812,0.0327330492437,0.0507539361715,1,0,2.5,0,-0.0312761068344,-0.00965700484812,0.0327330492437,0.0507539361715,1,0,2.5,0,-0.0312761068344,-0.00965700484812,0.0327330492437,0.0507539361715,1,0,2.5,0,-0.0312761068344,-0.00965700484812,0.0327330492437,0.0507539361715,1,0,2.5,0,1,-0.0312761068344,-0.00965700484812,0.0327330492437,0.0507539361715,1,0,2.5,0,-0.0312761068344,-0.00965700484812,0.0327330492437,0.0507539361715,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0312761068344,-0.00965700484812,0.0327330492437,0.0507539361715,1,0,2.5,0,784,1
stats,785,-0.0306065417826,-0.00955267716199,0.0320626571774,0.0504216067493,1,0,2.5,0,-0.0306065417826,-0.00955267716199,0.0320626571774,0.0504216067493,1,0,2.5,0,-0.0306065417826,-0.00955267716199,0.0320626571774,0.0504216067493,1,0,2.5,0,-0.0306065417826,-0.00955267716199,0.0320626571774,0.0504216067493,1,0,2.5,0,1,-0.0306065417826,-0.00955267716199,0.0320626571774,0.0504216067493,1,0,2.5,0,-0.0306065417826,-0.00955267716199,0.0320626571774,0.0504216067493,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0306065417826,-0.00955267716199,0.0320626571774,0.0504216067493,1,0,2.5,0,785,1
stats,786,-0.0299471076578,-0.00946250930429,0.0314065031707,0.0500970631838,1,0,2.5,0,-0.0299471076578,-0.00946250930429,0.0314065031707,0.0500970631838,1,0,2.5,0,-0.0299471076578,-0.00946250930429,0.0314065031707,0.0500970631838,1,0,2.5,0,-0.0299471076578,-0.00946250930429,0.0314065031707,0.0500970631838,1,0,2.5,0,1,-0.0299471076578,-0.00946250930429,0.0314065031707,0.0500970631838,1,0,2.5,0,-0.0299471076578,-0.00946250930429,0.0314065031707,0.0500970631838,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0299471076578,-0.00946250930429,0.0314065031707,0.0500970631838,1,0,2.5,0,786,1
stats,787,-0.0293097589165,-0.00938409939408,0.0307753682137,0.0497791841626,1,0,2.5,0,-0.0293097589165,-0.00938409939408,0.0307753682137,0.0497791841626,1,0,2.5,0,-0.0293097589165,-0.00938409939408,0.0307753682137,0.0497791841626,1,0,2.5,0,-0.0293097589165,-0.00938409939408,0.0307753682137,0.0497791841626,1,0,2.5,0,1,-0.0293097589165,-0.00938409939408,0.0307753682137,0.0497791841626,1,0,2.5,0,-0.0293097589165,-0.00938409939408,0.0307753682137,0.0497791841626,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0293097589165,-0.00938409939408,0.0307753682137,0.0497791841626,1,0,2.5,0,787,1
stats,788,-0.0286945868284,-0.00929600559175,0.0301628094167,0.0494680218399,1,0,2.5,0,-0.0286945868284,-0.00929600559175,0.0301628094167,0.0494680218399,1,0,2.5,0,-0.0286945868284,-0.00929600559175,0.0301628094167,0.0494680218399,1,0,2.5,0,-0.0286945868284,-0.00929600559175,0.0301628094167,0.0494680218399,1,0,2.5,0,1,-0.0286945868284,-0.00929600559175,0.0301628094167,0.0494680218399,1,0,2.5,0,-0.0286945868284,-0.00929600559175,0.0301628094167,0.0494680218399,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0286945868284,-0.00929600559175,0.0301628094167,0.0494680218399,1,0,2.5,0,788,1
stats,789,-0.0281110648066,-0.00920498557389,0.0295797865838,0.0491626337171,1,0,2.5,0,-0.0281110648066,-0.00920498557389,0.0295797865838,0.0491626337171,1,0,2.5,0,-0.0281110648066,-0.00920498557389,0.0295797865838,0.0491626337171,1,0,2.5,0,-0.0281110648066,-0.00920498557389,0.0295797865838,0.0491626337171,1,0,2.5,0,1,-0.0281110648066,-0.00920498557389,0.0295797865838,0.0491626337171,1,0,2.5,0,-0.0281110648066,-0.00920498557389,0.0295797865838,0.0491626337171,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0281110648066,-0.00920498557389,0.0295797865838,0.0491626337171,1,0,2.5,0,789,1
stats,790,-0.0275815054774,-0.00914372224361,0.0290576517582,0.0488605611026,1,0,2.5,0,-0.0275815054774,-0.00914372224361,0.0290576517582,0.0488605611026,1,0,2.5,0,-0.0275815054774,-0.00914372224361,0.0290576517582,0.0488605611026,1,0,2.5,0,-0.0275815054774,-0.00914372224361,0.0290576517582,0.0488605611026,1,0,2.5,0,1,-0.0275815054774,-0.00914372224361,0.0290576517582,0.0488605611026,1,0,2.5,0,-0.0275815054774,-0.00914372224361,0.0290576517582,0.0488605611026,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0275815054774,-0.00914372224361,0.0290576517582,0.0488605611026,1,0,2.5,0,790,1
stats,791,-0.0270915701985,-0.00910362694412,0.0285802241415,0.048562079668,1,0,2.5,0,-0.0270915701985,-0.00910362694412,0.0285802241415,0.048562079668,1,0,2.5,0,-0.0270915701985,-0.00910362694412,0.0285802241415,0.048562079668,1,0,2.5,0,-0.0270915701985,-0.00910362694412,0.0285802241415,0.048562079668,1,0,2.5,0,1,-0.0270915701985,-0.00910362694412,0.0285802241415,0.048562079668,1,0,2.5,0,-0.0270915701985,-0.00910362694412,0.0285802241415,0.048562079668,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0270915701985,-0.00910362694412,0.0285802241415,0.048562079668,1,0,2.5,0,791,1
stats,792,-0.0266115237027,-0.009068001993,0.028114086017,0.0482688806951,1,0,2.5,0,-0.0266115237027,-0.009068001993,0.028114086017,0.0482688806951,1,0,2.5,0,-0.0266115237027,-0.009068001993,0.028114086017,0.0482688806951,1,0,2.5,0,-0.0266115237027,-0.009068001993,0.028114086017,0.0482688806951,1,0,2.5,0,1,-0.0266115237027,-0.009068001993,0.028114086017,0.0482688806951,1,0,2.5,0,-0.0266115237027,-0.009068001993,0.028114086017,0.0482688806951,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0266115237027,-0.009068001993,0.028114086017,0.0482688806951,1,0,2.5,0,792,1
stats,793,-0.0254149939865,-0.00943938363343,0.0271113235503,0.0479842796922,1,0,2.5,0,-0.0254149939865,-0.00943938363343,0.0271113235503,0.0479842796922,1,0,2.5,0,-0.0254149939865,-0.00943938363343,0.0271113235503,0.0479842796922,1,0,2.5,0,-0.0254149939865,-0.00943938363343,0.0271113235503,0.0479842796922,1,0,2.5,0,1,-0.0254149939865,-0.00943938363343,0.0271113235503,0.0479842796922,1,0,2.5,0,-0.0254149939865,-0.00943938363343,0.0271113235503,0.0479842796922,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0254149939865,-0.00943938363343,0.0271113235503,0.0479842796922,1,0,2.5,0,793,1
stats,794,-0.0249164234847,-0.00939906667918,0.0266302581877,0.0477019995451,1,0,2.5,0,-0.0249164234847,-0.00939906667918,0.0266302581877,0.0477019995451,1,0,2.5,0,-0.0249164234847,-0.00939906667918,0.0266302581877,0.0477019995451,1,0,2.5,0,-0.0249164234847,-0.00939906667918,0.0266302581877,0.0477019995451,1,0,2.5,0,1,-0.0249164234847,-0.00939906667918,0.0266302581877,0.0477019995451,1,0,2.5,0,-0.0249164234847,-0.00939906667918,0.0266302581877,0.0477019995451,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0249164234847,-0.00939906667918,0.0266302581877,0.0477019995451,1,0,2.5,0,794,1
stats,795,-0.0245567336679,-0.00934187415987,0.0262736324221,0.0474260263145,1,0,2.5,0,-0.0245567336679,-0.00934187415987,0.0262736324221,0.0474260263145,1,0,2.5,0,-0.0245567336679,-0.00934187415987,0.0262736324221,0.0474260263145,1,0,2.5,0,-0.0245567336679,-0.00934187415987,0.0262736324221,0.0474260263145,1,0,2.5,0,1,-0.0245567336679,-0.00934187415987,0.0262736324221,0.0474260263145,1,0,2.5,0,-0.0245567336679,-0.00934187415987,0.0262736324221,0.0474260263145,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0245567336679,-0.00934187415987,0.0262736324221,0.0474260263145,1,0,2.5,0,795,1
stats,796,-0.0242532230914,-0.00928587187082,0.0259701032192,0.0471557863057,1,0,2.5,0,-0.0242532230914,-0.00928587187082,0.0259701032192,0.0471557863057,1,0,2.5,0,-0.0242532230914,-0.00928587187082,0.0259701032192,0.0471557863057,1,0,2.5,0,-0.0242532230914,-0.00928587187082,0.0259701032192,0.0471557863057,1,0,2.5,0,1,-0.0242532230914,-0.00928587187082,0.0259701032192,0.0471557863057,1,0,2.5,0,-0.0242532230914,-0.00928587187082,0.0259701032192,0.0471557863057,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0242532230914,-0.00928587187082,0.0259701032192,0.0471557863057,1,0,2.5,0,796,1
stats,797,-0.0239096637815,-0.0092421323061,0.0256337486207,0.0468902103603,1,0,2.5,0,-0.0239096637815,-0.0092421323061,0.0256337486207,0.0468902103603,1,0,2.5,0,-0.0239096637815,-0.0092421323061,0.0256337486207,0.0468902103603,1,0,2.5,0,-0.0239096637815,-0.0092421323061,0.0256337486207,0.0468902103603,1,0,2.5,0,1,-0.0239096637815,-0.0092421323061,0.0256337486207,0.0468902103603,1,0,2.5,0,-0.0239096637815,-0.0092421323061,0.0256337486207,0.0468902103603,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0239096637815,-0.0092421323061,0.0256337486207,0.0468902103603,1,0,2.5,0,797,1
stats,798,-0.0234745107591,-0.0092013347894,0.0252134334296,0.0466281883419,1,0,2.5,0,-0.0234745107591,-0.0092013347894,0.0252134334296,0.0466281883419,1,0,2.5,0,-0.0234745107591,-0.0092013347894,0.0252134334296,0.0466281883419,1,0,2.5,0,-0.0234745107591,-0.0092013347894,0.0252134334296,0.0466281883419,1,0,2.5,0,1,-0.0234745107591,-0.0092013347894,0.0252134334296,0.0466281883419,1,0,2.5,0,-0.0234745107591,-0.0092013347894,0.0252134334296,0.0466281883419,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0234745107591,-0.0092013347894,0.0252134334296,0.0466281883419,1,0,2.5,0,798,1
stats,799,-0.0229980777949,-0.00914884544909,0.0247510187328,0.046369805932,1,0,2.5,0,-0.0229980777949,-0.00914884544909,0.0247510187328,0.046369805932,1,0,2.5,0,-0.0229980777949,-0.00914884544909,0.0247510187328,0.046369805932,1,0,2.5,0,-0.0229980777949,-0.00914884544909,0.0247510187328,0.046369805932,1,0,2.5,0,1,-0.0229980777949,-0.00914884544909,0.0247510187328,0.046369805932,1,0,2.5,0,-0.0229980777949,-0.00914884544909,0.0247510187328,0.046369805932,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0229980777949,-0.00914884544909,0.0247510187328,0.046369805932,1,0,2.5,0,799,1
stats,800,-0.0225483849645,-0.00908753369004,0.0243107583374,0.0461157634854,1,0,2.5,0,-0.0225483849645,-0.00908753369004,0.0243107583374,0.0461157634854,1,0,2.5,0,-0.0225483849645,-0.00908753369004,0.0243107583374,0.0461157634854,1,0,2.5,0,-0.0225483849645,-0.00908753369004,0.0243107583374,0.0461157634854,1,0,2.5,0,1,-0.0225483849645,-0.00908753369004,0.0243107583374,0.0461157634854,1,0,2.5,0,-0.0225483849645,-0.00908753369004,0.0243107583374,0.0461157634854,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0225483849645,-0.00908753369004,0.0243107583374,0.0461157634854,1,0,2.5,0,800,1
stats,801,-0.0221277084202,-0.00902921985835,0.0238990020007,0.0458661280572,1,0,2.5,0,-0.0221277084202,-0.00902921985835,0.0238990020007,0.0458661280572,1,0,2.5,0,-0.0221277084202,-0.00902921985835,0.0238990020007,0.0458661280572,1,0,2.5,0,-0.0221277084202,-0.00902921985835,0.0238990020007,0.0458661280572,1,0,2.5,0,1,-0.0221277084202,-0.00902921985835,0.0238990020007,0.0458661280572,1,0,2.5,0,-0.0221277084202,-0.00902921985835,0.0238990020007,0.0458661280572,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0221277084202,-0.00902921985835,0.0238990020007,0.0458661280572,1,0,2.5,0,801,1
stats,802,-0.0217622015625,-0.00897646229714,0.0235408209264,0.0456212870777,1,0,2.5,0,-0.0217622015625,-0.00897646229714,0.0235408209264,0.0456212870777,1,0,2.5,0,-0.0217622015625,-0.00897646229714,0.0235408209264,0.0456212870777,1,0,2.5,0,-0.0217622015625,-0.00897646229714,0.0235408209264,0.0456212870777,1,0,2.5,0,1,-0.0217622015625,-0.00897646229714,0.0235408209264,0.0456212870777,1,0,2.5,0,-0.0217622015625,-0.00897646229714,0.0235408209264,0.0456212870777,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0217622015625,-0.00897646229714,0.0235408209264,0.0456212870777,1,0,2.5,0,802,1
stats,803,-0.0214435905218,-0.00892738159746,0.023227693513,0.0453812368214,1,0,2.5,0,-0.0214435905218,-0.00892738159746,0.023227693513,0.0453812368214,1,0,2.5,0,-0.0214435905218,-0.00892738159746,0.023227693513,0.0453812368214,1,0,2.5,0,-0.0214435905218,-0.00892738159746,0.023227693513,0.0453812368214,1,0,2.5,0,1,-0.0214435905218,-0.00892738159746,0.023227693513,0.0453812368214,1,0,2.5,0,-0.0214435905218,-0.00892738159746,0.023227693513,0.0453812368214,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0214435905218,-0.00892738159746,0.023227693513,0.0453812368214,1,0,2.5,0,803,1
stats,804,-0.0211659856141,-0.00888232886791,0.0229541864246,0.0451458059251,1,0,2.5,0,-0.0211659856141,-0.00888232886791,0.0229541864246,0.0451458059251,1,0,2.5,0,-0.0211659856141,-0.00888232886791,0.0229541864246,0.0451458059251,1,0,2.5,0,-0.0211659856141,-0.00888232886791,0.0229541864246,0.0451458059251,1,0,2.5,0,1,-0.0211659856141,-0.00888232886791,0.0229541864246,0.0451458059251,1,0,2.5,0,-0.0211659856141,-0.00888232886791,0.0229541864246,0.0451458059251,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0211659856141,-0.00888232886791,0.0229541864246,0.0451458059251,1,0,2.5,0,804,1
stats,805,-0.0209170561284,-0.0088412379846,0.022708825767,0.0449146777391,1,0,2.5,0,-0.0209170561284,-0.0088412379846,0.022708825767,0.0449146777391,1,0,2.5,0,-0.0209170561284,-0.0088412379846,0.022708825767,0.0449146777391,1,0,2.5,0,-0.0209170561284,-0.0088412379846,0.022708825767,0.0449146777391,1,0,2.5,0,1,-0.0209170561284,-0.0088412379846,0.022708825767,0.0449146777391,1,0,2.5,0,-0.0209170561284,-0.0088412379846,0.022708825767,0.0449146777391,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0209170561284,-0.0088412379846,0.022708825767,0.0449146777391,1,0,2.5,0,805,1
stats,806,-0.0206825081259,-0.00880057737231,0.0224770177156,0.0446875020862,1,0,2.5,0,-0.0206825081259,-0.00880057737231,0.0224770177156,0.0446875020862,1,0,2.5,0,-0.0206825081259,-0.00880057737231,0.0224770177156,0.0446875020862,1,0,2.5,0,-0.0206825081259,-0.00880057737231,0.0224770177156,0.0446875020862,1,0,2.5,0,1,-0.0206825081259,-0.00880057737231,0.0224770177156,0.0446875020862,1,0,2.5,0,-0.0206825081259,-0.00880057737231,0.0224770177156,0.0446875020862,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0206825081259,-0.00880057737231,0.0224770177156,0.0446875020862,1,0,2.5,0,806,1
stats,807,-0.020457688719,-0.00875734444708,0.0222532711923,0.0444640442729,1,0,2.5,0,-0.020457688719,-0.00875734444708,0.0222532711923,0.0444640442729,1,0,2.5,0,-0.020457688719,-0.00875734444708,0.0222532711923,0.0444640442729,1,0,2.5,0,-0.020457688719,-0.00875734444708,0.0222532711923,0.0444640442729,1,0,2.5,0,1,-0.020457688719,-0.00875734444708,0.0222532711923,0.0444640442729,1,0,2.5,0,-0.020457688719,-0.00875734444708,0.0222532711923,0.0444640442729,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.020457688719,-0.00875734444708,0.0222532711923,0.0444640442729,1,0,2.5,0,807,1
stats,808,-0.0201831068844,-0.00871588103473,0.0219846405089,0.0442434325814,1,0,2.5,0,-0.0201831068844,-0.00871588103473,0.0219846405089,0.0442434325814,1,0,2.5,0,-0.0201831068844,-0.00871588103473,0.0219846405089,0.0442434325814,1,0,2.5,0,-0.0201831068844,-0.00871588103473,0.0219846405089,0.0442434325814,1,0,2.5,0,1,-0.0201831068844,-0.00871588103473,0.0219846405089,0.0442434325814,1,0,2.5,0,-0.0201831068844,-0.00871588103473,0.0219846405089,0.0442434325814,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0201831068844,-0.00871588103473,0.0219846405089,0.0442434325814,1,0,2.5,0,808,1
stats,809,-0.0198491234332,-0.00867686700076,0.0216627735645,0.0440252833068,1,0,2.5,0,-0.0198491234332,-0.00867686700076,0.0216627735645,0.0440252833068,1,0,2.5,0,-0.0198491234332,-0.00867686700076,0.0216627735645,0.0440252833068,1,0,2.5,0,-0.0198491234332,-0.00867686700076,0.0216627735645,0.0440252833068,1,0,2.5,0,1,-0.0198491234332,-0.00867686700076,0.0216627735645,0.0440252833068,1,0,2.5,0,-0.0198491234332,-0.00867686700076,0.0216627735645,0.0440252833068,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0198491234332,-0.00867686700076,0.0216627735645,0.0440252833068,1,0,2.5,0,809,1
stats,810,-0.0195034202188,-0.00863432511687,0.0213292054832,0.0438100732863,1,0,2.5,0,-0.0195034202188,-0.00863432511687,0.0213292054832,0.0438100732863,1,0,2.5,0,-0.0195034202188,-0.00863432511687,0.0213292054832,0.0438100732863,1,0,2.5,0,-0.0195034202188,-0.00863432511687,0.0213292054832,0.0438100732863,1,0,2.5,0,1,-0.0195034202188,-0.00863432511687,0.0213292054832,0.0438100732863,1,0,2.5,0,-0.0195034202188,-0.00863432511687,0.0213292054832,0.0438100732863,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0195034202188,-0.00863432511687,0.0213292054832,0.0438100732863,1,0,2.5,0,810,1
stats,811,-0.0194202978164,-0.00852201972157,0.0212078467011,0.0435957983136,1,0,2.5,0,-0.0194202978164,-0.00852201972157,0.0212078467011,0.0435957983136,1,0,2.5,0,-0.0194202978164,-0.00852201972157,0.0212078467011,0.0435957983136,1,0,2.5,0,-0.0194202978164,-0.00852201972157,0.0212078467011,0.0435957983136,1,0,2.5,0,1,-0.0194202978164,-0.00852201972157,0.0212078467011,0.0435957983136,1,0,2.5,0,-0.0194202978164,-0.00852201972157,0.0212078467011,0.0435957983136,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0194202978164,-0.00852201972157,0.0212078467011,0.0435957983136,1,0,2.5,0,811,1
stats,812,-0.0191394705325,-0.00848720502108,0.020936857909,0.0433873534203,1,0,2.5,0,-0.0191394705325,-0.00848720502108,0.020936857909,0.0433873534203,1,0,2.5,0,-0.0191394705325,-0.00848720502108,0.020936857909,0.0433873534203,1,0,2.5,0,-0.0191394705325,-0.00848720502108,0.020936857909,0.0433873534203,1,0,2.5,0,1,-0.0191394705325,-0.00848720502108,0.020936857909,0.0433873534203,1,0,2.5,0,-0.0191394705325,-0.00848720502108,0.020936857909,0.0433873534203,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0191394705325,-0.00848720502108,0.020936857909,0.0433873534203,1,0,2.5,0,812,1
stats,813,-0.018860032782,-0.00845740456134,0.0206695068628,0.0431819856167,1,0,2.5,0,-0.018860032782,-0.00845740456134,0.0206695068628,0.0431819856167,1,0,2.5,0,-0.018860032782,-0.00845740456134,0.0206695068628,0.0431819856167,1,0,2.5,0,-0.018860032782,-0.00845740456134,0.0206695068628,0.0431819856167,1,0,2.5,0,1,-0.018860032782,-0.00845740456134,0.0206695068628,0.0431819856167,1,0,2.5,0,-0.018860032782,-0.00845740456134,0.0206695068628,0.0431819856167,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.018860032782,-0.00845740456134,0.0206695068628,0.0431819856167,1,0,2.5,0,813,1
stats,814,-0.0185840781778,-0.00842917803675,0.0204063467681,0.0429796725512,1,0,2.5,0,-0.0185840781778,-0.00842917803675,0.0204063467681,0.0429796725512,1,0,2.5,0,-0.0185840781778,-0.00842917803675,0.0204063467681,0.0429796725512,1,0,2.5,0,-0.0185840781778,-0.00842917803675,0.0204063467681,0.0429796725512,1,0,2.5,0,1,-0.0185840781778,-0.00842917803675,0.0204063467681,0.0429796725512,1,0,2.5,0,-0.0185840781778,-0.00842917803675,0.0204063467681,0.0429796725512,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0185840781778,-0.00842917803675,0.0204063467681,0.0429796725512,1,0,2.5,0,814,1
stats,815,-0.0183134302497,-0.00840086117387,0.0201483555138,0.0427804216743,1,0,2.5,0,-0.0183134302497,-0.00840086117387,0.0201483555138,0.0427804216743,1,0,2.5,0,-0.0183134302497,-0.00840086117387,0.0201483555138,0.0427804216743,1,0,2.5,0,-0.0183134302497,-0.00840086117387,0.0201483555138,0.0427804216743,1,0,2.5,0,1,-0.0183134302497,-0.00840086117387,0.0201483555138,0.0427804216743,1,0,2.5,0,-0.0183134302497,-0.00840086117387,0.0201483555138,0.0427804216743,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0183134302497,-0.00840086117387,0.0201483555138,0.0427804216743,1,0,2.5,0,815,1
stats,816,-0.0180501192808,-0.00837171170861,0.019897043705,0.0425842180848,1,0,2.5,0,-0.0180501192808,-0.00837171170861,0.019897043705,0.0425842180848,1,0,2.5,0,-0.0180501192808,-0.00837171170861,0.019897043705,0.0425842180848,1,0,2.5,0,-0.0180501192808,-0.00837171170861,0.019897043705,0.0425842180848,1,0,2.5,0,1,-0.0180501192808,-0.00837171170861,0.019897043705,0.0425842180848,1,0,2.5,0,-0.0180501192808,-0.00837171170861,0.019897043705,0.0425842180848,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0180501192808,-0.00837171170861,0.019897043705,0.0425842180848,1,0,2.5,0,816,1
stats,817,-0.0177947320044,-0.00834205839783,0.0196530520916,0.0423909537494,1,0,2.5,0,-0.0177947320044,-0.00834205839783,0.0196530520916,0.0423909537494,1,0,2.5,0,-0.0177947320044,-0.00834205839783,0.0196530520916,0.0423909537494,1,0,2.5,0,-0.0177947320044,-0.00834205839783,0.0196530520916,0.0423909537494,1,0,2.5,0,1,-0.0177947320044,-0.00834205839783,0.0196530520916,0.0423909537494,1,0,2.5,0,-0.0177947320044,-0.00834205839783,0.0196530520916,0.0423909537494,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0177947320044,-0.00834205839783,0.0196530520916,0.0423909537494,1,0,2.5,0,817,1
stats,818,-0.0175461340696,-0.00831228028983,0.0194154791534,0.0422005057335,1,0,2.5,0,-0.0175461340696,-0.00831228028983,0.0194154791534,0.0422005057335,1,0,2.5,0,-0.0175461340696,-0.00831228028983,0.0194154791534,0.0422005057335,1,0,2.5,0,-0.0175461340696,-0.00831228028983,0.0194154791534,0.0422005057335,1,0,2.5,0,1,-0.0175461340696,-0.00831228028983,0.0194154791534,0.0422005057335,1,0,2.5,0,-0.0175461340696,-0.00831228028983,0.0194154791534,0.0422005057335,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0175461340696,-0.00831228028983,0.0194154791534,0.0422005057335,1,0,2.5,0,818,1
stats,819,-0.0173036493361,-0.00828261487186,0.0191837958992,0.0420127734542,1,0,2.5,0,-0.0173036493361,-0.00828261487186,0.0191837958992,0.0420127734542,1,0,2.5,0,-0.0173036493361,-0.00828261487186,0.0191837958992,0.0420127734542,1,0,2.5,0,-0.0173036493361,-0.00828261487186,0.0191837958992,0.0420127734542,1,0,2.5,0,1,-0.0173036493361,-0.00828261487186,0.0191837958992,0.0420127734542,1,0,2.5,0,-0.0173036493361,-0.00828261487186,0.0191837958992,0.0420127734542,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0173036493361,-0.00828261487186,0.0191837958992,0.0420127734542,1,0,2.5,0,819,1
stats,820,-0.0170666463673,-0.00825319439173,0.0189574696124,0.041827660054,1,0,2.5,0,-0.0170666463673,-0.00825319439173,0.0189574696124,0.041827660054,1,0,2.5,0,-0.0170666463673,-0.00825319439173,0.0189574696124,0.041827660054,1,0,2.5,0,-0.0170666463673,-0.00825319439173,0.0189574696124,0.041827660054,1,0,2.5,0,1,-0.0170666463673,-0.00825319439173,0.0189574696124,0.041827660054,1,0,2.5,0,-0.0170666463673,-0.00825319439173,0.0189574696124,0.041827660054,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0170666463673,-0.00825319439173,0.0189574696124,0.041827660054,1,0,2.5,0,820,1
stats,821,-0.0168346930295,-0.00822423491627,0.0187361929566,0.0416450984776,1,0,2.5,0,-0.0168346930295,-0.00822423491627,0.0187361929566,0.0416450984776,1,0,2.5,0,-0.0168346930295,-0.00822423491627,0.0187361929566,0.0416450984776,1,0,2.5,0,-0.0168346930295,-0.00822423491627,0.0187361929566,0.0416450984776,1,0,2.5,0,1,-0.0168346930295,-0.00822423491627,0.0187361929566,0.0416450984776,1,0,2.5,0,-0.0168346930295,-0.00822423491627,0.0187361929566,0.0416450984776,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0168346930295,-0.00822423491627,0.0187361929566,0.0416450984776,1,0,2.5,0,821,1
stats,822,-0.0166071504354,-0.008195749484,0.0185193885118,0.0414650402963,1,0,2.5,0,-0.0166071504354,-0.008195749484,0.0185193885118,0.0414650402963,1,0,2.5,0,-0.0166071504354,-0.008195749484,0.0185193885118,0.0414650402963,1,0,2.5,0,-0.0166071504354,-0.008195749484,0.0185193885118,0.0414650402963,1,0,2.5,0,1,-0.0166071504354,-0.008195749484,0.0185193885118,0.0414650402963,1,0,2.5,0,-0.0166071504354,-0.008195749484,0.0185193885118,0.0414650402963,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0166071504354,-0.008195749484,0.0185193885118,0.0414650402963,1,0,2.5,0,822,1
stats,823,-0.0163837261498,-0.00816761516035,0.0183067321777,0.0412874259055,1,0,2.5,0,-0.0163837261498,-0.00816761516035,0.0183067321777,0.0412874259055,1,0,2.5,0,-0.0163837261498,-0.00816761516035,0.0183067321777,0.0412874259055,1,0,2.5,0,-0.0163837261498,-0.00816761516035,0.0183067321777,0.0412874259055,1,0,2.5,0,1,-0.0163837261498,-0.00816761516035,0.0183067321777,0.0412874259055,1,0,2.5,0,-0.0163837261498,-0.00816761516035,0.0183067321777,0.0412874259055,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0163837261498,-0.00816761516035,0.0183067321777,0.0412874259055,1,0,2.5,0,823,1
stats,824,-0.016164528206,-0.0081396130845,0.0180982127786,0.0411122068763,1,0,2.5,0,-0.016164528206,-0.0081396130845,0.0180982127786,0.0411122068763,1,0,2.5,0,-0.016164528206,-0.0081396130845,0.0180982127786,0.0411122068763,1,0,2.5,0,-0.016164528206,-0.0081396130845,0.0180982127786,0.0411122068763,1,0,2.5,0,1,-0.016164528206,-0.0081396130845,0.0180982127786,0.0411122068763,1,0,2.5,0,-0.016164528206,-0.0081396130845,0.0180982127786,0.0411122068763,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.016164528206,-0.0081396130845,0.0180982127786,0.0411122068763,1,0,2.5,0,824,1
stats,825,-0.0159500222653,-0.00811168272048,0.0178942065686,0.0409393198788,1,0,2.5,0,-0.0159500222653,-0.00811168272048,0.0178942065686,0.0409393198788,1,0,2.5,0,-0.0159500222653,-0.00811168272048,0.0178942065686,0.0409393198788,1,0,2.5,0,-0.0159500222653,-0.00811168272048,0.0178942065686,0.0409393198788,1,0,2.5,0,1,-0.0159500222653,-0.00811168272048,0.0178942065686,0.0409393198788,1,0,2.5,0,-0.0159500222653,-0.00811168272048,0.0178942065686,0.0409393198788,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0159500222653,-0.00811168272048,0.0178942065686,0.0409393198788,1,0,2.5,0,825,1
stats,826,-0.0157402120531,-0.00808374769986,0.0176946669817,0.0407687276602,1,0,2.5,0,-0.0157402120531,-0.00808374769986,0.0176946669817,0.0407687276602,1,0,2.5,0,-0.0157402120531,-0.00808374769986,0.0176946669817,0.0407687276602,1,0,2.5,0,-0.0157402120531,-0.00808374769986,0.0176946669817,0.0407687276602,1,0,2.5,0,1,-0.0157402120531,-0.00808374769986,0.0176946669817,0.0407687276602,1,0,2.5,0,-0.0157402120531,-0.00808374769986,0.0176946669817,0.0407687276602,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0157402120531,-0.00808374769986,0.0176946669817,0.0407687276602,1,0,2.5,0,826,1
stats,827,-0.0155352894217,-0.00805591419339,0.0174997989088,0.0406003929675,1,0,2.5,0,-0.0155352894217,-0.00805591419339,0.0174997989088,0.0406003929675,1,0,2.5,0,-0.0155352894217,-0.00805591419339,0.0174997989088,0.0406003929675,1,0,2.5,0,-0.0155352894217,-0.00805591419339,0.0174997989088,0.0406003929675,1,0,2.5,0,1,-0.0155352894217,-0.00805591419339,0.0174997989088,0.0406003929675,1,0,2.5,0,-0.0155352894217,-0.00805591419339,0.0174997989088,0.0406003929675,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0155352894217,-0.00805591419339,0.0174997989088,0.0406003929675,1,0,2.5,0,827,1
stats,828,-0.0153351435438,-0.00802836567163,0.0173095725477,0.0404342412949,1,0,2.5,0,-0.0153351435438,-0.00802836567163,0.0173095725477,0.0404342412949,1,0,2.5,0,-0.0153351435438,-0.00802836567163,0.0173095725477,0.0404342412949,1,0,2.5,0,-0.0153351435438,-0.00802836567163,0.0173095725477,0.0404342412949,1,0,2.5,0,1,-0.0153351435438,-0.00802836567163,0.0173095725477,0.0404342412949,1,0,2.5,0,-0.0153351435438,-0.00802836567163,0.0173095725477,0.0404342412949,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0153351435438,-0.00802836567163,0.0173095725477,0.0404342412949,1,0,2.5,0,828,1
stats,829,-0.0151861682534,-0.00804971344769,0.0171877164394,0.0402688346803,1,0,2.5,0,-0.0151861682534,-0.00804971344769,0.0171877164394,0.0402688346803,1,0,2.5,0,-0.0151861682534,-0.00804971344769,0.0171877164394,0.0402688346803,1,0,2.5,0,-0.0151861682534,-0.00804971344769,0.0171877164394,0.0402688346803,1,0,2.5,0,1,-0.0151861682534,-0.00804971344769,0.0171877164394,0.0402688346803,1,0,2.5,0,-0.0151861682534,-0.00804971344769,0.0171877164394,0.0402688346803,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0151861682534,-0.00804971344769,0.0171877164394,0.0402688346803,1,0,2.5,0,829,1
stats,830,-0.0150201749057,-0.00805432349443,0.0170434080064,0.0401040203869,1,0,2.5,0,-0.0150201749057,-0.00805432349443,0.0170434080064,0.0401040203869,1,0,2.5,0,-0.0150201749057,-0.00805432349443,0.0170434080064,0.0401040203869,1,0,2.5,0,-0.0150201749057,-0.00805432349443,0.0170434080064,0.0401040203869,1,0,2.5,0,1,-0.0150201749057,-0.00805432349443,0.0170434080064,0.0401040203869,1,0,2.5,0,-0.0150201749057,-0.00805432349443,0.0170434080064,0.0401040203869,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0150201749057,-0.00805432349443,0.0170434080064,0.0401040203869,1,0,2.5,0,830,1
stats,831,-0.0148347234353,-0.008041405119,0.0168740395457,0.0399427823722,1,0,2.5,0,-0.0148347234353,-0.008041405119,0.0168740395457,0.0399427823722,1,0,2.5,0,-0.0148347234353,-0.008041405119,0.0168740395457,0.0399427823722,1,0,2.5,0,-0.0148347234353,-0.008041405119,0.0168740395457,0.0399427823722,1,0,2.5,0,1,-0.0148347234353,-0.008041405119,0.0168740395457,0.0399427823722,1,0,2.5,0,-0.0148347234353,-0.008041405119,0.0168740395457,0.0399427823722,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0148347234353,-0.008041405119,0.0168740395457,0.0399427823722,1,0,2.5,0,831,1
stats,832,-0.0146500235423,-0.00801924429834,0.0167012419552,0.0397842414677,1,0,2.5,0,-0.0146500235423,-0.00801924429834,0.0167012419552,0.0397842414677,1,0,2.5,0,-0.0146500235423,-0.00801924429834,0.0167012419552,0.0397842414677,1,0,2.5,0,-0.0146500235423,-0.00801924429834,0.0167012419552,0.0397842414677,1,0,2.5,0,1,-0.0146500235423,-0.00801924429834,0.0167012419552,0.0397842414677,1,0,2.5,0,-0.0146500235423,-0.00801924429834,0.0167012419552,0.0397842414677,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0146500235423,-0.00801924429834,0.0167012419552,0.0397842414677,1,0,2.5,0,832,1
stats,833,-0.0144696151838,-0.00799134559929,0.0165297109634,0.039627879858,1,0,2.5,0,-0.0144696151838,-0.00799134559929,0.0165297109634,0.039627879858,1,0,2.5,0,-0.0144696151838,-0.00799134559929,0.0165297109634,0.039627879858,1,0,2.5,0,-0.0144696151838,-0.00799134559929,0.0165297109634,0.039627879858,1,0,2.5,0,1,-0.0144696151838,-0.00799134559929,0.0165297109634,0.039627879858,1,0,2.5,0,-0.0144696151838,-0.00799134559929,0.0165297109634,0.039627879858,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0144696151838,-0.00799134559929,0.0165297109634,0.039627879858,1,0,2.5,0,833,1
stats,834,-0.014292685315,-0.00796035211533,0.0163599532098,0.0394734852016,1,0,2.5,0,-0.014292685315,-0.00796035211533,0.0163599532098,0.0394734852016,1,0,2.5,0,-0.014292685315,-0.00796035211533,0.0163599532098,0.0394734852016,1,0,2.5,0,-0.014292685315,-0.00796035211533,0.0163599532098,0.0394734852016,1,0,2.5,0,1,-0.014292685315,-0.00796035211533,0.0163599532098,0.0394734852016,1,0,2.5,0,-0.014292685315,-0.00796035211533,0.0163599532098,0.0394734852016,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.014292685315,-0.00796035211533,0.0163599532098,0.0394734852016,1,0,2.5,0,834,1
stats,835,-0.0141187971458,-0.00792845897377,0.0161926187575,0.0393210314214,1,0,2.5,0,-0.0141187971458,-0.00792845897377,0.0161926187575,0.0393210314214,1,0,2.5,0,-0.0141187971458,-0.00792845897377,0.0161926187575,0.0393210314214,1,0,2.5,0,-0.0141187971458,-0.00792845897377,0.0161926187575,0.0393210314214,1,0,2.5,0,1,-0.0141187971458,-0.00792845897377,0.0161926187575,0.0393210314214,1,0,2.5,0,-0.0141187971458,-0.00792845897377,0.0161926187575,0.0393210314214,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0141187971458,-0.00792845897377,0.0161926187575,0.0393210314214,1,0,2.5,0,835,1
stats,836,-0.0139476554468,-0.00789738167077,0.0160282794386,0.0391705594957,1,0,2.5,0,-0.0139476554468,-0.00789738167077,0.0160282794386,0.0391705594957,1,0,2.5,0,-0.0139476554468,-0.00789738167077,0.0160282794386,0.0391705594957,1,0,2.5,0,-0.0139476554468,-0.00789738167077,0.0160282794386,0.0391705594957,1,0,2.5,0,1,-0.0139476554468,-0.00789738167077,0.0160282794386,0.0391705594957,1,0,2.5,0,-0.0139476554468,-0.00789738167077,0.0160282794386,0.0391705594957,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0139476554468,-0.00789738167077,0.0160282794386,0.0391705594957,1,0,2.5,0,836,1
stats,837,-0.0137795293704,-0.00786709692329,0.0158671569079,0.0390220396221,1,0,2.5,0,-0.0137795293704,-0.00786709692329,0.0158671569079,0.0390220396221,1,0,2.5,0,-0.0137795293704,-0.00786709692329,0.0158671569079,0.0390220396221,1,0,2.5,0,-0.0137795293704,-0.00786709692329,0.0158671569079,0.0390220396221,1,0,2.5,0,1,-0.0137795293704,-0.00786709692329,0.0158671569079,0.0390220396221,1,0,2.5,0,-0.0137795293704,-0.00786709692329,0.0158671569079,0.0390220396221,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0137795293704,-0.00786709692329,0.0158671569079,0.0390220396221,1,0,2.5,0,837,1
stats,838,-0.013614969328,-0.00783548410982,0.0157086662948,0.0388753451407,1,0,2.5,0,-0.013614969328,-0.00783548410982,0.0157086662948,0.0388753451407,1,0,2.5,0,-0.013614969328,-0.00783548410982,0.0157086662948,0.0388753451407,1,0,2.5,0,-0.013614969328,-0.00783548410982,0.0157086662948,0.0388753451407,1,0,2.5,0,1,-0.013614969328,-0.00783548410982,0.0157086662948,0.0388753451407,1,0,2.5,0,-0.013614969328,-0.00783548410982,0.0157086662948,0.0388753451407,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.013614969328,-0.00783548410982,0.0157086662948,0.0388753451407,1,0,2.5,0,838,1
stats,839,-0.0134545033798,-0.00780230434611,0.0155531223863,0.0387303866446,1,0,2.5,0,-0.0134545033798,-0.00780230434611,0.0155531223863,0.0387303866446,1,0,2.5,0,-0.0134545033798,-0.00780230434611,0.0155531223863,0.0387303866446,1,0,2.5,0,-0.0134545033798,-0.00780230434611,0.0155531223863,0.0387303866446,1,0,2.5,0,1,-0.0134545033798,-0.00780230434611,0.0155531223863,0.0387303866446,1,0,2.5,0,-0.0134545033798,-0.00780230434611,0.0155531223863,0.0387303866446,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0134545033798,-0.00780230434611,0.0155531223863,0.0387303866446,1,0,2.5,0,839,1
stats,840,-0.0132979173213,-0.00776995485649,0.015401519835,0.0385871641338,1,0,2.5,0,-0.0132979173213,-0.00776995485649,0.015401519835,0.0385871641338,1,0,2.5,0,-0.0132979173213,-0.00776995485649,0.015401519835,0.0385871641338,1,0,2.5,0,-0.0132979173213,-0.00776995485649,0.015401519835,0.0385871641338,1,0,2.5,0,1,-0.0132979173213,-0.00776995485649,0.015401519835,0.0385871641338,1,0,2.5,0,-0.0132979173213,-0.00776995485649,0.015401519835,0.0385871641338,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0132979173213,-0.00776995485649,0.015401519835,0.0385871641338,1,0,2.5,0,840,1
stats,841,-0.0131433550268,-0.00774300610647,0.0152545701712,0.038445815444,1,0,2.5,0,-0.0131433550268,-0.00774300610647,0.0152545701712,0.038445815444,1,0,2.5,0,-0.0131433550268,-0.00774300610647,0.0152545701712,0.038445815444,1,0,2.5,0,-0.0131433550268,-0.00774300610647,0.0152545701712,0.038445815444,1,0,2.5,0,1,-0.0131433550268,-0.00774300610647,0.0152545701712,0.038445815444,1,0,2.5,0,-0.0131433550268,-0.00774300610647,0.0152545701712,0.038445815444,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0131433550268,-0.00774300610647,0.0152545701712,0.038445815444,1,0,2.5,0,841,1
stats,842,-0.0129891075194,-0.00772613240406,0.0151132401079,0.0383065231144,1,0,2.5,0,-0.0129891075194,-0.00772613240406,0.0151132401079,0.0383065231144,1,0,2.5,0,-0.0129891075194,-0.00772613240406,0.0151132401079,0.0383065231144,1,0,2.5,0,-0.0129891075194,-0.00772613240406,0.0151132401079,0.0383065231144,1,0,2.5,0,1,-0.0129891075194,-0.00772613240406,0.0151132401079,0.0383065231144,1,0,2.5,0,-0.0129891075194,-0.00772613240406,0.0151132401079,0.0383065231144,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0129891075194,-0.00772613240406,0.0151132401079,0.0383065231144,1,0,2.5,0,842,1
stats,843,-0.0128354066983,-0.00771534955129,0.0149757899344,0.0381691902876,1,0,2.5,0,-0.0128354066983,-0.00771534955129,0.0149757899344,0.0381691902876,1,0,2.5,0,-0.0128354066983,-0.00771534955129,0.0149757899344,0.0381691902876,1,0,2.5,0,-0.0128354066983,-0.00771534955129,0.0149757899344,0.0381691902876,1,0,2.5,0,1,-0.0128354066983,-0.00771534955129,0.0149757899344,0.0381691902876,1,0,2.5,0,-0.0128354066983,-0.00771534955129,0.0149757899344,0.0381691902876,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0128354066983,-0.00771534955129,0.0149757899344,0.0381691902876,1,0,2.5,0,843,1
stats,844,-0.0126836644486,-0.00770380301401,0.0148399434984,0.0380335301161,1,0,2.5,0,-0.0126836644486,-0.00770380301401,0.0148399434984,0.0380335301161,1,0,2.5,0,-0.0126836644486,-0.00770380301401,0.0148399434984,0.0380335301161,1,0,2.5,0,-0.0126836644486,-0.00770380301401,0.0148399434984,0.0380335301161,1,0,2.5,0,1,-0.0126836644486,-0.00770380301401,0.0148399434984,0.0380335301161,1,0,2.5,0,-0.0126836644486,-0.00770380301401,0.0148399434984,0.0380335301161,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0126836644486,-0.00770380301401,0.0148399434984,0.0380335301161,1,0,2.5,0,844,1
stats,845,-0.0125353476033,-0.00768763013184,0.0147049175575,0.0378992855549,1,0,2.5,0,-0.0125353476033,-0.00768763013184,0.0147049175575,0.0378992855549,1,0,2.5,0,-0.0125353476033,-0.00768763013184,0.0147049175575,0.0378992855549,1,0,2.5,0,-0.0125353476033,-0.00768763013184,0.0147049175575,0.0378992855549,1,0,2.5,0,1,-0.0125353476033,-0.00768763013184,0.0147049175575,0.0378992855549,1,0,2.5,0,-0.0125353476033,-0.00768763013184,0.0147049175575,0.0378992855549,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0125353476033,-0.00768763013184,0.0147049175575,0.0378992855549,1,0,2.5,0,845,1
stats,846,-0.0123910717666,-0.00766670610756,0.0145711032674,0.0377663485706,1,0,2.5,0,-0.0123910717666,-0.00766670610756,0.0145711032674,0.0377663485706,1,0,2.5,0,-0.0123910717666,-0.00766670610756,0.0145711032674,0.0377663485706,1,0,2.5,0,-0.0123910717666,-0.00766670610756,0.0145711032674,0.0377663485706,1,0,2.5,0,1,-0.0123910717666,-0.00766670610756,0.0145711032674,0.0377663485706,1,0,2.5,0,-0.0123910717666,-0.00766670610756,0.0145711032674,0.0377663485706,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0123910717666,-0.00766670610756,0.0145711032674,0.0377663485706,1,0,2.5,0,846,1
stats,847,-0.0119382161647,-0.00771730393171,0.0142154069617,0.0376468151808,1,0,2.5,0,-0.0119382161647,-0.00771730393171,0.0142154069617,0.0376468151808,1,0,2.5,0,-0.0119382161647,-0.00771730393171,0.0142154069617,0.0376468151808,1,0,2.5,0,-0.0119382161647,-0.00771730393171,0.0142154069617,0.0376468151808,1,0,2.5,0,1,-0.0119382161647,-0.00771730393171,0.0142154069617,0.0376468151808,1,0,2.5,0,-0.0119382161647,-0.00771730393171,0.0142154069617,0.0376468151808,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0119382161647,-0.00771730393171,0.0142154069617,0.0376468151808,1,0,2.5,0,847,1
stats,848,-0.0118467267603,-0.00769150955603,0.0141245974228,0.0375184677541,1,0,2.5,0,-0.0118467267603,-0.00769150955603,0.0141245974228,0.0375184677541,1,0,2.5,0,-0.0118467267603,-0.00769150955603,0.0141245974228,0.0375184677541,1,0,2.5,0,-0.0118467267603,-0.00769150955603,0.0141245974228,0.0375184677541,1,0,2.5,0,1,-0.0118467267603,-0.00769150955603,0.0141245974228,0.0375184677541,1,0,2.5,0,-0.0118467267603,-0.00769150955603,0.0141245974228,0.0375184677541,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0118467267603,-0.00769150955603,0.0141245974228,0.0375184677541,1,0,2.5,0,848,1
stats,849,-0.011741518043,-0.00766366999596,0.0140212364495,0.0373900942504,1,0,2.5,0,-0.011741518043,-0.00766366999596,0.0140212364495,0.0373900942504,1,0,2.5,0,-0.011741518043,-0.00766366999596,0.0140212364495,0.0373900942504,1,0,2.5,0,-0.011741518043,-0.00766366999596,0.0140212364495,0.0373900942504,1,0,2.5,0,1,-0.011741518043,-0.00766366999596,0.0140212364495,0.0373900942504,1,0,2.5,0,-0.011741518043,-0.00766366999596,0.0140212364495,0.0373900942504,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.011741518043,-0.00766366999596,0.0140212364495,0.0373900942504,1,0,2.5,0,849,1
stats,850,-0.011632793583,-0.00763480411842,0.0139144575223,0.0372625142336,1,0,2.5,0,-0.011632793583,-0.00763480411842,0.0139144575223,0.0372625142336,1,0,2.5,0,-0.011632793583,-0.00763480411842,0.0139144575223,0.0372625142336,1,0,2.5,0,-0.011632793583,-0.00763480411842,0.0139144575223,0.0372625142336,1,0,2.5,0,1,-0.011632793583,-0.00763480411842,0.0139144575223,0.0372625142336,1,0,2.5,0,-0.011632793583,-0.00763480411842,0.0139144575223,0.0372625142336,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.011632793583,-0.00763480411842,0.0139144575223,0.0372625142336,1,0,2.5,0,850,1
stats,851,-0.0115243662149,-0.00760684721172,0.0138085167855,0.0371359288692,1,0,2.5,0,-0.0115243662149,-0.00760684721172,0.0138085167855,0.0371359288692,1,0,2.5,0,-0.0115243662149,-0.00760684721172,0.0138085167855,0.0371359288692,1,0,2.5,0,-0.0115243662149,-0.00760684721172,0.0138085167855,0.0371359288692,1,0,2.5,0,1,-0.0115243662149,-0.00760684721172,0.0138085167855,0.0371359288692,1,0,2.5,0,-0.0115243662149,-0.00760684721172,0.0138085167855,0.0371359288692,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0115243662149,-0.00760684721172,0.0138085167855,0.0371359288692,1,0,2.5,0,851,1
stats,852,-0.0114184971899,-0.00758124282584,0.0137061048299,0.0370103381574,1,0,2.5,0,-0.0114184971899,-0.00758124282584,0.0137061048299,0.0370103381574,1,0,2.5,0,-0.0114184971899,-0.00758124282584,0.0137061048299,0.0370103381574,1,0,2.5,0,-0.0114184971899,-0.00758124282584,0.0137061048299,0.0370103381574,1,0,2.5,0,1,-0.0114184971899,-0.00758124282584,0.0137061048299,0.0370103381574,1,0,2.5,0,-0.0114184971899,-0.00758124282584,0.0137061048299,0.0370103381574,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0114184971899,-0.00758124282584,0.0137061048299,0.0370103381574,1,0,2.5,0,852,1
stats,853,-0.0113144144416,-0.00755844451487,0.013606838882,0.0368858352304,1,0,2.5,0,-0.0113144144416,-0.00755844451487,0.013606838882,0.0368858352304,1,0,2.5,0,-0.0113144144416,-0.00755844451487,0.013606838882,0.0368858352304,1,0,2.5,0,-0.0113144144416,-0.00755844451487,0.013606838882,0.0368858352304,1,0,2.5,0,1,-0.0113144144416,-0.00755844451487,0.013606838882,0.0368858352304,1,0,2.5,0,-0.0113144144416,-0.00755844451487,0.013606838882,0.0368858352304,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0113144144416,-0.00755844451487,0.013606838882,0.0368858352304,1,0,2.5,0,853,1
stats,854,-0.0112083945423,-0.00753766531125,0.0135072022676,0.0367627628148,1,0,2.5,0,-0.0112083945423,-0.00753766531125,0.0135072022676,0.0367627628148,1,0,2.5,0,-0.0112083945423,-0.00753766531125,0.0135072022676,0.0367627628148,1,0,2.5,0,-0.0112083945423,-0.00753766531125,0.0135072022676,0.0367627628148,1,0,2.5,0,1,-0.0112083945423,-0.00753766531125,0.0135072022676,0.0367627628148,1,0,2.5,0,-0.0112083945423,-0.00753766531125,0.0135072022676,0.0367627628148,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0112083945423,-0.00753766531125,0.0135072022676,0.0367627628148,1,0,2.5,0,854,1
stats,855,-0.0110986828804,-0.00751785328612,0.0134051814675,0.0366413593292,1,0,2.5,0,-0.0110986828804,-0.00751785328612,0.0134051814675,0.0366413593292,1,0,2.5,0,-0.0110986828804,-0.00751785328612,0.0134051814675,0.0366413593292,1,0,2.5,0,-0.0110986828804,-0.00751785328612,0.0134051814675,0.0366413593292,1,0,2.5,0,1,-0.0110986828804,-0.00751785328612,0.0134051814675,0.0366413593292,1,0,2.5,0,-0.0110986828804,-0.00751785328612,0.0134051814675,0.0366413593292,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0110986828804,-0.00751785328612,0.0134051814675,0.0366413593292,1,0,2.5,0,855,1
stats,856,-0.0109871169552,-0.00749918073416,0.0133024230599,0.0365216247737,1,0,2.5,0,-0.0109871169552,-0.00749918073416,0.0133024230599,0.0365216247737,1,0,2.5,0,-0.0109871169552,-0.00749918073416,0.0133024230599,0.0365216247737,1,0,2.5,0,-0.0109871169552,-0.00749918073416,0.0133024230599,0.0365216247737,1,0,2.5,0,1,-0.0109871169552,-0.00749918073416,0.0133024230599,0.0365216247737,1,0,2.5,0,-0.0109871169552,-0.00749918073416,0.0133024230599,0.0365216247737,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0109871169552,-0.00749918073416,0.0133024230599,0.0365216247737,1,0,2.5,0,856,1
stats,857,-0.010874858126,-0.00748147023842,0.013199808076,0.0364035107195,1,0,2.5,0,-0.010874858126,-0.00748147023842,0.013199808076,0.0364035107195,1,0,2.5,0,-0.010874858126,-0.00748147023842,0.013199808076,0.0364035107195,1,0,2.5,0,-0.010874858126,-0.00748147023842,0.013199808076,0.0364035107195,1,0,2.5,0,1,-0.010874858126,-0.00748147023842,0.013199808076,0.0364035107195,1,0,2.5,0,-0.010874858126,-0.00748147023842,0.013199808076,0.0364035107195,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.010874858126,-0.00748147023842,0.013199808076,0.0364035107195,1,0,2.5,0,857,1
stats,858,-0.0107621308416,-0.00746403960511,0.0130971502513,0.0362868532538,1,0,2.5,0,-0.0107621308416,-0.00746403960511,0.0130971502513,0.0362868532538,1,0,2.5,0,-0.0107621308416,-0.00746403960511,0.0130971502513,0.0362868532538,1,0,2.5,0,-0.0107621308416,-0.00746403960511,0.0130971502513,0.0362868532538,1,0,2.5,0,1,-0.0107621308416,-0.00746403960511,0.0130971502513,0.0362868532538,1,0,2.5,0,-0.0107621308416,-0.00746403960511,0.0130971502513,0.0362868532538,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0107621308416,-0.00746403960511,0.0130971502513,0.0362868532538,1,0,2.5,0,858,1
stats,859,-0.0106503646821,-0.00744593655691,0.0129950847477,0.0361714363098,1,0,2.5,0,-0.0106503646821,-0.00744593655691,0.0129950847477,0.0361714363098,1,0,2.5,0,-0.0106503646821,-0.00744593655691,0.0129950847477,0.0361714363098,1,0,2.5,0,-0.0106503646821,-0.00744593655691,0.0129950847477,0.0361714363098,1,0,2.5,0,1,-0.0106503646821,-0.00744593655691,0.0129950847477,0.0361714363098,1,0,2.5,0,-0.0106503646821,-0.00744593655691,0.0129950847477,0.0361714363098,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0106503646821,-0.00744593655691,0.0129950847477,0.0361714363098,1,0,2.5,0,859,1
stats,860,-0.0105417147279,-0.00742651848122,0.0128949964419,0.0360571034253,1,0,2.5,0,-0.0105417147279,-0.00742651848122,0.0128949964419,0.0360571034253,1,0,2.5,0,-0.0105417147279,-0.00742651848122,0.0128949964419,0.0360571034253,1,0,2.5,0,-0.0105417147279,-0.00742651848122,0.0128949964419,0.0360571034253,1,0,2.5,0,1,-0.0105417147279,-0.00742651848122,0.0128949964419,0.0360571034253,1,0,2.5,0,-0.0105417147279,-0.00742651848122,0.0128949964419,0.0360571034253,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0105417147279,-0.00742651848122,0.0128949964419,0.0360571034253,1,0,2.5,0,860,1
stats,861,-0.0104387355968,-0.00740474602208,0.0127983381972,0.0359436348081,1,0,2.5,0,-0.0104387355968,-0.00740474602208,0.0127983381972,0.0359436348081,1,0,2.5,0,-0.0104387355968,-0.00740474602208,0.0127983381972,0.0359436348081,1,0,2.5,0,-0.0104387355968,-0.00740474602208,0.0127983381972,0.0359436348081,1,0,2.5,0,1,-0.0104387355968,-0.00740474602208,0.0127983381972,0.0359436348081,1,0,2.5,0,-0.0104387355968,-0.00740474602208,0.0127983381972,0.0359436348081,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0104387355968,-0.00740474602208,0.0127983381972,0.0359436348081,1,0,2.5,0,861,1
stats,862,-0.0103423297405,-0.00737955095246,0.012705178,0.0358309261501,1,0,2.5,0,-0.0103423297405,-0.00737955095246,0.012705178,0.0358309261501,1,0,2.5,0,-0.0103423297405,-0.00737955095246,0.012705178,0.0358309261501,1,0,2.5,0,-0.0103423297405,-0.00737955095246,0.012705178,0.0358309261501,1,0,2.5,0,1,-0.0103423297405,-0.00737955095246,0.012705178,0.0358309261501,1,0,2.5,0,-0.0103423297405,-0.00737955095246,0.012705178,0.0358309261501,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0103423297405,-0.00737955095246,0.012705178,0.0358309261501,1,0,2.5,0,862,1
stats,863,-0.0102528268471,-0.00735122570768,0.012615901418,0.0357188694179,1,0,2.5,0,-0.0102528268471,-0.00735122570768,0.012615901418,0.0357188694179,1,0,2.5,0,-0.0102528268471,-0.00735122570768,0.012615901418,0.0357188694179,1,0,2.5,0,-0.0102528268471,-0.00735122570768,0.012615901418,0.0357188694179,1,0,2.5,0,1,-0.0102528268471,-0.00735122570768,0.012615901418,0.0357188694179,1,0,2.5,0,-0.0102528268471,-0.00735122570768,0.012615901418,0.0357188694179,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0102528268471,-0.00735122570768,0.012615901418,0.0357188694179,1,0,2.5,0,863,1
stats,864,-0.0101659698412,-0.00732313841581,0.0125289782882,0.0356075018644,1,0,2.5,0,-0.0101659698412,-0.00732313841581,0.0125289782882,0.0356075018644,1,0,2.5,0,-0.0101659698412,-0.00732313841581,0.0125289782882,0.0356075018644,1,0,2.5,0,-0.0101659698412,-0.00732313841581,0.0125289782882,0.0356075018644,1,0,2.5,0,1,-0.0101659698412,-0.00732313841581,0.0125289782882,0.0356075018644,1,0,2.5,0,-0.0101659698412,-0.00732313841581,0.0125289782882,0.0356075018644,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0101659698412,-0.00732313841581,0.0125289782882,0.0356075018644,1,0,2.5,0,864,1
stats,865,-0.0101916026324,-0.00728665944189,0.0125285340473,0.0354948267341,1,0,2.5,0,-0.0101916026324,-0.00728665944189,0.0125285340473,0.0354948267341,1,0,2.5,0,-0.0101916026324,-0.00728665944189,0.0125285340473,0.0354948267341,1,0,2.5,0,-0.0101916026324,-0.00728665944189,0.0125285340473,0.0354948267341,1,0,2.5,0,1,-0.0101916026324,-0.00728665944189,0.0125285340473,0.0354948267341,1,0,2.5,0,-0.0101916026324,-0.00728665944189,0.0125285340473,0.0354948267341,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0101916026324,-0.00728665944189,0.0125285340473,0.0354948267341,1,0,2.5,0,865,1
stats,866,-0.010126978159,-0.0072709787637,0.0124668683857,0.0353871062398,1,0,2.5,0,-0.010126978159,-0.0072709787637,0.0124668683857,0.0353871062398,1,0,2.5,0,-0.010126978159,-0.0072709787637,0.0124668683857,0.0353871062398,1,0,2.5,0,-0.010126978159,-0.0072709787637,0.0124668683857,0.0353871062398,1,0,2.5,0,1,-0.010126978159,-0.0072709787637,0.0124668683857,0.0353871062398,1,0,2.5,0,-0.010126978159,-0.0072709787637,0.0124668683857,0.0353871062398,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.010126978159,-0.0072709787637,0.0124668683857,0.0353871062398,1,0,2.5,0,866,1
stats,867,-0.0100380014628,-0.00725510111079,0.0123853934929,0.0352795496583,1,0,2.5,0,-0.0100380014628,-0.00725510111079,0.0123853934929,0.0352795496583,1,0,2.5,0,-0.0100380014628,-0.00725510111079,0.0123853934929,0.0352795496583,1,0,2.5,0,-0.0100380014628,-0.00725510111079,0.0123853934929,0.0352795496583,1,0,2.5,0,1,-0.0100380014628,-0.00725510111079,0.0123853934929,0.0352795496583,1,0,2.5,0,-0.0100380014628,-0.00725510111079,0.0123853934929,0.0352795496583,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0100380014628,-0.00725510111079,0.0123853934929,0.0352795496583,1,0,2.5,0,867,1
stats,868,-0.00994245521724,-0.00723839411512,0.012298242189,0.035172753036,1,0,2.5,0,-0.00994245521724,-0.00723839411512,0.012298242189,0.035172753036,1,0,2.5,0,-0.00994245521724,-0.00723839411512,0.012298242189,0.035172753036,1,0,2.5,0,-0.00994245521724,-0.00723839411512,0.012298242189,0.035172753036,1,0,2.5,0,1,-0.00994245521724,-0.00723839411512,0.012298242189,0.035172753036,1,0,2.5,0,-0.00994245521724,-0.00723839411512,0.012298242189,0.035172753036,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00994245521724,-0.00723839411512,0.012298242189,0.035172753036,1,0,2.5,0,868,1
stats,869,-0.00984754599631,-0.00722037721425,0.0122109791264,0.0350669175386,1,0,2.5,0,-0.00984754599631,-0.00722037721425,0.0122109791264,0.0350669175386,1,0,2.5,0,-0.00984754599631,-0.00722037721425,0.0122109791264,0.0350669175386,1,0,2.5,0,-0.00984754599631,-0.00722037721425,0.0122109791264,0.0350669175386,1,0,2.5,0,1,-0.00984754599631,-0.00722037721425,0.0122109791264,0.0350669175386,1,0,2.5,0,-0.00984754599631,-0.00722037721425,0.0122109791264,0.0350669175386,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00984754599631,-0.00722037721425,0.0122109791264,0.0350669175386,1,0,2.5,0,869,1
stats,870,-0.00975556205958,-0.0072013605386,0.0121256168932,0.0349621251225,1,0,2.5,0,-0.00975556205958,-0.0072013605386,0.0121256168932,0.0349621251225,1,0,2.5,0,-0.00975556205958,-0.0072013605386,0.0121256168932,0.0349621251225,1,0,2.5,0,-0.00975556205958,-0.0072013605386,0.0121256168932,0.0349621251225,1,0,2.5,0,1,-0.00975556205958,-0.0072013605386,0.0121256168932,0.0349621251225,1,0,2.5,0,-0.00975556205958,-0.0072013605386,0.0121256168932,0.0349621251225,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00975556205958,-0.0072013605386,0.0121256168932,0.0349621251225,1,0,2.5,0,870,1
stats,871,-0.00966699887067,-0.00718212500215,0.0120429974049,0.0348584130406,1,0,2.5,0,-0.00966699887067,-0.00718212500215,0.0120429974049,0.0348584130406,1,0,2.5,0,-0.00966699887067,-0.00718212500215,0.0120429974049,0.0348584130406,1,0,2.5,0,-0.00966699887067,-0.00718212500215,0.0120429974049,0.0348584130406,1,0,2.5,0,1,-0.00966699887067,-0.00718212500215,0.0120429974049,0.0348584130406,1,0,2.5,0,-0.00966699887067,-0.00718212500215,0.0120429974049,0.0348584130406,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00966699887067,-0.00718212500215,0.0120429974049,0.0348584130406,1,0,2.5,0,871,1
stats,872,-0.00958156958222,-0.0071634426713,0.0119633348659,0.0347557999194,1,0,2.5,0,-0.00958156958222,-0.0071634426713,0.0119633348659,0.0347557999194,1,0,2.5,0,-0.00958156958222,-0.0071634426713,0.0119633348659,0.0347557999194,1,0,2.5,0,-0.00958156958222,-0.0071634426713,0.0119633348659,0.0347557999194,1,0,2.5,0,1,-0.00958156958222,-0.0071634426713,0.0119633348659,0.0347557999194,1,0,2.5,0,-0.00958156958222,-0.0071634426713,0.0119633348659,0.0347557999194,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00958156958222,-0.0071634426713,0.0119633348659,0.0347557999194,1,0,2.5,0,872,1
stats,873,-0.009497304447,-0.00714547466487,0.0118851419538,0.0346542149782,1,0,2.5,0,-0.009497304447,-0.00714547466487,0.0118851419538,0.0346542149782,1,0,2.5,0,-0.009497304447,-0.00714547466487,0.0118851419538,0.0346542149782,1,0,2.5,0,-0.009497304447,-0.00714547466487,0.0118851419538,0.0346542149782,1,0,2.5,0,1,-0.009497304447,-0.00714547466487,0.0118851419538,0.0346542149782,1,0,2.5,0,-0.009497304447,-0.00714547466487,0.0118851419538,0.0346542149782,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.009497304447,-0.00714547466487,0.0118851419538,0.0346542149782,1,0,2.5,0,873,1
stats,874,-0.00941312965006,-0.00712774088606,0.011807273142,0.0345535576344,1,0,2.5,0,-0.00941312965006,-0.00712774088606,0.011807273142,0.0345535576344,1,0,2.5,0,-0.00941312965006,-0.00712774088606,0.011807273142,0.0345535576344,1,0,2.5,0,-0.00941312965006,-0.00712774088606,0.011807273142,0.0345535576344,1,0,2.5,0,1,-0.00941312965006,-0.00712774088606,0.011807273142,0.0345535576344,1,0,2.5,0,-0.00941312965006,-0.00712774088606,0.011807273142,0.0345535576344,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00941312965006,-0.00712774088606,0.011807273142,0.0345535576344,1,0,2.5,0,874,1
stats,875,-0.00932912994176,-0.00710973329842,0.0117294918746,0.0344537682831,1,0,2.5,0,-0.00932912994176,-0.00710973329842,0.0117294918746,0.0344537682831,1,0,2.5,0,-0.00932912994176,-0.00710973329842,0.0117294918746,0.0344537682831,1,0,2.5,0,-0.00932912994176,-0.00710973329842,0.0117294918746,0.0344537682831,1,0,2.5,0,1,-0.00932912994176,-0.00710973329842,0.0117294918746,0.0344537682831,1,0,2.5,0,-0.00932912994176,-0.00710973329842,0.0117294918746,0.0344537682831,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00932912994176,-0.00710973329842,0.0117294918746,0.0344537682831,1,0,2.5,0,875,1
stats,876,-0.00924588926136,-0.00709133222699,0.0116521865129,0.034354839474,1,0,2.5,0,-0.00924588926136,-0.00709133222699,0.0116521865129,0.034354839474,1,0,2.5,0,-0.00924588926136,-0.00709133222699,0.0116521865129,0.034354839474,1,0,2.5,0,-0.00924588926136,-0.00709133222699,0.0116521865129,0.034354839474,1,0,2.5,0,1,-0.00924588926136,-0.00709133222699,0.0116521865129,0.034354839474,1,0,2.5,0,-0.00924588926136,-0.00709133222699,0.0116521865129,0.034354839474,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00924588926136,-0.00709133222699,0.0116521865129,0.034354839474,1,0,2.5,0,876,1
stats,877,-0.0091644814238,-0.00707263639197,0.0115762650967,0.0342568084598,1,0,2.5,0,-0.0091644814238,-0.00707263639197,0.0115762650967,0.0342568084598,1,0,2.5,0,-0.0091644814238,-0.00707263639197,0.0115762650967,0.0342568084598,1,0,2.5,0,-0.0091644814238,-0.00707263639197,0.0115762650967,0.0342568084598,1,0,2.5,0,1,-0.0091644814238,-0.00707263639197,0.0115762650967,0.0342568084598,1,0,2.5,0,-0.0091644814238,-0.00707263639197,0.0115762650967,0.0342568084598,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0091644814238,-0.00707263639197,0.0115762650967,0.0342568084598,1,0,2.5,0,877,1
stats,878,-0.00908474065363,-0.00705383857712,0.01150170248,0.0341596677899,1,0,2.5,0,-0.00908474065363,-0.00705383857712,0.01150170248,0.0341596677899,1,0,2.5,0,-0.00908474065363,-0.00705383857712,0.01150170248,0.0341596677899,1,0,2.5,0,-0.00908474065363,-0.00705383857712,0.01150170248,0.0341596677899,1,0,2.5,0,1,-0.00908474065363,-0.00705383857712,0.01150170248,0.0341596677899,1,0,2.5,0,-0.00908474065363,-0.00705383857712,0.01150170248,0.0341596677899,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00908474065363,-0.00705383857712,0.01150170248,0.0341596677899,1,0,2.5,0,878,1
stats,879,-0.00900618173182,-0.00703515624627,0.0114282425493,0.0340634174645,1,0,2.5,0,-0.00900618173182,-0.00703515624627,0.0114282425493,0.0340634174645,1,0,2.5,0,-0.00900618173182,-0.00703515624627,0.0114282425493,0.0340634174645,1,0,2.5,0,-0.00900618173182,-0.00703515624627,0.0114282425493,0.0340634174645,1,0,2.5,0,1,-0.00900618173182,-0.00703515624627,0.0114282425493,0.0340634174645,1,0,2.5,0,-0.00900618173182,-0.00703515624627,0.0114282425493,0.0340634174645,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00900618173182,-0.00703515624627,0.0114282425493,0.0340634174645,1,0,2.5,0,879,1
stats,880,-0.00892829988152,-0.00701672630385,0.0113555705175,0.0339680351317,1,0,2.5,0,-0.00892829988152,-0.00701672630385,0.0113555705175,0.0339680351317,1,0,2.5,0,-0.00892829988152,-0.00701672630385,0.0113555705175,0.0339680351317,1,0,2.5,0,-0.00892829988152,-0.00701672630385,0.0113555705175,0.0339680351317,1,0,2.5,0,1,-0.00892829988152,-0.00701672630385,0.0113555705175,0.0339680351317,1,0,2.5,0,-0.00892829988152,-0.00701672630385,0.0113555705175,0.0339680351317,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00892829988152,-0.00701672630385,0.0113555705175,0.0339680351317,1,0,2.5,0,880,1
stats,881,-0.00885119568557,-0.00699841836467,0.0112836835906,0.0338735058904,1,0,2.5,0,-0.00885119568557,-0.00699841836467,0.0112836835906,0.0338735058904,1,0,2.5,0,-0.00885119568557,-0.00699841836467,0.0112836835906,0.0338735058904,1,0,2.5,0,-0.00885119568557,-0.00699841836467,0.0112836835906,0.0338735058904,1,0,2.5,0,1,-0.00885119568557,-0.00699841836467,0.0112836835906,0.0338735058904,1,0,2.5,0,-0.00885119568557,-0.00699841836467,0.0112836835906,0.0338735058904,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00885119568557,-0.00699841836467,0.0112836835906,0.0338735058904,1,0,2.5,0,881,1
stats,882,-0.00877483282238,-0.00698024081066,0.0112125575542,0.0337798073888,1,0,2.5,0,-0.00877483282238,-0.00698024081066,0.0112125575542,0.0337798073888,1,0,2.5,0,-0.00877483282238,-0.00698024081066,0.0112125575542,0.0337798073888,1,0,2.5,0,-0.00877483282238,-0.00698024081066,0.0112125575542,0.0337798073888,1,0,2.5,0,1,-0.00877483282238,-0.00698024081066,0.0112125575542,0.0337798073888,1,0,2.5,0,-0.00877483282238,-0.00698024081066,0.0112125575542,0.0337798073888,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00877483282238,-0.00698024081066,0.0112125575542,0.0337798073888,1,0,2.5,0,882,1
stats,883,-0.0085868909955,-0.00692571792752,0.0110317841172,0.0336922481656,1,0,2.5,0,-0.0085868909955,-0.00692571792752,0.0110317841172,0.0336922481656,1,0,2.5,0,-0.0085868909955,-0.00692571792752,0.0110317841172,0.0336922481656,1,0,2.5,0,-0.0085868909955,-0.00692571792752,0.0110317841172,0.0336922481656,1,0,2.5,0,1,-0.0085868909955,-0.00692571792752,0.0110317841172,0.0336922481656,1,0,2.5,0,-0.0085868909955,-0.00692571792752,0.0110317841172,0.0336922481656,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0085868909955,-0.00692571792752,0.0110317841172,0.0336922481656,1,0,2.5,0,883,1
stats,884,-0.00850944407284,-0.00690587284043,0.0109590925276,0.0336004830897,1,0,2.5,0,-0.00850944407284,-0.00690587284043,0.0109590925276,0.0336004830897,1,0,2.5,0,-0.00850944407284,-0.00690587284043,0.0109590925276,0.0336004830897,1,0,2.5,0,-0.00850944407284,-0.00690587284043,0.0109590925276,0.0336004830897,1,0,2.5,0,1,-0.00850944407284,-0.00690587284043,0.0109590925276,0.0336004830897,1,0,2.5,0,-0.00850944407284,-0.00690587284043,0.0109590925276,0.0336004830897,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00850944407284,-0.00690587284043,0.0109590925276,0.0336004830897,1,0,2.5,0,884,1
stats,885,-0.00843494012952,-0.00688882451504,0.0108905518427,0.0335093475878,1,0,2.5,0,-0.00843494012952,-0.00688882451504,0.0108905518427,0.0335093475878,1,0,2.5,0,-0.00843494012952,-0.00688882451504,0.0108905518427,0.0335093475878,1,0,2.5,0,-0.00843494012952,-0.00688882451504,0.0108905518427,0.0335093475878,1,0,2.5,0,1,-0.00843494012952,-0.00688882451504,0.0108905518427,0.0335093475878,1,0,2.5,0,-0.00843494012952,-0.00688882451504,0.0108905518427,0.0335093475878,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00843494012952,-0.00688882451504,0.0108905518427,0.0335093475878,1,0,2.5,0,885,1
stats,886,-0.00836254376918,-0.00687302974984,0.01082454063,0.0334189720452,1,0,2.5,0,-0.00836254376918,-0.00687302974984,0.01082454063,0.0334189720452,1,0,2.5,0,-0.00836254376918,-0.00687302974984,0.01082454063,0.0334189720452,1,0,2.5,0,-0.00836254376918,-0.00687302974984,0.01082454063,0.0334189720452,1,0,2.5,0,1,-0.00836254376918,-0.00687302974984,0.01082454063,0.0334189720452,1,0,2.5,0,-0.00836254376918,-0.00687302974984,0.01082454063,0.0334189720452,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00836254376918,-0.00687302974984,0.01082454063,0.0334189720452,1,0,2.5,0,886,1
stats,887,-0.00829177815467,-0.00685772951692,0.0107602067292,0.0333293676376,1,0,2.5,0,-0.00829177815467,-0.00685772951692,0.0107602067292,0.0333293676376,1,0,2.5,0,-0.00829177815467,-0.00685772951692,0.0107602067292,0.0333293676376,1,0,2.5,0,-0.00829177815467,-0.00685772951692,0.0107602067292,0.0333293676376,1,0,2.5,0,1,-0.00829177815467,-0.00685772951692,0.0107602067292,0.0333293676376,1,0,2.5,0,-0.00829177815467,-0.00685772951692,0.0107602067292,0.0333293676376,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00829177815467,-0.00685772951692,0.0107602067292,0.0333293676376,1,0,2.5,0,887,1
stats,888,-0.00822229776531,-0.00684248097241,0.0106969960034,0.0332404710352,1,0,2.5,0,-0.00822229776531,-0.00684248097241,0.0106969960034,0.0332404710352,1,0,2.5,0,-0.00822229776531,-0.00684248097241,0.0106969960034,0.0332404710352,1,0,2.5,0,-0.00822229776531,-0.00684248097241,0.0106969960034,0.0332404710352,1,0,2.5,0,1,-0.00822229776531,-0.00684248097241,0.0106969960034,0.0332404710352,1,0,2.5,0,-0.00822229776531,-0.00684248097241,0.0106969960034,0.0332404710352,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00822229776531,-0.00684248097241,0.0106969960034,0.0332404710352,1,0,2.5,0,888,1
stats,889,-0.00815372727811,-0.00682714441791,0.0106345275417,0.033152256161,1,0,2.5,0,-0.00815372727811,-0.00682714441791,0.0106345275417,0.033152256161,1,0,2.5,0,-0.00815372727811,-0.00682714441791,0.0106345275417,0.033152256161,1,0,2.5,0,-0.00815372727811,-0.00682714441791,0.0106345275417,0.033152256161,1,0,2.5,0,1,-0.00815372727811,-0.00682714441791,0.0106345275417,0.033152256161,1,0,2.5,0,-0.00815372727811,-0.00682714441791,0.0106345275417,0.033152256161,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00815372727811,-0.00682714441791,0.0106345275417,0.033152256161,1,0,2.5,0,889,1
stats,890,-0.00808577798307,-0.00681180460379,0.0105726290494,0.0330647565424,1,0,2.5,0,-0.00808577798307,-0.00681180460379,0.0105726290494,0.0330647565424,1,0,2.5,0,-0.00808577798307,-0.00681180460379,0.0105726290494,0.0330647565424,1,0,2.5,0,-0.00808577798307,-0.00681180460379,0.0105726290494,0.0330647565424,1,0,2.5,0,1,-0.00808577798307,-0.00681180460379,0.0105726290494,0.0330647565424,1,0,2.5,0,-0.00808577798307,-0.00681180460379,0.0105726290494,0.0330647565424,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00808577798307,-0.00681180460379,0.0105726290494,0.0330647565424,1,0,2.5,0,890,1
stats,891,-0.00801857095212,-0.0067965015769,0.0105114178732,0.0329779908061,1,0,2.5,0,-0.00801857095212,-0.0067965015769,0.0105114178732,0.0329779908061,1,0,2.5,0,-0.00801857095212,-0.0067965015769,0.0105114178732,0.0329779908061,1,0,2.5,0,-0.00801857095212,-0.0067965015769,0.0105114178732,0.0329779908061,1,0,2.5,0,1,-0.00801857095212,-0.0067965015769,0.0105114178732,0.0329779908061,1,0,2.5,0,-0.00801857095212,-0.0067965015769,0.0105114178732,0.0329779908061,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00801857095212,-0.0067965015769,0.0105114178732,0.0329779908061,1,0,2.5,0,891,1
stats,892,-0.00795240141451,-0.00678124045953,0.0104511203244,0.0328919552267,1,0,2.5,0,-0.00795240141451,-0.00678124045953,0.0104511203244,0.0328919552267,1,0,2.5,0,-0.00795240141451,-0.00678124045953,0.0104511203244,0.0328919552267,1,0,2.5,0,-0.00795240141451,-0.00678124045953,0.0104511203244,0.0328919552267,1,0,2.5,0,1,-0.00795240141451,-0.00678124045953,0.0104511203244,0.0328919552267,1,0,2.5,0,-0.00795240141451,-0.00678124045953,0.0104511203244,0.0328919552267,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00795240141451,-0.00678124045953,0.0104511203244,0.0328919552267,1,0,2.5,0,892,1
stats,893,-0.00788743793964,-0.00676598399878,0.010391834192,0.0328066274524,1,0,2.5,0,-0.00788743793964,-0.00676598399878,0.010391834192,0.0328066274524,1,0,2.5,0,-0.00788743793964,-0.00676598399878,0.010391834192,0.0328066274524,1,0,2.5,0,-0.00788743793964,-0.00676598399878,0.010391834192,0.0328066274524,1,0,2.5,0,1,-0.00788743793964,-0.00676598399878,0.010391834192,0.0328066274524,1,0,2.5,0,-0.00788743793964,-0.00676598399878,0.010391834192,0.0328066274524,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00788743793964,-0.00676598399878,0.010391834192,0.0328066274524,1,0,2.5,0,893,1
stats,894,-0.00782350171357,-0.0067507494241,0.0103334309533,0.0327220186591,1,0,2.5,0,-0.00782350171357,-0.0067507494241,0.0103334309533,0.0327220186591,1,0,2.5,0,-0.00782350171357,-0.0067507494241,0.0103334309533,0.0327220186591,1,0,2.5,0,-0.00782350171357,-0.0067507494241,0.0103334309533,0.0327220186591,1,0,2.5,0,1,-0.00782350171357,-0.0067507494241,0.0103334309533,0.0327220186591,1,0,2.5,0,-0.00782350171357,-0.0067507494241,0.0103334309533,0.0327220186591,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00782350171357,-0.0067507494241,0.0103334309533,0.0327220186591,1,0,2.5,0,894,1
stats,895,-0.00776047352701,-0.00673554558307,0.0102758221328,0.0326381288469,1,0,2.5,0,-0.00776047352701,-0.00673554558307,0.0102758221328,0.0326381288469,1,0,2.5,0,-0.00776047352701,-0.00673554558307,0.0102758221328,0.0326381288469,1,0,2.5,0,-0.00776047352701,-0.00673554558307,0.0102758221328,0.0326381288469,1,0,2.5,0,1,-0.00776047352701,-0.00673554558307,0.0102758221328,0.0326381288469,1,0,2.5,0,-0.00776047352701,-0.00673554558307,0.0102758221328,0.0326381288469,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00776047352701,-0.00673554558307,0.0102758221328,0.0326381288469,1,0,2.5,0,895,1
stats,896,-0.00769836828113,-0.0067203710787,0.0102190142497,0.0325549356639,1,0,2.5,0,-0.00769836828113,-0.0067203710787,0.0102190142497,0.0325549356639,1,0,2.5,0,-0.00769836828113,-0.0067203710787,0.0102190142497,0.0325549356639,1,0,2.5,0,-0.00769836828113,-0.0067203710787,0.0102190142497,0.0325549356639,1,0,2.5,0,1,-0.00769836828113,-0.0067203710787,0.0102190142497,0.0325549356639,1,0,2.5,0,-0.00769836828113,-0.0067203710787,0.0102190142497,0.0325549356639,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00769836828113,-0.0067203710787,0.0102190142497,0.0325549356639,1,0,2.5,0,896,1
stats,897,-0.00763719854876,-0.00670524174348,0.0101630249992,0.0324724279344,1,0,2.5,0,-0.00763719854876,-0.00670524174348,0.0101630249992,0.0324724279344,1,0,2.5,0,-0.00763719854876,-0.00670524174348,0.0101630249992,0.0324724279344,1,0,2.5,0,-0.00763719854876,-0.00670524174348,0.0101630249992,0.0324724279344,1,0,2.5,0,1,-0.00763719854876,-0.00670524174348,0.0101630249992,0.0324724279344,1,0,2.5,0,-0.00763719854876,-0.00670524174348,0.0101630249992,0.0324724279344,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00763719854876,-0.00670524174348,0.0101630249992,0.0324724279344,1,0,2.5,0,897,1
stats,898,-0.00757700763643,-0.0066901827231,0.010107897222,0.0323905795813,1,0,2.5,0,-0.00757700763643,-0.0066901827231,0.010107897222,0.0323905795813,1,0,2.5,0,-0.00757700763643,-0.0066901827231,0.010107897222,0.0323905795813,1,0,2.5,0,-0.00757700763643,-0.0066901827231,0.010107897222,0.0323905795813,1,0,2.5,0,1,-0.00757700763643,-0.0066901827231,0.010107897222,0.0323905795813,1,0,2.5,0,-0.00757700763643,-0.0066901827231,0.010107897222,0.0323905795813,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00757700763643,-0.0066901827231,0.010107897222,0.0323905795813,1,0,2.5,0,898,1
stats,899,-0.00751781417057,-0.00667521264404,0.010053656064,0.0323093794286,1,0,2.5,0,-0.00751781417057,-0.00667521264404,0.010053656064,0.0323093794286,1,0,2.5,0,-0.00751781417057,-0.00667521264404,0.010053656064,0.0323093794286,1,0,2.5,0,-0.00751781417057,-0.00667521264404,0.010053656064,0.0323093794286,1,0,2.5,0,1,-0.00751781417057,-0.00667521264404,0.010053656064,0.0323093794286,1,0,2.5,0,-0.00751781417057,-0.00667521264404,0.010053656064,0.0323093794286,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00751781417057,-0.00667521264404,0.010053656064,0.0323093794286,1,0,2.5,0,899,1
stats,900,-0.00745968008414,-0.00666037434712,0.0100003704429,0.0322288274765,1,0,2.5,0,-0.00745968008414,-0.00666037434712,0.0100003704429,0.0322288274765,1,0,2.5,0,-0.00745968008414,-0.00666037434712,0.0100003704429,0.0322288274765,1,0,2.5,0,-0.00745968008414,-0.00666037434712,0.0100003704429,0.0322288274765,1,0,2.5,0,1,-0.00745968008414,-0.00666037434712,0.0100003704429,0.0322288274765,1,0,2.5,0,-0.00745968008414,-0.00666037434712,0.0100003704429,0.0322288274765,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00745968008414,-0.00666037434712,0.0100003704429,0.0322288274765,1,0,2.5,0,900,1
stats,901,-0.00738949840888,-0.0066479369998,0.00993980653584,0.0321545302868,1,0,2.5,0,-0.00738949840888,-0.0066479369998,0.00993980653584,0.0321545302868,1,0,2.5,0,-0.00738949840888,-0.0066479369998,0.00993980653584,0.0321545302868,1,0,2.5,0,-0.00738949840888,-0.0066479369998,0.00993980653584,0.0321545302868,1,0,2.5,0,1,-0.00738949840888,-0.0066479369998,0.00993980653584,0.0321545302868,1,0,2.5,0,-0.00738949840888,-0.0066479369998,0.00993980653584,0.0321545302868,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00738949840888,-0.0066479369998,0.00993980653584,0.0321545302868,1,0,2.5,0,901,1
stats,902,-0.00732928840443,-0.00663239695132,0.00988469272852,0.0320759899914,1,0,2.5,0,-0.00732928840443,-0.00663239695132,0.00988469272852,0.0320759899914,1,0,2.5,0,-0.00732928840443,-0.00663239695132,0.00988469272852,0.0320759899914,1,0,2.5,0,-0.00732928840443,-0.00663239695132,0.00988469272852,0.0320759899914,1,0,2.5,0,1,-0.00732928840443,-0.00663239695132,0.00988469272852,0.0320759899914,1,0,2.5,0,-0.00732928840443,-0.00663239695132,0.00988469272852,0.0320759899914,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00732928840443,-0.00663239695132,0.00988469272852,0.0320759899914,1,0,2.5,0,902,1
stats,903,-0.00727087724954,-0.00661820825189,0.00983190443367,0.0319975242019,1,0,2.5,0,-0.00727087724954,-0.00661820825189,0.00983190443367,0.0319975242019,1,0,2.5,0,-0.00727087724954,-0.00661820825189,0.00983190443367,0.0319975242019,1,0,2.5,0,-0.00727087724954,-0.00661820825189,0.00983190443367,0.0319975242019,1,0,2.5,0,1,-0.00727087724954,-0.00661820825189,0.00983190443367,0.0319975242019,1,0,2.5,0,-0.00727087724954,-0.00661820825189,0.00983190443367,0.0319975242019,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00727087724954,-0.00661820825189,0.00983190443367,0.0319975242019,1,0,2.5,0,903,1
stats,904,-0.00721351942047,-0.0066049057059,0.00978057458997,0.0319193303585,1,0,2.5,0,-0.00721351942047,-0.0066049057059,0.00978057458997,0.0319193303585,1,0,2.5,0,-0.00721351942047,-0.0066049057059,0.00978057458997,0.0319193303585,1,0,2.5,0,-0.00721351942047,-0.0066049057059,0.00978057458997,0.0319193303585,1,0,2.5,0,1,-0.00721351942047,-0.0066049057059,0.00978057458997,0.0319193303585,1,0,2.5,0,-0.00721351942047,-0.0066049057059,0.00978057458997,0.0319193303585,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00721351942047,-0.0066049057059,0.00978057458997,0.0319193303585,1,0,2.5,0,904,1
stats,905,-0.00715739000589,-0.00659184390679,0.00973039772362,0.0318416170776,1,0,2.5,0,-0.00715739000589,-0.00659184390679,0.00973039772362,0.0318416170776,1,0,2.5,0,-0.00715739000589,-0.00659184390679,0.00973039772362,0.0318416170776,1,0,2.5,0,-0.00715739000589,-0.00659184390679,0.00973039772362,0.0318416170776,1,0,2.5,0,1,-0.00715739000589,-0.00659184390679,0.00973039772362,0.0318416170776,1,0,2.5,0,-0.00715739000589,-0.00659184390679,0.00973039772362,0.0318416170776,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00715739000589,-0.00659184390679,0.00973039772362,0.0318416170776,1,0,2.5,0,905,1
stats,906,-0.00710280658677,-0.00657861959189,0.00968132726848,0.0317645445466,1,0,2.5,0,-0.00710280658677,-0.00657861959189,0.00968132726848,0.0317645445466,1,0,2.5,0,-0.00710280658677,-0.00657861959189,0.00968132726848,0.0317645445466,1,0,2.5,0,-0.00710280658677,-0.00657861959189,0.00968132726848,0.0317645445466,1,0,2.5,0,1,-0.00710280658677,-0.00657861959189,0.00968132726848,0.0317645445466,1,0,2.5,0,-0.00710280658677,-0.00657861959189,0.00968132726848,0.0317645445466,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00710280658677,-0.00657861959189,0.00968132726848,0.0317645445466,1,0,2.5,0,906,1
stats,907,-0.00704990653321,-0.006565077696,0.00963335018605,0.0316882096231,1,0,2.5,0,-0.00704990653321,-0.006565077696,0.00963335018605,0.0316882096231,1,0,2.5,0,-0.00704990653321,-0.006565077696,0.00963335018605,0.0316882096231,1,0,2.5,0,-0.00704990653321,-0.006565077696,0.00963335018605,0.0316882096231,1,0,2.5,0,1,-0.00704990653321,-0.006565077696,0.00963335018605,0.0316882096231,1,0,2.5,0,-0.00704990653321,-0.006565077696,0.00963335018605,0.0316882096231,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00704990653321,-0.006565077696,0.00963335018605,0.0316882096231,1,0,2.5,0,907,1
stats,908,-0.00699840020388,-0.00655125733465,0.00958626996726,0.0316125638783,1,0,2.5,0,-0.00699840020388,-0.00655125733465,0.00958626996726,0.0316125638783,1,0,2.5,0,-0.00699840020388,-0.00655125733465,0.00958626996726,0.0316125638783,1,0,2.5,0,-0.00699840020388,-0.00655125733465,0.00958626996726,0.0316125638783,1,0,2.5,0,1,-0.00699840020388,-0.00655125733465,0.00958626996726,0.0316125638783,1,0,2.5,0,-0.00699840020388,-0.00655125733465,0.00958626996726,0.0316125638783,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00699840020388,-0.00655125733465,0.00958626996726,0.0316125638783,1,0,2.5,0,908,1
stats,909,-0.00694784661755,-0.00653727119789,0.00953983701766,0.0315375179052,1,0,2.5,0,-0.00694784661755,-0.00653727119789,0.00953983701766,0.0315375179052,1,0,2.5,0,-0.00694784661755,-0.00653727119789,0.00953983701766,0.0315375179052,1,0,2.5,0,-0.00694784661755,-0.00653727119789,0.00953983701766,0.0315375179052,1,0,2.5,0,1,-0.00694784661755,-0.00653727119789,0.00953983701766,0.0315375179052,1,0,2.5,0,-0.00694784661755,-0.00653727119789,0.00953983701766,0.0315375179052,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00694784661755,-0.00653727119789,0.00953983701766,0.0315375179052,1,0,2.5,0,909,1
stats,910,-0.00689788069576,-0.00652336282656,0.00949394609779,0.0314629934728,1,0,2.5,0,-0.00689788069576,-0.00652336282656,0.00949394609779,0.0314629934728,1,0,2.5,0,-0.00689788069576,-0.00652336282656,0.00949394609779,0.0314629934728,1,0,2.5,0,-0.00689788069576,-0.00652336282656,0.00949394609779,0.0314629934728,1,0,2.5,0,1,-0.00689788069576,-0.00652336282656,0.00949394609779,0.0314629934728,1,0,2.5,0,-0.00689788069576,-0.00652336282656,0.00949394609779,0.0314629934728,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00689788069576,-0.00652336282656,0.00949394609779,0.0314629934728,1,0,2.5,0,910,1
stats,911,-0.00684833712876,-0.00650986144319,0.00944870430976,0.0313889421523,1,0,2.5,0,-0.00684833712876,-0.00650986144319,0.00944870430976,0.0313889421523,1,0,2.5,0,-0.00684833712876,-0.00650986144319,0.00944870430976,0.0313889421523,1,0,2.5,0,-0.00684833712876,-0.00650986144319,0.00944870430976,0.0313889421523,1,0,2.5,0,1,-0.00684833712876,-0.00650986144319,0.00944870430976,0.0313889421523,1,0,2.5,0,-0.00684833712876,-0.00650986144319,0.00944870430976,0.0313889421523,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00684833712876,-0.00650986144319,0.00944870430976,0.0313889421523,1,0,2.5,0,911,1
stats,912,-0.00679921358824,-0.00649685319513,0.00940416939557,0.0313153602183,1,0,2.5,0,-0.00679921358824,-0.00649685319513,0.00940416939557,0.0313153602183,1,0,2.5,0,-0.00679921358824,-0.00649685319513,0.00940416939557,0.0313153602183,1,0,2.5,0,-0.00679921358824,-0.00649685319513,0.00940416939557,0.0313153602183,1,0,2.5,0,1,-0.00679921358824,-0.00649685319513,0.00940416939557,0.0313153602183,1,0,2.5,0,-0.00679921358824,-0.00649685319513,0.00940416939557,0.0313153602183,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00679921358824,-0.00649685319513,0.00940416939557,0.0313153602183,1,0,2.5,0,912,1
stats,913,-0.00675053149462,-0.00648414157331,0.00936022307724,0.0312422588468,1,0,2.5,0,-0.00675053149462,-0.00648414157331,0.00936022307724,0.0312422588468,1,0,2.5,0,-0.00675053149462,-0.00648414157331,0.00936022307724,0.0312422588468,1,0,2.5,0,-0.00675053149462,-0.00648414157331,0.00936022307724,0.0312422588468,1,0,2.5,0,1,-0.00675053149462,-0.00648414157331,0.00936022307724,0.0312422588468,1,0,2.5,0,-0.00675053149462,-0.00648414157331,0.00936022307724,0.0312422588468,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00675053149462,-0.00648414157331,0.00936022307724,0.0312422588468,1,0,2.5,0,913,1
stats,914,-0.00670240819454,-0.00647140480578,0.00931672472507,0.0311696603894,1,0,2.5,0,-0.00670240819454,-0.00647140480578,0.00931672472507,0.0311696603894,1,0,2.5,0,-0.00670240819454,-0.00647140480578,0.00931672472507,0.0311696603894,1,0,2.5,0,-0.00670240819454,-0.00647140480578,0.00931672472507,0.0311696603894,1,0,2.5,0,1,-0.00670240819454,-0.00647140480578,0.00931672472507,0.0311696603894,1,0,2.5,0,-0.00670240819454,-0.00647140480578,0.00931672472507,0.0311696603894,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00670240819454,-0.00647140480578,0.00931672472507,0.0311696603894,1,0,2.5,0,914,1
stats,915,-0.00665490888059,-0.00645858701319,0.00927368085831,0.0310975853354,1,0,2.5,0,-0.00665490888059,-0.00645858701319,0.00927368085831,0.0310975853354,1,0,2.5,0,-0.00665490888059,-0.00645858701319,0.00927368085831,0.0310975853354,1,0,2.5,0,-0.00665490888059,-0.00645858701319,0.00927368085831,0.0310975853354,1,0,2.5,0,1,-0.00665490888059,-0.00645858701319,0.00927368085831,0.0310975853354,1,0,2.5,0,-0.00665490888059,-0.00645858701319,0.00927368085831,0.0310975853354,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00665490888059,-0.00645858701319,0.00927368085831,0.0310975853354,1,0,2.5,0,915,1
stats,916,-0.00660802330822,-0.00644572312012,0.00923110637814,0.031026026234,1,0,2.5,0,-0.00660802330822,-0.00644572312012,0.00923110637814,0.031026026234,1,0,2.5,0,-0.00660802330822,-0.00644572312012,0.00923110637814,0.031026026234,1,0,2.5,0,-0.00660802330822,-0.00644572312012,0.00923110637814,0.031026026234,1,0,2.5,0,1,-0.00660802330822,-0.00644572312012,0.00923110637814,0.031026026234,1,0,2.5,0,-0.00660802330822,-0.00644572312012,0.00923110637814,0.031026026234,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00660802330822,-0.00644572312012,0.00923110637814,0.031026026234,1,0,2.5,0,916,1
stats,917,-0.00656175240874,-0.00643281778321,0.00918900128454,0.0309549812227,1,0,2.5,0,-0.00656175240874,-0.00643281778321,0.00918900128454,0.0309549812227,1,0,2.5,0,-0.00656175240874,-0.00643281778321,0.00918900128454,0.0309549812227,1,0,2.5,0,-0.00656175240874,-0.00643281778321,0.00918900128454,0.0309549812227,1,0,2.5,0,1,-0.00656175240874,-0.00643281778321,0.00918900128454,0.0309549812227,1,0,2.5,0,-0.00656175240874,-0.00643281778321,0.00918900128454,0.0309549812227,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00656175240874,-0.00643281778321,0.00918900128454,0.0309549812227,1,0,2.5,0,917,1
stats,918,-0.00651604542509,-0.00641973502934,0.00914723146707,0.0308844391257,1,0,2.5,0,-0.00651604542509,-0.00641973502934,0.00914723146707,0.0308844391257,1,0,2.5,0,-0.00651604542509,-0.00641973502934,0.00914723146707,0.0308844391257,1,0,2.5,0,-0.00651604542509,-0.00641973502934,0.00914723146707,0.0308844391257,1,0,2.5,0,1,-0.00651604542509,-0.00641973502934,0.00914723146707,0.0308844391257,1,0,2.5,0,-0.00651604542509,-0.00641973502934,0.00914723146707,0.0308844391257,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00651604542509,-0.00641973502934,0.00914723146707,0.0308844391257,1,0,2.5,0,918,1
stats,919,-0.006477820687,-0.00639145448804,0.00910015683621,0.0308151673526,1,0,2.5,0,-0.006477820687,-0.00639145448804,0.00910015683621,0.0308151673526,1,0,2.5,0,-0.006477820687,-0.00639145448804,0.00910015683621,0.0308151673526,1,0,2.5,0,-0.006477820687,-0.00639145448804,0.00910015683621,0.0308151673526,1,0,2.5,0,1,-0.006477820687,-0.00639145448804,0.00910015683621,0.0308151673526,1,0,2.5,0,-0.006477820687,-0.00639145448804,0.00910015683621,0.0308151673526,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.006477820687,-0.00639145448804,0.00910015683621,0.0308151673526,1,0,2.5,0,919,1
stats,920,-0.0064359488897,-0.00637677172199,0.00906005781144,0.0307464506477,1,0,2.5,0,-0.0064359488897,-0.00637677172199,0.00906005781144,0.0307464506477,1,0,2.5,0,-0.0064359488897,-0.00637677172199,0.00906005781144,0.0307464506477,1,0,2.5,0,-0.0064359488897,-0.00637677172199,0.00906005781144,0.0307464506477,1,0,2.5,0,1,-0.0064359488897,-0.00637677172199,0.00906005781144,0.0307464506477,1,0,2.5,0,-0.0064359488897,-0.00637677172199,0.00906005781144,0.0307464506477,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0064359488897,-0.00637677172199,0.00906005781144,0.0307464506477,1,0,2.5,0,920,1
stats,921,-0.00639334926382,-0.00636338302866,0.00902039650828,0.0306779015809,1,0,2.5,0,-0.00639334926382,-0.00636338302866,0.00902039650828,0.0306779015809,1,0,2.5,0,-0.00639334926382,-0.00636338302866,0.00902039650828,0.0306779015809,1,0,2.5,0,-0.00639334926382,-0.00636338302866,0.00902039650828,0.0306779015809,1,0,2.5,0,1,-0.00639334926382,-0.00636338302866,0.00902039650828,0.0306779015809,1,0,2.5,0,-0.00639334926382,-0.00636338302866,0.00902039650828,0.0306779015809,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00639334926382,-0.00636338302866,0.00902039650828,0.0306779015809,1,0,2.5,0,921,1
stats,922,-0.00635029328987,-0.00635068444535,0.00898094754666,0.030609542504,1,0,2.5,0,-0.00635029328987,-0.00635068444535,0.00898094754666,0.030609542504,1,0,2.5,0,-0.00635029328987,-0.00635068444535,0.00898094754666,0.030609542504,1,0,2.5,0,-0.00635029328987,-0.00635068444535,0.00898094754666,0.030609542504,1,0,2.5,0,1,-0.00635029328987,-0.00635068444535,0.00898094754666,0.030609542504,1,0,2.5,0,-0.00635029328987,-0.00635068444535,0.00898094754666,0.030609542504,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00635029328987,-0.00635068444535,0.00898094754666,0.030609542504,1,0,2.5,0,922,1
stats,923,-0.00630719820037,-0.00633834721521,0.00894177798182,0.030541498214,1,0,2.5,0,-0.00630719820037,-0.00633834721521,0.00894177798182,0.030541498214,1,0,2.5,0,-0.00630719820037,-0.00633834721521,0.00894177798182,0.030541498214,1,0,2.5,0,-0.00630719820037,-0.00633834721521,0.00894177798182,0.030541498214,1,0,2.5,0,1,-0.00630719820037,-0.00633834721521,0.00894177798182,0.030541498214,1,0,2.5,0,-0.00630719820037,-0.00633834721521,0.00894177798182,0.030541498214,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00630719820037,-0.00633834721521,0.00894177798182,0.030541498214,1,0,2.5,0,923,1
stats,924,-0.00626453617588,-0.00632623024285,0.00890312343836,0.0304739233106,1,0,2.5,0,-0.00626453617588,-0.00632623024285,0.00890312343836,0.0304739233106,1,0,2.5,0,-0.00626453617588,-0.00632623024285,0.00890312343836,0.0304739233106,1,0,2.5,0,-0.00626453617588,-0.00632623024285,0.00890312343836,0.0304739233106,1,0,2.5,0,1,-0.00626453617588,-0.00632623024285,0.00890312343836,0.0304739233106,1,0,2.5,0,-0.00626453617588,-0.00632623024285,0.00890312343836,0.0304739233106,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00626453617588,-0.00632623024285,0.00890312343836,0.0304739233106,1,0,2.5,0,924,1
stats,925,-0.00622266065329,-0.00631424505264,0.00886516738683,0.0304069239646,1,0,2.5,0,-0.00622266065329,-0.00631424505264,0.00886516738683,0.0304069239646,1,0,2.5,0,-0.00622266065329,-0.00631424505264,0.00886516738683,0.0304069239646,1,0,2.5,0,-0.00622266065329,-0.00631424505264,0.00886516738683,0.0304069239646,1,0,2.5,0,1,-0.00622266065329,-0.00631424505264,0.00886516738683,0.0304069239646,1,0,2.5,0,-0.00622266065329,-0.00631424505264,0.00886516738683,0.0304069239646,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00622266065329,-0.00631424505264,0.00886516738683,0.0304069239646,1,0,2.5,0,925,1
stats,926,-0.00618162564933,-0.00630227662623,0.00882786419243,0.0303405057639,1,0,2.5,0,-0.00618162564933,-0.00630227662623,0.00882786419243,0.0303405057639,1,0,2.5,0,-0.00618162564933,-0.00630227662623,0.00882786419243,0.0303405057639,1,0,2.5,0,-0.00618162564933,-0.00630227662623,0.00882786419243,0.0303405057639,1,0,2.5,0,1,-0.00618162564933,-0.00630227662623,0.00882786419243,0.0303405057639,1,0,2.5,0,-0.00618162564933,-0.00630227662623,0.00882786419243,0.0303405057639,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00618162564933,-0.00630227662623,0.00882786419243,0.0303405057639,1,0,2.5,0,926,1
stats,927,-0.00614128960297,-0.00629025138915,0.00879105832428,0.0302746165544,1,0,2.5,0,-0.00614128960297,-0.00629025138915,0.00879105832428,0.0302746165544,1,0,2.5,0,-0.00614128960297,-0.00629025138915,0.00879105832428,0.0302746165544,1,0,2.5,0,-0.00614128960297,-0.00629025138915,0.00879105832428,0.0302746165544,1,0,2.5,0,1,-0.00614128960297,-0.00629025138915,0.00879105832428,0.0302746165544,1,0,2.5,0,-0.00614128960297,-0.00629025138915,0.00879105832428,0.0302746165544,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00614128960297,-0.00629025138915,0.00879105832428,0.0302746165544,1,0,2.5,0,927,1
stats,928,-0.00610145460814,-0.00627825781703,0.00875467155129,0.0302091743797,1,0,2.5,0,-0.00610145460814,-0.00627825781703,0.00875467155129,0.0302091743797,1,0,2.5,0,-0.00610145460814,-0.00627825781703,0.00875467155129,0.0302091743797,1,0,2.5,0,-0.00610145460814,-0.00627825781703,0.00875467155129,0.0302091743797,1,0,2.5,0,1,-0.00610145460814,-0.00627825781703,0.00875467155129,0.0302091743797,1,0,2.5,0,-0.00610145460814,-0.00627825781703,0.00875467155129,0.0302091743797,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00610145460814,-0.00627825781703,0.00875467155129,0.0302091743797,1,0,2.5,0,928,1
stats,929,-0.00606206757948,-0.00626647425815,0.00871879328042,0.0301441401243,1,0,2.5,0,-0.00606206757948,-0.00626647425815,0.00871879328042,0.0301441401243,1,0,2.5,0,-0.00606206757948,-0.00626647425815,0.00871879328042,0.0301441401243,1,0,2.5,0,-0.00606206757948,-0.00626647425815,0.00871879328042,0.0301441401243,1,0,2.5,0,1,-0.00606206757948,-0.00626647425815,0.00871879328042,0.0301441401243,1,0,2.5,0,-0.00606206757948,-0.00626647425815,0.00871879328042,0.0301441401243,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00606206757948,-0.00626647425815,0.00871879328042,0.0301441401243,1,0,2.5,0,929,1
stats,930,-0.00602302560583,-0.00625495100394,0.00868338905275,0.0300794802606,1,0,2.5,0,-0.00602302560583,-0.00625495100394,0.00868338905275,0.0300794802606,1,0,2.5,0,-0.00602302560583,-0.00625495100394,0.00868338905275,0.0300794802606,1,0,2.5,0,-0.00602302560583,-0.00625495100394,0.00868338905275,0.0300794802606,1,0,2.5,0,1,-0.00602302560583,-0.00625495100394,0.00868338905275,0.0300794802606,1,0,2.5,0,-0.00602302560583,-0.00625495100394,0.00868338905275,0.0300794802606,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00602302560583,-0.00625495100394,0.00868338905275,0.0300794802606,1,0,2.5,0,930,1
stats,931,-0.00598421460018,-0.00624357862398,0.00864830054343,0.0300151780248,1,0,2.5,0,-0.00598421460018,-0.00624357862398,0.00864830054343,0.0300151780248,1,0,2.5,0,-0.00598421460018,-0.00624357862398,0.00864830054343,0.0300151780248,1,0,2.5,0,-0.00598421460018,-0.00624357862398,0.00864830054343,0.0300151780248,1,0,2.5,0,1,-0.00598421460018,-0.00624357862398,0.00864830054343,0.0300151780248,1,0,2.5,0,-0.00598421460018,-0.00624357862398,0.00864830054343,0.0300151780248,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00598421460018,-0.00624357862398,0.00864830054343,0.0300151780248,1,0,2.5,0,931,1
stats,932,-0.0059458129108,-0.00623205862939,0.00861343368888,0.0299513023347,1,0,2.5,0,-0.0059458129108,-0.00623205862939,0.00861343368888,0.0299513023347,1,0,2.5,0,-0.0059458129108,-0.00623205862939,0.00861343368888,0.0299513023347,1,0,2.5,0,-0.0059458129108,-0.00623205862939,0.00861343368888,0.0299513023347,1,0,2.5,0,1,-0.0059458129108,-0.00623205862939,0.00861343368888,0.0299513023347,1,0,2.5,0,-0.0059458129108,-0.00623205862939,0.00861343368888,0.0299513023347,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0059458129108,-0.00623205862939,0.00861343368888,0.0299513023347,1,0,2.5,0,932,1
stats,933,-0.00590810971335,-0.00622013909742,0.00857880432159,0.029887938872,1,0,2.5,0,-0.00590810971335,-0.00622013909742,0.00857880432159,0.029887938872,1,0,2.5,0,-0.00590810971335,-0.00622013909742,0.00857880432159,0.029887938872,1,0,2.5,0,-0.00590810971335,-0.00622013909742,0.00857880432159,0.029887938872,1,0,2.5,0,1,-0.00590810971335,-0.00622013909742,0.00857880432159,0.029887938872,1,0,2.5,0,-0.00590810971335,-0.00622013909742,0.00857880432159,0.029887938872,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00590810971335,-0.00622013909742,0.00857880432159,0.029887938872,1,0,2.5,0,933,1
stats,934,-0.00587117858231,-0.0062077944167,0.00854443944991,0.0298251193017,1,0,2.5,0,-0.00587117858231,-0.0062077944167,0.00854443944991,0.0298251193017,1,0,2.5,0,-0.00587117858231,-0.0062077944167,0.00854443944991,0.0298251193017,1,0,2.5,0,-0.00587117858231,-0.0062077944167,0.00854443944991,0.0298251193017,1,0,2.5,0,1,-0.00587117858231,-0.0062077944167,0.00854443944991,0.0298251193017,1,0,2.5,0,-0.00587117858231,-0.0062077944167,0.00854443944991,0.0298251193017,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00587117858231,-0.0062077944167,0.00854443944991,0.0298251193017,1,0,2.5,0,934,1
stats,935,-0.00583476154134,-0.00619507348165,0.00851019285619,0.0297627709806,1,0,2.5,0,-0.00583476154134,-0.00619507348165,0.00851019285619,0.0297627709806,1,0,2.5,0,-0.00583476154134,-0.00619507348165,0.00851019285619,0.0297627709806,1,0,2.5,0,-0.00583476154134,-0.00619507348165,0.00851019285619,0.0297627709806,1,0,2.5,0,1,-0.00583476154134,-0.00619507348165,0.00851019285619,0.0297627709806,1,0,2.5,0,-0.00583476154134,-0.00619507348165,0.00851019285619,0.0297627709806,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00583476154134,-0.00619507348165,0.00851019285619,0.0297627709806,1,0,2.5,0,935,1
stats,936,-0.00579847348854,-0.00618219748139,0.00847595743835,0.0297007840127,1,0,2.5,0,-0.00579847348854,-0.00618219748139,0.00847595743835,0.0297007840127,1,0,2.5,0,-0.00579847348854,-0.00618219748139,0.00847595743835,0.0297007840127,1,0,2.5,0,-0.00579847348854,-0.00618219748139,0.00847595743835,0.0297007840127,1,0,2.5,0,1,-0.00579847348854,-0.00618219748139,0.00847595743835,0.0297007840127,1,0,2.5,0,-0.00579847348854,-0.00618219748139,0.00847595743835,0.0297007840127,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00579847348854,-0.00618219748139,0.00847595743835,0.0297007840127,1,0,2.5,0,936,1
stats,937,-0.00576597871259,-0.00616082176566,0.00843814201653,0.0296404212713,1,0,2.5,0,-0.00576597871259,-0.00616082176566,0.00843814201653,0.0296404212713,1,0,2.5,0,-0.00576597871259,-0.00616082176566,0.00843814201653,0.0296404212713,1,0,2.5,0,-0.00576597871259,-0.00616082176566,0.00843814201653,0.0296404212713,1,0,2.5,0,1,-0.00576597871259,-0.00616082176566,0.00843814201653,0.0296404212713,1,0,2.5,0,-0.00576597871259,-0.00616082176566,0.00843814201653,0.0296404212713,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00576597871259,-0.00616082176566,0.00843814201653,0.0296404212713,1,0,2.5,0,937,1
stats,938,-0.00573181593791,-0.00614948524162,0.00840653851628,0.0295793190598,1,0,2.5,0,-0.00573181593791,-0.00614948524162,0.00840653851628,0.0295793190598,1,0,2.5,0,-0.00573181593791,-0.00614948524162,0.00840653851628,0.0295793190598,1,0,2.5,0,-0.00573181593791,-0.00614948524162,0.00840653851628,0.0295793190598,1,0,2.5,0,1,-0.00573181593791,-0.00614948524162,0.00840653851628,0.0295793190598,1,0,2.5,0,-0.00573181593791,-0.00614948524162,0.00840653851628,0.0295793190598,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00573181593791,-0.00614948524162,0.00840653851628,0.0295793190598,1,0,2.5,0,938,1
stats,939,-0.00569723732769,-0.0061388281174,0.00837518461049,0.0295185297728,1,0,2.5,0,-0.00569723732769,-0.0061388281174,0.00837518461049,0.0295185297728,1,0,2.5,0,-0.00569723732769,-0.0061388281174,0.00837518461049,0.0295185297728,1,0,2.5,0,-0.00569723732769,-0.0061388281174,0.00837518461049,0.0295185297728,1,0,2.5,0,1,-0.00569723732769,-0.0061388281174,0.00837518461049,0.0295185297728,1,0,2.5,0,-0.00569723732769,-0.0061388281174,0.00837518461049,0.0295185297728,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00569723732769,-0.0061388281174,0.00837518461049,0.0295185297728,1,0,2.5,0,939,1
stats,940,-0.0056630265899,-0.00612844759598,0.00834432337433,0.0294581912458,1,0,2.5,0,-0.0056630265899,-0.00612844759598,0.00834432337433,0.0294581912458,1,0,2.5,0,-0.0056630265899,-0.00612844759598,0.00834432337433,0.0294581912458,1,0,2.5,0,-0.0056630265899,-0.00612844759598,0.00834432337433,0.0294581912458,1,0,2.5,0,1,-0.0056630265899,-0.00612844759598,0.00834432337433,0.0294581912458,1,0,2.5,0,-0.0056630265899,-0.00612844759598,0.00834432337433,0.0294581912458,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0056630265899,-0.00612844759598,0.00834432337433,0.0294581912458,1,0,2.5,0,940,1
stats,941,-0.00562923727557,-0.00611818535253,0.00831387378275,0.0293982550502,1,0,2.5,0,-0.00562923727557,-0.00611818535253,0.00831387378275,0.0293982550502,1,0,2.5,0,-0.00562923727557,-0.00611818535253,0.00831387378275,0.0293982550502,1,0,2.5,0,-0.00562923727557,-0.00611818535253,0.00831387378275,0.0293982550502,1,0,2.5,0,1,-0.00562923727557,-0.00611818535253,0.00831387378275,0.0293982550502,1,0,2.5,0,-0.00562923727557,-0.00611818535253,0.00831387378275,0.0293982550502,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00562923727557,-0.00611818535253,0.00831387378275,0.0293982550502,1,0,2.5,0,941,1
stats,942,-0.00559579441324,-0.0061079133302,0.00828368961811,0.029338683933,1,0,2.5,0,-0.00559579441324,-0.0061079133302,0.00828368961811,0.029338683933,1,0,2.5,0,-0.00559579441324,-0.0061079133302,0.00828368961811,0.029338683933,1,0,2.5,0,-0.00559579441324,-0.0061079133302,0.00828368961811,0.029338683933,1,0,2.5,0,1,-0.00559579441324,-0.0061079133302,0.00828368961811,0.029338683933,1,0,2.5,0,-0.00559579441324,-0.0061079133302,0.00828368961811,0.029338683933,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00559579441324,-0.0061079133302,0.00828368961811,0.029338683933,1,0,2.5,0,942,1
stats,943,-0.00556272920221,-0.00609757890925,0.00825375225395,0.0292794927955,1,0,2.5,0,-0.00556272920221,-0.00609757890925,0.00825375225395,0.0292794927955,1,0,2.5,0,-0.00556272920221,-0.00609757890925,0.00825375225395,0.0292794927955,1,0,2.5,0,-0.00556272920221,-0.00609757890925,0.00825375225395,0.0292794927955,1,0,2.5,0,1,-0.00556272920221,-0.00609757890925,0.00825375225395,0.0292794927955,1,0,2.5,0,-0.00556272920221,-0.00609757890925,0.00825375225395,0.0292794927955,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00556272920221,-0.00609757890925,0.00825375225395,0.0292794927955,1,0,2.5,0,943,1
stats,944,-0.00552996108308,-0.00608723051846,0.00822404026985,0.0292206779122,1,0,2.5,0,-0.00552996108308,-0.00608723051846,0.00822404026985,0.0292206779122,1,0,2.5,0,-0.00552996108308,-0.00608723051846,0.00822404026985,0.0292206779122,1,0,2.5,0,-0.00552996108308,-0.00608723051846,0.00822404026985,0.0292206779122,1,0,2.5,0,1,-0.00552996108308,-0.00608723051846,0.00822404026985,0.0292206779122,1,0,2.5,0,-0.00552996108308,-0.00608723051846,0.00822404026985,0.0292206779122,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00552996108308,-0.00608723051846,0.00822404026985,0.0292206779122,1,0,2.5,0,944,1
stats,945,-0.00549731496722,-0.00607688724995,0.00819445122033,0.0291621983051,1,0,2.5,0,-0.00549731496722,-0.00607688724995,0.00819445122033,0.0291621983051,1,0,2.5,0,-0.00549731496722,-0.00607688724995,0.00819445122033,0.0291621983051,1,0,2.5,0,-0.00549731496722,-0.00607688724995,0.00819445122033,0.0291621983051,1,0,2.5,0,1,-0.00549731496722,-0.00607688724995,0.00819445122033,0.0291621983051,1,0,2.5,0,-0.00549731496722,-0.00607688724995,0.00819445122033,0.0291621983051,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00549731496722,-0.00607688724995,0.00819445122033,0.0291621983051,1,0,2.5,0,945,1
stats,946,-0.00546484766528,-0.0060665118508,0.0081649934873,0.0291040409356,1,0,2.5,0,-0.00546484766528,-0.0060665118508,0.0081649934873,0.0291040409356,1,0,2.5,0,-0.00546484766528,-0.0060665118508,0.0081649934873,0.0291040409356,1,0,2.5,0,-0.00546484766528,-0.0060665118508,0.0081649934873,0.0291040409356,1,0,2.5,0,1,-0.00546484766528,-0.0060665118508,0.0081649934873,0.0291040409356,1,0,2.5,0,-0.00546484766528,-0.0060665118508,0.0081649934873,0.0291040409356,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00546484766528,-0.0060665118508,0.0081649934873,0.0291040409356,1,0,2.5,0,946,1
stats,947,-0.00543261738494,-0.00605608010665,0.00813568942249,0.0290462020785,1,0,2.5,0,-0.00543261738494,-0.00605608010665,0.00813568942249,0.0290462020785,1,0,2.5,0,-0.00543261738494,-0.00605608010665,0.00813568942249,0.0290462020785,1,0,2.5,0,-0.00543261738494,-0.00605608010665,0.00813568942249,0.0290462020785,1,0,2.5,0,1,-0.00543261738494,-0.00605608010665,0.00813568942249,0.0290462020785,1,0,2.5,0,-0.00543261738494,-0.00605608010665,0.00813568942249,0.0290462020785,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00543261738494,-0.00605608010665,0.00813568942249,0.0290462020785,1,0,2.5,0,947,1
stats,948,-0.00540063716471,-0.00604558549821,0.00810653995723,0.0289886984974,1,0,2.5,0,-0.00540063716471,-0.00604558549821,0.00810653995723,0.0289886984974,1,0,2.5,0,-0.00540063716471,-0.00604558549821,0.00810653995723,0.0289886984974,1,0,2.5,0,-0.00540063716471,-0.00604558549821,0.00810653995723,0.0289886984974,1,0,2.5,0,1,-0.00540063716471,-0.00604558549821,0.00810653995723,0.0289886984974,1,0,2.5,0,-0.00540063716471,-0.00604558549821,0.00810653995723,0.0289886984974,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00540063716471,-0.00604558549821,0.00810653995723,0.0289886984974,1,0,2.5,0,948,1
stats,949,-0.00536889536306,-0.00603502523154,0.00807753484696,0.028931543231,1,0,2.5,0,-0.00536889536306,-0.00603502523154,0.00807753484696,0.028931543231,1,0,2.5,0,-0.00536889536306,-0.00603502523154,0.00807753484696,0.028931543231,1,0,2.5,0,-0.00536889536306,-0.00603502523154,0.00807753484696,0.028931543231,1,0,2.5,0,1,-0.00536889536306,-0.00603502523154,0.00807753484696,0.028931543231,1,0,2.5,0,-0.00536889536306,-0.00603502523154,0.00807753484696,0.028931543231,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00536889536306,-0.00603502523154,0.00807753484696,0.028931543231,1,0,2.5,0,949,1
stats,950,-0.00533729093149,-0.00602441979572,0.00804862193763,0.0288747195154,1,0,2.5,0,-0.00533729093149,-0.00602441979572,0.00804862193763,0.0288747195154,1,0,2.5,0,-0.00533729093149,-0.00602441979572,0.00804862193763,0.0288747195154,1,0,2.5,0,-0.00533729093149,-0.00602441979572,0.00804862193763,0.0288747195154,1,0,2.5,0,1,-0.00533729093149,-0.00602441979572,0.00804862193763,0.0288747195154,1,0,2.5,0,-0.00533729093149,-0.00602441979572,0.00804862193763,0.0288747195154,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00533729093149,-0.00602441979572,0.00804862193763,0.0288747195154,1,0,2.5,0,950,1
stats,951,-0.005305794999,-0.0060138120316,0.00801981240511,0.0288182273507,1,0,2.5,0,-0.005305794999,-0.0060138120316,0.00801981240511,0.0288182273507,1,0,2.5,0,-0.005305794999,-0.0060138120316,0.00801981240511,0.0288182273507,1,0,2.5,0,-0.005305794999,-0.0060138120316,0.00801981240511,0.0288182273507,1,0,2.5,0,1,-0.005305794999,-0.0060138120316,0.00801981240511,0.0288182273507,1,0,2.5,0,-0.005305794999,-0.0060138120316,0.00801981240511,0.0288182273507,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.005305794999,-0.0060138120316,0.00801981240511,0.0288182273507,1,0,2.5,0,951,1
stats,952,-0.00527436193079,-0.00600323546678,0.00799110345542,0.0287620481104,1,0,2.5,0,-0.00527436193079,-0.00600323546678,0.00799110345542,0.0287620481104,1,0,2.5,0,-0.00527436193079,-0.00600323546678,0.00799110345542,0.0287620481104,1,0,2.5,0,-0.00527436193079,-0.00600323546678,0.00799110345542,0.0287620481104,1,0,2.5,0,1,-0.00527436193079,-0.00600323546678,0.00799110345542,0.0287620481104,1,0,2.5,0,-0.00527436193079,-0.00600323546678,0.00799110345542,0.0287620481104,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00527436193079,-0.00600323546678,0.00799110345542,0.0287620481104,1,0,2.5,0,952,1
stats,953,-0.00524308392778,-0.00599269289523,0.00796255562454,0.0287061762065,1,0,2.5,0,-0.00524308392778,-0.00599269289523,0.00796255562454,0.0287061762065,1,0,2.5,0,-0.00524308392778,-0.00599269289523,0.00796255562454,0.0287061762065,1,0,2.5,0,-0.00524308392778,-0.00599269289523,0.00796255562454,0.0287061762065,1,0,2.5,0,1,-0.00524308392778,-0.00599269289523,0.00796255562454,0.0287061762065,1,0,2.5,0,-0.00524308392778,-0.00599269289523,0.00796255562454,0.0287061762065,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00524308392778,-0.00599269289523,0.00796255562454,0.0287061762065,1,0,2.5,0,953,1
stats,954,-0.00521219754592,-0.00598218943924,0.00793433003128,0.0286506339908,1,0,2.5,0,-0.00521219754592,-0.00598218943924,0.00793433003128,0.0286506339908,1,0,2.5,0,-0.00521219754592,-0.00598218943924,0.00793433003128,0.0286506339908,1,0,2.5,0,-0.00521219754592,-0.00598218943924,0.00793433003128,0.0286506339908,1,0,2.5,0,1,-0.00521219754592,-0.00598218943924,0.00793433003128,0.0286506339908,1,0,2.5,0,-0.00521219754592,-0.00598218943924,0.00793433003128,0.0286506339908,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00521219754592,-0.00598218943924,0.00793433003128,0.0286506339908,1,0,2.5,0,954,1
stats,955,-0.00518125575036,-0.00596603564918,0.007901834324,0.028595905751,1,0,2.5,0,-0.00518125575036,-0.00596603564918,0.007901834324,0.028595905751,1,0,2.5,0,-0.00518125575036,-0.00596603564918,0.007901834324,0.028595905751,1,0,2.5,0,-0.00518125575036,-0.00596603564918,0.007901834324,0.028595905751,1,0,2.5,0,1,-0.00518125575036,-0.00596603564918,0.007901834324,0.028595905751,1,0,2.5,0,-0.00518125575036,-0.00596603564918,0.007901834324,0.028595905751,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00518125575036,-0.00596603564918,0.007901834324,0.028595905751,1,0,2.5,0,955,1
stats,956,-0.00515208207071,-0.00595578830689,0.00787498336285,0.0285411402583,1,0,2.5,0,-0.00515208207071,-0.00595578830689,0.00787498336285,0.0285411402583,1,0,2.5,0,-0.00515208207071,-0.00595578830689,0.00787498336285,0.0285411402583,1,0,2.5,0,-0.00515208207071,-0.00595578830689,0.00787498336285,0.0285411402583,1,0,2.5,0,1,-0.00515208207071,-0.00595578830689,0.00787498336285,0.0285411402583,1,0,2.5,0,-0.00515208207071,-0.00595578830689,0.00787498336285,0.0285411402583,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00515208207071,-0.00595578830689,0.00787498336285,0.0285411402583,1,0,2.5,0,956,1
stats,957,-0.00512386998162,-0.00594616215676,0.00784926023334,0.0284869633615,1,0,2.5,0,-0.00512386998162,-0.00594616215676,0.00784926023334,0.0284869633615,1,0,2.5,0,-0.00512386998162,-0.00594616215676,0.00784926023334,0.0284869633615,1,0,2.5,0,-0.00512386998162,-0.00594616215676,0.00784926023334,0.0284869633615,1,0,2.5,0,1,-0.00512386998162,-0.00594616215676,0.00784926023334,0.0284869633615,1,0,2.5,0,-0.00512386998162,-0.00594616215676,0.00784926023334,0.0284869633615,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00512386998162,-0.00594616215676,0.00784926023334,0.0284869633615,1,0,2.5,0,957,1
stats,958,-0.00509664742276,-0.00593713484704,0.00782466493547,0.0284333601594,1,0,2.5,0,-0.00509664742276,-0.00593713484704,0.00782466493547,0.0284333601594,1,0,2.5,0,-0.00509664742276,-0.00593713484704,0.00782466493547,0.0284333601594,1,0,2.5,0,-0.00509664742276,-0.00593713484704,0.00782466493547,0.0284333601594,1,0,2.5,0,1,-0.00509664742276,-0.00593713484704,0.00782466493547,0.0284333601594,1,0,2.5,0,-0.00509664742276,-0.00593713484704,0.00782466493547,0.0284333601594,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00509664742276,-0.00593713484704,0.00782466493547,0.0284333601594,1,0,2.5,0,958,1
stats,959,-0.00506969355047,-0.00592848658562,0.00780056044459,0.0283800903708,1,0,2.5,0,-0.00506969355047,-0.00592848658562,0.00780056044459,0.0283800903708,1,0,2.5,0,-0.00506969355047,-0.00592848658562,0.00780056044459,0.0283800903708,1,0,2.5,0,-0.00506969355047,-0.00592848658562,0.00780056044459,0.0283800903708,1,0,2.5,0,1,-0.00506969355047,-0.00592848658562,0.00780056044459,0.0283800903708,1,0,2.5,0,-0.00506969355047,-0.00592848658562,0.00780056044459,0.0283800903708,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00506969355047,-0.00592848658562,0.00780056044459,0.0283800903708,1,0,2.5,0,959,1
stats,960,-0.00504219951108,-0.00591987976804,0.00777616584674,0.0283269323409,1,0,2.5,0,-0.00504219951108,-0.00591987976804,0.00777616584674,0.0283269323409,1,0,2.5,0,-0.00504219951108,-0.00591987976804,0.00777616584674,0.0283269323409,1,0,2.5,0,-0.00504219951108,-0.00591987976804,0.00777616584674,0.0283269323409,1,0,2.5,0,1,-0.00504219951108,-0.00591987976804,0.00777616584674,0.0283269323409,1,0,2.5,0,-0.00504219951108,-0.00591987976804,0.00777616584674,0.0283269323409,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00504219951108,-0.00591987976804,0.00777616584674,0.0283269323409,1,0,2.5,0,960,1
stats,961,-0.00501472735777,-0.00591115280986,0.00775172375143,0.0282739605755,1,0,2.5,0,-0.00501472735777,-0.00591115280986,0.00775172375143,0.0282739605755,1,0,2.5,0,-0.00501472735777,-0.00591115280986,0.00775172375143,0.0282739605755,1,0,2.5,0,-0.00501472735777,-0.00591115280986,0.00775172375143,0.0282739605755,1,0,2.5,0,1,-0.00501472735777,-0.00591115280986,0.00775172375143,0.0282739605755,1,0,2.5,0,-0.00501472735777,-0.00591115280986,0.00775172375143,0.0282739605755,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00501472735777,-0.00591115280986,0.00775172375143,0.0282739605755,1,0,2.5,0,961,1
stats,962,-0.00498766405508,-0.00590230291709,0.00772748142481,0.0282212365419,1,0,2.5,0,-0.00498766405508,-0.00590230291709,0.00772748142481,0.0282212365419,1,0,2.5,0,-0.00498766405508,-0.00590230291709,0.00772748142481,0.0282212365419,1,0,2.5,0,-0.00498766405508,-0.00590230291709,0.00772748142481,0.0282212365419,1,0,2.5,0,1,-0.00498766405508,-0.00590230291709,0.00772748142481,0.0282212365419,1,0,2.5,0,-0.00498766405508,-0.00590230291709,0.00772748142481,0.0282212365419,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00498766405508,-0.00590230291709,0.00772748142481,0.0282212365419,1,0,2.5,0,962,1
stats,963,-0.00496088713408,-0.00589337013662,0.00770338950679,0.0281687863171,1,0,2.5,0,-0.00496088713408,-0.00589337013662,0.00770338950679,0.0281687863171,1,0,2.5,0,-0.00496088713408,-0.00589337013662,0.00770338950679,0.0281687863171,1,0,2.5,0,-0.00496088713408,-0.00589337013662,0.00770338950679,0.0281687863171,1,0,2.5,0,1,-0.00496088713408,-0.00589337013662,0.00770338950679,0.0281687863171,1,0,2.5,0,-0.00496088713408,-0.00589337013662,0.00770338950679,0.0281687863171,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00496088713408,-0.00589337013662,0.00770338950679,0.0281687863171,1,0,2.5,0,963,1
stats,964,-0.00493420427665,-0.0058843777515,0.00767934089527,0.0281166322529,1,0,2.5,0,-0.00493420427665,-0.0058843777515,0.00767934089527,0.0281166322529,1,0,2.5,0,-0.00493420427665,-0.0058843777515,0.00767934089527,0.0281166322529,1,0,2.5,0,-0.00493420427665,-0.0058843777515,0.00767934089527,0.0281166322529,1,0,2.5,0,1,-0.00493420427665,-0.0058843777515,0.00767934089527,0.0281166322529,1,0,2.5,0,-0.00493420427665,-0.0058843777515,0.00767934089527,0.0281166322529,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00493420427665,-0.0058843777515,0.00767934089527,0.0281166322529,1,0,2.5,0,964,1
stats,965,-0.00490760896355,-0.00587537465617,0.00765536772087,0.0280647892505,1,0,2.5,0,-0.00490760896355,-0.00587537465617,0.00765536772087,0.0280647892505,1,0,2.5,0,-0.00490760896355,-0.00587537465617,0.00765536772087,0.0280647892505,1,0,2.5,0,-0.00490760896355,-0.00587537465617,0.00765536772087,0.0280647892505,1,0,2.5,0,1,-0.00490760896355,-0.00587537465617,0.00765536772087,0.0280647892505,1,0,2.5,0,-0.00490760896355,-0.00587537465617,0.00765536772087,0.0280647892505,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00490760896355,-0.00587537465617,0.00765536772087,0.0280647892505,1,0,2.5,0,965,1
stats,966,-0.00488115148619,-0.0058664008975,0.00763153331354,0.0280132647604,1,0,2.5,0,-0.00488115148619,-0.0058664008975,0.00763153331354,0.0280132647604,1,0,2.5,0,-0.00488115148619,-0.0058664008975,0.00763153331354,0.0280132647604,1,0,2.5,0,-0.00488115148619,-0.0058664008975,0.00763153331354,0.0280132647604,1,0,2.5,0,1,-0.00488115148619,-0.0058664008975,0.00763153331354,0.0280132647604,1,0,2.5,0,-0.00488115148619,-0.0058664008975,0.00763153331354,0.0280132647604,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00488115148619,-0.0058664008975,0.00763153331354,0.0280132647604,1,0,2.5,0,966,1
stats,967,-0.00485485373065,-0.00585747277364,0.00760786375031,0.0279620531946,1,0,2.5,0,-0.00485485373065,-0.00585747277364,0.00760786375031,0.0279620531946,1,0,2.5,0,-0.00485485373065,-0.00585747277364,0.00760786375031,0.0279620531946,1,0,2.5,0,-0.00485485373065,-0.00585747277364,0.00760786375031,0.0279620531946,1,0,2.5,0,1,-0.00485485373065,-0.00585747277364,0.00760786375031,0.0279620531946,1,0,2.5,0,-0.00485485373065,-0.00585747277364,0.00760786375031,0.0279620531946,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00485485373065,-0.00585747277364,0.00760786375031,0.0279620531946,1,0,2.5,0,967,1
stats,968,-0.00482880137861,-0.00584860052913,0.00758442142978,0.0279111545533,1,0,2.5,0,-0.00482880137861,-0.00584860052913,0.00758442142978,0.0279111545533,1,0,2.5,0,-0.00482880137861,-0.00584860052913,0.00758442142978,0.0279111545533,1,0,2.5,0,-0.00482880137861,-0.00584860052913,0.00758442142978,0.0279111545533,1,0,2.5,0,1,-0.00482880137861,-0.00584860052913,0.00758442142978,0.0279111545533,1,0,2.5,0,-0.00482880137861,-0.00584860052913,0.00758442142978,0.0279111545533,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00482880137861,-0.00584860052913,0.00758442142978,0.0279111545533,1,0,2.5,0,968,1
stats,969,-0.0048030721955,-0.00583978556097,0.00756125617772,0.0278605613858,1,0,2.5,0,-0.0048030721955,-0.00583978556097,0.00756125617772,0.0278605613858,1,0,2.5,0,-0.0048030721955,-0.00583978556097,0.00756125617772,0.0278605613858,1,0,2.5,0,-0.0048030721955,-0.00583978556097,0.00756125617772,0.0278605613858,1,0,2.5,0,1,-0.0048030721955,-0.00583978556097,0.00756125617772,0.0278605613858,1,0,2.5,0,-0.0048030721955,-0.00583978556097,0.00756125617772,0.0278605613858,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0048030721955,-0.00583978556097,0.00756125617772,0.0278605613858,1,0,2.5,0,969,1
stats,970,-0.00477767270058,-0.00583100924268,0.00753835681826,0.0278102532029,1,0,2.5,0,-0.00477767270058,-0.00583100924268,0.00753835681826,0.0278102532029,1,0,2.5,0,-0.00477767270058,-0.00583100924268,0.00753835681826,0.0278102532029,1,0,2.5,0,-0.00477767270058,-0.00583100924268,0.00753835681826,0.0278102532029,1,0,2.5,0,1,-0.00477767270058,-0.00583100924268,0.00753835681826,0.0278102532029,1,0,2.5,0,-0.00477767270058,-0.00583100924268,0.00753835681826,0.0278102532029,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00477767270058,-0.00583100924268,0.00753835681826,0.0278102532029,1,0,2.5,0,970,1
stats,971,-0.00475245248526,-0.0058221872896,0.00751556176692,0.0277601964772,1,0,2.5,0,-0.00475245248526,-0.0058221872896,0.00751556176692,0.0277601964772,1,0,2.5,0,-0.00475245248526,-0.0058221872896,0.00751556176692,0.0277601964772,1,0,2.5,0,-0.00475245248526,-0.0058221872896,0.00751556176692,0.0277601964772,1,0,2.5,0,1,-0.00475245248526,-0.0058221872896,0.00751556176692,0.0277601964772,1,0,2.5,0,-0.00475245248526,-0.0058221872896,0.00751556176692,0.0277601964772,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00475245248526,-0.0058221872896,0.00751556176692,0.0277601964772,1,0,2.5,0,971,1
stats,972,-0.00472731422633,-0.00581324007362,0.00749274715781,0.02771037817,1,0,2.5,0,-0.00472731422633,-0.00581324007362,0.00749274715781,0.02771037817,1,0,2.5,0,-0.00472731422633,-0.00581324007362,0.00749274715781,0.02771037817,1,0,2.5,0,-0.00472731422633,-0.00581324007362,0.00749274715781,0.02771037817,1,0,2.5,0,1,-0.00472731422633,-0.00581324007362,0.00749274715781,0.02771037817,1,0,2.5,0,-0.00472731422633,-0.00581324007362,0.00749274715781,0.02771037817,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00472731422633,-0.00581324007362,0.00749274715781,0.02771037817,1,0,2.5,0,972,1
stats,973,-0.00470604933798,-0.00580517854542,0.00747308507562,0.0276622362435,1,0,2.5,0,-0.00470604933798,-0.00580517854542,0.00747308507562,0.0276622362435,1,0,2.5,0,-0.00470604933798,-0.00580517854542,0.00747308507562,0.0276622362435,1,0,2.5,0,-0.00470604933798,-0.00580517854542,0.00747308507562,0.0276622362435,1,0,2.5,0,1,-0.00470604933798,-0.00580517854542,0.00747308507562,0.0276622362435,1,0,2.5,0,-0.00470604933798,-0.00580517854542,0.00747308507562,0.0276622362435,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00470604933798,-0.00580517854542,0.00747308507562,0.0276622362435,1,0,2.5,0,973,1
stats,974,-0.00468150340021,-0.00579713191837,0.00745138991624,0.0276131536812,1,0,2.5,0,-0.00468150340021,-0.00579713191837,0.00745138991624,0.0276131536812,1,0,2.5,0,-0.00468150340021,-0.00579713191837,0.00745138991624,0.0276131536812,1,0,2.5,0,-0.00468150340021,-0.00579713191837,0.00745138991624,0.0276131536812,1,0,2.5,0,1,-0.00468150340021,-0.00579713191837,0.00745138991624,0.0276131536812,1,0,2.5,0,-0.00468150340021,-0.00579713191837,0.00745138991624,0.0276131536812,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00468150340021,-0.00579713191837,0.00745138991624,0.0276131536812,1,0,2.5,0,974,1
stats,975,-0.00465705711395,-0.0057889171876,0.00742965284735,0.0275642648339,1,0,2.5,0,-0.00465705711395,-0.0057889171876,0.00742965284735,0.0275642648339,1,0,2.5,0,-0.00465705711395,-0.0057889171876,0.00742965284735,0.0275642648339,1,0,2.5,0,-0.00465705711395,-0.0057889171876,0.00742965284735,0.0275642648339,1,0,2.5,0,1,-0.00465705711395,-0.0057889171876,0.00742965284735,0.0275642648339,1,0,2.5,0,-0.00465705711395,-0.0057889171876,0.00742965284735,0.0275642648339,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00465705711395,-0.0057889171876,0.00742965284735,0.0275642648339,1,0,2.5,0,975,1
stats,976,-0.00463283108547,-0.00578063074499,0.00740802381188,0.0275156144053,1,0,2.5,0,-0.00463283108547,-0.00578063074499,0.00740802381188,0.0275156144053,1,0,2.5,0,-0.00463283108547,-0.00578063074499,0.00740802381188,0.0275156144053,1,0,2.5,0,-0.00463283108547,-0.00578063074499,0.00740802381188,0.0275156144053,1,0,2.5,0,1,-0.00463283108547,-0.00578063074499,0.00740802381188,0.0275156144053,1,0,2.5,0,-0.00463283108547,-0.00578063074499,0.00740802381188,0.0275156144053,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00463283108547,-0.00578063074499,0.00740802381188,0.0275156144053,1,0,2.5,0,976,1
stats,977,-0.0046088565141,-0.00577230984345,0.00738654984161,0.027467219159,1,0,2.5,0,-0.0046088565141,-0.00577230984345,0.00738654984161,0.027467219159,1,0,2.5,0,-0.0046088565141,-0.00577230984345,0.00738654984161,0.027467219159,1,0,2.5,0,-0.0046088565141,-0.00577230984345,0.00738654984161,0.027467219159,1,0,2.5,0,1,-0.0046088565141,-0.00577230984345,0.00738654984161,0.027467219159,1,0,2.5,0,-0.0046088565141,-0.00577230984345,0.00738654984161,0.027467219159,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0046088565141,-0.00577230984345,0.00738654984161,0.027467219159,1,0,2.5,0,977,1
stats,978,-0.00458517018706,-0.00576400337741,0.00736529147252,0.0274190809578,1,0,2.5,0,-0.00458517018706,-0.00576400337741,0.00736529147252,0.0274190809578,1,0,2.5,0,-0.00458517018706,-0.00576400337741,0.00736529147252,0.0274190809578,1,0,2.5,0,-0.00458517018706,-0.00576400337741,0.00736529147252,0.0274190809578,1,0,2.5,0,1,-0.00458517018706,-0.00576400337741,0.00736529147252,0.0274190809578,1,0,2.5,0,-0.00458517018706,-0.00576400337741,0.00736529147252,0.0274190809578,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00458517018706,-0.00576400337741,0.00736529147252,0.0274190809578,1,0,2.5,0,978,1
stats,979,-0.00456176232547,-0.00575569737703,0.00734423100948,0.0273712053895,1,0,2.5,0,-0.00456176232547,-0.00575569737703,0.00734423100948,0.0273712053895,1,0,2.5,0,-0.00456176232547,-0.00575569737703,0.00734423100948,0.0273712053895,1,0,2.5,0,-0.00456176232547,-0.00575569737703,0.00734423100948,0.0273712053895,1,0,2.5,0,1,-0.00456176232547,-0.00575569737703,0.00734423100948,0.0273712053895,1,0,2.5,0,-0.00456176232547,-0.00575569737703,0.00734423100948,0.0273712053895,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00456176232547,-0.00575569737703,0.00734423100948,0.0273712053895,1,0,2.5,0,979,1
stats,980,-0.00453859614208,-0.00574734713882,0.00732330884784,0.0273235794157,1,0,2.5,0,-0.00453859614208,-0.00574734713882,0.00732330884784,0.0273235794157,1,0,2.5,0,-0.00453859614208,-0.00574734713882,0.00732330884784,0.0273235794157,1,0,2.5,0,-0.00453859614208,-0.00574734713882,0.00732330884784,0.0273235794157,1,0,2.5,0,1,-0.00453859614208,-0.00574734713882,0.00732330884784,0.0273235794157,1,0,2.5,0,-0.00453859614208,-0.00574734713882,0.00732330884784,0.0273235794157,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00453859614208,-0.00574734713882,0.00732330884784,0.0273235794157,1,0,2.5,0,980,1
stats,981,-0.00451566232368,-0.00573895312846,0.00730251939967,0.027276204899,1,0,2.5,0,-0.00451566232368,-0.00573895312846,0.00730251939967,0.027276204899,1,0,2.5,0,-0.00451566232368,-0.00573895312846,0.00730251939967,0.027276204899,1,0,2.5,0,-0.00451566232368,-0.00573895312846,0.00730251939967,0.027276204899,1,0,2.5,0,1,-0.00451566232368,-0.00573895312846,0.00730251939967,0.027276204899,1,0,2.5,0,-0.00451566232368,-0.00573895312846,0.00730251939967,0.027276204899,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00451566232368,-0.00573895312846,0.00730251939967,0.027276204899,1,0,2.5,0,981,1
stats,982,-0.00449293572456,-0.00573052279651,0.0072818514891,0.0272290818393,1,0,2.5,0,-0.00449293572456,-0.00573052279651,0.0072818514891,0.0272290818393,1,0,2.5,0,-0.00449293572456,-0.00573052279651,0.0072818514891,0.0272290818393,1,0,2.5,0,-0.00449293572456,-0.00573052279651,0.0072818514891,0.0272290818393,1,0,2.5,0,1,-0.00449293572456,-0.00573052279651,0.0072818514891,0.0272290818393,1,0,2.5,0,-0.00449293572456,-0.00573052279651,0.0072818514891,0.0272290818393,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00449293572456,-0.00573052279651,0.0072818514891,0.0272290818393,1,0,2.5,0,982,1
stats,983,-0.00447040656582,-0.00572204729542,0.0072612920776,0.0271822083741,1,0,2.5,0,-0.00447040656582,-0.00572204729542,0.0072612920776,0.0271822083741,1,0,2.5,0,-0.00447040656582,-0.00572204729542,0.0072612920776,0.0271822083741,1,0,2.5,0,-0.00447040656582,-0.00572204729542,0.0072612920776,0.0271822083741,1,0,2.5,0,1,-0.00447040656582,-0.00572204729542,0.0072612920776,0.0271822083741,1,0,2.5,0,-0.00447040656582,-0.00572204729542,0.0072612920776,0.0271822083741,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00447040656582,-0.00572204729542,0.0072612920776,0.0271822083741,1,0,2.5,0,983,1
stats,984,-0.00444805761799,-0.00571352476254,0.00724082719535,0.0271355826408,1,0,2.5,0,-0.00444805761799,-0.00571352476254,0.00724082719535,0.0271355826408,1,0,2.5,0,-0.00444805761799,-0.00571352476254,0.00724082719535,0.0271355826408,1,0,2.5,0,-0.00444805761799,-0.00571352476254,0.00724082719535,0.0271355826408,1,0,2.5,0,1,-0.00444805761799,-0.00571352476254,0.00724082719535,0.0271355826408,1,0,2.5,0,-0.00444805761799,-0.00571352476254,0.00724082719535,0.0271355826408,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00444805761799,-0.00571352476254,0.00724082719535,0.0271355826408,1,0,2.5,0,984,1
stats,985,-0.00442588701844,-0.00570497428998,0.00722047127783,0.0270892009139,1,0,2.5,0,-0.00442588701844,-0.00570497428998,0.00722047127783,0.0270892009139,1,0,2.5,0,-0.00442588701844,-0.00570497428998,0.00722047127783,0.0270892009139,1,0,2.5,0,-0.00442588701844,-0.00570497428998,0.00722047127783,0.0270892009139,1,0,2.5,0,1,-0.00442588701844,-0.00570497428998,0.00722047127783,0.0270892009139,1,0,2.5,0,-0.00442588701844,-0.00570497428998,0.00722047127783,0.0270892009139,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00442588701844,-0.00570497428998,0.00722047127783,0.0270892009139,1,0,2.5,0,985,1
stats,986,-0.00440391572192,-0.00569642521441,0.00720025924966,0.0270430762321,1,0,2.5,0,-0.00440391572192,-0.00569642521441,0.00720025924966,0.0270430762321,1,0,2.5,0,-0.00440391572192,-0.00569642521441,0.00720025924966,0.0270430762321,1,0,2.5,0,-0.00440391572192,-0.00569642521441,0.00720025924966,0.0270430762321,1,0,2.5,0,1,-0.00440391572192,-0.00569642521441,0.00720025924966,0.0270430762321,1,0,2.5,0,-0.00440391572192,-0.00569642521441,0.00720025924966,0.0270430762321,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00440391572192,-0.00569642521441,0.00720025924966,0.0270430762321,1,0,2.5,0,986,1
stats,987,-0.00438214605674,-0.00568788871169,0.00718020088971,0.0269972030073,1,0,2.5,0,-0.00438214605674,-0.00568788871169,0.00718020088971,0.0269972030073,1,0,2.5,0,-0.00438214605674,-0.00568788871169,0.00718020088971,0.0269972030073,1,0,2.5,0,-0.00438214605674,-0.00568788871169,0.00718020088971,0.0269972030073,1,0,2.5,0,1,-0.00438214605674,-0.00568788871169,0.00718020088971,0.0269972030073,1,0,2.5,0,-0.00438214605674,-0.00568788871169,0.00718020088971,0.0269972030073,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00438214605674,-0.00568788871169,0.00718020088971,0.0269972030073,1,0,2.5,0,987,1
stats,988,-0.00436057895422,-0.00567939225584,0.0071603176184,0.0269515868276,1,0,2.5,0,-0.00436057895422,-0.00567939225584,0.0071603176184,0.0269515868276,1,0,2.5,0,-0.00436057895422,-0.00567939225584,0.0071603176184,0.0269515868276,1,0,2.5,0,-0.00436057895422,-0.00567939225584,0.0071603176184,0.0269515868276,1,0,2.5,0,1,-0.00436057895422,-0.00567939225584,0.0071603176184,0.0269515868276,1,0,2.5,0,-0.00436057895422,-0.00567939225584,0.0071603176184,0.0269515868276,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00436057895422,-0.00567939225584,0.0071603176184,0.0269515868276,1,0,2.5,0,988,1
stats,989,-0.0043392018415,-0.0056709847413,0.00714064016938,0.0269062314183,1,0,2.5,0,-0.0043392018415,-0.0056709847413,0.00714064016938,0.0269062314183,1,0,2.5,0,-0.0043392018415,-0.0056709847413,0.00714064016938,0.0269062314183,1,0,2.5,0,-0.0043392018415,-0.0056709847413,0.00714064016938,0.0269062314183,1,0,2.5,0,1,-0.0043392018415,-0.0056709847413,0.00714064016938,0.0269062314183,1,0,2.5,0,-0.0043392018415,-0.0056709847413,0.00714064016938,0.0269062314183,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0043392018415,-0.0056709847413,0.00714064016938,0.0269062314183,1,0,2.5,0,989,1
stats,990,-0.0043180170469,-0.00566267082468,0.00712117366493,0.0268611330539,1,0,2.5,0,-0.0043180170469,-0.00566267082468,0.00712117366493,0.0268611330539,1,0,2.5,0,-0.0043180170469,-0.00566267082468,0.00712117366493,0.0268611330539,1,0,2.5,0,-0.0043180170469,-0.00566267082468,0.00712117366493,0.0268611330539,1,0,2.5,0,1,-0.0043180170469,-0.00566267082468,0.00712117366493,0.0268611330539,1,0,2.5,0,-0.0043180170469,-0.00566267082468,0.00712117366493,0.0268611330539,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0043180170469,-0.00566267082468,0.00712117366493,0.0268611330539,1,0,2.5,0,990,1
stats,991,-0.00429697567597,-0.00565038621426,0.00709865242243,0.0268154703081,1,0,2.5,0,-0.00429697567597,-0.00565038621426,0.00709865242243,0.0268154703081,1,0,2.5,0,-0.00429697567597,-0.00565038621426,0.00709865242243,0.0268154703081,1,0,2.5,0,-0.00429697567597,-0.00565038621426,0.00709865242243,0.0268154703081,1,0,2.5,0,1,-0.00429697567597,-0.00565038621426,0.00709865242243,0.0268154703081,1,0,2.5,0,-0.00429697567597,-0.00565038621426,0.00709865242243,0.0268154703081,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00429697567597,-0.00565038621426,0.00709865242243,0.0268154703081,1,0,2.5,0,991,1
stats,992,-0.00427633197978,-0.00564168673009,0.00707924040034,0.0267708096653,1,0,2.5,0,-0.00427633197978,-0.00564168673009,0.00707924040034,0.0267708096653,1,0,2.5,0,-0.00427633197978,-0.00564168673009,0.00707924040034,0.0267708096653,1,0,2.5,0,-0.00427633197978,-0.00564168673009,0.00707924040034,0.0267708096653,1,0,2.5,0,1,-0.00427633197978,-0.00564168673009,0.00707924040034,0.0267708096653,1,0,2.5,0,-0.00427633197978,-0.00564168673009,0.00707924040034,0.0267708096653,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00427633197978,-0.00564168673009,0.00707924040034,0.0267708096653,1,0,2.5,0,992,1
stats,993,-0.00425568223,-0.00563333323225,0.00706011848524,0.0267264358699,1,0,2.5,0,-0.00425568223,-0.00563333323225,0.00706011848524,0.0267264358699,1,0,2.5,0,-0.00425568223,-0.00563333323225,0.00706011848524,0.0267264358699,1,0,2.5,0,-0.00425568223,-0.00563333323225,0.00706011848524,0.0267264358699,1,0,2.5,0,1,-0.00425568223,-0.00563333323225,0.00706011848524,0.0267264358699,1,0,2.5,0,-0.00425568223,-0.00563333323225,0.00706011848524,0.0267264358699,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00425568223,-0.00563333323225,0.00706011848524,0.0267264358699,1,0,2.5,0,993,1
stats,994,-0.00423511071131,-0.00562516460195,0.00704121030867,0.0266823135316,1,0,2.5,0,-0.00423511071131,-0.00562516460195,0.00704121030867,0.0266823135316,1,0,2.5,0,-0.00423511071131,-0.00562516460195,0.00704121030867,0.0266823135316,1,0,2.5,0,-0.00423511071131,-0.00562516460195,0.00704121030867,0.0266823135316,1,0,2.5,0,1,-0.00423511071131,-0.00562516460195,0.00704121030867,0.0266823135316,1,0,2.5,0,-0.00423511071131,-0.00562516460195,0.00704121030867,0.0266823135316,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00423511071131,-0.00562516460195,0.00704121030867,0.0266823135316,1,0,2.5,0,994,1
stats,995,-0.00421468541026,-0.00561708770692,0.0070224814117,0.0266384258866,1,0,2.5,0,-0.00421468541026,-0.00561708770692,0.0070224814117,0.0266384258866,1,0,2.5,0,-0.00421468541026,-0.00561708770692,0.0070224814117,0.0266384258866,1,0,2.5,0,-0.00421468541026,-0.00561708770692,0.0070224814117,0.0266384258866,1,0,2.5,0,1,-0.00421468541026,-0.00561708770692,0.0070224814117,0.0266384258866,1,0,2.5,0,-0.00421468541026,-0.00561708770692,0.0070224814117,0.0266384258866,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00421468541026,-0.00561708770692,0.0070224814117,0.0266384258866,1,0,2.5,0,995,1
stats,996,-0.00419445009902,-0.00560905365273,0.00700392015278,0.0265947598964,1,0,2.5,0,-0.00419445009902,-0.00560905365273,0.00700392015278,0.0265947598964,1,0,2.5,0,-0.00419445009902,-0.00560905365273,0.00700392015278,0.0265947598964,1,0,2.5,0,-0.00419445009902,-0.00560905365273,0.00700392015278,0.0265947598964,1,0,2.5,0,1,-0.00419445009902,-0.00560905365273,0.00700392015278,0.0265947598964,1,0,2.5,0,-0.00419445009902,-0.00560905365273,0.00700392015278,0.0265947598964,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00419445009902,-0.00560905365273,0.00700392015278,0.0265947598964,1,0,2.5,0,996,1
stats,997,-0.00417442759499,-0.00560105172917,0.00698552979156,0.0265513118356,1,0,2.5,0,-0.00417442759499,-0.00560105172917,0.00698552979156,0.0265513118356,1,0,2.5,0,-0.00417442759499,-0.00560105172917,0.00698552979156,0.0265513118356,1,0,2.5,0,-0.00417442759499,-0.00560105172917,0.00698552979156,0.0265513118356,1,0,2.5,0,1,-0.00417442759499,-0.00560105172917,0.00698552979156,0.0265513118356,1,0,2.5,0,-0.00417442759499,-0.00560105172917,0.00698552979156,0.0265513118356,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00417442759499,-0.00560105172917,0.00698552979156,0.0265513118356,1,0,2.5,0,997,1
stats,998,-0.00415463373065,-0.0055930824019,0.00696732010692,0.0265080798417,1,0,2.5,0,-0.00415463373065,-0.0055930824019,0.00696732010692,0.0265080798417,1,0,2.5,0,-0.00415463373065,-0.0055930824019,0.00696732010692,0.0265080798417,1,0,2.5,0,-0.00415463373065,-0.0055930824019,0.00696732010692,0.0265080798417,1,0,2.5,0,1,-0.00415463373065,-0.0055930824019,0.00696732010692,0.0265080798417,1,0,2.5,0,-0.00415463373065,-0.0055930824019,0.00696732010692,0.0265080798417,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00415463373065,-0.0055930824019,0.00696732010692,0.0265080798417,1,0,2.5,0,998,1
stats,999,-0.0041350517422,-0.00558515870944,0.00694929156452,0.0264650676399,1,0,2.5,0,-0.0041350517422,-0.00558515870944,0.00694929156452,0.0264650676399,1,0,2.5,0,-0.0041350517422,-0.00558515870944,0.00694929156452,0.0264650676399,1,0,2.5,0,-0.0041350517422,-0.00558515870944,0.00694929156452,0.0264650676399,1,0,2.5,0,1,-0.0041350517422,-0.00558515870944,0.00694929156452,0.0264650676399,1,0,2.5,0,-0.0041350517422,-0.00558515870944,0.00694929156452,0.0264650676399,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0041350517422,-0.00558515870944,0.00694929156452,0.0264650676399,1,0,2.5,0,999,1
stats,1000,-0.0041156639345,-0.00557727878913,0.00693143066019,0.0264222733676,1,0,2.5,0,-0.0041156639345,-0.00557727878913,0.00693143066019,0.0264222733676,1,0,2.5,0,-0.0041156639345,-0.00557727878913,0.00693143066019,0.0264222733676,1,0,2.5,0,-0.0041156639345,-0.00557727878913,0.00693143066019,0.0264222733676,1,0,2.5,0,1,-0.0041156639345,-0.00557727878913,0.00693143066019,0.0264222733676,1,0,2.5,0,-0.0041156639345,-0.00557727878913,0.00693143066019,0.0264222733676,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0041156639345,-0.00557727878913,0.00693143066019,0.0264222733676,1,0,2.5,0,1000,1
stats,1001,-0.00409648055211,-0.00556942634284,0.00691372994334,0.0263796932995,1,0,2.5,0,-0.00409648055211,-0.00556942634284,0.00691372994334,0.0263796932995,1,0,2.5,0,-0.00409648055211,-0.00556942634284,0.00691372994334,0.0263796932995,1,0,2.5,0,-0.00409648055211,-0.00556942634284,0.00691372994334,0.0263796932995,1,0,2.5,0,1,-0.00409648055211,-0.00556942634284,0.00691372994334,0.0263796932995,1,0,2.5,0,-0.00409648055211,-0.00556942634284,0.00691372994334,0.0263796932995,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00409648055211,-0.00556942634284,0.00691372994334,0.0263796932995,1,0,2.5,0,1001,1
stats,1002,-0.00407750252634,-0.00556159671396,0.00689618615434,0.0263373274356,1,0,2.5,0,-0.00407750252634,-0.00556159671396,0.00689618615434,0.0263373274356,1,0,2.5,0,-0.00407750252634,-0.00556159671396,0.00689618615434,0.0263373274356,1,0,2.5,0,-0.00407750252634,-0.00556159671396,0.00689618615434,0.0263373274356,1,0,2.5,0,1,-0.00407750252634,-0.00556159671396,0.00689618615434,0.0263373274356,1,0,2.5,0,-0.00407750252634,-0.00556159671396,0.00689618615434,0.0263373274356,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00407750252634,-0.00556159671396,0.00689618615434,0.0263373274356,1,0,2.5,0,1002,1
stats,1003,-0.00405873917043,-0.00555378152058,0.00687879743055,0.0262951683253,1,0,2.5,0,-0.00405873917043,-0.00555378152058,0.00687879743055,0.0262951683253,1,0,2.5,0,-0.00405873917043,-0.00555378152058,0.00687879743055,0.0262951683253,1,0,2.5,0,-0.00405873917043,-0.00555378152058,0.00687879743055,0.0262951683253,1,0,2.5,0,1,-0.00405873917043,-0.00555378152058,0.00687879743055,0.0262951683253,1,0,2.5,0,-0.00405873917043,-0.00555378152058,0.00687879743055,0.0262951683253,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00405873917043,-0.00555378152058,0.00687879743055,0.0262951683253,1,0,2.5,0,1003,1
stats,1004,-0.0040402058512,-0.00554597331211,0.00686156563461,0.0262532159686,1,0,2.5,0,-0.0040402058512,-0.00554597331211,0.00686156563461,0.0262532159686,1,0,2.5,0,-0.0040402058512,-0.00554597331211,0.00686156563461,0.0262532159686,1,0,2.5,0,-0.0040402058512,-0.00554597331211,0.00686156563461,0.0262532159686,1,0,2.5,0,1,-0.0040402058512,-0.00554597331211,0.00686156563461,0.0262532159686,1,0,2.5,0,-0.0040402058512,-0.00554597331211,0.00686156563461,0.0262532159686,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0040402058512,-0.00554597331211,0.00686156563461,0.0262532159686,1,0,2.5,0,1004,1
stats,1005,-0.00402190815657,-0.0055381860584,0.00684450520203,0.0262114685029,1,0,2.5,0,-0.00402190815657,-0.0055381860584,0.00684450520203,0.0262114685029,1,0,2.5,0,-0.00402190815657,-0.0055381860584,0.00684450520203,0.0262114685029,1,0,2.5,0,-0.00402190815657,-0.0055381860584,0.00684450520203,0.0262114685029,1,0,2.5,0,1,-0.00402190815657,-0.0055381860584,0.00684450520203,0.0262114685029,1,0,2.5,0,-0.00402190815657,-0.0055381860584,0.00684450520203,0.0262114685029,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00402190815657,-0.0055381860584,0.00684450520203,0.0262114685029,1,0,2.5,0,1005,1
stats,1006,-0.0040038251318,-0.00553043186665,0.00682761240751,0.0261699315161,1,0,2.5,0,-0.0040038251318,-0.00553043186665,0.00682761240751,0.0261699315161,1,0,2.5,0,-0.0040038251318,-0.00553043186665,0.00682761240751,0.0261699315161,1,0,2.5,0,-0.0040038251318,-0.00553043186665,0.00682761240751,0.0261699315161,1,0,2.5,0,1,-0.0040038251318,-0.00553043186665,0.00682761240751,0.0261699315161,1,0,2.5,0,-0.0040038251318,-0.00553043186665,0.00682761240751,0.0261699315161,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0040038251318,-0.00553043186665,0.00682761240751,0.0261699315161,1,0,2.5,0,1006,1
stats,1007,-0.00398589484394,-0.00552273401991,0.00681087002158,0.0261286068708,1,0,2.5,0,-0.00398589484394,-0.00552273401991,0.00681087002158,0.0261286068708,1,0,2.5,0,-0.00398589484394,-0.00552273401991,0.00681087002158,0.0261286068708,1,0,2.5,0,-0.00398589484394,-0.00552273401991,0.00681087002158,0.0261286068708,1,0,2.5,0,1,-0.00398589484394,-0.00552273401991,0.00681087002158,0.0261286068708,1,0,2.5,0,-0.00398589484394,-0.00552273401991,0.00681087002158,0.0261286068708,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00398589484394,-0.00552273401991,0.00681087002158,0.0261286068708,1,0,2.5,0,1007,1
stats,1008,-0.00396805861965,-0.00551511766389,0.00679426314309,0.0260875076056,1,0,2.5,0,-0.00396805861965,-0.00551511766389,0.00679426314309,0.0260875076056,1,0,2.5,0,-0.00396805861965,-0.00551511766389,0.00679426314309,0.0260875076056,1,0,2.5,0,-0.00396805861965,-0.00551511766389,0.00679426314309,0.0260875076056,1,0,2.5,0,1,-0.00396805861965,-0.00551511766389,0.00679426314309,0.0260875076056,1,0,2.5,0,-0.00396805861965,-0.00551511766389,0.00679426314309,0.0260875076056,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00396805861965,-0.00551511766389,0.00679426314309,0.0260875076056,1,0,2.5,0,1008,1
stats,1009,-0.00395006733015,-0.00550585100427,0.00677623972297,0.0260463766754,1,0,2.5,0,-0.00395006733015,-0.00550585100427,0.00677623972297,0.0260463766754,1,0,2.5,0,-0.00395006733015,-0.00550585100427,0.00677623972297,0.0260463766754,1,0,2.5,0,-0.00395006733015,-0.00550585100427,0.00677623972297,0.0260463766754,1,0,2.5,0,1,-0.00395006733015,-0.00550585100427,0.00677623972297,0.0260463766754,1,0,2.5,0,-0.00395006733015,-0.00550585100427,0.00677623972297,0.0260463766754,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00395006733015,-0.00550585100427,0.00677623972297,0.0260463766754,1,0,2.5,0,1009,1
stats,1010,-0.00393215706572,-0.00549827888608,0.00675965473056,0.0260056965053,1,0,2.5,0,-0.00393215706572,-0.00549827888608,0.00675965473056,0.0260056965053,1,0,2.5,0,-0.00393215706572,-0.00549827888608,0.00675965473056,0.0260056965053,1,0,2.5,0,-0.00393215706572,-0.00549827888608,0.00675965473056,0.0260056965053,1,0,2.5,0,1,-0.00393215706572,-0.00549827888608,0.00675965473056,0.0260056965053,1,0,2.5,0,-0.00393215706572,-0.00549827888608,0.00675965473056,0.0260056965053,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00393215706572,-0.00549827888608,0.00675965473056,0.0260056965053,1,0,2.5,0,1010,1
stats,1011,-0.00391450850293,-0.00549096660689,0.00674344785511,0.0259652454406,1,0,2.5,0,-0.00391450850293,-0.00549096660689,0.00674344785511,0.0259652454406,1,0,2.5,0,-0.00391450850293,-0.00549096660689,0.00674344785511,0.0259652454406,1,0,2.5,0,-0.00391450850293,-0.00549096660689,0.00674344785511,0.0259652454406,1,0,2.5,0,1,-0.00391450850293,-0.00549096660689,0.00674344785511,0.0259652454406,1,0,2.5,0,-0.00391450850293,-0.00549096660689,0.00674344785511,0.0259652454406,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00391450850293,-0.00549096660689,0.00674344785511,0.0259652454406,1,0,2.5,0,1011,1
stats,1012,-0.00389700918458,-0.00548375910148,0.00672742864117,0.0259250029922,1,0,2.5,0,-0.00389700918458,-0.00548375910148,0.00672742864117,0.0259250029922,1,0,2.5,0,-0.00389700918458,-0.00548375910148,0.00672742864117,0.0259250029922,1,0,2.5,0,-0.00389700918458,-0.00548375910148,0.00672742864117,0.0259250029922,1,0,2.5,0,1,-0.00389700918458,-0.00548375910148,0.00672742864117,0.0259250029922,1,0,2.5,0,-0.00389700918458,-0.00548375910148,0.00672742864117,0.0259250029922,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00389700918458,-0.00548375910148,0.00672742864117,0.0259250029922,1,0,2.5,0,1012,1
stats,1013,-0.00387961603701,-0.00547658419237,0.00671151233837,0.0258849598467,1,0,2.5,0,-0.00387961603701,-0.00547658419237,0.00671151233837,0.0258849598467,1,0,2.5,0,-0.00387961603701,-0.00547658419237,0.00671151233837,0.0258849598467,1,0,2.5,0,-0.00387961603701,-0.00547658419237,0.00671151233837,0.0258849598467,1,0,2.5,0,1,-0.00387961603701,-0.00547658419237,0.00671151233837,0.0258849598467,1,0,2.5,0,-0.00387961603701,-0.00547658419237,0.00671151233837,0.0258849598467,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00387961603701,-0.00547658419237,0.00671151233837,0.0258849598467,1,0,2.5,0,1013,1
stats,1014,-0.00386231089942,-0.00546940229833,0.00669565564021,0.0258451066911,1,0,2.5,0,-0.00386231089942,-0.00546940229833,0.00669565564021,0.0258451066911,1,0,2.5,0,-0.00386231089942,-0.00546940229833,0.00669565564021,0.0258451066911,1,0,2.5,0,-0.00386231089942,-0.00546940229833,0.00669565564021,0.0258451066911,1,0,2.5,0,1,-0.00386231089942,-0.00546940229833,0.00669565564021,0.0258451066911,1,0,2.5,0,-0.00386231089942,-0.00546940229833,0.00669565564021,0.0258451066911,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00386231089942,-0.00546940229833,0.00669565564021,0.0258451066911,1,0,2.5,0,1014,1
stats,1015,-0.0038450807333,-0.00546223390847,0.00667986879125,0.025805445388,1,0,2.5,0,-0.0038450807333,-0.00546223390847,0.00667986879125,0.025805445388,1,0,2.5,0,-0.0038450807333,-0.00546223390847,0.00667986879125,0.025805445388,1,0,2.5,0,-0.0038450807333,-0.00546223390847,0.00667986879125,0.025805445388,1,0,2.5,0,1,-0.0038450807333,-0.00546223390847,0.00667986879125,0.025805445388,1,0,2.5,0,-0.0038450807333,-0.00546223390847,0.00667986879125,0.025805445388,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0038450807333,-0.00546223390847,0.00667986879125,0.025805445388,1,0,2.5,0,1015,1
stats,1016,-0.00382793950848,-0.00545509206131,0.00666416902095,0.0257659777999,1,0,2.5,0,-0.00382793950848,-0.00545509206131,0.00666416902095,0.0257659777999,1,0,2.5,0,-0.00382793950848,-0.00545509206131,0.00666416902095,0.0257659777999,1,0,2.5,0,-0.00382793950848,-0.00545509206131,0.00666416902095,0.0257659777999,1,0,2.5,0,1,-0.00382793950848,-0.00545509206131,0.00666416902095,0.0257659777999,1,0,2.5,0,-0.00382793950848,-0.00545509206131,0.00666416902095,0.0257659777999,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00382793950848,-0.00545509206131,0.00666416902095,0.0257659777999,1,0,2.5,0,1016,1
stats,1017,-0.00381093565375,-0.0054479748942,0.00664858333766,0.0257266946137,1,0,2.5,0,-0.00381093565375,-0.0054479748942,0.00664858333766,0.0257266946137,1,0,2.5,0,-0.00381093565375,-0.0054479748942,0.00664858333766,0.0257266946137,1,0,2.5,0,-0.00381093565375,-0.0054479748942,0.00664858333766,0.0257266946137,1,0,2.5,0,1,-0.00381093565375,-0.0054479748942,0.00664858333766,0.0257266946137,1,0,2.5,0,-0.00381093565375,-0.0054479748942,0.00664858333766,0.0257266946137,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00381093565375,-0.0054479748942,0.00664858333766,0.0257266946137,1,0,2.5,0,1017,1
stats,1018,-0.00379411899485,-0.00544089684263,0.0066331513226,0.0256875921041,1,0,2.5,0,-0.00379411899485,-0.00544089684263,0.0066331513226,0.0256875921041,1,0,2.5,0,-0.00379411899485,-0.00544089684263,0.0066331513226,0.0256875921041,1,0,2.5,0,-0.00379411899485,-0.00544089684263,0.0066331513226,0.0256875921041,1,0,2.5,0,1,-0.00379411899485,-0.00544089684263,0.0066331513226,0.0256875921041,1,0,2.5,0,-0.00379411899485,-0.00544089684263,0.0066331513226,0.0256875921041,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00379411899485,-0.00544089684263,0.0066331513226,0.0256875921041,1,0,2.5,0,1018,1
stats,1019,-0.00377750140615,-0.00543386023492,0.00661788135767,0.025648670271,1,0,2.5,0,-0.00377750140615,-0.00543386023492,0.00661788135767,0.025648670271,1,0,2.5,0,-0.00377750140615,-0.00543386023492,0.00661788135767,0.025648670271,1,0,2.5,0,-0.00377750140615,-0.00543386023492,0.00661788135767,0.025648670271,1,0,2.5,0,1,-0.00377750140615,-0.00543386023492,0.00661788135767,0.025648670271,1,0,2.5,0,-0.00377750140615,-0.00543386023492,0.00661788135767,0.025648670271,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00377750140615,-0.00543386023492,0.00661788135767,0.025648670271,1,0,2.5,0,1019,1
stats,1020,-0.00376105867326,-0.00542687717825,0.00660276878625,0.0256099309772,1,0,2.5,0,-0.00376105867326,-0.00542687717825,0.00660276878625,0.0256099309772,1,0,2.5,0,-0.00376105867326,-0.00542687717825,0.00660276878625,0.0256099309772,1,0,2.5,0,-0.00376105867326,-0.00542687717825,0.00660276878625,0.0256099309772,1,0,2.5,0,1,-0.00376105867326,-0.00542687717825,0.00660276878625,0.0256099309772,1,0,2.5,0,-0.00376105867326,-0.00542687717825,0.00660276878625,0.0256099309772,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00376105867326,-0.00542687717825,0.00660276878625,0.0256099309772,1,0,2.5,0,1020,1
stats,1021,-0.00374476448633,-0.00541994767264,0.00658779870719,0.0255713760853,1,0,2.5,0,-0.00374476448633,-0.00541994767264,0.00658779870719,0.0255713760853,1,0,2.5,0,-0.00374476448633,-0.00541994767264,0.00658779870719,0.0255713760853,1,0,2.5,0,-0.00374476448633,-0.00541994767264,0.00658779870719,0.0255713760853,1,0,2.5,0,1,-0.00374476448633,-0.00541994767264,0.00658779870719,0.0255713760853,1,0,2.5,0,-0.00374476448633,-0.00541994767264,0.00658779870719,0.0255713760853,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00374476448633,-0.00541994767264,0.00658779870719,0.0255713760853,1,0,2.5,0,1021,1
stats,1022,-0.00372861302458,-0.00541306613013,0.00657296273857,0.0255330018699,1,0,2.5,0,-0.00372861302458,-0.00541306613013,0.00657296273857,0.0255330018699,1,0,2.5,0,-0.00372861302458,-0.00541306613013,0.00657296273857,0.0255330018699,1,0,2.5,0,-0.00372861302458,-0.00541306613013,0.00657296273857,0.0255330018699,1,0,2.5,0,1,-0.00372861302458,-0.00541306613013,0.00657296273857,0.0255330018699,1,0,2.5,0,-0.00372861302458,-0.00541306613013,0.00657296273857,0.0255330018699,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00372861302458,-0.00541306613013,0.00657296273857,0.0255330018699,1,0,2.5,0,1022,1
stats,1023,-0.00371260661632,-0.00540621113032,0.0065582441166,0.0254948064685,1,0,2.5,0,-0.00371260661632,-0.00540621113032,0.0065582441166,0.0254948064685,1,0,2.5,0,-0.00371260661632,-0.00540621113032,0.0065582441166,0.0254948064685,1,0,2.5,0,-0.00371260661632,-0.00540621113032,0.0065582441166,0.0254948064685,1,0,2.5,0,1,-0.00371260661632,-0.00540621113032,0.0065582441166,0.0254948064685,1,0,2.5,0,-0.00371260661632,-0.00540621113032,0.0065582441166,0.0254948064685,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00371260661632,-0.00540621113032,0.0065582441166,0.0254948064685,1,0,2.5,0,1023,1
stats,1024,-0.00369674596004,-0.00539934448898,0.00654361164197,0.0254567787051,1,0,2.5,0,-0.00369674596004,-0.00539934448898,0.00654361164197,0.0254567787051,1,0,2.5,0,-0.00369674596004,-0.00539934448898,0.00654361164197,0.0254567787051,1,0,2.5,0,-0.00369674596004,-0.00539934448898,0.00654361164197,0.0254567787051,1,0,2.5,0,1,-0.00369674596004,-0.00539934448898,0.00654361164197,0.0254567787051,1,0,2.5,0,-0.00369674596004,-0.00539934448898,0.00654361164197,0.0254567787051,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00369674596004,-0.00539934448898,0.00654361164197,0.0254567787051,1,0,2.5,0,1024,1
stats,1025,-0.00368101452477,-0.00539248017594,0.00652906671166,0.0254189241678,1,0,2.5,0,-0.00368101452477,-0.00539248017594,0.00652906671166,0.0254189241678,1,0,2.5,0,-0.00368101452477,-0.00539248017594,0.00652906671166,0.0254189241678,1,0,2.5,0,-0.00368101452477,-0.00539248017594,0.00652906671166,0.0254189241678,1,0,2.5,0,1,-0.00368101452477,-0.00539248017594,0.00652906671166,0.0254189241678,1,0,2.5,0,-0.00368101452477,-0.00539248017594,0.00652906671166,0.0254189241678,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00368101452477,-0.00539248017594,0.00652906671166,0.0254189241678,1,0,2.5,0,1025,1
stats,1026,-0.00366539205424,-0.00538565637544,0.00651462934911,0.0253812484443,1,0,2.5,0,-0.00366539205424,-0.00538565637544,0.00651462934911,0.0253812484443,1,0,2.5,0,-0.00366539205424,-0.00538565637544,0.00651462934911,0.0253812484443,1,0,2.5,0,-0.00366539205424,-0.00538565637544,0.00651462934911,0.0253812484443,1,0,2.5,0,1,-0.00366539205424,-0.00538565637544,0.00651462934911,0.0253812484443,1,0,2.5,0,-0.00366539205424,-0.00538565637544,0.00651462934911,0.0253812484443,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00366539205424,-0.00538565637544,0.00651462934911,0.0253812484443,1,0,2.5,0,1026,1
stats,1027,-0.00365112861618,-0.005378162954,0.00650041364133,0.025343535468,1,0,2.5,0,-0.00365112861618,-0.005378162954,0.00650041364133,0.025343535468,1,0,2.5,0,-0.00365112861618,-0.005378162954,0.00650041364133,0.025343535468,1,0,2.5,0,-0.00365112861618,-0.005378162954,0.00650041364133,0.025343535468,1,0,2.5,0,1,-0.00365112861618,-0.005378162954,0.00650041364133,0.025343535468,1,0,2.5,0,-0.00365112861618,-0.005378162954,0.00650041364133,0.025343535468,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00365112861618,-0.005378162954,0.00650041364133,0.025343535468,1,0,2.5,0,1027,1
stats,1028,-0.00363596854731,-0.00537136523053,0.0064862803556,0.0253062006086,1,0,2.5,0,-0.00363596854731,-0.00537136523053,0.0064862803556,0.0253062006086,1,0,2.5,0,-0.00363596854731,-0.00537136523053,0.0064862803556,0.0253062006086,1,0,2.5,0,-0.00363596854731,-0.00537136523053,0.0064862803556,0.0253062006086,1,0,2.5,0,1,-0.00363596854731,-0.00537136523053,0.0064862803556,0.0253062006086,1,0,2.5,0,-0.00363596854731,-0.00537136523053,0.0064862803556,0.0253062006086,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00363596854731,-0.00537136523053,0.0064862803556,0.0253062006086,1,0,2.5,0,1028,1
stats,1029,-0.00362078216858,-0.00536461640149,0.00647218432277,0.0252690538764,1,0,2.5,0,-0.00362078216858,-0.00536461640149,0.00647218432277,0.0252690538764,1,0,2.5,0,-0.00362078216858,-0.00536461640149,0.00647218432277,0.0252690538764,1,0,2.5,0,-0.00362078216858,-0.00536461640149,0.00647218432277,0.0252690538764,1,0,2.5,0,1,-0.00362078216858,-0.00536461640149,0.00647218432277,0.0252690538764,1,0,2.5,0,-0.00362078216858,-0.00536461640149,0.00647218432277,0.0252690538764,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00362078216858,-0.00536461640149,0.00647218432277,0.0252690538764,1,0,2.5,0,1029,1
stats,1030,-0.003605625825,-0.00535777630284,0.00645804172382,0.0252320673317,1,0,2.5,0,-0.003605625825,-0.00535777630284,0.00645804172382,0.0252320673317,1,0,2.5,0,-0.003605625825,-0.00535777630284,0.00645804172382,0.0252320673317,1,0,2.5,0,-0.003605625825,-0.00535777630284,0.00645804172382,0.0252320673317,1,0,2.5,0,1,-0.003605625825,-0.00535777630284,0.00645804172382,0.0252320673317,1,0,2.5,0,-0.003605625825,-0.00535777630284,0.00645804172382,0.0252320673317,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.003605625825,-0.00535777630284,0.00645804172382,0.0252320673317,1,0,2.5,0,1030,1
stats,1031,-0.00359055865556,-0.0053509757854,0.0064439936541,0.0251952502877,1,0,2.5,0,-0.00359055865556,-0.0053509757854,0.0064439936541,0.0251952502877,1,0,2.5,0,-0.00359055865556,-0.0053509757854,0.0064439936541,0.0251952502877,1,0,2.5,0,-0.00359055865556,-0.0053509757854,0.0064439936541,0.0251952502877,1,0,2.5,0,1,-0.00359055865556,-0.0053509757854,0.0064439936541,0.0251952502877,1,0,2.5,0,-0.00359055865556,-0.0053509757854,0.0064439936541,0.0251952502877,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00359055865556,-0.0053509757854,0.0064439936541,0.0251952502877,1,0,2.5,0,1031,1
stats,1032,-0.00357562233694,-0.00534427724779,0.00643011461943,0.025158604607,1,0,2.5,0,-0.00357562233694,-0.00534427724779,0.00643011461943,0.025158604607,1,0,2.5,0,-0.00357562233694,-0.00534427724779,0.00643011461943,0.025158604607,1,0,2.5,0,-0.00357562233694,-0.00534427724779,0.00643011461943,0.025158604607,1,0,2.5,0,1,-0.00357562233694,-0.00534427724779,0.00643011461943,0.025158604607,1,0,2.5,0,-0.00357562233694,-0.00534427724779,0.00643011461943,0.025158604607,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00357562233694,-0.00534427724779,0.00643011461943,0.025158604607,1,0,2.5,0,1032,1
stats,1033,-0.00356081780046,-0.00533770537004,0.00641642604023,0.0251221358776,1,0,2.5,0,-0.00356081780046,-0.00533770537004,0.00641642604023,0.0251221358776,1,0,2.5,0,-0.00356081780046,-0.00533770537004,0.00641642604023,0.0251221358776,1,0,2.5,0,-0.00356081780046,-0.00533770537004,0.00641642604023,0.0251221358776,1,0,2.5,0,1,-0.00356081780046,-0.00533770537004,0.00641642604023,0.0251221358776,1,0,2.5,0,-0.00356081780046,-0.00533770537004,0.00641642604023,0.0251221358776,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00356081780046,-0.00533770537004,0.00641642604023,0.0251221358776,1,0,2.5,0,1033,1
stats,1034,-0.00354614551179,-0.00533120241016,0.00640287948772,0.0250858347863,1,0,2.5,0,-0.00354614551179,-0.00533120241016,0.00640287948772,0.0250858347863,1,0,2.5,0,-0.00354614551179,-0.00533120241016,0.00640287948772,0.0250858347863,1,0,2.5,0,-0.00354614551179,-0.00533120241016,0.00640287948772,0.0250858347863,1,0,2.5,0,1,-0.00354614551179,-0.00533120241016,0.00640287948772,0.0250858347863,1,0,2.5,0,-0.00354614551179,-0.00533120241016,0.00640287948772,0.0250858347863,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00354614551179,-0.00533120241016,0.00640287948772,0.0250858347863,1,0,2.5,0,1034,1
stats,1035,-0.00353160337545,-0.00532475672662,0.00638946471736,0.0250496957451,1,0,2.5,0,-0.00353160337545,-0.00532475672662,0.00638946471736,0.0250496957451,1,0,2.5,0,-0.00353160337545,-0.00532475672662,0.00638946471736,0.0250496957451,1,0,2.5,0,-0.00353160337545,-0.00532475672662,0.00638946471736,0.0250496957451,1,0,2.5,0,1,-0.00353160337545,-0.00532475672662,0.00638946471736,0.0250496957451,1,0,2.5,0,-0.00353160337545,-0.00532475672662,0.00638946471736,0.0250496957451,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00353160337545,-0.00532475672662,0.00638946471736,0.0250496957451,1,0,2.5,0,1035,1
stats,1036,-0.00351718114689,-0.00531836552545,0.00637617241591,0.0250137224793,1,0,2.5,0,-0.00351718114689,-0.00531836552545,0.00637617241591,0.0250137224793,1,0,2.5,0,-0.00351718114689,-0.00531836552545,0.00637617241591,0.0250137224793,1,0,2.5,0,-0.00351718114689,-0.00531836552545,0.00637617241591,0.0250137224793,1,0,2.5,0,1,-0.00351718114689,-0.00531836552545,0.00637617241591,0.0250137224793,1,0,2.5,0,-0.00351718114689,-0.00531836552545,0.00637617241591,0.0250137224793,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00351718114689,-0.00531836552545,0.00637617241591,0.0250137224793,1,0,2.5,0,1036,1
stats,1037,-0.00350286718458,-0.00531199481338,0.00636296859011,0.0249779056758,1,0,2.5,0,-0.00350286718458,-0.00531199481338,0.00636296859011,0.0249779056758,1,0,2.5,0,-0.00350286718458,-0.00531199481338,0.00636296859011,0.0249779056758,1,0,2.5,0,-0.00350286718458,-0.00531199481338,0.00636296859011,0.0249779056758,1,0,2.5,0,1,-0.00350286718458,-0.00531199481338,0.00636296859011,0.0249779056758,1,0,2.5,0,-0.00350286718458,-0.00531199481338,0.00636296859011,0.0249779056758,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00350286718458,-0.00531199481338,0.00636296859011,0.0249779056758,1,0,2.5,0,1037,1
stats,1038,-0.00348863541149,-0.00530562829226,0.00634982436895,0.024942247197,1,0,2.5,0,-0.00348863541149,-0.00530562829226,0.00634982436895,0.024942247197,1,0,2.5,0,-0.00348863541149,-0.00530562829226,0.00634982436895,0.024942247197,1,0,2.5,0,-0.00348863541149,-0.00530562829226,0.00634982436895,0.024942247197,1,0,2.5,0,1,-0.00348863541149,-0.00530562829226,0.00634982436895,0.024942247197,1,0,2.5,0,-0.00348863541149,-0.00530562829226,0.00634982436895,0.024942247197,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00348863541149,-0.00530562829226,0.00634982436895,0.024942247197,1,0,2.5,0,1038,1
stats,1039,-0.00347447069362,-0.00529925338924,0.00633672112599,0.0249067433178,1,0,2.5,0,-0.00347447069362,-0.00529925338924,0.00633672112599,0.0249067433178,1,0,2.5,0,-0.00347447069362,-0.00529925338924,0.00633672112599,0.0249067433178,1,0,2.5,0,-0.00347447069362,-0.00529925338924,0.00633672112599,0.0249067433178,1,0,2.5,0,1,-0.00347447069362,-0.00529925338924,0.00633672112599,0.0249067433178,1,0,2.5,0,-0.00347447069362,-0.00529925338924,0.00633672112599,0.0249067433178,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00347447069362,-0.00529925338924,0.00633672112599,0.0249067433178,1,0,2.5,0,1039,1
stats,1040,-0.00346037908457,-0.00529287569225,0.0063236663118,0.0248713903129,1,0,2.5,0,-0.00346037908457,-0.00529287569225,0.0063236663118,0.0248713903129,1,0,2.5,0,-0.00346037908457,-0.00529287569225,0.0063236663118,0.0248713903129,1,0,2.5,0,-0.00346037908457,-0.00529287569225,0.0063236663118,0.0248713903129,1,0,2.5,0,1,-0.00346037908457,-0.00529287569225,0.0063236663118,0.0248713903129,1,0,2.5,0,-0.00346037908457,-0.00529287569225,0.0063236663118,0.0248713903129,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00346037908457,-0.00529287569225,0.0063236663118,0.0248713903129,1,0,2.5,0,1040,1
stats,1041,-0.00344638270326,-0.00528651289642,0.00631068693474,0.0248361900449,1,0,2.5,0,-0.00344638270326,-0.00528651289642,0.00631068693474,0.0248361900449,1,0,2.5,0,-0.00344638270326,-0.00528651289642,0.00631068693474,0.0248361900449,1,0,2.5,0,-0.00344638270326,-0.00528651289642,0.00631068693474,0.0248361900449,1,0,2.5,0,1,-0.00344638270326,-0.00528651289642,0.00631068693474,0.0248361900449,1,0,2.5,0,-0.00344638270326,-0.00528651289642,0.00631068693474,0.0248361900449,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00344638270326,-0.00528651289642,0.00631068693474,0.0248361900449,1,0,2.5,0,1041,1
stats,1042,-0.00343250064179,-0.00528018642217,0.00629781140015,0.0248011406511,1,0,2.5,0,-0.00343250064179,-0.00528018642217,0.00629781140015,0.0248011406511,1,0,2.5,0,-0.00343250064179,-0.00528018642217,0.00629781140015,0.0248011406511,1,0,2.5,0,-0.00343250064179,-0.00528018642217,0.00629781140015,0.0248011406511,1,0,2.5,0,1,-0.00343250064179,-0.00528018642217,0.00629781140015,0.0248011406511,1,0,2.5,0,-0.00343250064179,-0.00528018642217,0.00629781140015,0.0248011406511,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00343250064179,-0.00528018642217,0.00629781140015,0.0248011406511,1,0,2.5,0,1042,1
stats,1043,-0.00341871893033,-0.00527386367321,0.00628500431776,0.0247662384063,1,0,2.5,0,-0.00341871893033,-0.00527386367321,0.00628500431776,0.0247662384063,1,0,2.5,0,-0.00341871893033,-0.00527386367321,0.00628500431776,0.0247662384063,1,0,2.5,0,-0.00341871893033,-0.00527386367321,0.00628500431776,0.0247662384063,1,0,2.5,0,1,-0.00341871893033,-0.00527386367321,0.00628500431776,0.0247662384063,1,0,2.5,0,-0.00341871893033,-0.00527386367321,0.00628500431776,0.0247662384063,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00341871893033,-0.00527386367321,0.00628500431776,0.0247662384063,1,0,2.5,0,1043,1
stats,1044,-0.00340502196923,-0.00526753021404,0.00627224426717,0.0247314795852,1,0,2.5,0,-0.00340502196923,-0.00526753021404,0.00627224426717,0.0247314795852,1,0,2.5,0,-0.00340502196923,-0.00526753021404,0.00627224426717,0.0247314795852,1,0,2.5,0,-0.00340502196923,-0.00526753021404,0.00627224426717,0.0247314795852,1,0,2.5,0,1,-0.00340502196923,-0.00526753021404,0.00627224426717,0.0247314795852,1,0,2.5,0,-0.00340502196923,-0.00526753021404,0.00627224426717,0.0247314795852,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00340502196923,-0.00526753021404,0.00627224426717,0.0247314795852,1,0,2.5,0,1044,1
stats,1045,-0.00339145213366,-0.00525976950303,0.00625836430117,0.0246966835111,1,0,2.5,0,-0.00339145213366,-0.00525976950303,0.00625836430117,0.0246966835111,1,0,2.5,0,-0.00339145213366,-0.00525976950303,0.00625836430117,0.0246966835111,1,0,2.5,0,-0.00339145213366,-0.00525976950303,0.00625836430117,0.0246966835111,1,0,2.5,0,1,-0.00339145213366,-0.00525976950303,0.00625836430117,0.0246966835111,1,0,2.5,0,-0.00339145213366,-0.00525976950303,0.00625836430117,0.0246966835111,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00339145213366,-0.00525976950303,0.00625836430117,0.0246966835111,1,0,2.5,0,1045,1
stats,1046,-0.00337805901654,-0.00525352777913,0.00624586548656,0.0246621929109,1,0,2.5,0,-0.00337805901654,-0.00525352777913,0.00624586548656,0.0246621929109,1,0,2.5,0,-0.00337805901654,-0.00525352777913,0.00624586548656,0.0246621929109,1,0,2.5,0,-0.00337805901654,-0.00525352777913,0.00624586548656,0.0246621929109,1,0,2.5,0,1,-0.00337805901654,-0.00525352777913,0.00624586548656,0.0246621929109,1,0,2.5,0,-0.00337805901654,-0.00525352777913,0.00624586548656,0.0246621929109,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00337805901654,-0.00525352777913,0.00624586548656,0.0246621929109,1,0,2.5,0,1046,1
stats,1047,-0.00336480024271,-0.00524756684899,0.00623368564993,0.0246278904378,1,0,2.5,0,-0.00336480024271,-0.00524756684899,0.00623368564993,0.0246278904378,1,0,2.5,0,-0.00336480024271,-0.00524756684899,0.00623368564993,0.0246278904378,1,0,2.5,0,-0.00336480024271,-0.00524756684899,0.00623368564993,0.0246278904378,1,0,2.5,0,1,-0.00336480024271,-0.00524756684899,0.00623368564993,0.0246278904378,1,0,2.5,0,-0.00336480024271,-0.00524756684899,0.00623368564993,0.0246278904378,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00336480024271,-0.00524756684899,0.00623368564993,0.0246278904378,1,0,2.5,0,1047,1
stats,1048,-0.00335167720914,-0.00524173257872,0.00622169580311,0.0245937518775,1,0,2.5,0,-0.00335167720914,-0.00524173257872,0.00622169580311,0.0245937518775,1,0,2.5,0,-0.00335167720914,-0.00524173257872,0.00622169580311,0.0245937518775,1,0,2.5,0,-0.00335167720914,-0.00524173257872,0.00622169580311,0.0245937518775,1,0,2.5,0,1,-0.00335167720914,-0.00524173257872,0.00622169580311,0.0245937518775,1,0,2.5,0,-0.00335167720914,-0.00524173257872,0.00622169580311,0.0245937518775,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00335167720914,-0.00524173257872,0.00622169580311,0.0245937518775,1,0,2.5,0,1048,1
stats,1049,-0.00333864893764,-0.00523583171889,0.00620971107855,0.0245597455651,1,0,2.5,0,-0.00333864893764,-0.00523583171889,0.00620971107855,0.0245597455651,1,0,2.5,0,-0.00333864893764,-0.00523583171889,0.00620971107855,0.0245597455651,1,0,2.5,0,-0.00333864893764,-0.00523583171889,0.00620971107855,0.0245597455651,1,0,2.5,0,1,-0.00333864893764,-0.00523583171889,0.00620971107855,0.0245597455651,1,0,2.5,0,-0.00333864893764,-0.00523583171889,0.00620971107855,0.0245597455651,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00333864893764,-0.00523583171889,0.00620971107855,0.0245597455651,1,0,2.5,0,1049,1
stats,1050,-0.00332568865269,-0.00522988662124,0.00619773520157,0.024525878951,1,0,2.5,0,-0.00332568865269,-0.00522988662124,0.00619773520157,0.024525878951,1,0,2.5,0,-0.00332568865269,-0.00522988662124,0.00619773520157,0.024525878951,1,0,2.5,0,-0.00332568865269,-0.00522988662124,0.00619773520157,0.024525878951,1,0,2.5,0,1,-0.00332568865269,-0.00522988662124,0.00619773520157,0.024525878951,1,0,2.5,0,-0.00332568865269,-0.00522988662124,0.00619773520157,0.024525878951,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00332568865269,-0.00522988662124,0.00619773520157,0.024525878951,1,0,2.5,0,1050,1
stats,1051,-0.00331280054525,-0.00522393221036,0.00618579937145,0.0244921538979,1,0,2.5,0,-0.00331280054525,-0.00522393221036,0.00618579937145,0.0244921538979,1,0,2.5,0,-0.00331280054525,-0.00522393221036,0.00618579937145,0.0244921538979,1,0,2.5,0,-0.00331280054525,-0.00522393221036,0.00618579937145,0.0244921538979,1,0,2.5,0,1,-0.00331280054525,-0.00522393221036,0.00618579937145,0.0244921538979,1,0,2.5,0,-0.00331280054525,-0.00522393221036,0.00618579937145,0.0244921538979,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00331280054525,-0.00522393221036,0.00618579937145,0.0244921538979,1,0,2.5,0,1051,1
stats,1052,-0.00329999718815,-0.00521799689159,0.00617393478751,0.0244585722685,1,0,2.5,0,-0.00329999718815,-0.00521799689159,0.00617393478751,0.0244585722685,1,0,2.5,0,-0.00329999718815,-0.00521799689159,0.00617393478751,0.0244585722685,1,0,2.5,0,-0.00329999718815,-0.00521799689159,0.00617393478751,0.0244585722685,1,0,2.5,0,1,-0.00329999718815,-0.00521799689159,0.00617393478751,0.0244585722685,1,0,2.5,0,-0.00329999718815,-0.00521799689159,0.00617393478751,0.0244585722685,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00329999718815,-0.00521799689159,0.00617393478751,0.0244585722685,1,0,2.5,0,1052,1
stats,1053,-0.00328729185276,-0.00521209649742,0.00616216193885,0.0244251340628,1,0,2.5,0,-0.00328729185276,-0.00521209649742,0.00616216193885,0.0244251340628,1,0,2.5,0,-0.00328729185276,-0.00521209649742,0.00616216193885,0.0244251340628,1,0,2.5,0,-0.00328729185276,-0.00521209649742,0.00616216193885,0.0244251340628,1,0,2.5,0,1,-0.00328729185276,-0.00521209649742,0.00616216193885,0.0244251340628,1,0,2.5,0,-0.00328729185276,-0.00521209649742,0.00616216193885,0.0244251340628,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00328729185276,-0.00521209649742,0.00616216193885,0.0244251340628,1,0,2.5,0,1053,1
stats,1054,-0.00327468989417,-0.00520623568445,0.00615048641339,0.0243918355554,1,0,2.5,0,-0.00327468989417,-0.00520623568445,0.00615048641339,0.0243918355554,1,0,2.5,0,-0.00327468989417,-0.00520623568445,0.00615048641339,0.0243918355554,1,0,2.5,0,-0.00327468989417,-0.00520623568445,0.00615048641339,0.0243918355554,1,0,2.5,0,1,-0.00327468989417,-0.00520623568445,0.00615048641339,0.0243918355554,1,0,2.5,0,-0.00327468989417,-0.00520623568445,0.00615048641339,0.0243918355554,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00327468989417,-0.00520623568445,0.00615048641339,0.0243918355554,1,0,2.5,0,1054,1
stats,1055,-0.00326218968257,-0.00520040979609,0.00613890402019,0.0243586786091,1,0,2.5,0,-0.00326218968257,-0.00520040979609,0.00613890402019,0.0243586786091,1,0,2.5,0,-0.00326218968257,-0.00520040979609,0.00613890402019,0.0243586786091,1,0,2.5,0,-0.00326218968257,-0.00520040979609,0.00613890402019,0.0243586786091,1,0,2.5,0,1,-0.00326218968257,-0.00520040979609,0.00613890402019,0.0243586786091,1,0,2.5,0,-0.00326218968257,-0.00520040979609,0.00613890402019,0.0243586786091,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00326218968257,-0.00520040979609,0.00613890402019,0.0243586786091,1,0,2.5,0,1055,1
stats,1056,-0.00324979005381,-0.00519461045042,0.00612740684301,0.0243256576359,1,0,2.5,0,-0.00324979005381,-0.00519461045042,0.00612740684301,0.0243256576359,1,0,2.5,0,-0.00324979005381,-0.00519461045042,0.00612740684301,0.0243256576359,1,0,2.5,0,-0.00324979005381,-0.00519461045042,0.00612740684301,0.0243256576359,1,0,2.5,0,1,-0.00324979005381,-0.00519461045042,0.00612740684301,0.0243256576359,1,0,2.5,0,-0.00324979005381,-0.00519461045042,0.00612740684301,0.0243256576359,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00324979005381,-0.00519461045042,0.00612740684301,0.0243256576359,1,0,2.5,0,1056,1
stats,1057,-0.0032374872826,-0.0051888320595,0.00611598743126,0.0242927744985,1,0,2.5,0,-0.0032374872826,-0.0051888320595,0.00611598743126,0.0242927744985,1,0,2.5,0,-0.0032374872826,-0.0051888320595,0.00611598743126,0.0242927744985,1,0,2.5,0,-0.0032374872826,-0.0051888320595,0.00611598743126,0.0242927744985,1,0,2.5,0,1,-0.0032374872826,-0.0051888320595,0.00611598743126,0.0242927744985,1,0,2.5,0,-0.0032374872826,-0.0051888320595,0.00611598743126,0.0242927744985,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0032374872826,-0.0051888320595,0.00611598743126,0.0242927744985,1,0,2.5,0,1057,1
stats,1058,-0.00322528299876,-0.00518308579922,0.00610465649515,0.0242600254714,1,0,2.5,0,-0.00322528299876,-0.00518308579922,0.00610465649515,0.0242600254714,1,0,2.5,0,-0.00322528299876,-0.00518308579922,0.00610465649515,0.0242600254714,1,0,2.5,0,-0.00322528299876,-0.00518308579922,0.00610465649515,0.0242600254714,1,0,2.5,0,1,-0.00322528299876,-0.00518308579922,0.00610465649515,0.0242600254714,1,0,2.5,0,-0.00322528299876,-0.00518308579922,0.00610465649515,0.0242600254714,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00322528299876,-0.00518308579922,0.00610465649515,0.0242600254714,1,0,2.5,0,1058,1
stats,1059,-0.00321317091584,-0.00517736002803,0.00609340006486,0.0242274124175,1,0,2.5,0,-0.00321317091584,-0.00517736002803,0.00609340006486,0.0242274124175,1,0,2.5,0,-0.00321317091584,-0.00517736002803,0.00609340006486,0.0242274124175,1,0,2.5,0,-0.00321317091584,-0.00517736002803,0.00609340006486,0.0242274124175,1,0,2.5,0,1,-0.00321317091584,-0.00517736002803,0.00609340006486,0.0242274124175,1,0,2.5,0,-0.00321317091584,-0.00517736002803,0.00609340006486,0.0242274124175,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00321317091584,-0.00517736002803,0.00609340006486,0.0242274124175,1,0,2.5,0,1059,1
stats,1060,-0.00320114078932,-0.00517163658515,0.00608219765127,0.0241949297488,1,0,2.5,0,-0.00320114078932,-0.00517163658515,0.00608219765127,0.0241949297488,1,0,2.5,0,-0.00320114078932,-0.00517163658515,0.00608219765127,0.0241949297488,1,0,2.5,0,-0.00320114078932,-0.00517163658515,0.00608219765127,0.0241949297488,1,0,2.5,0,1,-0.00320114078932,-0.00517163658515,0.00608219765127,0.0241949297488,1,0,2.5,0,-0.00320114078932,-0.00517163658515,0.00608219765127,0.0241949297488,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00320114078932,-0.00517163658515,0.00608219765127,0.0241949297488,1,0,2.5,0,1060,1
stats,1061,-0.00318918959238,-0.0051659247838,0.00607105484232,0.0241625774652,1,0,2.5,0,-0.00318918959238,-0.0051659247838,0.00607105484232,0.0241625774652,1,0,2.5,0,-0.00318918959238,-0.0051659247838,0.00607105484232,0.0241625774652,1,0,2.5,0,-0.00318918959238,-0.0051659247838,0.00607105484232,0.0241625774652,1,0,2.5,0,1,-0.00318918959238,-0.0051659247838,0.00607105484232,0.0241625774652,1,0,2.5,0,-0.00318918959238,-0.0051659247838,0.00607105484232,0.0241625774652,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00318918959238,-0.0051659247838,0.00607105484232,0.0241625774652,1,0,2.5,0,1061,1
stats,1062,-0.00317732128315,-0.00516023579985,0.00605998374522,0.0241303574294,1,0,2.5,0,-0.00317732128315,-0.00516023579985,0.00605998374522,0.0241303574294,1,0,2.5,0,-0.00317732128315,-0.00516023579985,0.00605998374522,0.0241303574294,1,0,2.5,0,-0.00317732128315,-0.00516023579985,0.00605998374522,0.0241303574294,1,0,2.5,0,1,-0.00317732128315,-0.00516023579985,0.00605998374522,0.0241303574294,1,0,2.5,0,-0.00317732128315,-0.00516023579985,0.00605998374522,0.0241303574294,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00317732128315,-0.00516023579985,0.00605998374522,0.0241303574294,1,0,2.5,0,1062,1
stats,1063,-0.00316431233659,-0.00515219150111,0.0060463170521,0.0240980610251,1,0,2.5,0,-0.00316431233659,-0.00515219150111,0.0060463170521,0.0240980610251,1,0,2.5,0,-0.00316431233659,-0.00515219150111,0.0060463170521,0.0240980610251,1,0,2.5,0,-0.00316431233659,-0.00515219150111,0.0060463170521,0.0240980610251,1,0,2.5,0,1,-0.00316431233659,-0.00515219150111,0.0060463170521,0.0240980610251,1,0,2.5,0,-0.00316431233659,-0.00515219150111,0.0060463170521,0.0240980610251,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00316431233659,-0.00515219150111,0.0060463170521,0.0240980610251,1,0,2.5,0,1063,1
stats,1064,-0.00315247708932,-0.0051466524601,0.00603540753946,0.0240660607815,1,0,2.5,0,-0.00315247708932,-0.0051466524601,0.00603540753946,0.0240660607815,1,0,2.5,0,-0.00315247708932,-0.0051466524601,0.00603540753946,0.0240660607815,1,0,2.5,0,-0.00315247708932,-0.0051466524601,0.00603540753946,0.0240660607815,1,0,2.5,0,1,-0.00315247708932,-0.0051466524601,0.00603540753946,0.0240660607815,1,0,2.5,0,-0.00315247708932,-0.0051466524601,0.00603540753946,0.0240660607815,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00315247708932,-0.0051466524601,0.00603540753946,0.0240660607815,1,0,2.5,0,1064,1
stats,1065,-0.00314084906131,-0.00514126289636,0.00602474203333,0.0240342132747,1,0,2.5,0,-0.00314084906131,-0.00514126289636,0.00602474203333,0.0240342132747,1,0,2.5,0,-0.00314084906131,-0.00514126289636,0.00602474203333,0.0240342132747,1,0,2.5,0,-0.00314084906131,-0.00514126289636,0.00602474203333,0.0240342132747,1,0,2.5,0,1,-0.00314084906131,-0.00514126289636,0.00602474203333,0.0240342132747,1,0,2.5,0,-0.00314084906131,-0.00514126289636,0.00602474203333,0.0240342132747,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00314084906131,-0.00514126289636,0.00602474203333,0.0240342132747,1,0,2.5,0,1065,1
stats,1066,-0.00312936212867,-0.00513593573123,0.00601421156898,0.0240025036037,1,0,2.5,0,-0.00312936212867,-0.00513593573123,0.00601421156898,0.0240025036037,1,0,2.5,0,-0.00312936212867,-0.00513593573123,0.00601421156898,0.0240025036037,1,0,2.5,0,-0.00312936212867,-0.00513593573123,0.00601421156898,0.0240025036037,1,0,2.5,0,1,-0.00312936212867,-0.00513593573123,0.00601421156898,0.0240025036037,1,0,2.5,0,-0.00312936212867,-0.00513593573123,0.00601421156898,0.0240025036037,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00312936212867,-0.00513593573123,0.00601421156898,0.0240025036037,1,0,2.5,0,1066,1
stats,1067,-0.00311797880568,-0.00513063976541,0.00600377004594,0.0239709280431,1,0,2.5,0,-0.00311797880568,-0.00513063976541,0.00600377004594,0.0239709280431,1,0,2.5,0,-0.00311797880568,-0.00513063976541,0.00600377004594,0.0239709280431,1,0,2.5,0,-0.00311797880568,-0.00513063976541,0.00600377004594,0.0239709280431,1,0,2.5,0,1,-0.00311797880568,-0.00513063976541,0.00600377004594,0.0239709280431,1,0,2.5,0,-0.00311797880568,-0.00513063976541,0.00600377004594,0.0239709280431,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00311797880568,-0.00513063976541,0.00600377004594,0.0239709280431,1,0,2.5,0,1067,1
stats,1068,-0.00310667767189,-0.00512536102906,0.00599339418113,0.0239394847304,1,0,2.5,0,-0.00310667767189,-0.00512536102906,0.00599339418113,0.0239394847304,1,0,2.5,0,-0.00310667767189,-0.00512536102906,0.00599339418113,0.0239394847304,1,0,2.5,0,-0.00310667767189,-0.00512536102906,0.00599339418113,0.0239394847304,1,0,2.5,0,1,-0.00310667767189,-0.00512536102906,0.00599339418113,0.0239394847304,1,0,2.5,0,-0.00310667767189,-0.00512536102906,0.00599339418113,0.0239394847304,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00310667767189,-0.00512536102906,0.00599339418113,0.0239394847304,1,0,2.5,0,1068,1
stats,1069,-0.00309545313939,-0.00512008881196,0.00598307093605,0.0239081680775,1,0,2.5,0,-0.00309545313939,-0.00512008881196,0.00598307093605,0.0239081680775,1,0,2.5,0,-0.00309545313939,-0.00512008881196,0.00598307093605,0.0239081680775,1,0,2.5,0,-0.00309545313939,-0.00512008881196,0.00598307093605,0.0239081680775,1,0,2.5,0,1,-0.00309545313939,-0.00512008881196,0.00598307093605,0.0239081680775,1,0,2.5,0,-0.00309545313939,-0.00512008881196,0.00598307093605,0.0239081680775,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00309545313939,-0.00512008881196,0.00598307093605,0.0239081680775,1,0,2.5,0,1069,1
stats,1070,-0.00308430986479,-0.00511481845751,0.00597279937938,0.0238769743592,1,0,2.5,0,-0.00308430986479,-0.00511481845751,0.00597279937938,0.0238769743592,1,0,2.5,0,-0.00308430986479,-0.00511481845751,0.00597279937938,0.0238769743592,1,0,2.5,0,-0.00308430986479,-0.00511481845751,0.00597279937938,0.0238769743592,1,0,2.5,0,1,-0.00308430986479,-0.00511481845751,0.00597279937938,0.0238769743592,1,0,2.5,0,-0.00308430986479,-0.00511481845751,0.00597279937938,0.0238769743592,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00308430986479,-0.00511481845751,0.00597279937938,0.0238769743592,1,0,2.5,0,1070,1
stats,1071,-0.00307325250469,-0.00510955182835,0.0059625832364,0.0238459054381,1,0,2.5,0,-0.00307325250469,-0.00510955182835,0.0059625832364,0.0238459054381,1,0,2.5,0,-0.00307325250469,-0.00510955182835,0.0059625832364,0.0238459054381,1,0,2.5,0,-0.00307325250469,-0.00510955182835,0.0059625832364,0.0238459054381,1,0,2.5,0,1,-0.00307325250469,-0.00510955182835,0.0059625832364,0.0238459054381,1,0,2.5,0,-0.00307325250469,-0.00510955182835,0.0059625832364,0.0238459054381,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00307325250469,-0.00510955182835,0.0059625832364,0.0238459054381,1,0,2.5,0,1071,1
stats,1072,-0.00306227966212,-0.00510428892449,0.00595242157578,0.0238149557263,1,0,2.5,0,-0.00306227966212,-0.00510428892449,0.00595242157578,0.0238149557263,1,0,2.5,0,-0.00306227966212,-0.00510428892449,0.00595242157578,0.0238149557263,1,0,2.5,0,-0.00306227966212,-0.00510428892449,0.00595242157578,0.0238149557263,1,0,2.5,0,1,-0.00306227966212,-0.00510428892449,0.00595242157578,0.0238149557263,1,0,2.5,0,-0.00306227966212,-0.00510428892449,0.00595242157578,0.0238149557263,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00306227966212,-0.00510428892449,0.00595242157578,0.0238149557263,1,0,2.5,0,1072,1
stats,1073,-0.00305138574913,-0.00509903114289,0.00594231206924,0.023784128949,1,0,2.5,0,-0.00305138574913,-0.00509903114289,0.00594231206924,0.023784128949,1,0,2.5,0,-0.00305138574913,-0.00509903114289,0.00594231206924,0.023784128949,1,0,2.5,0,-0.00305138574913,-0.00509903114289,0.00594231206924,0.023784128949,1,0,2.5,0,1,-0.00305138574913,-0.00509903114289,0.00594231206924,0.023784128949,1,0,2.5,0,-0.00305138574913,-0.00509903114289,0.00594231206924,0.023784128949,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00305138574913,-0.00509903114289,0.00594231206924,0.023784128949,1,0,2.5,0,1073,1
stats,1074,-0.00304056657478,-0.00509378081188,0.00593225471675,0.0237534195185,1,0,2.5,0,-0.00304056657478,-0.00509378081188,0.00593225471675,0.0237534195185,1,0,2.5,0,-0.00304056657478,-0.00509378081188,0.00593225471675,0.0237534195185,1,0,2.5,0,-0.00304056657478,-0.00509378081188,0.00593225471675,0.0237534195185,1,0,2.5,0,1,-0.00304056657478,-0.00509378081188,0.00593225471675,0.0237534195185,1,0,2.5,0,-0.00304056657478,-0.00509378081188,0.00593225471675,0.0237534195185,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00304056657478,-0.00509378081188,0.00593225471675,0.0237534195185,1,0,2.5,0,1074,1
stats,1075,-0.00302981794812,-0.00508854025975,0.00592224951833,0.0237228311598,1,0,2.5,0,-0.00302981794812,-0.00508854025975,0.00592224951833,0.0237228311598,1,0,2.5,0,-0.00302981794812,-0.00508854025975,0.00592224951833,0.0237228311598,1,0,2.5,0,-0.00302981794812,-0.00508854025975,0.00592224951833,0.0237228311598,1,0,2.5,0,1,-0.00302981794812,-0.00508854025975,0.00592224951833,0.0237228311598,1,0,2.5,0,-0.00302981794812,-0.00508854025975,0.00592224951833,0.0237228311598,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00302981794812,-0.00508854025975,0.00592224951833,0.0237228311598,1,0,2.5,0,1075,1
stats,1076,-0.00301914243028,-0.00508331088349,0.00591229833663,0.0236923601478,1,0,2.5,0,-0.00301914243028,-0.00508331088349,0.00591229833663,0.0236923601478,1,0,2.5,0,-0.00301914243028,-0.00508331088349,0.00591229833663,0.0236923601478,1,0,2.5,0,-0.00301914243028,-0.00508331088349,0.00591229833663,0.0236923601478,1,0,2.5,0,1,-0.00301914243028,-0.00508331088349,0.00591229833663,0.0236923601478,1,0,2.5,0,-0.00301914243028,-0.00508331088349,0.00591229833663,0.0236923601478,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00301914243028,-0.00508331088349,0.00591229833663,0.0236923601478,1,0,2.5,0,1076,1
stats,1077,-0.00300853094086,-0.00507810013369,0.00590240303427,0.0236620102078,1,0,2.5,0,-0.00300853094086,-0.00507810013369,0.00590240303427,0.0236620102078,1,0,2.5,0,-0.00300853094086,-0.00507810013369,0.00590240303427,0.0236620102078,1,0,2.5,0,-0.00300853094086,-0.00507810013369,0.00590240303427,0.0236620102078,1,0,2.5,0,1,-0.00300853094086,-0.00507810013369,0.00590240303427,0.0236620102078,1,0,2.5,0,-0.00300853094086,-0.00507810013369,0.00590240303427,0.0236620102078,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00300853094086,-0.00507810013369,0.00590240303427,0.0236620102078,1,0,2.5,0,1077,1
stats,1078,-0.00299797509797,-0.00507291359827,0.00589256361127,0.023631779477,1,0,2.5,0,-0.00299797509797,-0.00507291359827,0.00589256361127,0.023631779477,1,0,2.5,0,-0.00299797509797,-0.00507291359827,0.00589256361127,0.023631779477,1,0,2.5,0,-0.00299797509797,-0.00507291359827,0.00589256361127,0.023631779477,1,0,2.5,0,1,-0.00299797509797,-0.00507291359827,0.00589256361127,0.023631779477,1,0,2.5,0,-0.00299797509797,-0.00507291359827,0.00589256361127,0.023631779477,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00299797509797,-0.00507291359827,0.00589256361127,0.023631779477,1,0,2.5,0,1078,1
stats,1079,-0.00298748561181,-0.00506774848327,0.00588278379291,0.0236016642302,1,0,2.5,0,-0.00298748561181,-0.00506774848327,0.00588278379291,0.0236016642302,1,0,2.5,0,-0.00298748561181,-0.00506774848327,0.00588278379291,0.0236016642302,1,0,2.5,0,-0.00298748561181,-0.00506774848327,0.00588278379291,0.0236016642302,1,0,2.5,0,1,-0.00298748561181,-0.00506774848327,0.00588278379291,0.0236016642302,1,0,2.5,0,-0.00298748561181,-0.00506774848327,0.00588278379291,0.0236016642302,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00298748561181,-0.00506774848327,0.00588278379291,0.0236016642302,1,0,2.5,0,1079,1
stats,1080,-0.00297707202844,-0.0050626010634,0.00587306451052,0.0235716644675,1,0,2.5,0,-0.00297707202844,-0.0050626010634,0.00587306451052,0.0235716644675,1,0,2.5,0,-0.00297707202844,-0.0050626010634,0.00587306451052,0.0235716644675,1,0,2.5,0,-0.00297707202844,-0.0050626010634,0.00587306451052,0.0235716644675,1,0,2.5,0,1,-0.00297707202844,-0.0050626010634,0.00587306451052,0.0235716644675,1,0,2.5,0,-0.00297707202844,-0.0050626010634,0.00587306451052,0.0235716644675,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00297707202844,-0.0050626010634,0.00587306451052,0.0235716644675,1,0,2.5,0,1080,1
stats,1081,-0.00296615529805,-0.00505702896044,0.00586273148656,0.0235417410731,1,0,2.5,0,-0.00296615529805,-0.00505702896044,0.00586273148656,0.0235417410731,1,0,2.5,0,-0.00296615529805,-0.00505702896044,0.00586273148656,0.0235417410731,1,0,2.5,0,-0.00296615529805,-0.00505702896044,0.00586273148656,0.0235417410731,1,0,2.5,0,1,-0.00296615529805,-0.00505702896044,0.00586273148656,0.0235417410731,1,0,2.5,0,-0.00296615529805,-0.00505702896044,0.00586273148656,0.0235417410731,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00296615529805,-0.00505702896044,0.00586273148656,0.0235417410731,1,0,2.5,0,1081,1
stats,1082,-0.0029558215756,-0.00505191460252,0.00585309509188,0.0235119685531,1,0,2.5,0,-0.0029558215756,-0.00505191460252,0.00585309509188,0.0235119685531,1,0,2.5,0,-0.0029558215756,-0.00505191460252,0.00585309509188,0.0235119685531,1,0,2.5,0,-0.0029558215756,-0.00505191460252,0.00585309509188,0.0235119685531,1,0,2.5,0,1,-0.0029558215756,-0.00505191460252,0.00585309509188,0.0235119685531,1,0,2.5,0,-0.0029558215756,-0.00505191460252,0.00585309509188,0.0235119685531,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0029558215756,-0.00505191460252,0.00585309509188,0.0235119685531,1,0,2.5,0,1082,1
stats,1083,-0.002945600776,-0.00504683703184,0.00584355462343,0.0234823059291,1,0,2.5,0,-0.002945600776,-0.00504683703184,0.00584355462343,0.0234823059291,1,0,2.5,0,-0.002945600776,-0.00504683703184,0.00584355462343,0.0234823059291,1,0,2.5,0,-0.002945600776,-0.00504683703184,0.00584355462343,0.0234823059291,1,0,2.5,0,1,-0.002945600776,-0.00504683703184,0.00584355462343,0.0234823059291,1,0,2.5,0,-0.002945600776,-0.00504683703184,0.00584355462343,0.0234823059291,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.002945600776,-0.00504683703184,0.00584355462343,0.0234823059291,1,0,2.5,0,1083,1
stats,1084,-0.0029354642611,-0.00504179019481,0.0058340895921,0.0234527569264,1,0,2.5,0,-0.0029354642611,-0.00504179019481,0.0058340895921,0.0234527569264,1,0,2.5,0,-0.0029354642611,-0.00504179019481,0.0058340895921,0.0234527569264,1,0,2.5,0,-0.0029354642611,-0.00504179019481,0.0058340895921,0.0234527569264,1,0,2.5,0,1,-0.0029354642611,-0.00504179019481,0.0058340895921,0.0234527569264,1,0,2.5,0,-0.0029354642611,-0.00504179019481,0.0058340895921,0.0234527569264,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0029354642611,-0.00504179019481,0.0058340895921,0.0234527569264,1,0,2.5,0,1084,1
stats,1085,-0.00292540062219,-0.00503677083179,0.00582469115034,0.0234233178198,1,0,2.5,0,-0.00292540062219,-0.00503677083179,0.00582469115034,0.0234233178198,1,0,2.5,0,-0.00292540062219,-0.00503677083179,0.00582469115034,0.0234233178198,1,0,2.5,0,-0.00292540062219,-0.00503677083179,0.00582469115034,0.0234233178198,1,0,2.5,0,1,-0.00292540062219,-0.00503677083179,0.00582469115034,0.0234233178198,1,0,2.5,0,-0.00292540062219,-0.00503677083179,0.00582469115034,0.0234233178198,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00292540062219,-0.00503677083179,0.00582469115034,0.0234233178198,1,0,2.5,0,1085,1
stats,1086,-0.00291540380567,-0.00503177661449,0.00581535510719,0.0233939886093,1,0,2.5,0,-0.00291540380567,-0.00503177661449,0.00581535510719,0.0233939886093,1,0,2.5,0,-0.00291540380567,-0.00503177661449,0.00581535510719,0.0233939886093,1,0,2.5,0,-0.00291540380567,-0.00503177661449,0.00581535510719,0.0233939886093,1,0,2.5,0,1,-0.00291540380567,-0.00503177661449,0.00581535510719,0.0233939886093,1,0,2.5,0,-0.00291540380567,-0.00503177661449,0.00581535510719,0.0233939886093,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00291540380567,-0.00503177661449,0.00581535510719,0.0233939886093,1,0,2.5,0,1086,1
stats,1087,-0.00290547218174,-0.00502680800855,0.00580608006567,0.0233647692949,1,0,2.5,0,-0.00290547218174,-0.00502680800855,0.00580608006567,0.0233647692949,1,0,2.5,0,-0.00290547218174,-0.00502680800855,0.00580608006567,0.0233647692949,1,0,2.5,0,-0.00290547218174,-0.00502680800855,0.00580608006567,0.0233647692949,1,0,2.5,0,1,-0.00290547218174,-0.00502680800855,0.00580608006567,0.0233647692949,1,0,2.5,0,-0.00290547218174,-0.00502680800855,0.00580608006567,0.0233647692949,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00290547218174,-0.00502680800855,0.00580608006567,0.0233647692949,1,0,2.5,0,1087,1
stats,1088,-0.00289560877718,-0.00502186687663,0.00579686975107,0.0233356598765,1,0,2.5,0,-0.00289560877718,-0.00502186687663,0.00579686975107,0.0233356598765,1,0,2.5,0,-0.00289560877718,-0.00502186687663,0.00579686975107,0.0233356598765,1,0,2.5,0,-0.00289560877718,-0.00502186687663,0.00579686975107,0.0233356598765,1,0,2.5,0,1,-0.00289560877718,-0.00502186687663,0.00579686975107,0.0233356598765,1,0,2.5,0,-0.00289560877718,-0.00502186687663,0.00579686975107,0.0233356598765,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00289560877718,-0.00502186687663,0.00579686975107,0.0233356598765,1,0,2.5,0,1088,1
stats,1089,-0.00288581894711,-0.0050169560127,0.00578772835433,0.0233066603541,1,0,2.5,0,-0.00288581894711,-0.0050169560127,0.00578772835433,0.0233066603541,1,0,2.5,0,-0.00288581894711,-0.0050169560127,0.00578772835433,0.0233066603541,1,0,2.5,0,-0.00288581894711,-0.0050169560127,0.00578772835433,0.0233066603541,1,0,2.5,0,1,-0.00288581894711,-0.0050169560127,0.00578772835433,0.0233066603541,1,0,2.5,0,-0.00288581894711,-0.0050169560127,0.00578772835433,0.0233066603541,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00288581894711,-0.0050169560127,0.00578772835433,0.0233066603541,1,0,2.5,0,1089,1
stats,1090,-0.00287610082887,-0.0050120735541,0.00577865354717,0.0232777670026,1,0,2.5,0,-0.00287610082887,-0.0050120735541,0.00577865354717,0.0232777670026,1,0,2.5,0,-0.00287610082887,-0.0050120735541,0.00577865354717,0.0232777670026,1,0,2.5,0,-0.00287610082887,-0.0050120735541,0.00577865354717,0.0232777670026,1,0,2.5,0,1,-0.00287610082887,-0.0050120735541,0.00577865354717,0.0232777670026,1,0,2.5,0,-0.00287610082887,-0.0050120735541,0.00577865354717,0.0232777670026,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00287610082887,-0.0050120735541,0.00577865354717,0.0232777670026,1,0,2.5,0,1090,1
stats,1091,-0.00286644999869,-0.00500721437857,0.00576963881031,0.0232489835471,1,0,2.5,0,-0.00286644999869,-0.00500721437857,0.00576963881031,0.0232489835471,1,0,2.5,0,-0.00286644999869,-0.00500721437857,0.00576963881031,0.0232489835471,1,0,2.5,0,-0.00286644999869,-0.00500721437857,0.00576963881031,0.0232489835471,1,0,2.5,0,1,-0.00286644999869,-0.00500721437857,0.00576963881031,0.0232489835471,1,0,2.5,0,-0.00286644999869,-0.00500721437857,0.00576963881031,0.0232489835471,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00286644999869,-0.00500721437857,0.00576963881031,0.0232489835471,1,0,2.5,0,1091,1
stats,1092,-0.00285686575808,-0.00500237615779,0.00576068134978,0.0232203043997,1,0,2.5,0,-0.00285686575808,-0.00500237615779,0.00576068134978,0.0232203043997,1,0,2.5,0,-0.00285686575808,-0.00500237615779,0.00576068134978,0.0232203043997,1,0,2.5,0,-0.00285686575808,-0.00500237615779,0.00576068134978,0.0232203043997,1,0,2.5,0,1,-0.00285686575808,-0.00500237615779,0.00576068134978,0.0232203043997,1,0,2.5,0,-0.00285686575808,-0.00500237615779,0.00576068134978,0.0232203043997,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00285686575808,-0.00500237615779,0.00576068134978,0.0232203043997,1,0,2.5,0,1092,1
stats,1093,-0.00284734624438,-0.00499755749479,0.00575177883729,0.0231917314231,1,0,2.5,0,-0.00284734624438,-0.00499755749479,0.00575177883729,0.0231917314231,1,0,2.5,0,-0.00284734624438,-0.00499755749479,0.00575177883729,0.0231917314231,1,0,2.5,0,-0.00284734624438,-0.00499755749479,0.00575177883729,0.0231917314231,1,0,2.5,0,1,-0.00284734624438,-0.00499755749479,0.00575177883729,0.0231917314231,1,0,2.5,0,-0.00284734624438,-0.00499755749479,0.00575177883729,0.0231917314231,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00284734624438,-0.00499755749479,0.00575177883729,0.0231917314231,1,0,2.5,0,1093,1
stats,1094,-0.00283789169043,-0.00499275838956,0.0057429317385,0.0231632646173,1,0,2.5,0,-0.00283789169043,-0.00499275838956,0.0057429317385,0.0231632646173,1,0,2.5,0,-0.00283789169043,-0.00499275838956,0.0057429317385,0.0231632646173,1,0,2.5,0,-0.00283789169043,-0.00499275838956,0.0057429317385,0.0231632646173,1,0,2.5,0,1,-0.00283789169043,-0.00499275838956,0.0057429317385,0.0231632646173,1,0,2.5,0,-0.00283789169043,-0.00499275838956,0.0057429317385,0.0231632646173,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00283789169043,-0.00499275838956,0.0057429317385,0.0231632646173,1,0,2.5,0,1094,1
stats,1095,-0.00282850093208,-0.00498798117042,0.00573414098471,0.023134900257,1,0,2.5,0,-0.00282850093208,-0.00498798117042,0.00573414098471,0.023134900257,1,0,2.5,0,-0.00282850093208,-0.00498798117042,0.00573414098471,0.023134900257,1,0,2.5,0,-0.00282850093208,-0.00498798117042,0.00573414098471,0.023134900257,1,0,2.5,0,1,-0.00282850093208,-0.00498798117042,0.00573414098471,0.023134900257,1,0,2.5,0,-0.00282850093208,-0.00498798117042,0.00573414098471,0.023134900257,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00282850093208,-0.00498798117042,0.00573414098471,0.023134900257,1,0,2.5,0,1095,1
stats,1096,-0.00281917210668,-0.00498322630301,0.00572540611029,0.0231066402048,1,0,2.5,0,-0.00281917210668,-0.00498322630301,0.00572540611029,0.0231066402048,1,0,2.5,0,-0.00281917210668,-0.00498322630301,0.00572540611029,0.0231066402048,1,0,2.5,0,-0.00281917210668,-0.00498322630301,0.00572540611029,0.0231066402048,1,0,2.5,0,1,-0.00281917210668,-0.00498322630301,0.00572540611029,0.0231066402048,1,0,2.5,0,-0.00281917210668,-0.00498322630301,0.00572540611029,0.0231066402048,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00281917210668,-0.00498322630301,0.00572540611029,0.0231066402048,1,0,2.5,0,1096,1
stats,1097,-0.00280990358442,-0.00497849378735,0.00571672618389,0.0230784825981,1,0,2.5,0,-0.00280990358442,-0.00497849378735,0.00571672618389,0.0230784825981,1,0,2.5,0,-0.00280990358442,-0.00497849378735,0.00571672618389,0.0230784825981,1,0,2.5,0,-0.00280990358442,-0.00497849378735,0.00571672618389,0.0230784825981,1,0,2.5,0,1,-0.00280990358442,-0.00497849378735,0.00571672618389,0.0230784825981,1,0,2.5,0,-0.00280990358442,-0.00497849378735,0.00571672618389,0.0230784825981,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00280990358442,-0.00497849378735,0.00571672618389,0.0230784825981,1,0,2.5,0,1097,1
stats,1098,-0.00280069606379,-0.0049737826921,0.00570810073987,0.0230504274368,1,0,2.5,0,-0.00280069606379,-0.0049737826921,0.00570810073987,0.0230504274368,1,0,2.5,0,-0.00280069606379,-0.0049737826921,0.00570810073987,0.0230504274368,1,0,2.5,0,-0.00280069606379,-0.0049737826921,0.00570810073987,0.0230504274368,1,0,2.5,0,1,-0.00280069606379,-0.0049737826921,0.00570810073987,0.0230504274368,1,0,2.5,0,-0.00280069606379,-0.0049737826921,0.00570810073987,0.0230504274368,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00280069606379,-0.0049737826921,0.00570810073987,0.0230504274368,1,0,2.5,0,1098,1
stats,1099,-0.0027915823739,-0.00496928580105,0.00569971324876,0.0230225007981,1,0,2.5,0,-0.0027915823739,-0.00496928580105,0.00569971324876,0.0230225007981,1,0,2.5,0,-0.0027915823739,-0.00496928580105,0.00569971324876,0.0230225007981,1,0,2.5,0,-0.0027915823739,-0.00496928580105,0.00569971324876,0.0230225007981,1,0,2.5,0,1,-0.0027915823739,-0.00496928580105,0.00569971324876,0.0230225007981,1,0,2.5,0,-0.0027915823739,-0.00496928580105,0.00569971324876,0.0230225007981,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0027915823739,-0.00496928580105,0.00569971324876,0.0230225007981,1,0,2.5,0,1099,1
stats,1100,-0.00278248963878,-0.00496460171416,0.00569117907435,0.0229946486652,1,0,2.5,0,-0.00278248963878,-0.00496460171416,0.00569117907435,0.0229946486652,1,0,2.5,0,-0.00278248963878,-0.00496460171416,0.00569117907435,0.0229946486652,1,0,2.5,0,-0.00278248963878,-0.00496460171416,0.00569117907435,0.0229946486652,1,0,2.5,0,1,-0.00278248963878,-0.00496460171416,0.00569117907435,0.0229946486652,1,0,2.5,0,-0.00278248963878,-0.00496460171416,0.00569117907435,0.0229946486652,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00278248963878,-0.00496460171416,0.00569117907435,0.0229946486652,1,0,2.5,0,1100,1
stats,1101,-0.0027734534815,-0.00495992274955,0.00568268215284,0.0229668933898,1,0,2.5,0,-0.0027734534815,-0.00495992274955,0.00568268215284,0.0229668933898,1,0,2.5,0,-0.0027734534815,-0.00495992274955,0.00568268215284,0.0229668933898,1,0,2.5,0,-0.0027734534815,-0.00495992274955,0.00568268215284,0.0229668933898,1,0,2.5,0,1,-0.0027734534815,-0.00495992274955,0.00568268215284,0.0229668933898,1,0,2.5,0,-0.0027734534815,-0.00495992274955,0.00568268215284,0.0229668933898,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0027734534815,-0.00495992274955,0.00568268215284,0.0229668933898,1,0,2.5,0,1101,1
stats,1102,-0.00276447623037,-0.00495526520535,0.00567423831671,0.0229392368346,1,0,2.5,0,-0.00276447623037,-0.00495526520535,0.00567423831671,0.0229392368346,1,0,2.5,0,-0.00276447623037,-0.00495526520535,0.00567423831671,0.0229392368346,1,0,2.5,0,-0.00276447623037,-0.00495526520535,0.00567423831671,0.0229392368346,1,0,2.5,0,1,-0.00276447623037,-0.00495526520535,0.00567423831671,0.0229392368346,1,0,2.5,0,-0.00276447623037,-0.00495526520535,0.00567423831671,0.0229392368346,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00276447623037,-0.00495526520535,0.00567423831671,0.0229392368346,1,0,2.5,0,1102,1
stats,1103,-0.00275555695407,-0.0049506300129,0.00566584803164,0.0229116808623,1,0,2.5,0,-0.00275555695407,-0.0049506300129,0.00566584803164,0.0229116808623,1,0,2.5,0,-0.00275555695407,-0.0049506300129,0.00566584803164,0.0229116808623,1,0,2.5,0,-0.00275555695407,-0.0049506300129,0.00566584803164,0.0229116808623,1,0,2.5,0,1,-0.00275555695407,-0.0049506300129,0.00566584803164,0.0229116808623,1,0,2.5,0,-0.00275555695407,-0.0049506300129,0.00566584803164,0.0229116808623,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00275555695407,-0.0049506300129,0.00566584803164,0.0229116808623,1,0,2.5,0,1103,1
stats,1104,-0.00274669728242,-0.00494601810351,0.00565751176327,0.0228842217475,1,0,2.5,0,-0.00274669728242,-0.00494601810351,0.00565751176327,0.0228842217475,1,0,2.5,0,-0.00274669728242,-0.00494601810351,0.00565751176327,0.0228842217475,1,0,2.5,0,-0.00274669728242,-0.00494601810351,0.00565751176327,0.0228842217475,1,0,2.5,0,1,-0.00274669728242,-0.00494601810351,0.00565751176327,0.0228842217475,1,0,2.5,0,-0.00274669728242,-0.00494601810351,0.00565751176327,0.0228842217475,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00274669728242,-0.00494601810351,0.00565751176327,0.0228842217475,1,0,2.5,0,1104,1
stats,1105,-0.00273789954372,-0.00494142901152,0.00564923137426,0.0228568594903,1,0,2.5,0,-0.00273789954372,-0.00494142901152,0.00564923137426,0.0228568594903,1,0,2.5,0,-0.00273789954372,-0.00494142901152,0.00564923137426,0.0228568594903,1,0,2.5,0,-0.00273789954372,-0.00494142901152,0.00564923137426,0.0228568594903,1,0,2.5,0,1,-0.00273789954372,-0.00494142901152,0.00564923137426,0.0228568594903,1,0,2.5,0,-0.00273789954372,-0.00494142901152,0.00564923137426,0.0228568594903,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00273789954372,-0.00494142901152,0.00564923137426,0.0228568594903,1,0,2.5,0,1105,1
stats,1106,-0.00272916257381,-0.00493686506525,0.00564100733027,0.0228295940906,1,0,2.5,0,-0.00272916257381,-0.00493686506525,0.00564100733027,0.0228295940906,1,0,2.5,0,-0.00272916257381,-0.00493686506525,0.00564100733027,0.0228295940906,1,0,2.5,0,-0.00272916257381,-0.00493686506525,0.00564100733027,0.0228295940906,1,0,2.5,0,1,-0.00272916257381,-0.00493686506525,0.00564100733027,0.0228295940906,1,0,2.5,0,-0.00272916257381,-0.00493686506525,0.00564100733027,0.0228295940906,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00272916257381,-0.00493686506525,0.00564100733027,0.0228295940906,1,0,2.5,0,1106,1
stats,1107,-0.00272047985345,-0.00493233697489,0.00563284661621,0.0228024274111,1,0,2.5,0,-0.00272047985345,-0.00493233697489,0.00563284661621,0.0228024274111,1,0,2.5,0,-0.00272047985345,-0.00493233697489,0.00563284661621,0.0228024274111,1,0,2.5,0,-0.00272047985345,-0.00493233697489,0.00563284661621,0.0228024274111,1,0,2.5,0,1,-0.00272047985345,-0.00493233697489,0.00563284661621,0.0228024274111,1,0,2.5,0,-0.00272047985345,-0.00493233697489,0.00563284661621,0.0228024274111,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00272047985345,-0.00493233697489,0.00563284661621,0.0228024274111,1,0,2.5,0,1107,1
stats,1108,-0.00271185091697,-0.00492784334347,0.00562474690378,0.0227753575891,1,0,2.5,0,-0.00271185091697,-0.00492784334347,0.00562474690378,0.0227753575891,1,0,2.5,0,-0.00271185091697,-0.00492784334347,0.00562474690378,0.0227753575891,1,0,2.5,0,-0.00271185091697,-0.00492784334347,0.00562474690378,0.0227753575891,1,0,2.5,0,1,-0.00271185091697,-0.00492784334347,0.00562474690378,0.0227753575891,1,0,2.5,0,-0.00271185091697,-0.00492784334347,0.00562474690378,0.0227753575891,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00271185091697,-0.00492784334347,0.00562474690378,0.0227753575891,1,0,2.5,0,1108,1
stats,1109,-0.00270327925682,-0.00492337532341,0.00561670213938,0.0227483827621,1,0,2.5,0,-0.00270327925682,-0.00492337532341,0.00561670213938,0.0227483827621,1,0,2.5,0,-0.00270327925682,-0.00492337532341,0.00561670213938,0.0227483827621,1,0,2.5,0,-0.00270327925682,-0.00492337532341,0.00561670213938,0.0227483827621,1,0,2.5,0,1,-0.00270327925682,-0.00492337532341,0.00561670213938,0.0227483827621,1,0,2.5,0,-0.00270327925682,-0.00492337532341,0.00561670213938,0.0227483827621,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00270327925682,-0.00492337532341,0.00561670213938,0.0227483827621,1,0,2.5,0,1109,1
stats,1110,-0.00269476813264,-0.0049189333804,0.00560871465132,0.0227215029299,1,0,2.5,0,-0.00269476813264,-0.0049189333804,0.00560871465132,0.0227215029299,1,0,2.5,0,-0.00269476813264,-0.0049189333804,0.00560871465132,0.0227215029299,1,0,2.5,0,-0.00269476813264,-0.0049189333804,0.00560871465132,0.0227215029299,1,0,2.5,0,1,-0.00269476813264,-0.0049189333804,0.00560871465132,0.0227215029299,1,0,2.5,0,-0.00269476813264,-0.0049189333804,0.00560871465132,0.0227215029299,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00269476813264,-0.0049189333804,0.00560871465132,0.0227215029299,1,0,2.5,0,1110,1
stats,1111,-0.00268631661311,-0.00491451006383,0.00560077745467,0.0226947143674,1,0,2.5,0,-0.00268631661311,-0.00491451006383,0.00560077745467,0.0226947143674,1,0,2.5,0,-0.00268631661311,-0.00491451006383,0.00560077745467,0.0226947143674,1,0,2.5,0,-0.00268631661311,-0.00491451006383,0.00560077745467,0.0226947143674,1,0,2.5,0,1,-0.00268631661311,-0.00491451006383,0.00560077745467,0.0226947143674,1,0,2.5,0,-0.00268631661311,-0.00491451006383,0.00560077745467,0.0226947143674,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00268631661311,-0.00491451006383,0.00560077745467,0.0226947143674,1,0,2.5,0,1111,1
stats,1112,-0.0026779207401,-0.00491009233519,0.00559287657961,0.0226680170745,1,0,2.5,0,-0.0026779207401,-0.00491009233519,0.00559287657961,0.0226680170745,1,0,2.5,0,-0.0026779207401,-0.00491009233519,0.00559287657961,0.0226680170745,1,0,2.5,0,-0.0026779207401,-0.00491009233519,0.00559287657961,0.0226680170745,1,0,2.5,0,1,-0.0026779207401,-0.00491009233519,0.00559287657961,0.0226680170745,1,0,2.5,0,-0.0026779207401,-0.00491009233519,0.00559287657961,0.0226680170745,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0026779207401,-0.00491009233519,0.00559287657961,0.0226680170745,1,0,2.5,0,1112,1
stats,1113,-0.00266957608983,-0.00490567041561,0.00558500131592,0.0226414091885,1,0,2.5,0,-0.00266957608983,-0.00490567041561,0.00558500131592,0.0226414091885,1,0,2.5,0,-0.00266957608983,-0.00490567041561,0.00558500131592,0.0226414091885,1,0,2.5,0,-0.00266957608983,-0.00490567041561,0.00558500131592,0.0226414091885,1,0,2.5,0,1,-0.00266957608983,-0.00490567041561,0.00558500131592,0.0226414091885,1,0,2.5,0,-0.00266957608983,-0.00490567041561,0.00558500131592,0.0226414091885,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00266957608983,-0.00490567041561,0.00558500131592,0.0226414091885,1,0,2.5,0,1113,1
stats,1114,-0.00266129034571,-0.00490127876401,0.00557718565688,0.0226148925722,1,0,2.5,0,-0.00266129034571,-0.00490127876401,0.00557718565688,0.0226148925722,1,0,2.5,0,-0.00266129034571,-0.00490127876401,0.00557718565688,0.0226148925722,1,0,2.5,0,-0.00266129034571,-0.00490127876401,0.00557718565688,0.0226148925722,1,0,2.5,0,1,-0.00266129034571,-0.00490127876401,0.00557718565688,0.0226148925722,1,0,2.5,0,-0.00266129034571,-0.00490127876401,0.00557718565688,0.0226148925722,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00266129034571,-0.00490127876401,0.00557718565688,0.0226148925722,1,0,2.5,0,1114,1
stats,1115,-0.0026530653704,-0.00489693647251,0.0055694472976,0.0225884709507,1,0,2.5,0,-0.0026530653704,-0.00489693647251,0.0055694472976,0.0225884709507,1,0,2.5,0,-0.0026530653704,-0.00489693647251,0.0055694472976,0.0225884709507,1,0,2.5,0,-0.0026530653704,-0.00489693647251,0.0055694472976,0.0225884709507,1,0,2.5,0,1,-0.0026530653704,-0.00489693647251,0.0055694472976,0.0225884709507,1,0,2.5,0,-0.0026530653704,-0.00489693647251,0.0055694472976,0.0225884709507,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0026530653704,-0.00489693647251,0.0055694472976,0.0225884709507,1,0,2.5,0,1115,1
stats,1116,-0.00264489557594,-0.00489263283089,0.00556177366525,0.0225621424615,1,0,2.5,0,-0.00264489557594,-0.00489263283089,0.00556177366525,0.0225621424615,1,0,2.5,0,-0.00264489557594,-0.00489263283089,0.00556177366525,0.0225621424615,1,0,2.5,0,-0.00264489557594,-0.00489263283089,0.00556177366525,0.0225621424615,1,0,2.5,0,1,-0.00264489557594,-0.00489263283089,0.00556177366525,0.0225621424615,1,0,2.5,0,-0.00264489557594,-0.00489263283089,0.00556177366525,0.0225621424615,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00264489557594,-0.00489263283089,0.00556177366525,0.0225621424615,1,0,2.5,0,1116,1
stats,1117,-0.00263691833243,-0.00488819368184,0.00555407721549,0.0225358717144,1,0,2.5,0,-0.00263691833243,-0.00488819368184,0.00555407721549,0.0225358717144,1,0,2.5,0,-0.00263691833243,-0.00488819368184,0.00555407721549,0.0225358717144,1,0,2.5,0,-0.00263691833243,-0.00488819368184,0.00555407721549,0.0225358717144,1,0,2.5,0,1,-0.00263691833243,-0.00488819368184,0.00555407721549,0.0225358717144,1,0,2.5,0,-0.00263691833243,-0.00488819368184,0.00555407721549,0.0225358717144,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00263691833243,-0.00488819368184,0.00555407721549,0.0225358717144,1,0,2.5,0,1117,1
stats,1118,-0.00262889405712,-0.00488399807364,0.0055465772748,0.0225097313523,1,0,2.5,0,-0.00262889405712,-0.00488399807364,0.0055465772748,0.0225097313523,1,0,2.5,0,-0.00262889405712,-0.00488399807364,0.0055465772748,0.0225097313523,1,0,2.5,0,-0.00262889405712,-0.00488399807364,0.0055465772748,0.0225097313523,1,0,2.5,0,1,-0.00262889405712,-0.00488399807364,0.0055465772748,0.0225097313523,1,0,2.5,0,-0.00262889405712,-0.00488399807364,0.0055465772748,0.0225097313523,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00262889405712,-0.00488399807364,0.0055465772748,0.0225097313523,1,0,2.5,0,1118,1
stats,1119,-0.00262088282034,-0.00487982062623,0.00553910434246,0.0224836841226,1,0,2.5,0,-0.00262088282034,-0.00487982062623,0.00553910434246,0.0224836841226,1,0,2.5,0,-0.00262088282034,-0.00487982062623,0.00553910434246,0.0224836841226,1,0,2.5,0,-0.00262088282034,-0.00487982062623,0.00553910434246,0.0224836841226,1,0,2.5,0,1,-0.00262088282034,-0.00487982062623,0.00553910434246,0.0224836841226,1,0,2.5,0,-0.00262088282034,-0.00487982062623,0.00553910434246,0.0224836841226,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00262088282034,-0.00487982062623,0.00553910434246,0.0224836841226,1,0,2.5,0,1119,1
stats,1120,-0.00261290604249,-0.00487564923242,0.00553165748715,0.0224577244371,1,0,2.5,0,-0.00261290604249,-0.00487564923242,0.00553165748715,0.0224577244371,1,0,2.5,0,-0.00261290604249,-0.00487564923242,0.00553165748715,0.0224577244371,1,0,2.5,0,-0.00261290604249,-0.00487564923242,0.00553165748715,0.0224577244371,1,0,2.5,0,1,-0.00261290604249,-0.00487564923242,0.00553165748715,0.0224577244371,1,0,2.5,0,-0.00261290604249,-0.00487564923242,0.00553165748715,0.0224577244371,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00261290604249,-0.00487564923242,0.00553165748715,0.0224577244371,1,0,2.5,0,1120,1
stats,1121,-0.00260497513227,-0.00487147830427,0.00552423717454,0.0224318504333,1,0,2.5,0,-0.00260497513227,-0.00487147830427,0.00552423717454,0.0224318504333,1,0,2.5,0,-0.00260497513227,-0.00487147830427,0.00552423717454,0.0224318504333,1,0,2.5,0,-0.00260497513227,-0.00487147830427,0.00552423717454,0.0224318504333,1,0,2.5,0,1,-0.00260497513227,-0.00487147830427,0.00552423717454,0.0224318504333,1,0,2.5,0,-0.00260497513227,-0.00487147830427,0.00552423717454,0.0224318504333,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00260497513227,-0.00487147830427,0.00552423717454,0.0224318504333,1,0,2.5,0,1121,1
stats,1122,-0.00259709637612,-0.00486730597913,0.0055168448016,0.0224060621113,1,0,2.5,0,-0.00259709637612,-0.00486730597913,0.0055168448016,0.0224060621113,1,0,2.5,0,-0.00259709637612,-0.00486730597913,0.0055168448016,0.0224060621113,1,0,2.5,0,-0.00259709637612,-0.00486730597913,0.0055168448016,0.0224060621113,1,0,2.5,0,1,-0.00259709637612,-0.00486730597913,0.0055168448016,0.0224060621113,1,0,2.5,0,-0.00259709637612,-0.00486730597913,0.0055168448016,0.0224060621113,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00259709637612,-0.00486730597913,0.0055168448016,0.0224060621113,1,0,2.5,0,1122,1
stats,1123,-0.00258926069364,-0.00486313784495,0.00550948083401,0.0223803576082,1,0,2.5,0,-0.00258926069364,-0.00486313784495,0.00550948083401,0.0223803576082,1,0,2.5,0,-0.00258926069364,-0.00486313784495,0.00550948083401,0.0223803576082,1,0,2.5,0,-0.00258926069364,-0.00486313784495,0.00550948083401,0.0223803576082,1,0,2.5,0,1,-0.00258926069364,-0.00486313784495,0.00550948083401,0.0223803576082,1,0,2.5,0,-0.00258926069364,-0.00486313784495,0.00550948083401,0.0223803576082,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00258926069364,-0.00486313784495,0.00550948083401,0.0223803576082,1,0,2.5,0,1123,1
stats,1124,-0.00258146296255,-0.00485898228362,0.00550215039402,0.0223547387868,1,0,2.5,0,-0.00258146296255,-0.00485898228362,0.00550215039402,0.0223547387868,1,0,2.5,0,-0.00258146296255,-0.00485898228362,0.00550215039402,0.0223547387868,1,0,2.5,0,-0.00258146296255,-0.00485898228362,0.00550215039402,0.0223547387868,1,0,2.5,0,1,-0.00258146296255,-0.00485898228362,0.00550215039402,0.0223547387868,1,0,2.5,0,-0.00258146296255,-0.00485898228362,0.00550215039402,0.0223547387868,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00258146296255,-0.00485898228362,0.00550215039402,0.0223547387868,1,0,2.5,0,1124,1
stats,1125,-0.00257370481268,-0.00485484628007,0.00549486000091,0.0223292056471,1,0,2.5,0,-0.00257370481268,-0.00485484628007,0.00549486000091,0.0223292056471,1,0,2.5,0,-0.00257370481268,-0.00485484628007,0.00549486000091,0.0223292056471,1,0,2.5,0,-0.00257370481268,-0.00485484628007,0.00549486000091,0.0223292056471,1,0,2.5,0,1,-0.00257370481268,-0.00485484628007,0.00549486000091,0.0223292056471,1,0,2.5,0,-0.00257370481268,-0.00485484628007,0.00549486000091,0.0223292056471,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00257370481268,-0.00485484628007,0.00549486000091,0.0223292056471,1,0,2.5,0,1125,1
stats,1126,-0.00256598764099,-0.00485073355958,0.00548761431128,0.0223037581891,1,0,2.5,0,-0.00256598764099,-0.00485073355958,0.00548761431128,0.0223037581891,1,0,2.5,0,-0.00256598764099,-0.00485073355958,0.00548761431128,0.0223037581891,1,0,2.5,0,-0.00256598764099,-0.00485073355958,0.00548761431128,0.0223037581891,1,0,2.5,0,1,-0.00256598764099,-0.00485073355958,0.00548761431128,0.0223037581891,1,0,2.5,0,-0.00256598764099,-0.00485073355958,0.00548761431128,0.0223037581891,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00256598764099,-0.00485073355958,0.00548761431128,0.0223037581891,1,0,2.5,0,1126,1
stats,1127,-0.0025583175011,-0.00484664645046,0.00548041705042,0.0222783945501,1,0,2.5,0,-0.0025583175011,-0.00484664645046,0.00548041705042,0.0222783945501,1,0,2.5,0,-0.0025583175011,-0.00484664645046,0.00548041705042,0.0222783945501,1,0,2.5,0,-0.0025583175011,-0.00484664645046,0.00548041705042,0.0222783945501,1,0,2.5,0,1,-0.0025583175011,-0.00484664645046,0.00548041705042,0.0222783945501,1,0,2.5,0,-0.0025583175011,-0.00484664645046,0.00548041705042,0.0222783945501,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0025583175011,-0.00484664645046,0.00548041705042,0.0222783945501,1,0,2.5,0,1127,1
stats,1128,-0.00255070370622,-0.00484258728102,0.00547327520326,0.0222531147301,1,0,2.5,0,-0.00255070370622,-0.00484258728102,0.00547327520326,0.0222531147301,1,0,2.5,0,-0.00255070370622,-0.00484258728102,0.00547327520326,0.0222531147301,1,0,2.5,0,-0.00255070370622,-0.00484258728102,0.00547327520326,0.0222531147301,1,0,2.5,0,1,-0.00255070370622,-0.00484258728102,0.00547327520326,0.0222531147301,1,0,2.5,0,-0.00255070370622,-0.00484258728102,0.00547327520326,0.0222531147301,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00255070370622,-0.00484258728102,0.00547327520326,0.0222531147301,1,0,2.5,0,1128,1
stats,1129,-0.0025431541726,-0.00483855744824,0.0054661934264,0.0222279187292,1,0,2.5,0,-0.0025431541726,-0.00483855744824,0.0054661934264,0.0222279187292,1,0,2.5,0,-0.0025431541726,-0.00483855744824,0.0054661934264,0.0222279187292,1,0,2.5,0,-0.0025431541726,-0.00483855744824,0.0054661934264,0.0222279187292,1,0,2.5,0,1,-0.0025431541726,-0.00483855744824,0.0054661934264,0.0222279187292,1,0,2.5,0,-0.0025431541726,-0.00483855744824,0.0054661934264,0.0222279187292,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0025431541726,-0.00483855744824,0.0054661934264,0.0222279187292,1,0,2.5,0,1129,1
stats,1130,-0.00253566727042,-0.0048345583491,0.00545917218551,0.0222028065473,1,0,2.5,0,-0.00253566727042,-0.0048345583491,0.00545917218551,0.0222028065473,1,0,2.5,0,-0.00253566727042,-0.0048345583491,0.00545917218551,0.0222028065473,1,0,2.5,0,-0.00253566727042,-0.0048345583491,0.00545917218551,0.0222028065473,1,0,2.5,0,1,-0.00253566727042,-0.0048345583491,0.00545917218551,0.0222028065473,1,0,2.5,0,-0.00253566727042,-0.0048345583491,0.00545917218551,0.0222028065473,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00253566727042,-0.0048345583491,0.00545917218551,0.0222028065473,1,0,2.5,0,1130,1
stats,1131,-0.00252823880874,-0.00483058346435,0.00545220403001,0.0221777763218,1,0,2.5,0,-0.00252823880874,-0.00483058346435,0.00545220403001,0.0221777763218,1,0,2.5,0,-0.00252823880874,-0.00483058346435,0.00545220403001,0.0221777763218,1,0,2.5,0,-0.00252823880874,-0.00483058346435,0.00545220403001,0.0221777763218,1,0,2.5,0,1,-0.00252823880874,-0.00483058346435,0.00545220403001,0.0221777763218,1,0,2.5,0,-0.00252823880874,-0.00483058346435,0.00545220403001,0.0221777763218,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00252823880874,-0.00483058346435,0.00545220403001,0.0221777763218,1,0,2.5,0,1131,1
stats,1132,-0.00252083549276,-0.00482660904527,0.00544525170699,0.02215282619,1,0,2.5,0,-0.00252083549276,-0.00482660904527,0.00544525170699,0.02215282619,1,0,2.5,0,-0.00252083549276,-0.00482660904527,0.00544525170699,0.02215282619,1,0,2.5,0,-0.00252083549276,-0.00482660904527,0.00544525170699,0.02215282619,1,0,2.5,0,1,-0.00252083549276,-0.00482660904527,0.00544525170699,0.02215282619,1,0,2.5,0,-0.00252083549276,-0.00482660904527,0.00544525170699,0.02215282619,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00252083549276,-0.00482660904527,0.00544525170699,0.02215282619,1,0,2.5,0,1132,1
stats,1133,-0.00251346291043,-0.00482263509184,0.00543831801042,0.022127956152,1,0,2.5,0,-0.00251346291043,-0.00482263509184,0.00543831801042,0.022127956152,1,0,2.5,0,-0.00251346291043,-0.00482263509184,0.00543831801042,0.022127956152,1,0,2.5,0,-0.00251346291043,-0.00482263509184,0.00543831801042,0.022127956152,1,0,2.5,0,1,-0.00251346291043,-0.00482263509184,0.00543831801042,0.022127956152,1,0,2.5,0,-0.00251346291043,-0.00482263509184,0.00543831801042,0.022127956152,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00251346291043,-0.00482263509184,0.00543831801042,0.022127956152,1,0,2.5,0,1133,1
stats,1134,-0.00250613549724,-0.00481866812333,0.00543141597882,0.022103164345,1,0,2.5,0,-0.00250613549724,-0.00481866812333,0.00543141597882,0.022103164345,1,0,2.5,0,-0.00250613549724,-0.00481866812333,0.00543141597882,0.022103164345,1,0,2.5,0,-0.00250613549724,-0.00481866812333,0.00543141597882,0.022103164345,1,0,2.5,0,1,-0.00250613549724,-0.00481866812333,0.00543141597882,0.022103164345,1,0,2.5,0,-0.00250613549724,-0.00481866812333,0.00543141597882,0.022103164345,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00250613549724,-0.00481866812333,0.00543141597882,0.022103164345,1,0,2.5,0,1134,1
stats,1135,-0.00249877083115,-0.00481446646154,0.00542429182678,0.0220784228295,1,0,2.5,0,-0.00249877083115,-0.00481446646154,0.00542429182678,0.0220784228295,1,0,2.5,0,-0.00249877083115,-0.00481446646154,0.00542429182678,0.0220784228295,1,0,2.5,0,-0.00249877083115,-0.00481446646154,0.00542429182678,0.0220784228295,1,0,2.5,0,1,-0.00249877083115,-0.00481446646154,0.00542429182678,0.0220784228295,1,0,2.5,0,-0.00249877083115,-0.00481446646154,0.00542429182678,0.0220784228295,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00249877083115,-0.00481446646154,0.00542429182678,0.0220784228295,1,0,2.5,0,1135,1
stats,1136,-0.00249156868085,-0.00481057818979,0.00541752483696,0.0220537893474,1,0,2.5,0,-0.00249156868085,-0.00481057818979,0.00541752483696,0.0220537893474,1,0,2.5,0,-0.00249156868085,-0.00481057818979,0.00541752483696,0.0220537893474,1,0,2.5,0,-0.00249156868085,-0.00481057818979,0.00541752483696,0.0220537893474,1,0,2.5,0,1,-0.00249156868085,-0.00481057818979,0.00541752483696,0.0220537893474,1,0,2.5,0,-0.00249156868085,-0.00481057818979,0.00541752483696,0.0220537893474,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00249156868085,-0.00481057818979,0.00541752483696,0.0220537893474,1,0,2.5,0,1136,1
stats,1137,-0.0024844026193,-0.00480673043057,0.00541081465781,0.0220292434096,1,0,2.5,0,-0.0024844026193,-0.00480673043057,0.00541081465781,0.0220292434096,1,0,2.5,0,-0.0024844026193,-0.00480673043057,0.00541081465781,0.0220292434096,1,0,2.5,0,-0.0024844026193,-0.00480673043057,0.00541081465781,0.0220292434096,1,0,2.5,0,1,-0.0024844026193,-0.00480673043057,0.00541081465781,0.0220292434096,1,0,2.5,0,-0.0024844026193,-0.00480673043057,0.00541081465781,0.0220292434096,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0024844026193,-0.00480673043057,0.00541081465781,0.0220292434096,1,0,2.5,0,1137,1
stats,1138,-0.00247727241367,-0.00480290269479,0.00540414219722,0.022004775703,1,0,2.5,0,-0.00247727241367,-0.00480290269479,0.00540414219722,0.022004775703,1,0,2.5,0,-0.00247727241367,-0.00480290269479,0.00540414219722,0.022004775703,1,0,2.5,0,-0.00247727241367,-0.00480290269479,0.00540414219722,0.022004775703,1,0,2.5,0,1,-0.00247727241367,-0.00480290269479,0.00540414219722,0.022004775703,1,0,2.5,0,-0.00247727241367,-0.00480290269479,0.00540414219722,0.022004775703,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00247727241367,-0.00480290269479,0.00540414219722,0.022004775703,1,0,2.5,0,1138,1
stats,1139,-0.00247018272057,-0.00479908287525,0.00539749953896,0.0219803862274,1,0,2.5,0,-0.00247018272057,-0.00479908287525,0.00539749953896,0.0219803862274,1,0,2.5,0,-0.00247018272057,-0.00479908287525,0.00539749953896,0.0219803862274,1,0,2.5,0,-0.00247018272057,-0.00479908287525,0.00539749953896,0.0219803862274,1,0,2.5,0,1,-0.00247018272057,-0.00479908287525,0.00539749953896,0.0219803862274,1,0,2.5,0,-0.00247018272057,-0.00479908287525,0.00539749953896,0.0219803862274,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00247018272057,-0.00479908287525,0.00539749953896,0.0219803862274,1,0,2.5,0,1139,1
stats,1140,-0.00246313610114,-0.00479526864365,0.00539088482037,0.0219560731202,1,0,2.5,0,-0.00246313610114,-0.00479526864365,0.00539088482037,0.0219560731202,1,0,2.5,0,-0.00246313610114,-0.00479526864365,0.00539088482037,0.0219560731202,1,0,2.5,0,-0.00246313610114,-0.00479526864365,0.00539088482037,0.0219560731202,1,0,2.5,0,1,-0.00246313610114,-0.00479526864365,0.00539088482037,0.0219560731202,1,0,2.5,0,-0.00246313610114,-0.00479526864365,0.00539088482037,0.0219560731202,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00246313610114,-0.00479526864365,0.00539088482037,0.0219560731202,1,0,2.5,0,1140,1
stats,1141,-0.00245613255538,-0.00479146186262,0.00538430083543,0.0219318345189,1,0,2.5,0,-0.00245613255538,-0.00479146186262,0.00538430083543,0.0219318345189,1,0,2.5,0,-0.00245613255538,-0.00479146186262,0.00538430083543,0.0219318345189,1,0,2.5,0,-0.00245613255538,-0.00479146186262,0.00538430083543,0.0219318345189,1,0,2.5,0,1,-0.00245613255538,-0.00479146186262,0.00538430083543,0.0219318345189,1,0,2.5,0,-0.00245613255538,-0.00479146186262,0.00538430083543,0.0219318345189,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00245613255538,-0.00479146186262,0.00538430083543,0.0219318345189,1,0,2.5,0,1141,1
stats,1142,-0.00244917278178,-0.00478766392916,0.0053777480498,0.021907672286,1,0,2.5,0,-0.00244917278178,-0.00478766392916,0.0053777480498,0.021907672286,1,0,2.5,0,-0.00244917278178,-0.00478766392916,0.0053777480498,0.021907672286,1,0,2.5,0,-0.00244917278178,-0.00478766392916,0.0053777480498,0.021907672286,1,0,2.5,0,1,-0.00244917278178,-0.00478766392916,0.0053777480498,0.021907672286,1,0,2.5,0,-0.00244917278178,-0.00478766392916,0.0053777480498,0.021907672286,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00244917278178,-0.00478766392916,0.0053777480498,0.021907672286,1,0,2.5,0,1142,1
stats,1143,-0.00244225398637,-0.00478387903422,0.00537122925743,0.021883584559,1,0,2.5,0,-0.00244225398637,-0.00478387903422,0.00537122925743,0.021883584559,1,0,2.5,0,-0.00244225398637,-0.00478387903422,0.00537122925743,0.021883584559,1,0,2.5,0,-0.00244225398637,-0.00478387903422,0.00537122925743,0.021883584559,1,0,2.5,0,1,-0.00244225398637,-0.00478387903422,0.00537122925743,0.021883584559,1,0,2.5,0,-0.00244225398637,-0.00478387903422,0.00537122925743,0.021883584559,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00244225398637,-0.00478387903422,0.00537122925743,0.021883584559,1,0,2.5,0,1143,1
stats,1144,-0.00243537407368,-0.00478011276573,0.00536474818364,0.0218595732003,1,0,2.5,0,-0.00243537407368,-0.00478011276573,0.00536474818364,0.0218595732003,1,0,2.5,0,-0.00243537407368,-0.00478011276573,0.00536474818364,0.0218595732003,1,0,2.5,0,-0.00243537407368,-0.00478011276573,0.00536474818364,0.0218595732003,1,0,2.5,0,1,-0.00243537407368,-0.00478011276573,0.00536474818364,0.0218595732003,1,0,2.5,0,-0.00243537407368,-0.00478011276573,0.00536474818364,0.0218595732003,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00243537407368,-0.00478011276573,0.00536474818364,0.0218595732003,1,0,2.5,0,1144,1
stats,1145,-0.00242853211239,-0.00477636605501,0.00535830575973,0.0218356400728,1,0,2.5,0,-0.00242853211239,-0.00477636605501,0.00535830575973,0.0218356400728,1,0,2.5,0,-0.00242853211239,-0.00477636605501,0.00535830575973,0.0218356400728,1,0,2.5,0,-0.00242853211239,-0.00477636605501,0.00535830575973,0.0218356400728,1,0,2.5,0,1,-0.00242853211239,-0.00477636605501,0.00535830575973,0.0218356400728,1,0,2.5,0,-0.00242853211239,-0.00477636605501,0.00535830575973,0.0218356400728,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00242853211239,-0.00477636605501,0.00535830575973,0.0218356400728,1,0,2.5,0,1145,1
stats,1146,-0.00242173089646,-0.00477263843641,0.00535190245137,0.0218117795885,1,0,2.5,0,-0.00242173089646,-0.00477263843641,0.00535190245137,0.0218117795885,1,0,2.5,0,-0.00242173089646,-0.00477263843641,0.00535190245137,0.0218117795885,1,0,2.5,0,-0.00242173089646,-0.00477263843641,0.00535190245137,0.0218117795885,1,0,2.5,0,1,-0.00242173089646,-0.00477263843641,0.00535190245137,0.0218117795885,1,0,2.5,0,-0.00242173089646,-0.00477263843641,0.00535190245137,0.0218117795885,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00242173089646,-0.00477263843641,0.00535190245137,0.0218117795885,1,0,2.5,0,1146,1
stats,1147,-0.00241497182287,-0.00476893037558,0.00534553872421,0.0217879954726,1,0,2.5,0,-0.00241497182287,-0.00476893037558,0.00534553872421,0.0217879954726,1,0,2.5,0,-0.00241497182287,-0.00476893037558,0.00534553872421,0.0217879954726,1,0,2.5,0,-0.00241497182287,-0.00476893037558,0.00534553872421,0.0217879954726,1,0,2.5,0,1,-0.00241497182287,-0.00476893037558,0.00534553872421,0.0217879954726,1,0,2.5,0,-0.00241497182287,-0.00476893037558,0.00534553872421,0.0217879954726,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00241497182287,-0.00476893037558,0.00534553872421,0.0217879954726,1,0,2.5,0,1147,1
stats,1148,-0.00240825186484,-0.00476524047554,0.00533921271563,0.0217642839998,1,0,2.5,0,-0.00240825186484,-0.00476524047554,0.00533921271563,0.0217642839998,1,0,2.5,0,-0.00240825186484,-0.00476524047554,0.00533921271563,0.0217642839998,1,0,2.5,0,-0.00240825186484,-0.00476524047554,0.00533921271563,0.0217642839998,1,0,2.5,0,1,-0.00240825186484,-0.00476524047554,0.00533921271563,0.0217642839998,1,0,2.5,0,-0.00240825186484,-0.00476524047554,0.00533921271563,0.0217642839998,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00240825186484,-0.00476524047554,0.00533921271563,0.0217642839998,1,0,2.5,0,1148,1
stats,1149,-0.0024015691597,-0.00476156780496,0.00533292256296,0.0217406470329,1,0,2.5,0,-0.0024015691597,-0.00476156780496,0.00533292256296,0.0217406470329,1,0,2.5,0,-0.0024015691597,-0.00476156780496,0.00533292256296,0.0217406470329,1,0,2.5,0,-0.0024015691597,-0.00476156780496,0.00533292256296,0.0217406470329,1,0,2.5,0,1,-0.0024015691597,-0.00476156780496,0.00533292256296,0.0217406470329,1,0,2.5,0,-0.0024015691597,-0.00476156780496,0.00533292256296,0.0217406470329,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0024015691597,-0.00476156780496,0.00533292256296,0.0217406470329,1,0,2.5,0,1149,1
stats,1150,-0.00239492836408,-0.00475790910423,0.00532666686922,0.0217170827091,1,0,2.5,0,-0.00239492836408,-0.00475790910423,0.00532666686922,0.0217170827091,1,0,2.5,0,-0.00239492836408,-0.00475790910423,0.00532666686922,0.0217170827091,1,0,2.5,0,-0.00239492836408,-0.00475790910423,0.00532666686922,0.0217170827091,1,0,2.5,0,1,-0.00239492836408,-0.00475790910423,0.00532666686922,0.0217170827091,1,0,2.5,0,-0.00239492836408,-0.00475790910423,0.00532666686922,0.0217170827091,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00239492836408,-0.00475790910423,0.00532666686922,0.0217170827091,1,0,2.5,0,1150,1
stats,1151,-0.00238833087496,-0.00475426204503,0.0053204447031,0.0216935910285,1,0,2.5,0,-0.00238833087496,-0.00475426204503,0.0053204447031,0.0216935910285,1,0,2.5,0,-0.00238833087496,-0.00475426204503,0.0053204447031,0.0216935910285,1,0,2.5,0,-0.00238833087496,-0.00475426204503,0.0053204447031,0.0216935910285,1,0,2.5,0,1,-0.00238833087496,-0.00475426204503,0.0053204447031,0.0216935910285,1,0,2.5,0,-0.00238833087496,-0.00475426204503,0.0053204447031,0.0216935910285,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00238833087496,-0.00475426204503,0.0053204447031,0.0216935910285,1,0,2.5,0,1151,1
stats,1152,-0.00238177599385,-0.00475062662736,0.00531425559893,0.0216701682657,1,0,2.5,0,-0.00238177599385,-0.00475062662736,0.00531425559893,0.0216701682657,1,0,2.5,0,-0.00238177599385,-0.00475062662736,0.00531425559893,0.0216701682657,1,0,2.5,0,-0.00238177599385,-0.00475062662736,0.00531425559893,0.0216701682657,1,0,2.5,0,1,-0.00238177599385,-0.00475062662736,0.00531425559893,0.0216701682657,1,0,2.5,0,-0.00238177599385,-0.00475062662736,0.00531425559893,0.0216701682657,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00238177599385,-0.00475062662736,0.00531425559893,0.0216701682657,1,0,2.5,0,1152,1
stats,1153,-0.002375227632,-0.00474668527022,0.00530779873952,0.02164677158,1,0,2.5,0,-0.002375227632,-0.00474668527022,0.00530779873952,0.02164677158,1,0,2.5,0,-0.002375227632,-0.00474668527022,0.00530779873952,0.02164677158,1,0,2.5,0,-0.002375227632,-0.00474668527022,0.00530779873952,0.02164677158,1,0,2.5,0,1,-0.002375227632,-0.00474668527022,0.00530779873952,0.02164677158,1,0,2.5,0,-0.002375227632,-0.00474668527022,0.00530779873952,0.02164677158,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.002375227632,-0.00474668527022,0.00530779873952,0.02164677158,1,0,2.5,0,1153,1
stats,1154,-0.00236879335716,-0.00474313041195,0.00530174188316,0.0216234941036,1,0,2.5,0,-0.00236879335716,-0.00474313041195,0.00530174188316,0.0216234941036,1,0,2.5,0,-0.00236879335716,-0.00474313041195,0.00530174188316,0.0216234941036,1,0,2.5,0,-0.00236879335716,-0.00474313041195,0.00530174188316,0.0216234941036,1,0,2.5,0,1,-0.00236879335716,-0.00474313041195,0.00530174188316,0.0216234941036,1,0,2.5,0,-0.00236879335716,-0.00474313041195,0.00530174188316,0.0216234941036,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00236879335716,-0.00474313041195,0.00530174188316,0.0216234941036,1,0,2.5,0,1154,1
stats,1155,-0.00236238585785,-0.00473960163072,0.00529572367668,0.0216002911329,1,0,2.5,0,-0.00236238585785,-0.00473960163072,0.00529572367668,0.0216002911329,1,0,2.5,0,-0.00236238585785,-0.00473960163072,0.00529572367668,0.0216002911329,1,0,2.5,0,-0.00236238585785,-0.00473960163072,0.00529572367668,0.0216002911329,1,0,2.5,0,1,-0.00236238585785,-0.00473960163072,0.00529572367668,0.0216002911329,1,0,2.5,0,-0.00236238585785,-0.00473960163072,0.00529572367668,0.0216002911329,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00236238585785,-0.00473960163072,0.00529572367668,0.0216002911329,1,0,2.5,0,1155,1
stats,1156,-0.00235600583255,-0.00473609054461,0.00528973713517,0.0215771589428,1,0,2.5,0,-0.00235600583255,-0.00473609054461,0.00528973713517,0.0215771589428,1,0,2.5,0,-0.00235600583255,-0.00473609054461,0.00528973713517,0.0215771589428,1,0,2.5,0,-0.00235600583255,-0.00473609054461,0.00528973713517,0.0215771589428,1,0,2.5,0,1,-0.00235600583255,-0.00473609054461,0.00528973713517,0.0215771589428,1,0,2.5,0,-0.00235600583255,-0.00473609054461,0.00528973713517,0.0215771589428,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00235600583255,-0.00473609054461,0.00528973713517,0.0215771589428,1,0,2.5,0,1156,1
stats,1157,-0.00234965491109,-0.00473259435967,0.00528377946466,0.0215540993959,1,0,2.5,0,-0.00234965491109,-0.00473259435967,0.00528377946466,0.0215540993959,1,0,2.5,0,-0.00234965491109,-0.00473259435967,0.00528377946466,0.0215540993959,1,0,2.5,0,-0.00234965491109,-0.00473259435967,0.00528377946466,0.0215540993959,1,0,2.5,0,1,-0.00234965491109,-0.00473259435967,0.00528377946466,0.0215540993959,1,0,2.5,0,-0.00234965491109,-0.00473259435967,0.00528377946466,0.0215540993959,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00234965491109,-0.00473259435967,0.00528377946466,0.0215540993959,1,0,2.5,0,1157,1
stats,1158,-0.00234333355911,-0.00472911028191,0.00527784973383,0.0215311106294,1,0,2.5,0,-0.00234333355911,-0.00472911028191,0.00527784973383,0.0215311106294,1,0,2.5,0,-0.00234333355911,-0.00472911028191,0.00527784973383,0.0215311106294,1,0,2.5,0,-0.00234333355911,-0.00472911028191,0.00527784973383,0.0215311106294,1,0,2.5,0,1,-0.00234333355911,-0.00472911028191,0.00527784973383,0.0215311106294,1,0,2.5,0,-0.00234333355911,-0.00472911028191,0.00527784973383,0.0215311106294,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00234333355911,-0.00472911028191,0.00527784973383,0.0215311106294,1,0,2.5,0,1158,1
stats,1159,-0.0023370415438,-0.00472563877702,0.00527194701135,0.0215081907809,1,0,2.5,0,-0.0023370415438,-0.00472563877702,0.00527194701135,0.0215081907809,1,0,2.5,0,-0.0023370415438,-0.00472563877702,0.00527194701135,0.0215081907809,1,0,2.5,0,-0.0023370415438,-0.00472563877702,0.00527194701135,0.0215081907809,1,0,2.5,0,1,-0.0023370415438,-0.00472563877702,0.00527194701135,0.0215081907809,1,0,2.5,0,-0.0023370415438,-0.00472563877702,0.00527194701135,0.0215081907809,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0023370415438,-0.00472563877702,0.00527194701135,0.0215081907809,1,0,2.5,0,1159,1
stats,1160,-0.00233078072779,-0.00472217844799,0.00526607129723,0.0214853398502,1,0,2.5,0,-0.00233078072779,-0.00472217844799,0.00526607129723,0.0214853398502,1,0,2.5,0,-0.00233078072779,-0.00472217844799,0.00526607129723,0.0214853398502,1,0,2.5,0,-0.00233078072779,-0.00472217844799,0.00526607129723,0.0214853398502,1,0,2.5,0,1,-0.00233078072779,-0.00472217844799,0.00526607129723,0.0214853398502,1,0,2.5,0,-0.00233078072779,-0.00472217844799,0.00526607129723,0.0214853398502,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00233078072779,-0.00472217844799,0.00526607129723,0.0214853398502,1,0,2.5,0,1160,1
stats,1161,-0.00232455530204,-0.00471872929484,0.0052602244541,0.0214625559747,1,0,2.5,0,-0.00232455530204,-0.00471872929484,0.0052602244541,0.0214625559747,1,0,2.5,0,-0.00232455530204,-0.00471872929484,0.0052602244541,0.0214625559747,1,0,2.5,0,-0.00232455530204,-0.00471872929484,0.0052602244541,0.0214625559747,1,0,2.5,0,1,-0.00232455530204,-0.00471872929484,0.0052602244541,0.0214625559747,1,0,2.5,0,-0.00232455530204,-0.00471872929484,0.0052602244541,0.0214625559747,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00232455530204,-0.00471872929484,0.0052602244541,0.0214625559747,1,0,2.5,0,1161,1
stats,1162,-0.00231836736202,-0.00471529131755,0.0052544074133,0.0214398410171,1,0,2.5,0,-0.00231836736202,-0.00471529131755,0.0052544074133,0.0214398410171,1,0,2.5,0,-0.00231836736202,-0.00471529131755,0.0052544074133,0.0214398410171,1,0,2.5,0,-0.00231836736202,-0.00471529131755,0.0052544074133,0.0214398410171,1,0,2.5,0,1,-0.00231836736202,-0.00471529131755,0.0052544074133,0.0214398410171,1,0,2.5,0,-0.00231836736202,-0.00471529131755,0.0052544074133,0.0214398410171,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00231836736202,-0.00471529131755,0.0052544074133,0.0214398410171,1,0,2.5,0,1162,1
stats,1163,-0.00231221597642,-0.0047118649818,0.00524862017483,0.0214171931148,1,0,2.5,0,-0.00231221597642,-0.0047118649818,0.00524862017483,0.0214171931148,1,0,2.5,0,-0.00231221597642,-0.0047118649818,0.00524862017483,0.0214171931148,1,0,2.5,0,-0.00231221597642,-0.0047118649818,0.00524862017483,0.0214171931148,1,0,2.5,0,1,-0.00231221597642,-0.0047118649818,0.00524862017483,0.0214171931148,1,0,2.5,0,-0.00231221597642,-0.0047118649818,0.00524862017483,0.0214171931148,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00231221597642,-0.0047118649818,0.00524862017483,0.0214171931148,1,0,2.5,0,1163,1
stats,1164,-0.00230610114522,-0.0047084512189,0.00524286320433,0.021394610405,1,0,2.5,0,-0.00230610114522,-0.0047084512189,0.00524286320433,0.021394610405,1,0,2.5,0,-0.00230610114522,-0.0047084512189,0.00524286320433,0.021394610405,1,0,2.5,0,-0.00230610114522,-0.0047084512189,0.00524286320433,0.021394610405,1,0,2.5,0,1,-0.00230610114522,-0.0047084512189,0.00524286320433,0.021394610405,1,0,2.5,0,-0.00230610114522,-0.0047084512189,0.00524286320433,0.021394610405,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00230610114522,-0.0047084512189,0.00524286320433,0.021394610405,1,0,2.5,0,1164,1
stats,1165,-0.00230002356693,-0.0047050495632,0.00523713650182,0.0213720947504,1,0,2.5,0,-0.00230002356693,-0.0047050495632,0.00523713650182,0.0213720947504,1,0,2.5,0,-0.00230002356693,-0.0047050495632,0.00523713650182,0.0213720947504,1,0,2.5,0,-0.00230002356693,-0.0047050495632,0.00523713650182,0.0213720947504,1,0,2.5,0,1,-0.00230002356693,-0.0047050495632,0.00523713650182,0.0213720947504,1,0,2.5,0,-0.00230002356693,-0.0047050495632,0.00523713650182,0.0213720947504,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00230002356693,-0.0047050495632,0.00523713650182,0.0213720947504,1,0,2.5,0,1165,1
stats,1166,-0.00229398277588,-0.00470166094601,0.00523144099861,0.0213496461511,1,0,2.5,0,-0.00229398277588,-0.00470166094601,0.00523144099861,0.0213496461511,1,0,2.5,0,-0.00229398277588,-0.00470166094601,0.00523144099861,0.0213496461511,1,0,2.5,0,-0.00229398277588,-0.00470166094601,0.00523144099861,0.0213496461511,1,0,2.5,0,1,-0.00229398277588,-0.00470166094601,0.00523144099861,0.0213496461511,1,0,2.5,0,-0.00229398277588,-0.00470166094601,0.00523144099861,0.0213496461511,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00229398277588,-0.00470166094601,0.00523144099861,0.0213496461511,1,0,2.5,0,1166,1
stats,1167,-0.00228797737509,-0.00469828629866,0.00522577576339,0.0213272627443,1,0,2.5,0,-0.00228797737509,-0.00469828629866,0.00522577576339,0.0213272627443,1,0,2.5,0,-0.00228797737509,-0.00469828629866,0.00522577576339,0.0213272627443,1,0,2.5,0,-0.00228797737509,-0.00469828629866,0.00522577576339,0.0213272627443,1,0,2.5,0,1,-0.00228797737509,-0.00469828629866,0.00522577576339,0.0213272627443,1,0,2.5,0,-0.00228797737509,-0.00469828629866,0.00522577576339,0.0213272627443,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00228797737509,-0.00469828629866,0.00522577576339,0.0213272627443,1,0,2.5,0,1167,1
stats,1168,-0.00228200713173,-0.00469492562115,0.00522014219314,0.0213049445301,1,0,2.5,0,-0.00228200713173,-0.00469492562115,0.00522014219314,0.0213049445301,1,0,2.5,0,-0.00228200713173,-0.00469492562115,0.00522014219314,0.0213049445301,1,0,2.5,0,-0.00228200713173,-0.00469492562115,0.00522014219314,0.0213049445301,1,0,2.5,0,1,-0.00228200713173,-0.00469492562115,0.00522014219314,0.0213049445301,1,0,2.5,0,-0.00228200713173,-0.00469492562115,0.00522014219314,0.0213049445301,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00228200713173,-0.00469492562115,0.00522014219314,0.0213049445301,1,0,2.5,0,1168,1
stats,1169,-0.00227607227862,-0.00469157937914,0.00521453935653,0.0212826915085,1,0,2.5,0,-0.00227607227862,-0.00469157937914,0.00521453935653,0.0212826915085,1,0,2.5,0,-0.00227607227862,-0.00469157937914,0.00521453935653,0.0212826915085,1,0,2.5,0,-0.00227607227862,-0.00469157937914,0.00521453935653,0.0212826915085,1,0,2.5,0,1,-0.00227607227862,-0.00469157937914,0.00521453935653,0.0212826915085,1,0,2.5,0,-0.00227607227862,-0.00469157937914,0.00521453935653,0.0212826915085,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00227607227862,-0.00469157937914,0.00521453935653,0.0212826915085,1,0,2.5,0,1169,1
stats,1170,-0.00227017235011,-0.00468824710697,0.00520896771923,0.0212605036795,1,0,2.5,0,-0.00227017235011,-0.00468824710697,0.00520896771923,0.0212605036795,1,0,2.5,0,-0.00227017235011,-0.00468824710697,0.00520896771923,0.0212605036795,1,0,2.5,0,-0.00227017235011,-0.00468824710697,0.00520896771923,0.0212605036795,1,0,2.5,0,1,-0.00227017235011,-0.00468824710697,0.00520896771923,0.0212605036795,1,0,2.5,0,-0.00227017235011,-0.00468824710697,0.00520896771923,0.0212605036795,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00227017235011,-0.00468824710697,0.00520896771923,0.0212605036795,1,0,2.5,0,1170,1
stats,1171,-0.00226429896429,-0.00468495115638,0.00520344264805,0.0212383829057,1,0,2.5,0,-0.00226429896429,-0.00468495115638,0.00520344264805,0.0212383829057,1,0,2.5,0,-0.00226429896429,-0.00468495115638,0.00520344264805,0.0212383829057,1,0,2.5,0,-0.00226429896429,-0.00468495115638,0.00520344264805,0.0212383829057,1,0,2.5,0,1,-0.00226429896429,-0.00468495115638,0.00520344264805,0.0212383829057,1,0,2.5,0,-0.00226429896429,-0.00468495115638,0.00520344264805,0.0212383829057,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00226429896429,-0.00468495115638,0.00520344264805,0.0212383829057,1,0,2.5,0,1171,1
stats,1172,-0.00225846306421,-0.00468163797632,0.00519792176783,0.0212163217366,1,0,2.5,0,-0.00225846306421,-0.00468163797632,0.00519792176783,0.0212163217366,1,0,2.5,0,-0.00225846306421,-0.00468163797632,0.00519792176783,0.0212163217366,1,0,2.5,0,-0.00225846306421,-0.00468163797632,0.00519792176783,0.0212163217366,1,0,2.5,0,1,-0.00225846306421,-0.00468163797632,0.00519792176783,0.0212163217366,1,0,2.5,0,-0.00225846306421,-0.00468163797632,0.00519792176783,0.0212163217366,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00225846306421,-0.00468163797632,0.00519792176783,0.0212163217366,1,0,2.5,0,1172,1
stats,1173,-0.00225266348571,-0.00467833736911,0.00519243022427,0.0211943238974,1,0,2.5,0,-0.00225266348571,-0.00467833736911,0.00519243022427,0.0211943238974,1,0,2.5,0,-0.00225266348571,-0.00467833736911,0.00519243022427,0.0211943238974,1,0,2.5,0,-0.00225266348571,-0.00467833736911,0.00519243022427,0.0211943238974,1,0,2.5,0,1,-0.00225266348571,-0.00467833736911,0.00519243022427,0.0211943238974,1,0,2.5,0,-0.00225266348571,-0.00467833736911,0.00519243022427,0.0211943238974,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00225266348571,-0.00467833736911,0.00519243022427,0.0211943238974,1,0,2.5,0,1173,1
stats,1174,-0.00224689813331,-0.00467505399138,0.00518697220832,0.0211723912507,1,0,2.5,0,-0.00224689813331,-0.00467505399138,0.00518697220832,0.0211723912507,1,0,2.5,0,-0.00224689813331,-0.00467505399138,0.00518697220832,0.0211723912507,1,0,2.5,0,-0.00224689813331,-0.00467505399138,0.00518697220832,0.0211723912507,1,0,2.5,0,1,-0.00224689813331,-0.00467505399138,0.00518697220832,0.0211723912507,1,0,2.5,0,-0.00224689813331,-0.00467505399138,0.00518697220832,0.0211723912507,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00224689813331,-0.00467505399138,0.00518697220832,0.0211723912507,1,0,2.5,0,1174,1
stats,1175,-0.00224116514437,-0.00467179063708,0.00518154911697,0.0211505200714,1,0,2.5,0,-0.00224116514437,-0.00467179063708,0.00518154911697,0.0211505200714,1,0,2.5,0,-0.00224116514437,-0.00467179063708,0.00518154911697,0.0211505200714,1,0,2.5,0,-0.00224116514437,-0.00467179063708,0.00518154911697,0.0211505200714,1,0,2.5,0,1,-0.00224116514437,-0.00467179063708,0.00518154911697,0.0211505200714,1,0,2.5,0,-0.00224116514437,-0.00467179063708,0.00518154911697,0.0211505200714,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00224116514437,-0.00467179063708,0.00518154911697,0.0211505200714,1,0,2.5,0,1175,1
stats,1176,-0.00223546358757,-0.00466854730621,0.00517616001889,0.0211287140846,1,0,2.5,0,-0.00223546358757,-0.00466854730621,0.00517616001889,0.0211287140846,1,0,2.5,0,-0.00223546358757,-0.00466854730621,0.00517616001889,0.0211287140846,1,0,2.5,0,-0.00223546358757,-0.00466854730621,0.00517616001889,0.0211287140846,1,0,2.5,0,1,-0.00223546358757,-0.00466854730621,0.00517616001889,0.0211287140846,1,0,2.5,0,-0.00223546358757,-0.00466854730621,0.00517616001889,0.0211287140846,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00223546358757,-0.00466854730621,0.00517616001889,0.0211287140846,1,0,2.5,0,1176,1
stats,1177,-0.00222979136743,-0.00466532306746,0.0051708035171,0.0211069714278,1,0,2.5,0,-0.00222979136743,-0.00466532306746,0.0051708035171,0.0211069714278,1,0,2.5,0,-0.00222979136743,-0.00466532306746,0.0051708035171,0.0211069714278,1,0,2.5,0,-0.00222979136743,-0.00466532306746,0.0051708035171,0.0211069714278,1,0,2.5,0,1,-0.00222979136743,-0.00466532306746,0.0051708035171,0.0211069714278,1,0,2.5,0,-0.00222979136743,-0.00466532306746,0.0051708035171,0.0211069714278,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00222979136743,-0.00466532306746,0.0051708035171,0.0211069714278,1,0,2.5,0,1177,1
stats,1178,-0.00222414825112,-0.00466211652383,0.00516547821462,0.0210852902383,1,0,2.5,0,-0.00222414825112,-0.00466211652383,0.00516547821462,0.0210852902383,1,0,2.5,0,-0.00222414825112,-0.00466211652383,0.00516547821462,0.0210852902383,1,0,2.5,0,-0.00222414825112,-0.00466211652383,0.00516547821462,0.0210852902383,1,0,2.5,0,1,-0.00222414825112,-0.00466211652383,0.00516547821462,0.0210852902383,1,0,2.5,0,-0.00222414825112,-0.00466211652383,0.00516547821462,0.0210852902383,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00222414825112,-0.00466211652383,0.00516547821462,0.0210852902383,1,0,2.5,0,1178,1
stats,1179,-0.0022185377311,-0.00465892581269,0.00516018411145,0.0210636723787,1,0,2.5,0,-0.0022185377311,-0.00465892581269,0.00516018411145,0.0210636723787,1,0,2.5,0,-0.0022185377311,-0.00465892581269,0.00516018411145,0.0210636723787,1,0,2.5,0,-0.0022185377311,-0.00465892581269,0.00516018411145,0.0210636723787,1,0,2.5,0,1,-0.0022185377311,-0.00465892581269,0.00516018411145,0.0210636723787,1,0,2.5,0,-0.0022185377311,-0.00465892581269,0.00516018411145,0.0210636723787,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0022185377311,-0.00465892581269,0.00516018411145,0.0210636723787,1,0,2.5,0,1179,1
stats,1180,-0.00221296073869,-0.00465575046837,0.00515492074192,0.0210421141237,1,0,2.5,0,-0.00221296073869,-0.00465575046837,0.00515492074192,0.0210421141237,1,0,2.5,0,-0.00221296073869,-0.00465575046837,0.00515492074192,0.0210421141237,1,0,2.5,0,-0.00221296073869,-0.00465575046837,0.00515492074192,0.0210421141237,1,0,2.5,0,1,-0.00221296073869,-0.00465575046837,0.00515492074192,0.0210421141237,1,0,2.5,0,-0.00221296073869,-0.00465575046837,0.00515492074192,0.0210421141237,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00221296073869,-0.00465575046837,0.00515492074192,0.0210421141237,1,0,2.5,0,1180,1
stats,1181,-0.00220741797239,-0.00465258909389,0.00514968717471,0.021020617336,1,0,2.5,0,-0.00220741797239,-0.00465258909389,0.00514968717471,0.021020617336,1,0,2.5,0,-0.00220741797239,-0.00465258909389,0.00514968717471,0.021020617336,1,0,2.5,0,-0.00220741797239,-0.00465258909389,0.00514968717471,0.021020617336,1,0,2.5,0,1,-0.00220741797239,-0.00465258909389,0.00514968717471,0.021020617336,1,0,2.5,0,-0.00220741797239,-0.00465258909389,0.00514968717471,0.021020617336,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00220741797239,-0.00465258909389,0.00514968717471,0.021020617336,1,0,2.5,0,1181,1
stats,1182,-0.00220190710388,-0.00464944262058,0.00514448340982,0.0209991820157,1,0,2.5,0,-0.00220190710388,-0.00464944262058,0.00514448340982,0.0209991820157,1,0,2.5,0,-0.00220190710388,-0.00464944262058,0.00514448340982,0.0209991820157,1,0,2.5,0,-0.00220190710388,-0.00464944262058,0.00514448340982,0.0209991820157,1,0,2.5,0,1,-0.00220190710388,-0.00464944262058,0.00514448340982,0.0209991820157,1,0,2.5,0,-0.00220190710388,-0.00464944262058,0.00514448340982,0.0209991820157,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00220190710388,-0.00464944262058,0.00514448340982,0.0209991820157,1,0,2.5,0,1182,1
stats,1183,-0.00219642533921,-0.00464631104842,0.00513930851594,0.0209778081626,1,0,2.5,0,-0.00219642533921,-0.00464631104842,0.00513930851594,0.0209778081626,1,0,2.5,0,-0.00219642533921,-0.00464631104842,0.00513930851594,0.0209778081626,1,0,2.5,0,-0.00219642533921,-0.00464631104842,0.00513930851594,0.0209778081626,1,0,2.5,0,1,-0.00219642533921,-0.00464631104842,0.00513930851594,0.0209778081626,1,0,2.5,0,-0.00219642533921,-0.00464631104842,0.00513930851594,0.0209778081626,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00219642533921,-0.00464631104842,0.00513930851594,0.0209778081626,1,0,2.5,0,1183,1
stats,1184,-0.00219097267836,-0.00464319437742,0.00513416156173,0.0209564920515,1,0,2.5,0,-0.00219097267836,-0.00464319437742,0.00513416156173,0.0209564920515,1,0,2.5,0,-0.00219097267836,-0.00464319437742,0.00513416156173,0.0209564920515,1,0,2.5,0,-0.00219097267836,-0.00464319437742,0.00513416156173,0.0209564920515,1,0,2.5,0,1,-0.00219097267836,-0.00464319437742,0.00513416156173,0.0209564920515,1,0,2.5,0,-0.00219097267836,-0.00464319437742,0.00513416156173,0.0209564920515,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00219097267836,-0.00464319437742,0.00513416156173,0.0209564920515,1,0,2.5,0,1184,1
stats,1185,-0.00218555051833,-0.00464009214193,0.00512904347852,0.0209352374077,1,0,2.5,0,-0.00218555051833,-0.00464009214193,0.00512904347852,0.0209352374077,1,0,2.5,0,-0.00218555051833,-0.00464009214193,0.00512904347852,0.0209352374077,1,0,2.5,0,-0.00218555051833,-0.00464009214193,0.00512904347852,0.0209352374077,1,0,2.5,0,1,-0.00218555051833,-0.00464009214193,0.00512904347852,0.0209352374077,1,0,2.5,0,-0.00218555051833,-0.00464009214193,0.00512904347852,0.0209352374077,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00218555051833,-0.00464009214193,0.00512904347852,0.0209352374077,1,0,2.5,0,1185,1
stats,1186,-0.00218015955761,-0.00463700434193,0.00512395426631,0.0209140423685,1,0,2.5,0,-0.00218015955761,-0.00463700434193,0.00512395426631,0.0209140423685,1,0,2.5,0,-0.00218015955761,-0.00463700434193,0.00512395426631,0.0209140423685,1,0,2.5,0,-0.00218015955761,-0.00463700434193,0.00512395426631,0.0209140423685,1,0,2.5,0,1,-0.00218015955761,-0.00463700434193,0.00512395426631,0.0209140423685,1,0,2.5,0,-0.00218015955761,-0.00463700434193,0.00512395426631,0.0209140423685,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00218015955761,-0.00463700434193,0.00512395426631,0.0209140423685,1,0,2.5,0,1186,1
stats,1187,-0.0021747990977,-0.00463393097743,0.00511889299378,0.0208929050714,1,0,2.5,0,-0.0021747990977,-0.00463393097743,0.00511889299378,0.0208929050714,1,0,2.5,0,-0.0021747990977,-0.00463393097743,0.00511889299378,0.0208929050714,1,0,2.5,0,-0.0021747990977,-0.00463393097743,0.00511889299378,0.0208929050714,1,0,2.5,0,1,-0.0021747990977,-0.00463393097743,0.00511889299378,0.0208929050714,1,0,2.5,0,-0.0021747990977,-0.00463393097743,0.00511889299378,0.0208929050714,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0021747990977,-0.00463393097743,0.00511889299378,0.0208929050714,1,0,2.5,0,1187,1
stats,1188,-0.00216946727596,-0.00463087297976,0.00511386105791,0.0208718292415,1,0,2.5,0,-0.00216946727596,-0.00463087297976,0.00511386105791,0.0208718292415,1,0,2.5,0,-0.00216946727596,-0.00463087297976,0.00511386105791,0.0208718292415,1,0,2.5,0,-0.00216946727596,-0.00463087297976,0.00511386105791,0.0208718292415,1,0,2.5,0,1,-0.00216946727596,-0.00463087297976,0.00511386105791,0.0208718292415,1,0,2.5,0,-0.00216946727596,-0.00463087297976,0.00511386105791,0.0208718292415,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00216946727596,-0.00463087297976,0.00511386105791,0.0208718292415,1,0,2.5,0,1188,1
stats,1189,-0.002164139878,-0.00462782522663,0.00510884216055,0.0208508111537,1,0,2.5,0,-0.002164139878,-0.00462782522663,0.00510884216055,0.0208508111537,1,0,2.5,0,-0.002164139878,-0.00462782522663,0.00510884216055,0.0208508111537,1,0,2.5,0,-0.002164139878,-0.00462782522663,0.00510884216055,0.0208508111537,1,0,2.5,0,1,-0.002164139878,-0.00462782522663,0.00510884216055,0.0208508111537,1,0,2.5,0,-0.002164139878,-0.00462782522663,0.00510884216055,0.0208508111537,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.002164139878,-0.00462782522663,0.00510884216055,0.0208508111537,1,0,2.5,0,1189,1
stats,1190,-0.00215887953527,-0.00462479377165,0.005103868898,0.0208298489451,1,0,2.5,0,-0.00215887953527,-0.00462479377165,0.005103868898,0.0208298489451,1,0,2.5,0,-0.00215887953527,-0.00462479377165,0.005103868898,0.0208298489451,1,0,2.5,0,-0.00215887953527,-0.00462479377165,0.005103868898,0.0208298489451,1,0,2.5,0,1,-0.00215887953527,-0.00462479377165,0.005103868898,0.0208298489451,1,0,2.5,0,-0.00215887953527,-0.00462479377165,0.005103868898,0.0208298489451,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00215887953527,-0.00462479377165,0.005103868898,0.0208298489451,1,0,2.5,0,1190,1
stats,1191,-0.0021536545828,-0.00462177395821,0.00509892357513,0.020808942616,1,0,2.5,0,-0.0021536545828,-0.00462177395821,0.00509892357513,0.020808942616,1,0,2.5,0,-0.0021536545828,-0.00462177395821,0.00509892357513,0.020808942616,1,0,2.5,0,-0.0021536545828,-0.00462177395821,0.00509892357513,0.020808942616,1,0,2.5,0,1,-0.0021536545828,-0.00462177395821,0.00509892357513,0.020808942616,1,0,2.5,0,-0.0021536545828,-0.00462177395821,0.00509892357513,0.020808942616,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0021536545828,-0.00462177395821,0.00509892357513,0.020808942616,1,0,2.5,0,1191,1
stats,1192,-0.00214846408926,-0.00461876764894,0.00509400758892,0.0207880940288,1,0,2.5,0,-0.00214846408926,-0.00461876764894,0.00509400758892,0.0207880940288,1,0,2.5,0,-0.00214846408926,-0.00461876764894,0.00509400758892,0.0207880940288,1,0,2.5,0,-0.00214846408926,-0.00461876764894,0.00509400758892,0.0207880940288,1,0,2.5,0,1,-0.00214846408926,-0.00461876764894,0.00509400758892,0.0207880940288,1,0,2.5,0,-0.00214846408926,-0.00461876764894,0.00509400758892,0.0207880940288,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00214846408926,-0.00461876764894,0.00509400758892,0.0207880940288,1,0,2.5,0,1192,1
stats,1193,-0.00214330409653,-0.00461577624083,0.00508912000805,0.0207673050463,1,0,2.5,0,-0.00214330409653,-0.00461577624083,0.00508912000805,0.0207673050463,1,0,2.5,0,-0.00214330409653,-0.00461577624083,0.00508912000805,0.0207673050463,1,0,2.5,0,-0.00214330409653,-0.00461577624083,0.00508912000805,0.0207673050463,1,0,2.5,0,1,-0.00214330409653,-0.00461577624083,0.00508912000805,0.0207673050463,1,0,2.5,0,-0.00214330409653,-0.00461577624083,0.00508912000805,0.0207673050463,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00214330409653,-0.00461577624083,0.00508912000805,0.0207673050463,1,0,2.5,0,1193,1
stats,1194,-0.00213817041367,-0.00461279926822,0.00508425896987,0.0207465719432,1,0,2.5,0,-0.00213817041367,-0.00461279926822,0.00508425896987,0.0207465719432,1,0,2.5,0,-0.00213817041367,-0.00461279926822,0.00508425896987,0.0207465719432,1,0,2.5,0,-0.00213817041367,-0.00461279926822,0.00508425896987,0.0207465719432,1,0,2.5,0,1,-0.00213817041367,-0.00461279926822,0.00508425896987,0.0207465719432,1,0,2.5,0,-0.00213817041367,-0.00461279926822,0.00508425896987,0.0207465719432,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00213817041367,-0.00461279926822,0.00508425896987,0.0207465719432,1,0,2.5,0,1194,1
stats,1195,-0.00213306373917,-0.00460983673111,0.00507942494005,0.0207258947194,1,0,2.5,0,-0.00213306373917,-0.00460983673111,0.00507942494005,0.0207258947194,1,0,2.5,0,-0.00213306373917,-0.00460983673111,0.00507942494005,0.0207258947194,1,0,2.5,0,-0.00213306373917,-0.00460983673111,0.00507942494005,0.0207258947194,1,0,2.5,0,1,-0.00213306373917,-0.00460983673111,0.00507942494005,0.0207258947194,1,0,2.5,0,-0.00213306373917,-0.00460983673111,0.00507942494005,0.0207258947194,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00213306373917,-0.00460983673111,0.00507942494005,0.0207258947194,1,0,2.5,0,1195,1
stats,1196,-0.00212798453867,-0.00460688769817,0.0050746165216,0.0207052771002,1,0,2.5,0,-0.00212798453867,-0.00460688769817,0.0050746165216,0.0207052771002,1,0,2.5,0,-0.00212798453867,-0.00460688769817,0.0050746165216,0.0207052771002,1,0,2.5,0,-0.00212798453867,-0.00460688769817,0.0050746165216,0.0207052771002,1,0,2.5,0,1,-0.00212798453867,-0.00460688769817,0.0050746165216,0.0207052771002,1,0,2.5,0,-0.00212798453867,-0.00460688769817,0.0050746165216,0.0207052771002,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00212798453867,-0.00460688769817,0.0050746165216,0.0207052771002,1,0,2.5,0,1196,1
stats,1197,-0.00212293397635,-0.00460395216942,0.00506983464584,0.0206847134978,1,0,2.5,0,-0.00212293397635,-0.00460395216942,0.00506983464584,0.0206847134978,1,0,2.5,0,-0.00212293397635,-0.00460395216942,0.00506983464584,0.0206847134978,1,0,2.5,0,-0.00212293397635,-0.00460395216942,0.00506983464584,0.0206847134978,1,0,2.5,0,1,-0.00212293397635,-0.00460395216942,0.00506983464584,0.0206847134978,1,0,2.5,0,-0.00212293397635,-0.00460395216942,0.00506983464584,0.0206847134978,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00212293397635,-0.00460395216942,0.00506983464584,0.0206847134978,1,0,2.5,0,1197,1
stats,1198,-0.00211791461334,-0.00460103014484,0.00506508070976,0.0206642076373,1,0,2.5,0,-0.00211791461334,-0.00460103014484,0.00506508070976,0.0206642076373,1,0,2.5,0,-0.00211791461334,-0.00460103014484,0.00506508070976,0.0206642076373,1,0,2.5,0,-0.00211791461334,-0.00460103014484,0.00506508070976,0.0206642076373,1,0,2.5,0,1,-0.00211791461334,-0.00460103014484,0.00506508070976,0.0206642076373,1,0,2.5,0,-0.00211791461334,-0.00460103014484,0.00506508070976,0.0206642076373,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00211791461334,-0.00460103014484,0.00506508070976,0.0206642076373,1,0,2.5,0,1198,1
stats,1199,-0.0021129262168,-0.0045981220901,0.00506035424769,0.0206437557936,1,0,2.5,0,-0.0021129262168,-0.0045981220901,0.00506035424769,0.0206437557936,1,0,2.5,0,-0.0021129262168,-0.0045981220901,0.00506035424769,0.0206437557936,1,0,2.5,0,-0.0021129262168,-0.0045981220901,0.00506035424769,0.0206437557936,1,0,2.5,0,1,-0.0021129262168,-0.0045981220901,0.00506035424769,0.0206437557936,1,0,2.5,0,-0.0021129262168,-0.0045981220901,0.00506035424769,0.0206437557936,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0021129262168,-0.0045981220901,0.00506035424769,0.0206437557936,1,0,2.5,0,1199,1
stats,1200,-0.00210795900784,-0.00459522707388,0.00505565060303,0.0206233598292,1,0,2.5,0,-0.00210795900784,-0.00459522707388,0.00505565060303,0.0206233598292,1,0,2.5,0,-0.00210795900784,-0.00459522707388,0.00505565060303,0.0206233598292,1,0,2.5,0,-0.00210795900784,-0.00459522707388,0.00505565060303,0.0206233598292,1,0,2.5,0,1,-0.00210795900784,-0.00459522707388,0.00505565060303,0.0206233598292,1,0,2.5,0,-0.00210795900784,-0.00459522707388,0.00505565060303,0.0206233598292,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00210795900784,-0.00459522707388,0.00505565060303,0.0206233598292,1,0,2.5,0,1200,1
stats,1201,-0.0021029994823,-0.00459234416485,0.00505096325651,0.0206030216068,1,0,2.5,0,-0.0021029994823,-0.00459234416485,0.00505096325651,0.0206030216068,1,0,2.5,0,-0.0021029994823,-0.00459234416485,0.00505096325651,0.0206030216068,1,0,2.5,0,-0.0021029994823,-0.00459234416485,0.00505096325651,0.0206030216068,1,0,2.5,0,1,-0.0021029994823,-0.00459234416485,0.00505096325651,0.0206030216068,1,0,2.5,0,-0.0021029994823,-0.00459234416485,0.00505096325651,0.0206030216068,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0021029994823,-0.00459234416485,0.00505096325651,0.0206030216068,1,0,2.5,0,1201,1
stats,1202,-0.0020980425179,-0.00458947336301,0.00504629034549,0.0205827392638,1,0,2.5,0,-0.0020980425179,-0.00458947336301,0.00504629034549,0.0205827392638,1,0,2.5,0,-0.0020980425179,-0.00458947336301,0.00504629034549,0.0205827392638,1,0,2.5,0,-0.0020980425179,-0.00458947336301,0.00504629034549,0.0205827392638,1,0,2.5,0,1,-0.0020980425179,-0.00458947336301,0.00504629034549,0.0205827392638,1,0,2.5,0,-0.0020980425179,-0.00458947336301,0.00504629034549,0.0205827392638,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0020980425179,-0.00458947336301,0.00504629034549,0.0205827392638,1,0,2.5,0,1202,1
stats,1203,-0.00209310604259,-0.00458661699668,0.00504164164886,0.0205625109375,1,0,2.5,0,-0.00209310604259,-0.00458661699668,0.00504164164886,0.0205625109375,1,0,2.5,0,-0.00209310604259,-0.00458661699668,0.00504164164886,0.0205625109375,1,0,2.5,0,-0.00209310604259,-0.00458661699668,0.00504164164886,0.0205625109375,1,0,2.5,0,1,-0.00209310604259,-0.00458661699668,0.00504164164886,0.0205625109375,1,0,2.5,0,-0.00209310604259,-0.00458661699668,0.00504164164886,0.0205625109375,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00209310604259,-0.00458661699668,0.00504164164886,0.0205625109375,1,0,2.5,0,1203,1
stats,1204,-0.00208820379339,-0.00458377739415,0.00503702415153,0.0205423366278,1,0,2.5,0,-0.00208820379339,-0.00458377739415,0.00503702415153,0.0205423366278,1,0,2.5,0,-0.00208820379339,-0.00458377739415,0.00503702415153,0.0205423366278,1,0,2.5,0,-0.00208820379339,-0.00458377739415,0.00503702415153,0.0205423366278,1,0,2.5,0,1,-0.00208820379339,-0.00458377739415,0.00503702415153,0.0205423366278,1,0,2.5,0,-0.00208820379339,-0.00458377739415,0.00503702415153,0.0205423366278,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00208820379339,-0.00458377739415,0.00503702415153,0.0205423366278,1,0,2.5,0,1204,1
stats,1205,-0.00208333763294,-0.00458095315844,0.00503243738785,0.0205222144723,1,0,2.5,0,-0.00208333763294,-0.00458095315844,0.00503243738785,0.0205222144723,1,0,2.5,0,-0.00208333763294,-0.00458095315844,0.00503243738785,0.0205222144723,1,0,2.5,0,-0.00208333763294,-0.00458095315844,0.00503243738785,0.0205222144723,1,0,2.5,0,1,-0.00208333763294,-0.00458095315844,0.00503243738785,0.0205222144723,1,0,2.5,0,-0.00208333763294,-0.00458095315844,0.00503243738785,0.0205222144723,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00208333763294,-0.00458095315844,0.00503243738785,0.0205222144723,1,0,2.5,0,1205,1
stats,1206,-0.0020785019733,-0.00457814289257,0.00502787856385,0.0205021463335,1,0,2.5,0,-0.0020785019733,-0.00457814289257,0.00502787856385,0.0205021463335,1,0,2.5,0,-0.0020785019733,-0.00457814289257,0.00502787856385,0.0205021463335,1,0,2.5,0,-0.0020785019733,-0.00457814289257,0.00502787856385,0.0205021463335,1,0,2.5,0,1,-0.0020785019733,-0.00457814289257,0.00502787856385,0.0205021463335,1,0,2.5,0,-0.0020785019733,-0.00457814289257,0.00502787856385,0.0205021463335,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0020785019733,-0.00457814289257,0.00502787856385,0.0205021463335,1,0,2.5,0,1206,1
stats,1207,-0.00207374361344,-0.00457534007728,0.00502336025238,0.0204821247607,1,0,2.5,0,-0.00207374361344,-0.00457534007728,0.00502336025238,0.0204821247607,1,0,2.5,0,-0.00207374361344,-0.00457534007728,0.00502336025238,0.0204821247607,1,0,2.5,0,-0.00207374361344,-0.00457534007728,0.00502336025238,0.0204821247607,1,0,2.5,0,1,-0.00207374361344,-0.00457534007728,0.00502336025238,0.0204821247607,1,0,2.5,0,-0.00207374361344,-0.00457534007728,0.00502336025238,0.0204821247607,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00207374361344,-0.00457534007728,0.00502336025238,0.0204821247607,1,0,2.5,0,1207,1
stats,1208,-0.00206897919998,-0.00457255216315,0.00501885544509,0.02046216093,1,0,2.5,0,-0.00206897919998,-0.00457255216315,0.00501885544509,0.02046216093,1,0,2.5,0,-0.00206897919998,-0.00457255216315,0.00501885544509,0.02046216093,1,0,2.5,0,-0.00206897919998,-0.00457255216315,0.00501885544509,0.02046216093,1,0,2.5,0,1,-0.00206897919998,-0.00457255216315,0.00501885544509,0.02046216093,1,0,2.5,0,-0.00206897919998,-0.00457255216315,0.00501885544509,0.02046216093,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00206897919998,-0.00457255216315,0.00501885544509,0.02046216093,1,0,2.5,0,1208,1
stats,1209,-0.00206424249336,-0.00456977589056,0.00501437438652,0.0204422492534,1,0,2.5,0,-0.00206424249336,-0.00456977589056,0.00501437438652,0.0204422492534,1,0,2.5,0,-0.00206424249336,-0.00456977589056,0.00501437438652,0.0204422492534,1,0,2.5,0,-0.00206424249336,-0.00456977589056,0.00501437438652,0.0204422492534,1,0,2.5,0,1,-0.00206424249336,-0.00456977589056,0.00501437438652,0.0204422492534,1,0,2.5,0,-0.00206424249336,-0.00456977589056,0.00501437438652,0.0204422492534,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00206424249336,-0.00456977589056,0.00501437438652,0.0204422492534,1,0,2.5,0,1209,1
stats,1210,-0.0020595297683,-0.00456701172516,0.00500991614535,0.0204223897308,1,0,2.5,0,-0.0020595297683,-0.00456701172516,0.00500991614535,0.0204223897308,1,0,2.5,0,-0.0020595297683,-0.00456701172516,0.00500991614535,0.0204223897308,1,0,2.5,0,-0.0020595297683,-0.00456701172516,0.00500991614535,0.0204223897308,1,0,2.5,0,1,-0.0020595297683,-0.00456701172516,0.00500991614535,0.0204223897308,1,0,2.5,0,-0.0020595297683,-0.00456701172516,0.00500991614535,0.0204223897308,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0020595297683,-0.00456701172516,0.00500991614535,0.0204223897308,1,0,2.5,0,1210,1
stats,1211,-0.00205483403988,-0.00456425733864,0.00500547559932,0.0204025842249,1,0,2.5,0,-0.00205483403988,-0.00456425733864,0.00500547559932,0.0204025842249,1,0,2.5,0,-0.00205483403988,-0.00456425733864,0.00500547559932,0.0204025842249,1,0,2.5,0,-0.00205483403988,-0.00456425733864,0.00500547559932,0.0204025842249,1,0,2.5,0,1,-0.00205483403988,-0.00456425733864,0.00500547559932,0.0204025842249,1,0,2.5,0,-0.00205483403988,-0.00456425733864,0.00500547559932,0.0204025842249,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00205483403988,-0.00456425733864,0.00500547559932,0.0204025842249,1,0,2.5,0,1211,1
stats,1212,-0.00205015204847,-0.00456151273102,0.00500105228275,0.0203828290105,1,0,2.5,0,-0.00205015204847,-0.00456151273102,0.00500105228275,0.0203828290105,1,0,2.5,0,-0.00205015204847,-0.00456151273102,0.00500105228275,0.0203828290105,1,0,2.5,0,-0.00205015204847,-0.00456151273102,0.00500105228275,0.0203828290105,1,0,2.5,0,1,-0.00205015204847,-0.00456151273102,0.00500105228275,0.0203828290105,1,0,2.5,0,-0.00205015204847,-0.00456151273102,0.00500105228275,0.0203828290105,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00205015204847,-0.00456151273102,0.00500105228275,0.0203828290105,1,0,2.5,0,1212,1
stats,1213,-0.00204548588954,-0.00455877929926,0.00499664712697,0.0203631278127,1,0,2.5,0,-0.00204548588954,-0.00455877929926,0.00499664712697,0.0203631278127,1,0,2.5,0,-0.00204548588954,-0.00455877929926,0.00499664712697,0.0203631278127,1,0,2.5,0,-0.00204548588954,-0.00455877929926,0.00499664712697,0.0203631278127,1,0,2.5,0,1,-0.00204548588954,-0.00455877929926,0.00499664712697,0.0203631278127,1,0,2.5,0,-0.00204548588954,-0.00455877929926,0.00499664712697,0.0203631278127,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00204548588954,-0.00455877929926,0.00499664712697,0.0203631278127,1,0,2.5,0,1213,1
stats,1214,-0.00204084231518,-0.00455605937168,0.00499226525426,0.0203434769064,1,0,2.5,0,-0.00204084231518,-0.00455605937168,0.00499226525426,0.0203434769064,1,0,2.5,0,-0.00204084231518,-0.00455605937168,0.00499226525426,0.0203434769064,1,0,2.5,0,-0.00204084231518,-0.00455605937168,0.00499226525426,0.0203434769064,1,0,2.5,0,1,-0.00204084231518,-0.00455605937168,0.00499226525426,0.0203434769064,1,0,2.5,0,-0.00204084231518,-0.00455605937168,0.00499226525426,0.0203434769064,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00204084231518,-0.00455605937168,0.00499226525426,0.0203434769064,1,0,2.5,0,1214,1
stats,1215,-0.00203622831032,-0.00455335341394,0.00498791085556,0.0203238762915,1,0,2.5,0,-0.00203622831032,-0.00455335341394,0.00498791085556,0.0203238762915,1,0,2.5,0,-0.00203622831032,-0.00455335341394,0.00498791085556,0.0203238762915,1,0,2.5,0,-0.00203622831032,-0.00455335341394,0.00498791085556,0.0203238762915,1,0,2.5,0,1,-0.00203622831032,-0.00455335341394,0.00498791085556,0.0203238762915,1,0,2.5,0,-0.00203622831032,-0.00455335341394,0.00498791085556,0.0203238762915,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00203622831032,-0.00455335341394,0.00498791085556,0.0203238762915,1,0,2.5,0,1215,1
stats,1216,-0.0020316450391,-0.00455066142604,0.00498358299956,0.020304325968,1,0,2.5,0,-0.0020316450391,-0.00455066142604,0.00498358299956,0.020304325968,1,0,2.5,0,-0.0020316450391,-0.00455066142604,0.00498358299956,0.020304325968,1,0,2.5,0,-0.0020316450391,-0.00455066142604,0.00498358299956,0.020304325968,1,0,2.5,0,1,-0.0020316450391,-0.00455066142604,0.00498358299956,0.020304325968,1,0,2.5,0,-0.0020316450391,-0.00455066142604,0.00498358299956,0.020304325968,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0020316450391,-0.00455066142604,0.00498358299956,0.020304325968,1,0,2.5,0,1216,1
stats,1217,-0.0020270915702,-0.00454798247665,0.00497928168625,0.0202848240733,1,0,2.5,0,-0.0020270915702,-0.00454798247665,0.00497928168625,0.0202848240733,1,0,2.5,0,-0.0020270915702,-0.00454798247665,0.00497928168625,0.0202848240733,1,0,2.5,0,-0.0020270915702,-0.00454798247665,0.00497928168625,0.0202848240733,1,0,2.5,0,1,-0.0020270915702,-0.00454798247665,0.00497928168625,0.0202848240733,1,0,2.5,0,-0.0020270915702,-0.00454798247665,0.00497928168625,0.0202848240733,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0020270915702,-0.00454798247665,0.00497928168625,0.0202848240733,1,0,2.5,0,1217,1
stats,1218,-0.00202256557532,-0.00454531656578,0.00497500505298,0.0202653743327,1,0,2.5,0,-0.00202256557532,-0.00454531656578,0.00497500505298,0.0202653743327,1,0,2.5,0,-0.00202256557532,-0.00454531656578,0.00497500505298,0.0202653743327,1,0,2.5,0,-0.00202256557532,-0.00454531656578,0.00497500505298,0.0202653743327,1,0,2.5,0,1,-0.00202256557532,-0.00454531656578,0.00497500505298,0.0202653743327,1,0,2.5,0,-0.00202256557532,-0.00454531656578,0.00497500505298,0.0202653743327,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00202256557532,-0.00454531656578,0.00497500505298,0.0202653743327,1,0,2.5,0,1218,1
stats,1219,-0.00201806635596,-0.00454266322777,0.00497075263411,0.0202459748834,1,0,2.5,0,-0.00201806635596,-0.00454266322777,0.00497075263411,0.0202459748834,1,0,2.5,0,-0.00201806635596,-0.00454266322777,0.00497075263411,0.0202459748834,1,0,2.5,0,-0.00201806635596,-0.00454266322777,0.00497075263411,0.0202459748834,1,0,2.5,0,1,-0.00201806635596,-0.00454266322777,0.00497075263411,0.0202459748834,1,0,2.5,0,-0.00201806635596,-0.00454266322777,0.00497075263411,0.0202459748834,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00201806635596,-0.00454266322777,0.00497075263411,0.0202459748834,1,0,2.5,0,1219,1
stats,1220,-0.00201359507628,-0.00454002153128,0.00496652396396,0.020226623863,1,0,2.5,0,-0.00201359507628,-0.00454002153128,0.00496652396396,0.020226623863,1,0,2.5,0,-0.00201359507628,-0.00454002153128,0.00496652396396,0.020226623863,1,0,2.5,0,-0.00201359507628,-0.00454002153128,0.00496652396396,0.020226623863,1,0,2.5,0,1,-0.00201359507628,-0.00454002153128,0.00496652396396,0.020226623863,1,0,2.5,0,-0.00201359507628,-0.00454002153128,0.00496652396396,0.020226623863,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00201359507628,-0.00454002153128,0.00496652396396,0.020226623863,1,0,2.5,0,1220,1
stats,1221,-0.00200915173627,-0.00453739147633,0.00496231904253,0.0202073212713,1,0,2.5,0,-0.00200915173627,-0.00453739147633,0.00496231904253,0.0202073212713,1,0,2.5,0,-0.00200915173627,-0.00453739147633,0.00496231904253,0.0202073212713,1,0,2.5,0,-0.00200915173627,-0.00453739147633,0.00496231904253,0.0202073212713,1,0,2.5,0,1,-0.00200915173627,-0.00453739147633,0.00496231904253,0.0202073212713,1,0,2.5,0,-0.00200915173627,-0.00453739147633,0.00496231904253,0.0202073212713,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00200915173627,-0.00453739147633,0.00496231904253,0.0202073212713,1,0,2.5,0,1221,1
stats,1222,-0.00200473563746,-0.00453477166593,0.00495813647285,0.020188068971,1,0,2.5,0,-0.00200473563746,-0.00453477166593,0.00495813647285,0.020188068971,1,0,2.5,0,-0.00200473563746,-0.00453477166593,0.00495813647285,0.020188068971,1,0,2.5,0,-0.00200473563746,-0.00453477166593,0.00495813647285,0.020188068971,1,0,2.5,0,1,-0.00200473563746,-0.00453477166593,0.00495813647285,0.020188068971,1,0,2.5,0,-0.00200473563746,-0.00453477166593,0.00495813647285,0.020188068971,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00200473563746,-0.00453477166593,0.00495813647285,0.020188068971,1,0,2.5,0,1222,1
stats,1223,-0.00200034258887,-0.00453216256574,0.00495397485793,0.0201688650995,1,0,2.5,0,-0.00200034258887,-0.00453216256574,0.00495397485793,0.0201688650995,1,0,2.5,0,-0.00200034258887,-0.00453216256574,0.00495397485793,0.0201688650995,1,0,2.5,0,-0.00200034258887,-0.00453216256574,0.00495397485793,0.0201688650995,1,0,2.5,0,1,-0.00200034258887,-0.00453216256574,0.00495397485793,0.0201688650995,1,0,2.5,0,-0.00200034258887,-0.00453216256574,0.00495397485793,0.0201688650995,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00200034258887,-0.00453216256574,0.00495397485793,0.0201688650995,1,0,2.5,0,1223,1
stats,1224,-0.00199596048333,-0.00452956138179,0.00494982674718,0.0201497115195,1,0,2.5,0,-0.00199596048333,-0.00452956138179,0.00494982674718,0.0201497115195,1,0,2.5,0,-0.00199596048333,-0.00452956138179,0.00494982674718,0.0201497115195,1,0,2.5,0,-0.00199596048333,-0.00452956138179,0.00494982674718,0.0201497115195,1,0,2.5,0,1,-0.00199596048333,-0.00452956138179,0.00494982674718,0.0201497115195,1,0,2.5,0,-0.00199596048333,-0.00452956138179,0.00494982674718,0.0201497115195,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00199596048333,-0.00452956138179,0.00494982674718,0.0201497115195,1,0,2.5,0,1224,1
stats,1225,-0.00199162983336,-0.00452701654285,0.00494575267658,0.0201306100935,1,0,2.5,0,-0.00199162983336,-0.00452701654285,0.00494575267658,0.0201306100935,1,0,2.5,0,-0.00199162983336,-0.00452701654285,0.00494575267658,0.0201306100935,1,0,2.5,0,-0.00199162983336,-0.00452701654285,0.00494575267658,0.0201306100935,1,0,2.5,0,1,-0.00199162983336,-0.00452701654285,0.00494575267658,0.0201306100935,1,0,2.5,0,-0.00199162983336,-0.00452701654285,0.00494575267658,0.0201306100935,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00199162983336,-0.00452701654285,0.00494575267658,0.0201306100935,1,0,2.5,0,1225,1
stats,1226,-0.0019872689154,-0.00452443631366,0.00494163529947,0.0201115552336,1,0,2.5,0,-0.0019872689154,-0.00452443631366,0.00494163529947,0.0201115552336,1,0,2.5,0,-0.0019872689154,-0.00452443631366,0.00494163529947,0.0201115552336,1,0,2.5,0,-0.0019872689154,-0.00452443631366,0.00494163529947,0.0201115552336,1,0,2.5,0,1,-0.0019872689154,-0.00452443631366,0.00494163529947,0.0201115552336,1,0,2.5,0,-0.0019872689154,-0.00452443631366,0.00494163529947,0.0201115552336,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0019872689154,-0.00452443631366,0.00494163529947,0.0201115552336,1,0,2.5,0,1226,1
stats,1227,-0.00198292732239,-0.0045218556188,0.00493752770126,0.0200925469398,1,0,2.5,0,-0.00198292732239,-0.0045218556188,0.00493752770126,0.0200925469398,1,0,2.5,0,-0.00198292732239,-0.0045218556188,0.00493752770126,0.0200925469398,1,0,2.5,0,-0.00198292732239,-0.0045218556188,0.00493752770126,0.0200925469398,1,0,2.5,0,1,-0.00198292732239,-0.0045218556188,0.00493752770126,0.0200925469398,1,0,2.5,0,-0.00198292732239,-0.0045218556188,0.00493752770126,0.0200925469398,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00198292732239,-0.0045218556188,0.00493752770126,0.0200925469398,1,0,2.5,0,1227,1
stats,1228,-0.00197861180641,-0.00451928330585,0.00493343966082,0.0200735852122,1,0,2.5,0,-0.00197861180641,-0.00451928330585,0.00493343966082,0.0200735852122,1,0,2.5,0,-0.00197861180641,-0.00451928330585,0.00493343966082,0.0200735852122,1,0,2.5,0,-0.00197861180641,-0.00451928330585,0.00493343966082,0.0200735852122,1,0,2.5,0,1,-0.00197861180641,-0.00451928330585,0.00493343966082,0.0200735852122,1,0,2.5,0,-0.00197861180641,-0.00451928330585,0.00493343966082,0.0200735852122,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00197861180641,-0.00451928330585,0.00493343966082,0.0200735852122,1,0,2.5,0,1228,1
stats,1229,-0.00197432329878,-0.00451672449708,0.00492937630042,0.0200546700507,1,0,2.5,0,-0.00197432329878,-0.00451672449708,0.00492937630042,0.0200546700507,1,0,2.5,0,-0.00197432329878,-0.00451672449708,0.00492937630042,0.0200546700507,1,0,2.5,0,-0.00197432329878,-0.00451672449708,0.00492937630042,0.0200546700507,1,0,2.5,0,1,-0.00197432329878,-0.00451672449708,0.00492937630042,0.0200546700507,1,0,2.5,0,-0.00197432329878,-0.00451672449708,0.00492937630042,0.0200546700507,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00197432329878,-0.00451672449708,0.00492937630042,0.0200546700507,1,0,2.5,0,1229,1
stats,1230,-0.00197005970404,-0.00451418105513,0.00492533901706,0.0200358014554,1,0,2.5,0,-0.00197005970404,-0.00451418105513,0.00492533901706,0.0200358014554,1,0,2.5,0,-0.00197005970404,-0.00451418105513,0.00492533901706,0.0200358014554,1,0,2.5,0,-0.00197005970404,-0.00451418105513,0.00492533901706,0.0200358014554,1,0,2.5,0,1,-0.00197005970404,-0.00451418105513,0.00492533901706,0.0200358014554,1,0,2.5,0,-0.00197005970404,-0.00451418105513,0.00492533901706,0.0200358014554,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00197005970404,-0.00451418105513,0.00492533901706,0.0200358014554,1,0,2.5,0,1230,1
stats,1231,-0.00196582009085,-0.00451165204868,0.00492132641375,0.0200169812888,1,0,2.5,0,-0.00196582009085,-0.00451165204868,0.00492132641375,0.0200169812888,1,0,2.5,0,-0.00196582009085,-0.00451165204868,0.00492132641375,0.0200169812888,1,0,2.5,0,-0.00196582009085,-0.00451165204868,0.00492132641375,0.0200169812888,1,0,2.5,0,1,-0.00196582009085,-0.00451165204868,0.00492132641375,0.0200169812888,1,0,2.5,0,-0.00196582009085,-0.00451165204868,0.00492132641375,0.0200169812888,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00196582009085,-0.00451165204868,0.00492132641375,0.0200169812888,1,0,2.5,0,1231,1
stats,1232,-0.00196160306223,-0.00450913747773,0.00491733755916,0.0199982058257,1,0,2.5,0,-0.00196160306223,-0.00450913747773,0.00491733755916,0.0199982058257,1,0,2.5,0,-0.00196160306223,-0.00450913747773,0.00491733755916,0.0199982058257,1,0,2.5,0,-0.00196160306223,-0.00450913747773,0.00491733755916,0.0199982058257,1,0,2.5,0,1,-0.00196160306223,-0.00450913747773,0.00491733755916,0.0199982058257,1,0,2.5,0,-0.00196160306223,-0.00450913747773,0.00491733755916,0.0199982058257,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00196160306223,-0.00450913747773,0.00491733755916,0.0199982058257,1,0,2.5,0,1232,1
stats,1233,-0.00195740675554,-0.00450663641095,0.00491337105632,0.019979480654,1,0,2.5,0,-0.00195740675554,-0.00450663641095,0.00491337105632,0.019979480654,1,0,2.5,0,-0.00195740675554,-0.00450663641095,0.00491337105632,0.019979480654,1,0,2.5,0,-0.00195740675554,-0.00450663641095,0.00491337105632,0.019979480654,1,0,2.5,0,1,-0.00195740675554,-0.00450663641095,0.00491337105632,0.019979480654,1,0,2.5,0,-0.00195740675554,-0.00450663641095,0.00491337105632,0.019979480654,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00195740675554,-0.00450663641095,0.00491337105632,0.019979480654,1,0,2.5,0,1233,1
stats,1234,-0.0019532321021,-0.00450414838269,0.00490942643955,0.0199608001858,1,0,2.5,0,-0.0019532321021,-0.00450414838269,0.00490942643955,0.0199608001858,1,0,2.5,0,-0.0019532321021,-0.00450414838269,0.00490942643955,0.0199608001858,1,0,2.5,0,-0.0019532321021,-0.00450414838269,0.00490942643955,0.0199608001858,1,0,2.5,0,1,-0.0019532321021,-0.00450414838269,0.00490942643955,0.0199608001858,1,0,2.5,0,-0.0019532321021,-0.00450414838269,0.00490942643955,0.0199608001858,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0019532321021,-0.00450414838269,0.00490942643955,0.0199608001858,1,0,2.5,0,1234,1
stats,1235,-0.00194907991681,-0.00450167246163,0.00490550370887,0.0199421662837,1,0,2.5,0,-0.00194907991681,-0.00450167246163,0.00490550370887,0.0199421662837,1,0,2.5,0,-0.00194907991681,-0.00450167246163,0.00490550370887,0.0199421662837,1,0,2.5,0,-0.00194907991681,-0.00450167246163,0.00490550370887,0.0199421662837,1,0,2.5,0,1,-0.00194907991681,-0.00450167246163,0.00490550370887,0.0199421662837,1,0,2.5,0,-0.00194907991681,-0.00450167246163,0.00490550370887,0.0199421662837,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00194907991681,-0.00450167246163,0.00490550370887,0.0199421662837,1,0,2.5,0,1235,1
stats,1236,-0.00194495066535,-0.0044992081821,0.0049016023986,0.0199235770851,1,0,2.5,0,-0.00194495066535,-0.0044992081821,0.0049016023986,0.0199235770851,1,0,2.5,0,-0.00194495066535,-0.0044992081821,0.0049016023986,0.0199235770851,1,0,2.5,0,-0.00194495066535,-0.0044992081821,0.0049016023986,0.0199235770851,1,0,2.5,0,1,-0.00194495066535,-0.0044992081821,0.0049016023986,0.0199235770851,1,0,2.5,0,-0.00194495066535,-0.0044992081821,0.0049016023986,0.0199235770851,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00194495066535,-0.0044992081821,0.0049016023986,0.0199235770851,1,0,2.5,0,1236,1
stats,1237,-0.00194084341638,-0.0044967555441,0.00489772250876,0.0199050344527,1,0,2.5,0,-0.00194084341638,-0.0044967555441,0.00489772250876,0.0199050344527,1,0,2.5,0,-0.00194084341638,-0.0044967555441,0.00489772250876,0.0199050344527,1,0,2.5,0,-0.00194084341638,-0.0044967555441,0.00489772250876,0.0199050344527,1,0,2.5,0,1,-0.00194084341638,-0.0044967555441,0.00489772250876,0.0199050344527,1,0,2.5,0,-0.00194084341638,-0.0044967555441,0.00489772250876,0.0199050344527,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00194084341638,-0.0044967555441,0.00489772250876,0.0199050344527,1,0,2.5,0,1237,1
stats,1238,-0.00193675700575,-0.00449431454763,0.00489386264235,0.0198865383863,1,0,2.5,0,-0.00193675700575,-0.00449431454763,0.00489386264235,0.0198865383863,1,0,2.5,0,-0.00193675700575,-0.00449431454763,0.00489386264235,0.0198865383863,1,0,2.5,0,-0.00193675700575,-0.00449431454763,0.00489386264235,0.0198865383863,1,0,2.5,0,1,-0.00193675700575,-0.00449431454763,0.00489386264235,0.0198865383863,1,0,2.5,0,-0.00193675700575,-0.00449431454763,0.00489386264235,0.0198865383863,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00193675700575,-0.00449431454763,0.00489386264235,0.0198865383863,1,0,2.5,0,1238,1
stats,1239,-0.00193269050214,-0.00449188472703,0.00489002279937,0.0198680870235,1,0,2.5,0,-0.00193269050214,-0.00449188472703,0.00489002279937,0.0198680870235,1,0,2.5,0,-0.00193269050214,-0.00449188472703,0.00489002279937,0.0198680870235,1,0,2.5,0,-0.00193269050214,-0.00449188472703,0.00489002279937,0.0198680870235,1,0,2.5,0,1,-0.00193269050214,-0.00449188472703,0.00489002279937,0.0198680870235,1,0,2.5,0,-0.00193269050214,-0.00449188472703,0.00489002279937,0.0198680870235,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00193269050214,-0.00449188472703,0.00489002279937,0.0198680870235,1,0,2.5,0,1239,1
stats,1240,-0.00192864402197,-0.00448946515098,0.00488620158285,0.0198496803641,1,0,2.5,0,-0.00192864402197,-0.00448946515098,0.00488620158285,0.0198496803641,1,0,2.5,0,-0.00192864402197,-0.00448946515098,0.00488620158285,0.0198496803641,1,0,2.5,0,-0.00192864402197,-0.00448946515098,0.00488620158285,0.0198496803641,1,0,2.5,0,1,-0.00192864402197,-0.00448946515098,0.00488620158285,0.0198496803641,1,0,2.5,0,-0.00192864402197,-0.00448946515098,0.00488620158285,0.0198496803641,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00192864402197,-0.00448946515098,0.00488620158285,0.0198496803641,1,0,2.5,0,1240,1
stats,1241,-0.00192461779807,-0.00448705628514,0.0048823999241,0.0198313184083,1,0,2.5,0,-0.00192461779807,-0.00448705628514,0.0048823999241,0.0198313184083,1,0,2.5,0,-0.00192461779807,-0.00448705628514,0.0048823999241,0.0198313184083,1,0,2.5,0,-0.00192461779807,-0.00448705628514,0.0048823999241,0.0198313184083,1,0,2.5,0,1,-0.00192461779807,-0.00448705628514,0.0048823999241,0.0198313184083,1,0,2.5,0,-0.00192461779807,-0.00448705628514,0.0048823999241,0.0198313184083,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00192461779807,-0.00448705628514,0.0048823999241,0.0198313184083,1,0,2.5,0,1241,1
stats,1242,-0.00192061194684,-0.00448465766385,0.0048786168918,0.0198130011559,1,0,2.5,0,-0.00192061194684,-0.00448465766385,0.0048786168918,0.0198130011559,1,0,2.5,0,-0.00192061194684,-0.00448465766385,0.0048786168918,0.0198130011559,1,0,2.5,0,-0.00192061194684,-0.00448465766385,0.0048786168918,0.0198130011559,1,0,2.5,0,1,-0.00192061194684,-0.00448465766385,0.0048786168918,0.0198130011559,1,0,2.5,0,-0.00192061194684,-0.00448465766385,0.0048786168918,0.0198130011559,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00192061194684,-0.00448465766385,0.0048786168918,0.0198130011559,1,0,2.5,0,1242,1
stats,1243,-0.00191664311569,-0.00448226230219,0.00487485341728,0.0197947267443,1,0,2.5,0,-0.00191664311569,-0.00448226230219,0.00487485341728,0.0197947267443,1,0,2.5,0,-0.00191664311569,-0.00448226230219,0.00487485341728,0.0197947267443,1,0,2.5,0,-0.00191664311569,-0.00448226230219,0.00487485341728,0.0197947267443,1,0,2.5,0,1,-0.00191664311569,-0.00448226230219,0.00487485341728,0.0197947267443,1,0,2.5,0,-0.00191664311569,-0.00448226230219,0.00487485341728,0.0197947267443,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00191664311569,-0.00448226230219,0.00487485341728,0.0197947267443,1,0,2.5,0,1243,1
stats,1244,-0.00191267882474,-0.00447988789529,0.0048711122945,0.0197764988989,1,0,2.5,0,-0.00191267882474,-0.00447988789529,0.0048711122945,0.0197764988989,1,0,2.5,0,-0.00191267882474,-0.00447988789529,0.0048711122945,0.0197764988989,1,0,2.5,0,-0.00191267882474,-0.00447988789529,0.0048711122945,0.0197764988989,1,0,2.5,0,1,-0.00191267882474,-0.00447988789529,0.0048711122945,0.0197764988989,1,0,2.5,0,-0.00191267882474,-0.00447988789529,0.0048711122945,0.0197764988989,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00191267882474,-0.00447988789529,0.0048711122945,0.0197764988989,1,0,2.5,0,1244,1
stats,1245,-0.00190873967949,-0.00447752000764,0.00486738886684,0.0197583138943,1,0,2.5,0,-0.00190873967949,-0.00447752000764,0.00486738886684,0.0197583138943,1,0,2.5,0,-0.00190873967949,-0.00447752000764,0.00486738886684,0.0197583138943,1,0,2.5,0,-0.00190873967949,-0.00447752000764,0.00486738886684,0.0197583138943,1,0,2.5,0,1,-0.00190873967949,-0.00447752000764,0.00486738886684,0.0197583138943,1,0,2.5,0,-0.00190873967949,-0.00447752000764,0.00486738886684,0.0197583138943,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00190873967949,-0.00447752000764,0.00486738886684,0.0197583138943,1,0,2.5,0,1245,1
stats,1246,-0.00190482032485,-0.0044751605019,0.00486368173733,0.0197401717305,1,0,2.5,0,-0.00190482032485,-0.0044751605019,0.00486368173733,0.0197401717305,1,0,2.5,0,-0.00190482032485,-0.0044751605019,0.00486368173733,0.0197401717305,1,0,2.5,0,-0.00190482032485,-0.0044751605019,0.00486368173733,0.0197401717305,1,0,2.5,0,1,-0.00190482032485,-0.0044751605019,0.00486368173733,0.0197401717305,1,0,2.5,0,-0.00190482032485,-0.0044751605019,0.00486368173733,0.0197401717305,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00190482032485,-0.0044751605019,0.00486368173733,0.0197401717305,1,0,2.5,0,1246,1
stats,1247,-0.00190091808327,-0.00447281077504,0.00485999230295,0.0197220742702,1,0,2.5,0,-0.00190091808327,-0.00447281077504,0.00485999230295,0.0197220742702,1,0,2.5,0,-0.00190091808327,-0.00447281077504,0.00485999230295,0.0197220742702,1,0,2.5,0,-0.00190091808327,-0.00447281077504,0.00485999230295,0.0197220742702,1,0,2.5,0,1,-0.00190091808327,-0.00447281077504,0.00485999230295,0.0197220742702,1,0,2.5,0,-0.00190091808327,-0.00447281077504,0.00485999230295,0.0197220742702,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00190091808327,-0.00447281077504,0.00485999230295,0.0197220742702,1,0,2.5,0,1247,1
stats,1248,-0.00189703307115,-0.00447047082707,0.00485632009804,0.0197040196508,1,0,2.5,0,-0.00189703307115,-0.00447047082707,0.00485632009804,0.0197040196508,1,0,2.5,0,-0.00189703307115,-0.00447047082707,0.00485632009804,0.0197040196508,1,0,2.5,0,-0.00189703307115,-0.00447047082707,0.00485632009804,0.0197040196508,1,0,2.5,0,1,-0.00189703307115,-0.00447047082707,0.00485632009804,0.0197040196508,1,0,2.5,0,-0.00189703307115,-0.00447047082707,0.00485632009804,0.0197040196508,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00189703307115,-0.00447047082707,0.00485632009804,0.0197040196508,1,0,2.5,0,1248,1
stats,1249,-0.00189316633623,-0.00446814112365,0.00485266558826,0.0196860078722,1,0,2.5,0,-0.00189316633623,-0.00446814112365,0.00485266558826,0.0196860078722,1,0,2.5,0,-0.00189316633623,-0.00446814112365,0.00485266558826,0.0196860078722,1,0,2.5,0,-0.00189316633623,-0.00446814112365,0.00485266558826,0.0196860078722,1,0,2.5,0,1,-0.00189316633623,-0.00446814112365,0.00485266558826,0.0196860078722,1,0,2.5,0,-0.00189316633623,-0.00446814112365,0.00485266558826,0.0196860078722,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00189316633623,-0.00446814112365,0.00485266558826,0.0196860078722,1,0,2.5,0,1249,1
stats,1250,-0.0018893184606,-0.00446582119912,0.00484902923927,0.0196680407971,1,0,2.5,0,-0.0018893184606,-0.00446582119912,0.00484902923927,0.0196680407971,1,0,2.5,0,-0.0018893184606,-0.00446582119912,0.00484902923927,0.0196680407971,1,0,2.5,0,-0.0018893184606,-0.00446582119912,0.00484902923927,0.0196680407971,1,0,2.5,0,1,-0.0018893184606,-0.00446582119912,0.00484902923927,0.0196680407971,1,0,2.5,0,-0.0018893184606,-0.00446582119912,0.00484902923927,0.0196680407971,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0018893184606,-0.00446582119912,0.00484902923927,0.0196680407971,1,0,2.5,0,1250,1
stats,1251,-0.00188548944425,-0.00446351058781,0.00484541011974,0.0196501147002,1,0,2.5,0,-0.00188548944425,-0.00446351058781,0.00484541011974,0.0196501147002,1,0,2.5,0,-0.00188548944425,-0.00446351058781,0.00484541011974,0.0196501147002,1,0,2.5,0,-0.00188548944425,-0.00446351058781,0.00484541011974,0.0196501147002,1,0,2.5,0,1,-0.00188548944425,-0.00446351058781,0.00484541011974,0.0196501147002,1,0,2.5,0,-0.00188548944425,-0.00446351058781,0.00484541011974,0.0196501147002,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00188548944425,-0.00446351058781,0.00484541011974,0.0196501147002,1,0,2.5,0,1251,1
stats,1252,-0.00188167975284,-0.00446120882407,0.00484180776402,0.0196322314441,1,0,2.5,0,-0.00188167975284,-0.00446120882407,0.00484180776402,0.0196322314441,1,0,2.5,0,-0.00188167975284,-0.00446120882407,0.00484180776402,0.0196322314441,1,0,2.5,0,-0.00188167975284,-0.00446120882407,0.00484180776402,0.0196322314441,1,0,2.5,0,1,-0.00188167975284,-0.00446120882407,0.00484180776402,0.0196322314441,1,0,2.5,0,-0.00188167975284,-0.00446120882407,0.00484180776402,0.0196322314441,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00188167975284,-0.00446120882407,0.00484180776402,0.0196322314441,1,0,2.5,0,1252,1
stats,1253,-0.00187788938638,-0.00445891683921,0.0048382235691,0.0196143910289,1,0,2.5,0,-0.00187788938638,-0.00445891683921,0.0048382235691,0.0196143910289,1,0,2.5,0,-0.00187788938638,-0.00445891683921,0.0048382235691,0.0196143910289,1,0,2.5,0,-0.00187788938638,-0.00445891683921,0.0048382235691,0.0196143910289,1,0,2.5,0,1,-0.00187788938638,-0.00445891683921,0.0048382235691,0.0196143910289,1,0,2.5,0,-0.00187788938638,-0.00445891683921,0.0048382235691,0.0196143910289,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00187788938638,-0.00445891683921,0.0048382235691,0.0196143910289,1,0,2.5,0,1253,1
stats,1254,-0.00187411718071,-0.00445663463324,0.0048346570693,0.0195965915918,1,0,2.5,0,-0.00187411718071,-0.00445663463324,0.0048346570693,0.0195965915918,1,0,2.5,0,-0.00187411718071,-0.00445663463324,0.0048346570693,0.0195965915918,1,0,2.5,0,-0.00187411718071,-0.00445663463324,0.0048346570693,0.0195965915918,1,0,2.5,0,1,-0.00187411718071,-0.00445663463324,0.0048346570693,0.0195965915918,1,0,2.5,0,-0.00187411718071,-0.00445663463324,0.0048346570693,0.0195965915918,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00187411718071,-0.00445663463324,0.0048346570693,0.0195965915918,1,0,2.5,0,1254,1
stats,1255,-0.00187036313582,-0.0044543617405,0.0048311073333,0.0195788349956,1,0,2.5,0,-0.00187036313582,-0.0044543617405,0.0048311073333,0.0195788349956,1,0,2.5,0,-0.00187036313582,-0.0044543617405,0.0048311073333,0.0195788349956,1,0,2.5,0,-0.00187036313582,-0.0044543617405,0.0048311073333,0.0195788349956,1,0,2.5,0,1,-0.00187036313582,-0.0044543617405,0.0048311073333,0.0195788349956,1,0,2.5,0,-0.00187036313582,-0.0044543617405,0.0048311073333,0.0195788349956,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00187036313582,-0.0044543617405,0.0048311073333,0.0195788349956,1,0,2.5,0,1255,1
stats,1256,-0.00186662748456,-0.0044520990923,0.00482757529244,0.0195611212403,1,0,2.5,0,-0.00186662748456,-0.0044520990923,0.00482757529244,0.0195611212403,1,0,2.5,0,-0.00186662748456,-0.0044520990923,0.00482757529244,0.0195611212403,1,0,2.5,0,-0.00186662748456,-0.0044520990923,0.00482757529244,0.0195611212403,1,0,2.5,0,1,-0.00186662748456,-0.0044520990923,0.00482757529244,0.0195611212403,1,0,2.5,0,-0.00186662748456,-0.0044520990923,0.00482757529244,0.0195611212403,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00186662748456,-0.0044520990923,0.00482757529244,0.0195611212403,1,0,2.5,0,1256,1
stats,1257,-0.00186290976126,-0.00444984668866,0.00482406141236,0.0195434466004,1,0,2.5,0,-0.00186290976126,-0.00444984668866,0.00482406141236,0.0195434466004,1,0,2.5,0,-0.00186290976126,-0.00444984668866,0.00482406141236,0.0195434466004,1,0,2.5,0,-0.00186290976126,-0.00444984668866,0.00482406141236,0.0195434466004,1,0,2.5,0,1,-0.00186290976126,-0.00444984668866,0.00482406141236,0.0195434466004,1,0,2.5,0,-0.00186290976126,-0.00444984668866,0.00482406141236,0.0195434466004,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00186290976126,-0.00444984668866,0.00482406141236,0.0195434466004,1,0,2.5,0,1257,1
stats,1258,-0.00185921066441,-0.00444760359824,0.0048205642961,0.0195258148015,1,0,2.5,0,-0.00185921066441,-0.00444760359824,0.0048205642961,0.0195258148015,1,0,2.5,0,-0.00185921066441,-0.00444760359824,0.0048205642961,0.0195258148015,1,0,2.5,0,-0.00185921066441,-0.00444760359824,0.0048205642961,0.0195258148015,1,0,2.5,0,1,-0.00185921066441,-0.00444760359824,0.0048205642961,0.0195258148015,1,0,2.5,0,-0.00185921066441,-0.00444760359824,0.0048205642961,0.0195258148015,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00185921066441,-0.00444760359824,0.0048205642961,0.0195258148015,1,0,2.5,0,1258,1
stats,1259,-0.00185553019401,-0.00444536982104,0.00481708487496,0.0195082239807,1,0,2.5,0,-0.00185553019401,-0.00444536982104,0.00481708487496,0.0195082239807,1,0,2.5,0,-0.00185553019401,-0.00444536982104,0.00481708487496,0.0195082239807,1,0,2.5,0,-0.00185553019401,-0.00444536982104,0.00481708487496,0.0195082239807,1,0,2.5,0,1,-0.00185553019401,-0.00444536982104,0.00481708487496,0.0195082239807,1,0,2.5,0,-0.00185553019401,-0.00444536982104,0.00481708487496,0.0195082239807,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00185553019401,-0.00444536982104,0.00481708487496,0.0195082239807,1,0,2.5,0,1259,1
stats,1260,-0.00185186741874,-0.00444314582273,0.00481362221763,0.0194906741381,1,0,2.5,0,-0.00185186741874,-0.00444314582273,0.00481362221763,0.0194906741381,1,0,2.5,0,-0.00185186741874,-0.00444314582273,0.00481362221763,0.0194906741381,1,0,2.5,0,-0.00185186741874,-0.00444314582273,0.00481362221763,0.0194906741381,1,0,2.5,0,1,-0.00185186741874,-0.00444314582273,0.00481362221763,0.0194906741381,1,0,2.5,0,-0.00185186741874,-0.00444314582273,0.00481362221763,0.0194906741381,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00185186741874,-0.00444314582273,0.00481362221763,0.0194906741381,1,0,2.5,0,1260,1
stats,1261,-0.00184821197763,-0.00444094557315,0.00481018563733,0.0194731671363,1,0,2.5,0,-0.00184821197763,-0.00444094557315,0.00481018563733,0.0194731671363,1,0,2.5,0,-0.00184821197763,-0.00444094557315,0.00481018563733,0.0194731671363,1,0,2.5,0,-0.00184821197763,-0.00444094557315,0.00481018563733,0.0194731671363,1,0,2.5,0,1,-0.00184821197763,-0.00444094557315,0.00481018563733,0.0194731671363,1,0,2.5,0,-0.00184821197763,-0.00444094557315,0.00481018563733,0.0194731671363,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00184821197763,-0.00444094557315,0.00481018563733,0.0194731671363,1,0,2.5,0,1261,1
stats,1262,-0.00184459215961,-0.00443873507902,0.00480675464496,0.0194556955248,1,0,2.5,0,-0.00184459215961,-0.00443873507902,0.00480675464496,0.0194556955248,1,0,2.5,0,-0.00184459215961,-0.00443873507902,0.00480675464496,0.0194556955248,1,0,2.5,0,-0.00184459215961,-0.00443873507902,0.00480675464496,0.0194556955248,1,0,2.5,0,1,-0.00184459215961,-0.00443873507902,0.00480675464496,0.0194556955248,1,0,2.5,0,-0.00184459215961,-0.00443873507902,0.00480675464496,0.0194556955248,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00184459215961,-0.00443873507902,0.00480675464496,0.0194556955248,1,0,2.5,0,1262,1
stats,1263,-0.00184099550825,-0.00443653063849,0.00480333948508,0.0194382648915,1,0,2.5,0,-0.00184099550825,-0.00443653063849,0.00480333948508,0.0194382648915,1,0,2.5,0,-0.00184099550825,-0.00443653063849,0.00480333948508,0.0194382648915,1,0,2.5,0,-0.00184099550825,-0.00443653063849,0.00480333948508,0.0194382648915,1,0,2.5,0,1,-0.00184099550825,-0.00443653063849,0.00480333948508,0.0194382648915,1,0,2.5,0,-0.00184099550825,-0.00443653063849,0.00480333948508,0.0194382648915,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00184099550825,-0.00443653063849,0.00480333948508,0.0194382648915,1,0,2.5,0,1263,1
stats,1264,-0.00183741562068,-0.00443433597684,0.00479994062334,0.0194208752364,1,0,2.5,0,-0.00183741562068,-0.00443433597684,0.00479994062334,0.0194208752364,1,0,2.5,0,-0.00183741562068,-0.00443433597684,0.00479994062334,0.0194208752364,1,0,2.5,0,-0.00183741562068,-0.00443433597684,0.00479994062334,0.0194208752364,1,0,2.5,0,1,-0.00183741562068,-0.00443433597684,0.00479994062334,0.0194208752364,1,0,2.5,0,-0.00183741562068,-0.00443433597684,0.00479994062334,0.0194208752364,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00183741562068,-0.00443433597684,0.00479994062334,0.0194208752364,1,0,2.5,0,1264,1
stats,1265,-0.00183384958655,-0.00443215295672,0.00479655945674,0.0194035265595,1,0,2.5,0,-0.00183384958655,-0.00443215295672,0.00479655945674,0.0194035265595,1,0,2.5,0,-0.00183384958655,-0.00443215295672,0.00479655945674,0.0194035265595,1,0,2.5,0,-0.00183384958655,-0.00443215295672,0.00479655945674,0.0194035265595,1,0,2.5,0,1,-0.00183384958655,-0.00443215295672,0.00479655945674,0.0194035265595,1,0,2.5,0,-0.00183384958655,-0.00443215295672,0.00479655945674,0.0194035265595,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00183384958655,-0.00443215295672,0.00479655945674,0.0194035265595,1,0,2.5,0,1265,1
stats,1266,-0.00183029670734,-0.00442998157814,0.0047931955196,0.0193862169981,1,0,2.5,0,-0.00183029670734,-0.00442998157814,0.0047931955196,0.0193862169981,1,0,2.5,0,-0.00183029670734,-0.00442998157814,0.0047931955196,0.0193862169981,1,0,2.5,0,-0.00183029670734,-0.00442998157814,0.0047931955196,0.0193862169981,1,0,2.5,0,1,-0.00183029670734,-0.00442998157814,0.0047931955196,0.0193862169981,1,0,2.5,0,-0.00183029670734,-0.00442998157814,0.0047931955196,0.0193862169981,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00183029670734,-0.00442998157814,0.0047931955196,0.0193862169981,1,0,2.5,0,1266,1
stats,1267,-0.00182675768156,-0.00442782137543,0.00478984834626,0.0193689484149,1,0,2.5,0,-0.00182675768156,-0.00442782137543,0.00478984834626,0.0193689484149,1,0,2.5,0,-0.00182675768156,-0.00442782137543,0.00478984834626,0.0193689484149,1,0,2.5,0,-0.00182675768156,-0.00442782137543,0.00478984834626,0.0193689484149,1,0,2.5,0,1,-0.00182675768156,-0.00442782137543,0.00478984834626,0.0193689484149,1,0,2.5,0,-0.00182675768156,-0.00442782137543,0.00478984834626,0.0193689484149,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00182675768156,-0.00442782137543,0.00478984834626,0.0193689484149,1,0,2.5,0,1267,1
stats,1268,-0.00182323413901,-0.0044256709516,0.00478651700541,0.0193517189473,1,0,2.5,0,-0.00182323413901,-0.0044256709516,0.00478651700541,0.0193517189473,1,0,2.5,0,-0.00182323413901,-0.0044256709516,0.00478651700541,0.0193517189473,1,0,2.5,0,-0.00182323413901,-0.0044256709516,0.00478651700541,0.0193517189473,1,0,2.5,0,1,-0.00182323413901,-0.0044256709516,0.00478651700541,0.0193517189473,1,0,2.5,0,-0.00182323413901,-0.0044256709516,0.00478651700541,0.0193517189473,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00182323413901,-0.0044256709516,0.00478651700541,0.0193517189473,1,0,2.5,0,1268,1
stats,1269,-0.00181972666178,-0.00442352937534,0.00478320149705,0.0193345285952,1,0,2.5,0,-0.00181972666178,-0.00442352937534,0.00478320149705,0.0193345285952,1,0,2.5,0,-0.00181972666178,-0.00442352937534,0.00478320149705,0.0193345285952,1,0,2.5,0,-0.00181972666178,-0.00442352937534,0.00478320149705,0.0193345285952,1,0,2.5,0,1,-0.00181972666178,-0.00442352937534,0.00478320149705,0.0193345285952,1,0,2.5,0,-0.00181972666178,-0.00442352937534,0.00478320149705,0.0193345285952,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00181972666178,-0.00442352937534,0.00478320149705,0.0193345285952,1,0,2.5,0,1269,1
stats,1270,-0.00181623548269,-0.00442139664665,0.00477990182117,0.0193173792213,1,0,2.5,0,-0.00181623548269,-0.00442139664665,0.00477990182117,0.0193173792213,1,0,2.5,0,-0.00181623548269,-0.00442139664665,0.00477990182117,0.0193173792213,1,0,2.5,0,-0.00181623548269,-0.00442139664665,0.00477990182117,0.0193173792213,1,0,2.5,0,1,-0.00181623548269,-0.00442139664665,0.00477990182117,0.0193173792213,1,0,2.5,0,-0.00181623548269,-0.00442139664665,0.00477990182117,0.0193173792213,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00181623548269,-0.00442139664665,0.00477990182117,0.0193173792213,1,0,2.5,0,1270,1
stats,1271,-0.0018127617659,-0.00441927136853,0.00477661658078,0.0193002671003,1,0,2.5,0,-0.0018127617659,-0.00441927136853,0.00477661658078,0.0193002671003,1,0,2.5,0,-0.0018127617659,-0.00441927136853,0.00477661658078,0.0193002671003,1,0,2.5,0,-0.0018127617659,-0.00441927136853,0.00477661658078,0.0193002671003,1,0,2.5,0,1,-0.0018127617659,-0.00441927136853,0.00477661658078,0.0193002671003,1,0,2.5,0,-0.0018127617659,-0.00441927136853,0.00477661658078,0.0193002671003,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0018127617659,-0.00441927136853,0.00477661658078,0.0193002671003,1,0,2.5,0,1271,1
stats,1272,-0.00180930551142,-0.00441715400666,0.00477334624156,0.0192831940949,1,0,2.5,0,-0.00180930551142,-0.00441715400666,0.00477334624156,0.0192831940949,1,0,2.5,0,-0.00180930551142,-0.00441715400666,0.00477334624156,0.0192831940949,1,0,2.5,0,-0.00180930551142,-0.00441715400666,0.00477334624156,0.0192831940949,1,0,2.5,0,1,-0.00180930551142,-0.00441715400666,0.00477334624156,0.0192831940949,1,0,2.5,0,-0.00180930551142,-0.00441715400666,0.00477334624156,0.0192831940949,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00180930551142,-0.00441715400666,0.00477334624156,0.0192831940949,1,0,2.5,0,1272,1
stats,1273,-0.00180586567149,-0.00441504595801,0.00477009220049,0.0192661583424,1,0,2.5,0,-0.00180586567149,-0.00441504595801,0.00477009220049,0.0192661583424,1,0,2.5,0,-0.00180586567149,-0.00441504595801,0.00477009220049,0.0192661583424,1,0,2.5,0,-0.00180586567149,-0.00441504595801,0.00477009220049,0.0192661583424,1,0,2.5,0,1,-0.00180586567149,-0.00441504595801,0.00477009220049,0.0192661583424,1,0,2.5,0,-0.00180586567149,-0.00441504595801,0.00477009220049,0.0192661583424,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00180586567149,-0.00441504595801,0.00477009220049,0.0192661583424,1,0,2.5,0,1273,1
stats,1274,-0.00180244073272,-0.00441294768825,0.00476685445756,0.0192491617054,1,0,2.5,0,-0.00180244073272,-0.00441294768825,0.00476685445756,0.0192491617054,1,0,2.5,0,-0.00180244073272,-0.00441294768825,0.00476685445756,0.0192491617054,1,0,2.5,0,-0.00180244073272,-0.00441294768825,0.00476685445756,0.0192491617054,1,0,2.5,0,1,-0.00180244073272,-0.00441294768825,0.00476685445756,0.0192491617054,1,0,2.5,0,-0.00180244073272,-0.00441294768825,0.00476685445756,0.0192491617054,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00180244073272,-0.00441294768825,0.00476685445756,0.0192491617054,1,0,2.5,0,1274,1
stats,1275,-0.00179903104436,-0.00441085873172,0.00476363161579,0.0192322041839,1,0,2.5,0,-0.00179903104436,-0.00441085873172,0.00476363161579,0.0192322041839,1,0,2.5,0,-0.00179903104436,-0.00441085873172,0.00476363161579,0.0192322041839,1,0,2.5,0,-0.00179903104436,-0.00441085873172,0.00476363161579,0.0192322041839,1,0,2.5,0,1,-0.00179903104436,-0.00441085873172,0.00476363161579,0.0192322041839,1,0,2.5,0,-0.00179903104436,-0.00441085873172,0.00476363161579,0.0192322041839,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00179903104436,-0.00441085873172,0.00476363161579,0.0192322041839,1,0,2.5,0,1275,1
stats,1276,-0.00179563672282,-0.00440877862275,0.00476042414084,0.019215285778,1,0,2.5,0,-0.00179563672282,-0.00440877862275,0.00476042414084,0.019215285778,1,0,2.5,0,-0.00179563672282,-0.00440877862275,0.00476042414084,0.019215285778,1,0,2.5,0,-0.00179563672282,-0.00440877862275,0.00476042414084,0.019215285778,1,0,2.5,0,1,-0.00179563672282,-0.00440877862275,0.00476042414084,0.019215285778,1,0,2.5,0,-0.00179563672282,-0.00440877862275,0.00476042414084,0.019215285778,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00179563672282,-0.00440877862275,0.00476042414084,0.019215285778,1,0,2.5,0,1276,1
stats,1277,-0.00179225730244,-0.00440670689568,0.00475723156705,0.0191984046251,1,0,2.5,0,-0.00179225730244,-0.00440670689568,0.00475723156705,0.0191984046251,1,0,2.5,0,-0.00179225730244,-0.00440670689568,0.00475723156705,0.0191984046251,1,0,2.5,0,-0.00179225730244,-0.00440670689568,0.00475723156705,0.0191984046251,1,0,2.5,0,1,-0.00179225730244,-0.00440670689568,0.00475723156705,0.0191984046251,1,0,2.5,0,-0.00179225730244,-0.00440670689568,0.00475723156705,0.0191984046251,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00179225730244,-0.00440670689568,0.00475723156705,0.0191984046251,1,0,2.5,0,1277,1
stats,1278,-0.00178889266681,-0.00440464401618,0.00475405342877,0.019181560725,1,0,2.5,0,-0.00178889266681,-0.00440464401618,0.00475405342877,0.019181560725,1,0,2.5,0,-0.00178889266681,-0.00440464401618,0.00475405342877,0.019181560725,1,0,2.5,0,-0.00178889266681,-0.00440464401618,0.00475405342877,0.019181560725,1,0,2.5,0,1,-0.00178889266681,-0.00440464401618,0.00475405342877,0.019181560725,1,0,2.5,0,-0.00178889266681,-0.00440464401618,0.00475405342877,0.019181560725,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00178889266681,-0.00440464401618,0.00475405342877,0.019181560725,1,0,2.5,0,1278,1
stats,1279,-0.00178553455044,-0.00440258998424,0.00475088739768,0.0191647540778,1,0,2.5,0,-0.00178553455044,-0.00440258998424,0.00475088739768,0.0191647540778,1,0,2.5,0,-0.00178553455044,-0.00440258998424,0.00475088739768,0.0191647540778,1,0,2.5,0,-0.00178553455044,-0.00440258998424,0.00475088739768,0.0191647540778,1,0,2.5,0,1,-0.00178553455044,-0.00440258998424,0.00475088739768,0.0191647540778,1,0,2.5,0,-0.00178553455044,-0.00440258998424,0.00475088739768,0.0191647540778,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00178553455044,-0.00440258998424,0.00475088739768,0.0191647540778,1,0,2.5,0,1279,1
stats,1280,-0.00178221741226,-0.00440053874627,0.0047477404587,0.0191479828209,1,0,2.5,0,-0.00178221741226,-0.00440053874627,0.0047477404587,0.0191479828209,1,0,2.5,0,-0.00178221741226,-0.00440053874627,0.0047477404587,0.0191479828209,1,0,2.5,0,-0.00178221741226,-0.00440053874627,0.0047477404587,0.0191479828209,1,0,2.5,0,1,-0.00178221741226,-0.00440053874627,0.0047477404587,0.0191479828209,1,0,2.5,0,-0.00178221741226,-0.00440053874627,0.0047477404587,0.0191479828209,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00178221741226,-0.00440053874627,0.0047477404587,0.0191479828209,1,0,2.5,0,1280,1
stats,1281,-0.00177890982013,-0.0043984958902,0.00474460609257,0.0191312506795,1,0,2.5,0,-0.00177890982013,-0.0043984958902,0.00474460609257,0.0191312506795,1,0,2.5,0,-0.00177890982013,-0.0043984958902,0.00474460609257,0.0191312506795,1,0,2.5,0,-0.00177890982013,-0.0043984958902,0.00474460609257,0.0191312506795,1,0,2.5,0,1,-0.00177890982013,-0.0043984958902,0.00474460609257,0.0191312506795,1,0,2.5,0,-0.00177890982013,-0.0043984958902,0.00474460609257,0.0191312506795,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00177890982013,-0.0043984958902,0.00474460609257,0.0191312506795,1,0,2.5,0,1281,1
stats,1282,-0.00177561480086,-0.00439646234736,0.00474148616195,0.0191145539284,1,0,2.5,0,-0.00177561480086,-0.00439646234736,0.00474148616195,0.0191145539284,1,0,2.5,0,-0.00177561480086,-0.00439646234736,0.00474148616195,0.0191145539284,1,0,2.5,0,-0.00177561480086,-0.00439646234736,0.00474148616195,0.0191145539284,1,0,2.5,0,1,-0.00177561480086,-0.00439646234736,0.00474148616195,0.0191145539284,1,0,2.5,0,-0.00177561480086,-0.00439646234736,0.00474148616195,0.0191145539284,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00177561480086,-0.00439646234736,0.00474148616195,0.0191145539284,1,0,2.5,0,1282,1
stats,1283,-0.00177233514842,-0.00439443811774,0.00473838159814,0.0190978962928,1,0,2.5,0,-0.00177233514842,-0.00439443811774,0.00473838159814,0.0190978962928,1,0,2.5,0,-0.00177233514842,-0.00439443811774,0.00473838159814,0.0190978962928,1,0,2.5,0,-0.00177233514842,-0.00439443811774,0.00473838159814,0.0190978962928,1,0,2.5,0,1,-0.00177233514842,-0.00439443811774,0.00473838159814,0.0190978962928,1,0,2.5,0,-0.00177233514842,-0.00439443811774,0.00473838159814,0.0190978962928,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00177233514842,-0.00439443811774,0.00473838159814,0.0190978962928,1,0,2.5,0,1283,1
stats,1284,-0.00176907284185,-0.00439242320135,0.00473529286683,0.0190812759101,1,0,2.5,0,-0.00176907284185,-0.00439242320135,0.00473529286683,0.0190812759101,1,0,2.5,0,-0.00176907284185,-0.00439242320135,0.00473529286683,0.0190812759101,1,0,2.5,0,-0.00176907284185,-0.00439242320135,0.00473529286683,0.0190812759101,1,0,2.5,0,1,-0.00176907284185,-0.00439242320135,0.00473529286683,0.0190812759101,1,0,2.5,0,-0.00176907284185,-0.00439242320135,0.00473529286683,0.0190812759101,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00176907284185,-0.00439242320135,0.00473529286683,0.0190812759101,1,0,2.5,0,1284,1
stats,1285,-0.00176582846325,-0.0043904162012,0.00473221996799,0.0190646890551,1,0,2.5,0,-0.00176582846325,-0.0043904162012,0.00473221996799,0.0190646890551,1,0,2.5,0,-0.00176582846325,-0.0043904162012,0.00473221996799,0.0190646890551,1,0,2.5,0,-0.00176582846325,-0.0043904162012,0.00473221996799,0.0190646890551,1,0,2.5,0,1,-0.00176582846325,-0.0043904162012,0.00473221996799,0.0190646890551,1,0,2.5,0,-0.00176582846325,-0.0043904162012,0.00473221996799,0.0190646890551,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00176582846325,-0.0043904162012,0.00473221996799,0.0190646890551,1,0,2.5,0,1285,1
stats,1286,-0.00176260014996,-0.00438841665164,0.00472916057333,0.0190481394529,1,0,2.5,0,-0.00176260014996,-0.00438841665164,0.00472916057333,0.0190481394529,1,0,2.5,0,-0.00176260014996,-0.00438841665164,0.00472916057333,0.0190481394529,1,0,2.5,0,-0.00176260014996,-0.00438841665164,0.00472916057333,0.0190481394529,1,0,2.5,0,1,-0.00176260014996,-0.00438841665164,0.00472916057333,0.0190481394529,1,0,2.5,0,-0.00176260014996,-0.00438841665164,0.00472916057333,0.0190481394529,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00176260014996,-0.00438841665164,0.00472916057333,0.0190481394529,1,0,2.5,0,1286,1
stats,1287,-0.00175938487519,-0.00438642455265,0.00472611421719,0.019031625241,1,0,2.5,0,-0.00175938487519,-0.00438642455265,0.00472611421719,0.019031625241,1,0,2.5,0,-0.00175938487519,-0.00438642455265,0.00472611421719,0.019031625241,1,0,2.5,0,-0.00175938487519,-0.00438642455265,0.00472611421719,0.019031625241,1,0,2.5,0,1,-0.00175938487519,-0.00438642455265,0.00472611421719,0.019031625241,1,0,2.5,0,-0.00175938487519,-0.00438642455265,0.00472611421719,0.019031625241,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00175938487519,-0.00438642455265,0.00472611421719,0.019031625241,1,0,2.5,0,1287,1
stats,1288,-0.00175618170761,-0.00438443990424,0.00472308043391,0.0190151501447,1,0,2.5,0,-0.00175618170761,-0.00438443990424,0.00472308043391,0.0190151501447,1,0,2.5,0,-0.00175618170761,-0.00438443990424,0.00472308043391,0.0190151501447,1,0,2.5,0,-0.00175618170761,-0.00438443990424,0.00472308043391,0.0190151501447,1,0,2.5,0,1,-0.00175618170761,-0.00438443990424,0.00472308043391,0.0190151501447,1,0,2.5,0,-0.00175618170761,-0.00438443990424,0.00472308043391,0.0190151501447,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00175618170761,-0.00438443990424,0.00472308043391,0.0190151501447,1,0,2.5,0,1288,1
stats,1289,-0.00175298936665,-0.00438246224076,0.00472005782649,0.018998708576,1,0,2.5,0,-0.00175298936665,-0.00438246224076,0.00472005782649,0.018998708576,1,0,2.5,0,-0.00175298936665,-0.00438246224076,0.00472005782649,0.018998708576,1,0,2.5,0,-0.00175298936665,-0.00438246224076,0.00472005782649,0.018998708576,1,0,2.5,0,1,-0.00175298936665,-0.00438246224076,0.00472005782649,0.018998708576,1,0,2.5,0,-0.00175298936665,-0.00438246224076,0.00472005782649,0.018998708576,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00175298936665,-0.00438246224076,0.00472005782649,0.018998708576,1,0,2.5,0,1289,1
stats,1290,-0.00174980796874,-0.00438049295917,0.00471704872325,0.0189823061228,1,0,2.5,0,-0.00174980796874,-0.00438049295917,0.00471704872325,0.0189823061228,1,0,2.5,0,-0.00174980796874,-0.00438049295917,0.00471704872325,0.0189823061228,1,0,2.5,0,-0.00174980796874,-0.00438049295917,0.00471704872325,0.0189823061228,1,0,2.5,0,1,-0.00174980796874,-0.00438049295917,0.00471704872325,0.0189823061228,1,0,2.5,0,-0.00174980796874,-0.00438049295917,0.00471704872325,0.0189823061228,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00174980796874,-0.00438049295917,0.00471704872325,0.0189823061228,1,0,2.5,0,1290,1
stats,1291,-0.00174664112274,-0.00437853345647,0.00471405452117,0.0189659371972,1,0,2.5,0,-0.00174664112274,-0.00437853345647,0.00471405452117,0.0189659371972,1,0,2.5,0,-0.00174664112274,-0.00437853345647,0.00471405452117,0.0189659371972,1,0,2.5,0,-0.00174664112274,-0.00437853345647,0.00471405452117,0.0189659371972,1,0,2.5,0,1,-0.00174664112274,-0.00437853345647,0.00471405452117,0.0189659371972,1,0,2.5,0,-0.00174664112274,-0.00437853345647,0.00471405452117,0.0189659371972,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00174664112274,-0.00437853345647,0.00471405452117,0.0189659371972,1,0,2.5,0,1291,1
stats,1292,-0.00174348673318,-0.00437658280134,0.00471107428893,0.0189496055245,1,0,2.5,0,-0.00174348673318,-0.00437658280134,0.00471107428893,0.0189496055245,1,0,2.5,0,-0.00174348673318,-0.00437658280134,0.00471107428893,0.0189496055245,1,0,2.5,0,-0.00174348673318,-0.00437658280134,0.00471107428893,0.0189496055245,1,0,2.5,0,1,-0.00174348673318,-0.00437658280134,0.00471107428893,0.0189496055245,1,0,2.5,0,-0.00174348673318,-0.00437658280134,0.00471107428893,0.0189496055245,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00174348673318,-0.00437658280134,0.00471107428893,0.0189496055245,1,0,2.5,0,1292,1
stats,1293,-0.00174033816438,-0.0043746419251,0.00470810662955,0.0189333092421,1,0,2.5,0,-0.00174033816438,-0.0043746419251,0.00470810662955,0.0189333092421,1,0,2.5,0,-0.00174033816438,-0.0043746419251,0.00470810662955,0.0189333092421,1,0,2.5,0,-0.00174033816438,-0.0043746419251,0.00470810662955,0.0189333092421,1,0,2.5,0,1,-0.00174033816438,-0.0043746419251,0.00470810662955,0.0189333092421,1,0,2.5,0,-0.00174033816438,-0.0043746419251,0.00470810662955,0.0189333092421,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00174033816438,-0.0043746419251,0.00470810662955,0.0189333092421,1,0,2.5,0,1293,1
stats,1294,-0.00173719192389,-0.00437271222472,0.00470515107736,0.0189170502126,1,0,2.5,0,-0.00173719192389,-0.00437271222472,0.00470515107736,0.0189170502126,1,0,2.5,0,-0.00173719192389,-0.00437271222472,0.00470515107736,0.0189170502126,1,0,2.5,0,-0.00173719192389,-0.00437271222472,0.00470515107736,0.0189170502126,1,0,2.5,0,1,-0.00173719192389,-0.00437271222472,0.00470515107736,0.0189170502126,1,0,2.5,0,-0.00173719192389,-0.00437271222472,0.00470515107736,0.0189170502126,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00173719192389,-0.00437271222472,0.00470515107736,0.0189170502126,1,0,2.5,0,1294,1
stats,1295,-0.001734051737,-0.0043707927689,0.00470220856369,0.018900828436,1,0,2.5,0,-0.001734051737,-0.0043707927689,0.00470220856369,0.018900828436,1,0,2.5,0,-0.001734051737,-0.0043707927689,0.00470220856369,0.018900828436,1,0,2.5,0,-0.001734051737,-0.0043707927689,0.00470220856369,0.018900828436,1,0,2.5,0,1,-0.001734051737,-0.0043707927689,0.00470220856369,0.018900828436,1,0,2.5,0,-0.001734051737,-0.0043707927689,0.00470220856369,0.018900828436,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.001734051737,-0.0043707927689,0.00470220856369,0.018900828436,1,0,2.5,0,1295,1
stats,1296,-0.00173092877958,-0.00436888169497,0.00469928095117,0.018884640187,1,0,2.5,0,-0.00173092877958,-0.00436888169497,0.00469928095117,0.018884640187,1,0,2.5,0,-0.00173092877958,-0.00436888169497,0.00469928095117,0.018884640187,1,0,2.5,0,-0.00173092877958,-0.00436888169497,0.00469928095117,0.018884640187,1,0,2.5,0,1,-0.00173092877958,-0.00436888169497,0.00469928095117,0.018884640187,1,0,2.5,0,-0.00173092877958,-0.00436888169497,0.00469928095117,0.018884640187,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00173092877958,-0.00436888169497,0.00469928095117,0.018884640187,1,0,2.5,0,1296,1
stats,1297,-0.00172793562524,-0.00436695478857,0.00469638733193,0.0188684761524,1,0,2.5,0,-0.00172793562524,-0.00436695478857,0.00469638733193,0.0188684761524,1,0,2.5,0,-0.00172793562524,-0.00436695478857,0.00469638733193,0.0188684761524,1,0,2.5,0,-0.00172793562524,-0.00436695478857,0.00469638733193,0.0188684761524,1,0,2.5,0,1,-0.00172793562524,-0.00436695478857,0.00469638733193,0.0188684761524,1,0,2.5,0,-0.00172793562524,-0.00436695478857,0.00469638733193,0.0188684761524,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00172793562524,-0.00436695478857,0.00469638733193,0.0188684761524,1,0,2.5,0,1297,1
stats,1298,-0.00172493001446,-0.00436503905803,0.00469350069761,0.0188523475081,1,0,2.5,0,-0.00172493001446,-0.00436503905803,0.00469350069761,0.0188523475081,1,0,2.5,0,-0.00172493001446,-0.00436503905803,0.00469350069761,0.0188523475081,1,0,2.5,0,-0.00172493001446,-0.00436503905803,0.00469350069761,0.0188523475081,1,0,2.5,0,1,-0.00172493001446,-0.00436503905803,0.00469350069761,0.0188523475081,1,0,2.5,0,-0.00172493001446,-0.00436503905803,0.00469350069761,0.0188523475081,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00172493001446,-0.00436503905803,0.00469350069761,0.0188523475081,1,0,2.5,0,1298,1
stats,1299,-0.00172192009632,-0.00436313264072,0.00469062197953,0.018836254254,1,0,2.5,0,-0.00172192009632,-0.00436313264072,0.00469062197953,0.018836254254,1,0,2.5,0,-0.00172192009632,-0.00436313264072,0.00469062197953,0.018836254254,1,0,2.5,0,-0.00172192009632,-0.00436313264072,0.00469062197953,0.018836254254,1,0,2.5,0,1,-0.00172192009632,-0.00436313264072,0.00469062197953,0.018836254254,1,0,2.5,0,-0.00172192009632,-0.00436313264072,0.00469062197953,0.018836254254,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00172192009632,-0.00436313264072,0.00469062197953,0.018836254254,1,0,2.5,0,1299,1
stats,1300,-0.00171889481135,-0.00436123553663,0.00468774745241,0.0188201963902,1,0,2.5,0,-0.00171889481135,-0.00436123553663,0.00468774745241,0.0188201963902,1,0,2.5,0,-0.00171889481135,-0.00436123553663,0.00468774745241,0.0188201963902,1,0,2.5,0,-0.00171889481135,-0.00436123553663,0.00468774745241,0.0188201963902,1,0,2.5,0,1,-0.00171889481135,-0.00436123553663,0.00468774745241,0.0188201963902,1,0,2.5,0,-0.00171889481135,-0.00436123553663,0.00468774745241,0.0188201963902,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00171889481135,-0.00436123553663,0.00468774745241,0.0188201963902,1,0,2.5,0,1300,1
stats,1301,-0.00171587010846,-0.00435934728011,0.00468488177285,0.0188041757792,1,0,2.5,0,-0.00171587010846,-0.00435934728011,0.00468488177285,0.0188041757792,1,0,2.5,0,-0.00171587010846,-0.00435934728011,0.00468488177285,0.0188041757792,1,0,2.5,0,-0.00171587010846,-0.00435934728011,0.00468488177285,0.0188041757792,1,0,2.5,0,1,-0.00171587010846,-0.00435934728011,0.00468488177285,0.0188041757792,1,0,2.5,0,-0.00171587010846,-0.00435934728011,0.00468488177285,0.0188041757792,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00171587010846,-0.00435934728011,0.00468488177285,0.0188041757792,1,0,2.5,0,1301,1
stats,1302,-0.00171286158729,-0.00435746787116,0.00468203192577,0.0187881868333,1,0,2.5,0,-0.00171286158729,-0.00435746787116,0.00468203192577,0.0187881868333,1,0,2.5,0,-0.00171286158729,-0.00435746787116,0.00468203192577,0.0187881868333,1,0,2.5,0,-0.00171286158729,-0.00435746787116,0.00468203192577,0.0187881868333,1,0,2.5,0,1,-0.00171286158729,-0.00435746787116,0.00468203192577,0.0187881868333,1,0,2.5,0,-0.00171286158729,-0.00435746787116,0.00468203192577,0.0187881868333,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00171286158729,-0.00435746787116,0.00468203192577,0.0187881868333,1,0,2.5,0,1302,1
stats,1303,-0.00170986889862,-0.00435559591278,0.00467919511721,0.0187722332776,1,0,2.5,0,-0.00170986889862,-0.00435559591278,0.00467919511721,0.0187722332776,1,0,2.5,0,-0.00170986889862,-0.00435559591278,0.00467919511721,0.0187722332776,1,0,2.5,0,-0.00170986889862,-0.00435559591278,0.00467919511721,0.0187722332776,1,0,2.5,0,1,-0.00170986889862,-0.00435559591278,0.00467919511721,0.0187722332776,1,0,2.5,0,-0.00170986889862,-0.00435559591278,0.00467919511721,0.0187722332776,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00170986889862,-0.00435559591278,0.00467919511721,0.0187722332776,1,0,2.5,0,1303,1
stats,1304,-0.00170688785147,-0.00435373140499,0.0046763708815,0.0187563151121,1,0,2.5,0,-0.00170688785147,-0.00435373140499,0.0046763708815,0.0187563151121,1,0,2.5,0,-0.00170688785147,-0.00435373140499,0.0046763708815,0.0187563151121,1,0,2.5,0,-0.00170688785147,-0.00435373140499,0.0046763708815,0.0187563151121,1,0,2.5,0,1,-0.00170688785147,-0.00435373140499,0.0046763708815,0.0187563151121,1,0,2.5,0,-0.00170688785147,-0.00435373140499,0.0046763708815,0.0187563151121,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00170688785147,-0.00435373140499,0.0046763708815,0.0187563151121,1,0,2.5,0,1304,1
stats,1305,-0.00170392240398,-0.0043518752791,0.00467356061563,0.0187404286116,1,0,2.5,0,-0.00170392240398,-0.0043518752791,0.00467356061563,0.0187404286116,1,0,2.5,0,-0.00170392240398,-0.0043518752791,0.00467356061563,0.0187404286116,1,0,2.5,0,-0.00170392240398,-0.0043518752791,0.00467356061563,0.0187404286116,1,0,2.5,0,1,-0.00170392240398,-0.0043518752791,0.00467356061563,0.0187404286116,1,0,2.5,0,-0.00170392240398,-0.0043518752791,0.00467356061563,0.0187404286116,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00170392240398,-0.0043518752791,0.00467356061563,0.0187404286116,1,0,2.5,0,1305,1
stats,1306,-0.00170097511727,-0.00435002660379,0.00467076525092,0.0187245775014,1,0,2.5,0,-0.00170097511727,-0.00435002660379,0.00467076525092,0.0187245775014,1,0,2.5,0,-0.00170097511727,-0.00435002660379,0.00467076525092,0.0187245775014,1,0,2.5,0,-0.00170097511727,-0.00435002660379,0.00467076525092,0.0187245775014,1,0,2.5,0,1,-0.00170097511727,-0.00435002660379,0.00467076525092,0.0187245775014,1,0,2.5,0,-0.00170097511727,-0.00435002660379,0.00467076525092,0.0187245775014,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00170097511727,-0.00435002660379,0.00467076525092,0.0187245775014,1,0,2.5,0,1306,1
stats,1307,-0.00169804657344,-0.00434818537906,0.00466798432171,0.0187087580562,1,0,2.5,0,-0.00169804657344,-0.00434818537906,0.00466798432171,0.0187087580562,1,0,2.5,0,-0.00169804657344,-0.00434818537906,0.00466798432171,0.0187087580562,1,0,2.5,0,-0.00169804657344,-0.00434818537906,0.00466798432171,0.0187087580562,1,0,2.5,0,1,-0.00169804657344,-0.00434818537906,0.00466798432171,0.0187087580562,1,0,2.5,0,-0.00169804657344,-0.00434818537906,0.00466798432171,0.0187087580562,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00169804657344,-0.00434818537906,0.00466798432171,0.0187087580562,1,0,2.5,0,1307,1
stats,1308,-0.00169513421133,-0.00434635113925,0.00466521689668,0.0186929721385,1,0,2.5,0,-0.00169513421133,-0.00434635113925,0.00466521689668,0.0186929721385,1,0,2.5,0,-0.00169513421133,-0.00434635113925,0.00466521689668,0.0186929721385,1,0,2.5,0,-0.00169513421133,-0.00434635113925,0.00466521689668,0.0186929721385,1,0,2.5,0,1,-0.00169513421133,-0.00434635113925,0.00466521689668,0.0186929721385,1,0,2.5,0,-0.00169513421133,-0.00434635113925,0.00466521689668,0.0186929721385,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00169513421133,-0.00434635113925,0.00466521689668,0.0186929721385,1,0,2.5,0,1308,1
stats,1309,-0.00169223698322,-0.00434452341869,0.00466246157885,0.0186772197485,1,0,2.5,0,-0.00169223698322,-0.00434452341869,0.00466246157885,0.0186772197485,1,0,2.5,0,-0.00169223698322,-0.00434452341869,0.00466246157885,0.0186772197485,1,0,2.5,0,-0.00169223698322,-0.00434452341869,0.00466246157885,0.0186772197485,1,0,2.5,0,1,-0.00169223698322,-0.00434452341869,0.00466246157885,0.0186772197485,1,0,2.5,0,-0.00169223698322,-0.00434452341869,0.00466246157885,0.0186772197485,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00169223698322,-0.00434452341869,0.00466246157885,0.0186772197485,1,0,2.5,0,1309,1
stats,1310,-0.00168935535476,-0.00434270128608,0.0046597183682,0.0186614990234,1,0,2.5,0,-0.00168935535476,-0.00434270128608,0.0046597183682,0.0186614990234,1,0,2.5,0,-0.00168935535476,-0.00434270128608,0.0046597183682,0.0186614990234,1,0,2.5,0,-0.00168935535476,-0.00434270128608,0.0046597183682,0.0186614990234,1,0,2.5,0,1,-0.00168935535476,-0.00434270128608,0.0046597183682,0.0186614990234,1,0,2.5,0,-0.00168935535476,-0.00434270128608,0.0046597183682,0.0186614990234,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00168935535476,-0.00434270128608,0.0046597183682,0.0186614990234,1,0,2.5,0,1310,1
stats,1311,-0.00168648455292,-0.00434088520706,0.00465698540211,0.018645811826,1,0,2.5,0,-0.00168648455292,-0.00434088520706,0.00465698540211,0.018645811826,1,0,2.5,0,-0.00168648455292,-0.00434088520706,0.00465698540211,0.018645811826,1,0,2.5,0,-0.00168648455292,-0.00434088520706,0.00465698540211,0.018645811826,1,0,2.5,0,1,-0.00168648455292,-0.00434088520706,0.00465698540211,0.018645811826,1,0,2.5,0,-0.00168648455292,-0.00434088520706,0.00465698540211,0.018645811826,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00168648455292,-0.00434088520706,0.00465698540211,0.018645811826,1,0,2.5,0,1311,1
stats,1312,-0.00168362236582,-0.00433907564729,0.00465426268056,0.0186301562935,1,0,2.5,0,-0.00168362236582,-0.00433907564729,0.00465426268056,0.0186301562935,1,0,2.5,0,-0.00168362236582,-0.00433907564729,0.00465426268056,0.0186301562935,1,0,2.5,0,-0.00168362236582,-0.00433907564729,0.00465426268056,0.0186301562935,1,0,2.5,0,1,-0.00168362236582,-0.00433907564729,0.00465426268056,0.0186301562935,1,0,2.5,0,-0.00168362236582,-0.00433907564729,0.00465426268056,0.0186301562935,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00168362236582,-0.00433907564729,0.00465426268056,0.0186301562935,1,0,2.5,0,1312,1
stats,1313,-0.00168076925911,-0.00433727260679,0.00465155020356,0.0186145342886,1,0,2.5,0,-0.00168076925911,-0.00433727260679,0.00465155020356,0.0186145342886,1,0,2.5,0,-0.00168076925911,-0.00433727260679,0.00465155020356,0.0186145342886,1,0,2.5,0,-0.00168076925911,-0.00433727260679,0.00465155020356,0.0186145342886,1,0,2.5,0,1,-0.00168076925911,-0.00433727260679,0.00465155020356,0.0186145342886,1,0,2.5,0,-0.00168076925911,-0.00433727260679,0.00465155020356,0.0186145342886,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00168076925911,-0.00433727260679,0.00465155020356,0.0186145342886,1,0,2.5,0,1313,1
stats,1314,-0.00167792639695,-0.00433547841385,0.00464885029942,0.0185989439487,1,0,2.5,0,-0.00167792639695,-0.00433547841385,0.00464885029942,0.0185989439487,1,0,2.5,0,-0.00167792639695,-0.00433547841385,0.00464885029942,0.0185989439487,1,0,2.5,0,-0.00167792639695,-0.00433547841385,0.00464885029942,0.0185989439487,1,0,2.5,0,1,-0.00167792639695,-0.00433547841385,0.00464885029942,0.0185989439487,1,0,2.5,0,-0.00167792639695,-0.00433547841385,0.00464885029942,0.0185989439487,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00167792639695,-0.00433547841385,0.00464885029942,0.0185989439487,1,0,2.5,0,1314,1
stats,1315,-0.00167526130099,-0.00433369493112,0.00464622536674,0.0185833852738,1,0,2.5,0,-0.00167526130099,-0.00433369493112,0.00464622536674,0.0185833852738,1,0,2.5,0,-0.00167526130099,-0.00433369493112,0.00464622536674,0.0185833852738,1,0,2.5,0,-0.00167526130099,-0.00433369493112,0.00464622536674,0.0185833852738,1,0,2.5,0,1,-0.00167526130099,-0.00433369493112,0.00464622536674,0.0185833852738,1,0,2.5,0,-0.00167526130099,-0.00433369493112,0.00464622536674,0.0185833852738,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00167526130099,-0.00433369493112,0.00464622536674,0.0185833852738,1,0,2.5,0,1315,1
stats,1316,-0.00167248339858,-0.00433191237971,0.00464356178418,0.0185678582639,1,0,2.5,0,-0.00167248339858,-0.00433191237971,0.00464356178418,0.0185678582639,1,0,2.5,0,-0.00167248339858,-0.00433191237971,0.00464356178418,0.0185678582639,1,0,2.5,0,-0.00167248339858,-0.00433191237971,0.00464356178418,0.0185678582639,1,0,2.5,0,1,-0.00167248339858,-0.00433191237971,0.00464356178418,0.0185678582639,1,0,2.5,0,-0.00167248339858,-0.00433191237971,0.00464356178418,0.0185678582639,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00167248339858,-0.00433191237971,0.00464356178418,0.0185678582639,1,0,2.5,0,1316,1
stats,1317,-0.00166965578683,-0.00433013867587,0.00464088888839,0.0185523666441,1,0,2.5,0,-0.00166965578683,-0.00433013867587,0.00464088888839,0.0185523666441,1,0,2.5,0,-0.00166965578683,-0.00433013867587,0.00464088888839,0.0185523666441,1,0,2.5,0,-0.00166965578683,-0.00433013867587,0.00464088888839,0.0185523666441,1,0,2.5,0,1,-0.00166965578683,-0.00433013867587,0.00464088888839,0.0185523666441,1,0,2.5,0,-0.00166965578683,-0.00433013867587,0.00464088888839,0.0185523666441,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00166965578683,-0.00433013867587,0.00464088888839,0.0185523666441,1,0,2.5,0,1317,1
stats,1318,-0.0016667896416,-0.00432837521657,0.00463821319863,0.0185369085521,1,0,2.5,0,-0.0016667896416,-0.00432837521657,0.00463821319863,0.0185369085521,1,0,2.5,0,-0.0016667896416,-0.00432837521657,0.00463821319863,0.0185369085521,1,0,2.5,0,-0.0016667896416,-0.00432837521657,0.00463821319863,0.0185369085521,1,0,2.5,0,1,-0.0016667896416,-0.00432837521657,0.00463821319863,0.0185369085521,1,0,2.5,0,-0.0016667896416,-0.00432837521657,0.00463821319863,0.0185369085521,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0016667896416,-0.00432837521657,0.00463821319863,0.0185369085521,1,0,2.5,0,1318,1
stats,1319,-0.00166391977109,-0.00432662060484,0.00463554449379,0.0185214839876,1,0,2.5,0,-0.00166391977109,-0.00432662060484,0.00463554449379,0.0185214839876,1,0,2.5,0,-0.00166391977109,-0.00432662060484,0.00463554449379,0.0185214839876,1,0,2.5,0,-0.00166391977109,-0.00432662060484,0.00463554449379,0.0185214839876,1,0,2.5,0,1,-0.00166391977109,-0.00432662060484,0.00463554449379,0.0185214839876,1,0,2.5,0,-0.00166391977109,-0.00432662060484,0.00463554449379,0.0185214839876,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00166391977109,-0.00432662060484,0.00463554449379,0.0185214839876,1,0,2.5,0,1319,1
stats,1320,-0.00166109576821,-0.00432487204671,0.00463289953768,0.0185060873628,1,0,2.5,0,-0.00166109576821,-0.00432487204671,0.00463289953768,0.0185060873628,1,0,2.5,0,-0.00166109576821,-0.00432487204671,0.00463289953768,0.0185060873628,1,0,2.5,0,-0.00166109576821,-0.00432487204671,0.00463289953768,0.0185060873628,1,0,2.5,0,1,-0.00166109576821,-0.00432487204671,0.00463289953768,0.0185060873628,1,0,2.5,0,-0.00166109576821,-0.00432487204671,0.00463289953768,0.0185060873628,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00166109576821,-0.00432487204671,0.00463289953768,0.0185060873628,1,0,2.5,0,1320,1
stats,1321,-0.00165829621255,-0.00432313047349,0.00463027041405,0.0184907242656,1,0,2.5,0,-0.00165829621255,-0.00432313047349,0.00463027041405,0.0184907242656,1,0,2.5,0,-0.00165829621255,-0.00432313047349,0.00463027041405,0.0184907242656,1,0,2.5,0,-0.00165829621255,-0.00432313047349,0.00463027041405,0.0184907242656,1,0,2.5,0,1,-0.00165829621255,-0.00432313047349,0.00463027041405,0.0184907242656,1,0,2.5,0,-0.00165829621255,-0.00432313047349,0.00463027041405,0.0184907242656,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00165829621255,-0.00432313047349,0.00463027041405,0.0184907242656,1,0,2.5,0,1321,1
stats,1322,-0.00165552063845,-0.00432139635086,0.00462765758857,0.0184753928334,1,0,2.5,0,-0.00165552063845,-0.00432139635086,0.00462765758857,0.0184753928334,1,0,2.5,0,-0.00165552063845,-0.00432139635086,0.00462765758857,0.0184753928334,1,0,2.5,0,-0.00165552063845,-0.00432139635086,0.00462765758857,0.0184753928334,1,0,2.5,0,1,-0.00165552063845,-0.00432139635086,0.00462765758857,0.0184753928334,1,0,2.5,0,-0.00165552063845,-0.00432139635086,0.00462765758857,0.0184753928334,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00165552063845,-0.00432139635086,0.00462765758857,0.0184753928334,1,0,2.5,0,1322,1
stats,1323,-0.00165276927873,-0.00431966828182,0.00462506012991,0.0184600893408,1,0,2.5,0,-0.00165276927873,-0.00431966828182,0.00462506012991,0.0184600893408,1,0,2.5,0,-0.00165276927873,-0.00431966828182,0.00462506012991,0.0184600893408,1,0,2.5,0,-0.00165276927873,-0.00431966828182,0.00462506012991,0.0184600893408,1,0,2.5,0,1,-0.00165276927873,-0.00431966828182,0.00462506012991,0.0184600893408,1,0,2.5,0,-0.00165276927873,-0.00431966828182,0.00462506012991,0.0184600893408,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00165276927873,-0.00431966828182,0.00462506012991,0.0184600893408,1,0,2.5,0,1323,1
stats,1324,-0.00165003410075,-0.0043179448694,0.00462247338146,0.0184448193759,1,0,2.5,0,-0.00165003410075,-0.0043179448694,0.00462247338146,0.0184448193759,1,0,2.5,0,-0.00165003410075,-0.0043179448694,0.00462247338146,0.0184448193759,1,0,2.5,0,-0.00165003410075,-0.0043179448694,0.00462247338146,0.0184448193759,1,0,2.5,0,1,-0.00165003410075,-0.0043179448694,0.00462247338146,0.0184448193759,1,0,2.5,0,-0.00165003410075,-0.0043179448694,0.00462247338146,0.0184448193759,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00165003410075,-0.0043179448694,0.00462247338146,0.0184448193759,1,0,2.5,0,1324,1
stats,1325,-0.00164731394034,-0.00431622704491,0.00461989827454,0.0184295792133,1,0,2.5,0,-0.00164731394034,-0.00431622704491,0.00461989827454,0.0184295792133,1,0,2.5,0,-0.00164731394034,-0.00431622704491,0.00461989827454,0.0184295792133,1,0,2.5,0,-0.00164731394034,-0.00431622704491,0.00461989827454,0.0184295792133,1,0,2.5,0,1,-0.00164731394034,-0.00431622704491,0.00461989827454,0.0184295792133,1,0,2.5,0,-0.00164731394034,-0.00431622704491,0.00461989827454,0.0184295792133,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00164731394034,-0.00431622704491,0.00461989827454,0.0184295792133,1,0,2.5,0,1325,1
stats,1326,-0.00164460903034,-0.00431451480836,0.00461733434349,0.018414368853,1,0,2.5,0,-0.00164460903034,-0.00431451480836,0.00461733434349,0.018414368853,1,0,2.5,0,-0.00164460903034,-0.00431451480836,0.00461733434349,0.018414368853,1,0,2.5,0,-0.00164460903034,-0.00431451480836,0.00461733434349,0.018414368853,1,0,2.5,0,1,-0.00164460903034,-0.00431451480836,0.00461733434349,0.018414368853,1,0,2.5,0,-0.00164460903034,-0.00431451480836,0.00461733434349,0.018414368853,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00164460903034,-0.00431451480836,0.00461733434349,0.018414368853,1,0,2.5,0,1326,1
stats,1327,-0.00164191948716,-0.00431280815974,0.00461478205398,0.0183991901577,1,0,2.5,0,-0.00164191948716,-0.00431280815974,0.00461478205398,0.0183991901577,1,0,2.5,0,-0.00164191948716,-0.00431280815974,0.00461478205398,0.0183991901577,1,0,2.5,0,-0.00164191948716,-0.00431280815974,0.00461478205398,0.0183991901577,1,0,2.5,0,1,-0.00164191948716,-0.00431280815974,0.00461478205398,0.0183991901577,1,0,2.5,0,-0.00164191948716,-0.00431280815974,0.00461478205398,0.0183991901577,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00164191948716,-0.00431280815974,0.00461478205398,0.0183991901577,1,0,2.5,0,1327,1
stats,1328,-0.0016392453108,-0.00431110756472,0.00461224187165,0.0183840431273,1,0,2.5,0,-0.0016392453108,-0.00431110756472,0.00461224187165,0.0183840431273,1,0,2.5,0,-0.0016392453108,-0.00431110756472,0.00461224187165,0.0183840431273,1,0,2.5,0,-0.0016392453108,-0.00431110756472,0.00461224187165,0.0183840431273,1,0,2.5,0,1,-0.0016392453108,-0.00431110756472,0.00461224187165,0.0183840431273,1,0,2.5,0,-0.0016392453108,-0.00431110756472,0.00461224187165,0.0183840431273,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0016392453108,-0.00431110756472,0.00461224187165,0.0183840431273,1,0,2.5,0,1328,1
stats,1329,-0.00163658615202,-0.00430941395462,0.00460971379653,0.0183689240366,1,0,2.5,0,-0.00163658615202,-0.00430941395462,0.00460971379653,0.0183689240366,1,0,2.5,0,-0.00163658615202,-0.00430941395462,0.00460971379653,0.0183689240366,1,0,2.5,0,-0.00163658615202,-0.00430941395462,0.00460971379653,0.0183689240366,1,0,2.5,0,1,-0.00163658615202,-0.00430941395462,0.00460971379653,0.0183689240366,1,0,2.5,0,-0.00163658615202,-0.00430941395462,0.00460971379653,0.0183689240366,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00163658615202,-0.00430941395462,0.00460971379653,0.0183689240366,1,0,2.5,0,1329,1
stats,1330,-0.00163394177798,-0.00430772546679,0.00460719689727,0.0183538384736,1,0,2.5,0,-0.00163394177798,-0.00430772546679,0.00460719689727,0.0183538384736,1,0,2.5,0,-0.00163394177798,-0.00430772546679,0.00460719689727,0.0183538384736,1,0,2.5,0,-0.00163394177798,-0.00430772546679,0.00460719689727,0.0183538384736,1,0,2.5,0,1,-0.00163394177798,-0.00430772546679,0.00460719689727,0.0183538384736,1,0,2.5,0,-0.00163394177798,-0.00430772546679,0.00460719689727,0.0183538384736,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00163394177798,-0.00430772546679,0.00460719689727,0.0183538384736,1,0,2.5,0,1330,1
stats,1331,-0.00163130648434,-0.00430604349822,0.00460469024256,0.0183387808502,1,0,2.5,0,-0.00163130648434,-0.00430604349822,0.00460469024256,0.0183387808502,1,0,2.5,0,-0.00163130648434,-0.00430604349822,0.00460469024256,0.0183387808502,1,0,2.5,0,-0.00163130648434,-0.00430604349822,0.00460469024256,0.0183387808502,1,0,2.5,0,1,-0.00163130648434,-0.00430604349822,0.00460469024256,0.0183387808502,1,0,2.5,0,-0.00163130648434,-0.00430604349822,0.00460469024256,0.0183387808502,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00163130648434,-0.00430604349822,0.00460469024256,0.0183387808502,1,0,2.5,0,1331,1
stats,1332,-0.00162867538165,-0.00430436618626,0.00460219010711,0.0183237530291,1,0,2.5,0,-0.00162867538165,-0.00430436618626,0.00460219010711,0.0183237530291,1,0,2.5,0,-0.00162867538165,-0.00430436618626,0.00460219010711,0.0183237530291,1,0,2.5,0,-0.00162867538165,-0.00430436618626,0.00460219010711,0.0183237530291,1,0,2.5,0,1,-0.00162867538165,-0.00430436618626,0.00460219010711,0.0183237530291,1,0,2.5,0,-0.00162867538165,-0.00430436618626,0.00460219010711,0.0183237530291,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00162867538165,-0.00430436618626,0.00460219010711,0.0183237530291,1,0,2.5,0,1332,1
stats,1333,-0.00162599503528,-0.00430268235505,0.00459966668859,0.0183087531477,1,0,2.5,0,-0.00162599503528,-0.00430268235505,0.00459966668859,0.0183087531477,1,0,2.5,0,-0.00162599503528,-0.00430268235505,0.00459966668859,0.0183087531477,1,0,2.5,0,-0.00162599503528,-0.00430268235505,0.00459966668859,0.0183087531477,1,0,2.5,0,1,-0.00162599503528,-0.00430268235505,0.00459966668859,0.0183087531477,1,0,2.5,0,-0.00162599503528,-0.00430268235505,0.00459966668859,0.0183087531477,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00162599503528,-0.00430268235505,0.00459966668859,0.0183087531477,1,0,2.5,0,1333,1
stats,1334,-0.00162337860093,-0.00430102040991,0.0045971875079,0.0182937867939,1,0,2.5,0,-0.00162337860093,-0.00430102040991,0.0045971875079,0.0182937867939,1,0,2.5,0,-0.00162337860093,-0.00430102040991,0.0045971875079,0.0182937867939,1,0,2.5,0,-0.00162337860093,-0.00430102040991,0.0045971875079,0.0182937867939,1,0,2.5,0,1,-0.00162337860093,-0.00430102040991,0.0045971875079,0.0182937867939,1,0,2.5,0,-0.00162337860093,-0.00430102040991,0.0045971875079,0.0182937867939,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00162337860093,-0.00430102040991,0.0045971875079,0.0182937867939,1,0,2.5,0,1334,1
stats,1335,-0.0016207867302,-0.0042993654497,0.00459472462535,0.0182788483799,1,0,2.5,0,-0.0016207867302,-0.0042993654497,0.00459472462535,0.0182788483799,1,0,2.5,0,-0.0016207867302,-0.0042993654497,0.00459472462535,0.0182788483799,1,0,2.5,0,-0.0016207867302,-0.0042993654497,0.00459472462535,0.0182788483799,1,0,2.5,0,1,-0.0016207867302,-0.0042993654497,0.00459472462535,0.0182788483799,1,0,2.5,0,-0.0016207867302,-0.0042993654497,0.00459472462535,0.0182788483799,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0016207867302,-0.0042993654497,0.00459472462535,0.0182788483799,1,0,2.5,0,1335,1
stats,1336,-0.00161820906214,-0.00429771468043,0.00459227105603,0.0182639416307,1,0,2.5,0,-0.00161820906214,-0.00429771468043,0.00459227105603,0.0182639416307,1,0,2.5,0,-0.00161820906214,-0.00429771468043,0.00459227105603,0.0182639416307,1,0,2.5,0,-0.00161820906214,-0.00429771468043,0.00459227105603,0.0182639416307,1,0,2.5,0,1,-0.00161820906214,-0.00429771468043,0.00459227105603,0.0182639416307,1,0,2.5,0,-0.00161820906214,-0.00429771468043,0.00459227105603,0.0182639416307,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00161820906214,-0.00429771468043,0.00459227105603,0.0182639416307,1,0,2.5,0,1336,1
stats,1337,-0.00161564070731,-0.00429606949911,0.00458982679993,0.0182490628213,1,0,2.5,0,-0.00161564070731,-0.00429606949911,0.00458982679993,0.0182490628213,1,0,2.5,0,-0.00161564070731,-0.00429606949911,0.00458982679993,0.0182490628213,1,0,2.5,0,-0.00161564070731,-0.00429606949911,0.00458982679993,0.0182490628213,1,0,2.5,0,1,-0.00161564070731,-0.00429606949911,0.00458982679993,0.0182490628213,1,0,2.5,0,-0.00161564070731,-0.00429606949911,0.00458982679993,0.0182490628213,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00161564070731,-0.00429606949911,0.00458982679993,0.0182490628213,1,0,2.5,0,1337,1
stats,1338,-0.00161308050156,-0.00429443083704,0.00458739185706,0.0182342138141,1,0,2.5,0,-0.00161308050156,-0.00429443083704,0.00458739185706,0.0182342138141,1,0,2.5,0,-0.00161308050156,-0.00429443083704,0.00458739185706,0.0182342138141,1,0,2.5,0,-0.00161308050156,-0.00429443083704,0.00458739185706,0.0182342138141,1,0,2.5,0,1,-0.00161308050156,-0.00429443083704,0.00458739185706,0.0182342138141,1,0,2.5,0,-0.00161308050156,-0.00429443083704,0.00458739185706,0.0182342138141,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00161308050156,-0.00429443083704,0.00458739185706,0.0182342138141,1,0,2.5,0,1338,1
stats,1339,-0.00161052902695,-0.00429279822856,0.00458496669307,0.0182193946093,1,0,2.5,0,-0.00161052902695,-0.00429279822856,0.00458496669307,0.0182193946093,1,0,2.5,0,-0.00161052902695,-0.00429279822856,0.00458496669307,0.0182193946093,1,0,2.5,0,-0.00161052902695,-0.00429279822856,0.00458496669307,0.0182193946093,1,0,2.5,0,1,-0.00161052902695,-0.00429279822856,0.00458496669307,0.0182193946093,1,0,2.5,0,-0.00161052902695,-0.00429279822856,0.00458496669307,0.0182193946093,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00161052902695,-0.00429279822856,0.00458496669307,0.0182193946093,1,0,2.5,0,1339,1
stats,1340,-0.00160798698198,-0.00429117167369,0.00458255130798,0.0182046052068,1,0,2.5,0,-0.00160798698198,-0.00429117167369,0.00458255130798,0.0182046052068,1,0,2.5,0,-0.00160798698198,-0.00429117167369,0.00458255130798,0.0182046052068,1,0,2.5,0,-0.00160798698198,-0.00429117167369,0.00458255130798,0.0182046052068,1,0,2.5,0,1,-0.00160798698198,-0.00429117167369,0.00458255130798,0.0182046052068,1,0,2.5,0,-0.00160798698198,-0.00429117167369,0.00458255130798,0.0182046052068,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00160798698198,-0.00429117167369,0.00458255130798,0.0182046052068,1,0,2.5,0,1340,1
stats,1341,-0.00160545390099,-0.00428955070674,0.00458014477044,0.018189843744,1,0,2.5,0,-0.00160545390099,-0.00428955070674,0.00458014477044,0.018189843744,1,0,2.5,0,-0.00160545390099,-0.00428955070674,0.00458014477044,0.018189843744,1,0,2.5,0,-0.00160545390099,-0.00428955070674,0.00458014477044,0.018189843744,1,0,2.5,0,1,-0.00160545390099,-0.00428955070674,0.00458014477044,0.018189843744,1,0,2.5,0,-0.00160545390099,-0.00428955070674,0.00458014477044,0.018189843744,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00160545390099,-0.00428955070674,0.00458014477044,0.018189843744,1,0,2.5,0,1341,1
stats,1342,-0.00160292943474,-0.00428793346509,0.00457774568349,0.0181751120836,1,0,2.5,0,-0.00160292943474,-0.00428793346509,0.00457774568349,0.0181751120836,1,0,2.5,0,-0.00160292943474,-0.00428793346509,0.00457774568349,0.0181751120836,1,0,2.5,0,-0.00160292943474,-0.00428793346509,0.00457774568349,0.0181751120836,1,0,2.5,0,1,-0.00160292943474,-0.00428793346509,0.00457774568349,0.0181751120836,1,0,2.5,0,-0.00160292943474,-0.00428793346509,0.00457774568349,0.0181751120836,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00160292943474,-0.00428793346509,0.00457774568349,0.0181751120836,1,0,2.5,0,1342,1
stats,1343,-0.00160041393247,-0.00428632181138,0.0045753554441,0.0181604083627,1,0,2.5,0,-0.00160041393247,-0.00428632181138,0.0045753554441,0.0181604083627,1,0,2.5,0,-0.00160041393247,-0.00428632181138,0.0045753554441,0.0181604083627,1,0,2.5,0,-0.00160041393247,-0.00428632181138,0.0045753554441,0.0181604083627,1,0,2.5,0,1,-0.00160041393247,-0.00428632181138,0.0045753554441,0.0181604083627,1,0,2.5,0,-0.00160041393247,-0.00428632181138,0.0045753554441,0.0181604083627,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00160041393247,-0.00428632181138,0.0045753554441,0.0181604083627,1,0,2.5,0,1343,1
stats,1344,-0.00159790902399,-0.0042847157456,0.0045729749836,0.0181457325816,1,0,2.5,0,-0.00159790902399,-0.0042847157456,0.0045729749836,0.0181457325816,1,0,2.5,0,-0.00159790902399,-0.0042847157456,0.0045729749836,0.0181457325816,1,0,2.5,0,-0.00159790902399,-0.0042847157456,0.0045729749836,0.0181457325816,1,0,2.5,0,1,-0.00159790902399,-0.0042847157456,0.0045729749836,0.0181457325816,1,0,2.5,0,-0.00159790902399,-0.0042847157456,0.0045729749836,0.0181457325816,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00159790902399,-0.0042847157456,0.0045729749836,0.0181457325816,1,0,2.5,0,1344,1
stats,1345,-0.0015954147093,-0.00428311619908,0.00457060523331,0.0181310884655,1,0,2.5,0,-0.0015954147093,-0.00428311619908,0.00457060523331,0.0181310884655,1,0,2.5,0,-0.0015954147093,-0.00428311619908,0.00457060523331,0.0181310884655,1,0,2.5,0,-0.0015954147093,-0.00428311619908,0.00457060523331,0.0181310884655,1,0,2.5,0,1,-0.0015954147093,-0.00428311619908,0.00457060523331,0.0181310884655,1,0,2.5,0,-0.0015954147093,-0.00428311619908,0.00457060523331,0.0181310884655,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0015954147093,-0.00428311619908,0.00457060523331,0.0181310884655,1,0,2.5,0,1345,1
stats,1346,-0.00159293145407,-0.00428152317181,0.00456824619323,0.0181164704263,1,0,2.5,0,-0.00159293145407,-0.00428152317181,0.00456824619323,0.0181164704263,1,0,2.5,0,-0.00159293145407,-0.00428152317181,0.00456824619323,0.0181164704263,1,0,2.5,0,-0.00159293145407,-0.00428152317181,0.00456824619323,0.0181164704263,1,0,2.5,0,1,-0.00159293145407,-0.00428152317181,0.00456824619323,0.0181164704263,1,0,2.5,0,-0.00159293145407,-0.00428152317181,0.00456824619323,0.0181164704263,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00159293145407,-0.00428152317181,0.00456824619323,0.0181164704263,1,0,2.5,0,1346,1
stats,1347,-0.00159045797773,-0.00427993666381,0.00456589693204,0.0181018821895,1,0,2.5,0,-0.00159045797773,-0.00427993666381,0.00456589693204,0.0181018821895,1,0,2.5,0,-0.00159045797773,-0.00427993666381,0.00456589693204,0.0181018821895,1,0,2.5,0,-0.00159045797773,-0.00427993666381,0.00456589693204,0.0181018821895,1,0,2.5,0,1,-0.00159045797773,-0.00427993666381,0.00456589693204,0.0181018821895,1,0,2.5,0,-0.00159045797773,-0.00427993666381,0.00456589693204,0.0181018821895,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00159045797773,-0.00427993666381,0.00456589693204,0.0181018821895,1,0,2.5,0,1347,1
stats,1348,-0.00158799369819,-0.00427835667506,0.00456355791539,0.018087323755,1,0,2.5,0,-0.00158799369819,-0.00427835667506,0.00456355791539,0.018087323755,1,0,2.5,0,-0.00158799369819,-0.00427835667506,0.00456355791539,0.018087323755,1,0,2.5,0,-0.00158799369819,-0.00427835667506,0.00456355791539,0.018087323755,1,0,2.5,0,1,-0.00158799369819,-0.00427835667506,0.00456355791539,0.018087323755,1,0,2.5,0,-0.00158799369819,-0.00427835667506,0.00456355791539,0.018087323755,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00158799369819,-0.00427835667506,0.00456355791539,0.018087323755,1,0,2.5,0,1348,1
stats,1349,-0.00158554210793,-0.00427678227425,0.00456122914329,0.0180727932602,1,0,2.5,0,-0.00158554210793,-0.00427678227425,0.00456122914329,0.0180727932602,1,0,2.5,0,-0.00158554210793,-0.00427678227425,0.00456122914329,0.0180727932602,1,0,2.5,0,-0.00158554210793,-0.00427678227425,0.00456122914329,0.0180727932602,1,0,2.5,0,1,-0.00158554210793,-0.00427678227425,0.00456122914329,0.0180727932602,1,0,2.5,0,-0.00158554210793,-0.00427678227425,0.00456122914329,0.0180727932602,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00158554210793,-0.00427678227425,0.00456122914329,0.0180727932602,1,0,2.5,0,1349,1
stats,1350,-0.00158310332336,-0.00427521346137,0.00455891061574,0.0180582888424,1,0,2.5,0,-0.00158310332336,-0.00427521346137,0.00455891061574,0.0180582888424,1,0,2.5,0,-0.00158310332336,-0.00427521346137,0.00455891061574,0.0180582888424,1,0,2.5,0,-0.00158310332336,-0.00427521346137,0.00455891061574,0.0180582888424,1,0,2.5,0,1,-0.00158310332336,-0.00427521346137,0.00455891061574,0.0180582888424,1,0,2.5,0,-0.00158310332336,-0.00427521346137,0.00455891061574,0.0180582888424,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00158310332336,-0.00427521346137,0.00455891061574,0.0180582888424,1,0,2.5,0,1350,1
stats,1351,-0.00158069666941,-0.00427364651114,0.00455660559237,0.0180438160896,1,0,2.5,0,-0.00158069666941,-0.00427364651114,0.00455660559237,0.0180438160896,1,0,2.5,0,-0.00158069666941,-0.00427364651114,0.00455660559237,0.0180438160896,1,0,2.5,0,-0.00158069666941,-0.00427364651114,0.00455660559237,0.0180438160896,1,0,2.5,0,1,-0.00158069666941,-0.00427364651114,0.00455660559237,0.0180438160896,1,0,2.5,0,-0.00158069666941,-0.00427364651114,0.00455660559237,0.0180438160896,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00158069666941,-0.00427364651114,0.00455660559237,0.0180438160896,1,0,2.5,0,1351,1
stats,1352,-0.0015782850096,-0.00427209073678,0.00455431034788,0.0180293694139,1,0,2.5,0,-0.0015782850096,-0.00427209073678,0.00455431034788,0.0180293694139,1,0,2.5,0,-0.0015782850096,-0.00427209073678,0.00455431034788,0.0180293694139,1,0,2.5,0,-0.0015782850096,-0.00427209073678,0.00455431034788,0.0180293694139,1,0,2.5,0,1,-0.0015782850096,-0.00427209073678,0.00455431034788,0.0180293694139,1,0,2.5,0,-0.0015782850096,-0.00427209073678,0.00455431034788,0.0180293694139,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0015782850096,-0.00427209073678,0.00455431034788,0.0180293694139,1,0,2.5,0,1352,1
stats,1353,-0.00157588452566,-0.00427054055035,0.00455202488229,0.0180149506778,1,0,2.5,0,-0.00157588452566,-0.00427054055035,0.00455202488229,0.0180149506778,1,0,2.5,0,-0.00157588452566,-0.00427054055035,0.00455202488229,0.0180149506778,1,0,2.5,0,-0.00157588452566,-0.00427054055035,0.00455202488229,0.0180149506778,1,0,2.5,0,1,-0.00157588452566,-0.00427054055035,0.00455202488229,0.0180149506778,1,0,2.5,0,-0.00157588452566,-0.00427054055035,0.00455202488229,0.0180149506778,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00157588452566,-0.00427054055035,0.00455202488229,0.0180149506778,1,0,2.5,0,1353,1
stats,1354,-0.00157349742949,-0.00426899408922,0.00454974779859,0.0180005580187,1,0,2.5,0,-0.00157349742949,-0.00426899408922,0.00454974779859,0.0180005580187,1,0,2.5,0,-0.00157349742949,-0.00426899408922,0.00454974779859,0.0180005580187,1,0,2.5,0,-0.00157349742949,-0.00426899408922,0.00454974779859,0.0180005580187,1,0,2.5,0,1,-0.00157349742949,-0.00426899408922,0.00454974779859,0.0180005580187,1,0,2.5,0,-0.00157349742949,-0.00426899408922,0.00454974779859,0.0180005580187,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00157349742949,-0.00426899408922,0.00454974779859,0.0180005580187,1,0,2.5,0,1354,1
stats,1355,-0.00157112104353,-0.00426745135337,0.00454747863114,0.0179861932993,1,0,2.5,0,-0.00157112104353,-0.00426745135337,0.00454747863114,0.0179861932993,1,0,2.5,0,-0.00157112104353,-0.00426745135337,0.00454747863114,0.0179861932993,1,0,2.5,0,-0.00157112104353,-0.00426745135337,0.00454747863114,0.0179861932993,1,0,2.5,0,1,-0.00157112104353,-0.00426745135337,0.00454747863114,0.0179861932993,1,0,2.5,0,-0.00157112104353,-0.00426745135337,0.00454747863114,0.0179861932993,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00157112104353,-0.00426745135337,0.00454747863114,0.0179861932993,1,0,2.5,0,1355,1
stats,1356,-0.00156875292305,-0.00426591234282,0.00454521644861,0.0179718546569,1,0,2.5,0,-0.00156875292305,-0.00426591234282,0.00454521644861,0.0179718546569,1,0,2.5,0,-0.00156875292305,-0.00426591234282,0.00454521644861,0.0179718546569,1,0,2.5,0,-0.00156875292305,-0.00426591234282,0.00454521644861,0.0179718546569,1,0,2.5,0,1,-0.00156875292305,-0.00426591234282,0.00454521644861,0.0179718546569,1,0,2.5,0,-0.00156875292305,-0.00426591234282,0.00454521644861,0.0179718546569,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00156875292305,-0.00426591234282,0.00454521644861,0.0179718546569,1,0,2.5,0,1356,1
stats,1357,-0.00156639178749,-0.00426437845454,0.00454296218231,0.0179575439543,1,0,2.5,0,-0.00156639178749,-0.00426437845454,0.00454296218231,0.0179575439543,1,0,2.5,0,-0.00156639178749,-0.00426437845454,0.00454296218231,0.0179575439543,1,0,2.5,0,-0.00156639178749,-0.00426437845454,0.00454296218231,0.0179575439543,1,0,2.5,0,1,-0.00156639178749,-0.00426437845454,0.00454296218231,0.0179575439543,1,0,2.5,0,-0.00156639178749,-0.00426437845454,0.00454296218231,0.0179575439543,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00156639178749,-0.00426437845454,0.00454296218231,0.0179575439543,1,0,2.5,0,1357,1
stats,1358,-0.00156403775327,-0.00426285015419,0.00454071629792,0.0179432611912,1,0,2.5,0,-0.00156403775327,-0.00426285015419,0.00454071629792,0.0179432611912,1,0,2.5,0,-0.00156403775327,-0.00426285015419,0.00454071629792,0.0179432611912,1,0,2.5,0,-0.00156403775327,-0.00426285015419,0.00454071629792,0.0179432611912,1,0,2.5,0,1,-0.00156403775327,-0.00426285015419,0.00454071629792,0.0179432611912,1,0,2.5,0,-0.00156403775327,-0.00426285015419,0.00454071629792,0.0179432611912,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00156403775327,-0.00426285015419,0.00454071629792,0.0179432611912,1,0,2.5,0,1358,1
stats,1359,-0.0015616947785,-0.00426132557914,0.00453847832978,0.0179290045053,1,0,2.5,0,-0.0015616947785,-0.00426132557914,0.00453847832978,0.0179290045053,1,0,2.5,0,-0.0015616947785,-0.00426132557914,0.00453847832978,0.0179290045053,1,0,2.5,0,-0.0015616947785,-0.00426132557914,0.00453847832978,0.0179290045053,1,0,2.5,0,1,-0.0015616947785,-0.00426132557914,0.00453847832978,0.0179290045053,1,0,2.5,0,-0.0015616947785,-0.00426132557914,0.00453847832978,0.0179290045053,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0015616947785,-0.00426132557914,0.00453847832978,0.0179290045053,1,0,2.5,0,1359,1
stats,1360,-0.00155936530791,-0.00425980566069,0.00453625014052,0.0179147738963,1,0,2.5,0,-0.00155936530791,-0.00425980566069,0.00453625014052,0.0179147738963,1,0,2.5,0,-0.00155936530791,-0.00425980566069,0.00453625014052,0.0179147738963,1,0,2.5,0,-0.00155936530791,-0.00425980566069,0.00453625014052,0.0179147738963,1,0,2.5,0,1,-0.00155936530791,-0.00425980566069,0.00453625014052,0.0179147738963,1,0,2.5,0,-0.00155936530791,-0.00425980566069,0.00453625014052,0.0179147738963,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00155936530791,-0.00425980566069,0.00453625014052,0.0179147738963,1,0,2.5,0,1360,1
stats,1361,-0.00155704712961,-0.00425829133019,0.00453403126448,0.0179005730897,1,0,2.5,0,-0.00155704712961,-0.00425829133019,0.00453403126448,0.0179005730897,1,0,2.5,0,-0.00155704712961,-0.00425829133019,0.00453403126448,0.0179005730897,1,0,2.5,0,-0.00155704712961,-0.00425829133019,0.00453403126448,0.0179005730897,1,0,2.5,0,1,-0.00155704712961,-0.00425829133019,0.00453403126448,0.0179005730897,1,0,2.5,0,-0.00155704712961,-0.00425829133019,0.00453403126448,0.0179005730897,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00155704712961,-0.00425829133019,0.00453403126448,0.0179005730897,1,0,2.5,0,1361,1
stats,1362,-0.00155473814812,-0.00425678212196,0.00453182123601,0.0178863983601,1,0,2.5,0,-0.00155473814812,-0.00425678212196,0.00453182123601,0.0178863983601,1,0,2.5,0,-0.00155473814812,-0.00425678212196,0.00453182123601,0.0178863983601,1,0,2.5,0,-0.00155473814812,-0.00425678212196,0.00453182123601,0.0178863983601,1,0,2.5,0,1,-0.00155473814812,-0.00425678212196,0.00453182123601,0.0178863983601,1,0,2.5,0,-0.00155473814812,-0.00425678212196,0.00453182123601,0.0178863983601,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00155473814812,-0.00425678212196,0.00453182123601,0.0178863983601,1,0,2.5,0,1362,1
stats,1363,-0.00155243650079,-0.00425527896732,0.00452962005511,0.0178722497076,1,0,2.5,0,-0.00155243650079,-0.00425527896732,0.00452962005511,0.0178722497076,1,0,2.5,0,-0.00155243650079,-0.00425527896732,0.00452962005511,0.0178722497076,1,0,2.5,0,-0.00155243650079,-0.00425527896732,0.00452962005511,0.0178722497076,1,0,2.5,0,1,-0.00155243650079,-0.00425527896732,0.00452962005511,0.0178722497076,1,0,2.5,0,-0.00155243650079,-0.00425527896732,0.00452962005511,0.0178722497076,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00155243650079,-0.00425527896732,0.00452962005511,0.0178722497076,1,0,2.5,0,1363,1
stats,1364,-0.00155014102347,-0.00425378326327,0.00452742865309,0.0178581271321,1,0,2.5,0,-0.00155014102347,-0.00425378326327,0.00452742865309,0.0178581271321,1,0,2.5,0,-0.00155014102347,-0.00425378326327,0.00452742865309,0.0178581271321,1,0,2.5,0,-0.00155014102347,-0.00425378326327,0.00452742865309,0.0178581271321,1,0,2.5,0,1,-0.00155014102347,-0.00425378326327,0.00452742865309,0.0178581271321,1,0,2.5,0,-0.00155014102347,-0.00425378326327,0.00452742865309,0.0178581271321,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00155014102347,-0.00425378326327,0.00452742865309,0.0178581271321,1,0,2.5,0,1364,1
stats,1365,-0.00154785078485,-0.00425229407847,0.00452524563298,0.0178440343589,1,0,2.5,0,-0.00154785078485,-0.00425229407847,0.00452524563298,0.0178440343589,1,0,2.5,0,-0.00154785078485,-0.00425229407847,0.00452524563298,0.0178440343589,1,0,2.5,0,-0.00154785078485,-0.00425229407847,0.00452524563298,0.0178440343589,1,0,2.5,0,1,-0.00154785078485,-0.00425229407847,0.00452524563298,0.0178440343589,1,0,2.5,0,-0.00154785078485,-0.00425229407847,0.00452524563298,0.0178440343589,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00154785078485,-0.00425229407847,0.00452524563298,0.0178440343589,1,0,2.5,0,1365,1
stats,1366,-0.00154556834605,-0.00425081187859,0.00452307239175,0.0178299676627,1,0,2.5,0,-0.00154556834605,-0.00425081187859,0.00452307239175,0.0178299676627,1,0,2.5,0,-0.00154556834605,-0.00425081187859,0.00452307239175,0.0178299676627,1,0,2.5,0,-0.00154556834605,-0.00425081187859,0.00452307239175,0.0178299676627,1,0,2.5,0,1,-0.00154556834605,-0.00425081187859,0.00452307239175,0.0178299676627,1,0,2.5,0,-0.00154556834605,-0.00425081187859,0.00452307239175,0.0178299676627,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00154556834605,-0.00425081187859,0.00452307239175,0.0178299676627,1,0,2.5,0,1366,1
stats,1367,-0.00154329638463,-0.00424933433533,0.00452090753242,0.0178159289062,1,0,2.5,0,-0.00154329638463,-0.00424933433533,0.00452090753242,0.0178159289062,1,0,2.5,0,-0.00154329638463,-0.00424933433533,0.00452090753242,0.0178159289062,1,0,2.5,0,-0.00154329638463,-0.00424933433533,0.00452090753242,0.0178159289062,1,0,2.5,0,1,-0.00154329638463,-0.00424933433533,0.00452090753242,0.0178159289062,1,0,2.5,0,-0.00154329638463,-0.00424933433533,0.00452090753242,0.0178159289062,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00154329638463,-0.00424933433533,0.00452090753242,0.0178159289062,1,0,2.5,0,1367,1
stats,1368,-0.00154103024397,-0.00424786191434,0.00451875058934,0.0178019143641,1,0,2.5,0,-0.00154103024397,-0.00424786191434,0.00451875058934,0.0178019143641,1,0,2.5,0,-0.00154103024397,-0.00424786191434,0.00451875058934,0.0178019143641,1,0,2.5,0,-0.00154103024397,-0.00424786191434,0.00451875058934,0.0178019143641,1,0,2.5,0,1,-0.00154103024397,-0.00424786191434,0.00451875058934,0.0178019143641,1,0,2.5,0,-0.00154103024397,-0.00424786191434,0.00451875058934,0.0178019143641,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00154103024397,-0.00424786191434,0.00451875058934,0.0178019143641,1,0,2.5,0,1368,1
stats,1369,-0.00153878726996,-0.00424638297409,0.0045165955089,0.017787925899,1,0,2.5,0,-0.00153878726996,-0.00424638297409,0.0045165955089,0.017787925899,1,0,2.5,0,-0.00153878726996,-0.00424638297409,0.0045165955089,0.017787925899,1,0,2.5,0,-0.00153878726996,-0.00424638297409,0.0045165955089,0.017787925899,1,0,2.5,0,1,-0.00153878726996,-0.00424638297409,0.0045165955089,0.017787925899,1,0,2.5,0,-0.00153878726996,-0.00424638297409,0.0045165955089,0.017787925899,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00153878726996,-0.00424638297409,0.0045165955089,0.017787925899,1,0,2.5,0,1369,1
stats,1370,-0.00153655465692,-0.00424491846934,0.00451445812359,0.017773963511,1,0,2.5,0,-0.00153655465692,-0.00424491846934,0.00451445812359,0.017773963511,1,0,2.5,0,-0.00153655465692,-0.00424491846934,0.00451445812359,0.017773963511,1,0,2.5,0,-0.00153655465692,-0.00424491846934,0.00451445812359,0.017773963511,1,0,2.5,0,1,-0.00153655465692,-0.00424491846934,0.00451445812359,0.017773963511,1,0,2.5,0,-0.00153655465692,-0.00424491846934,0.00451445812359,0.017773963511,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00153655465692,-0.00424491846934,0.00451445812359,0.017773963511,1,0,2.5,0,1370,1
stats,1371,-0.00153432169463,-0.00424345955253,0.00451232679188,0.0177600272,1,0,2.5,0,-0.00153432169463,-0.00424345955253,0.00451232679188,0.0177600272,1,0,2.5,0,-0.00153432169463,-0.00424345955253,0.00451232679188,0.0177600272,1,0,2.5,0,-0.00153432169463,-0.00424345955253,0.00451232679188,0.0177600272,1,0,2.5,0,1,-0.00153432169463,-0.00424345955253,0.00451232679188,0.0177600272,1,0,2.5,0,-0.00153432169463,-0.00424345955253,0.00451232679188,0.0177600272,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00153432169463,-0.00424345955253,0.00451232679188,0.0177600272,1,0,2.5,0,1371,1
stats,1372,-0.00153209269047,-0.00424200482666,0.00451020104811,0.017746116966,1,0,2.5,0,-0.00153209269047,-0.00424200482666,0.00451020104811,0.017746116966,1,0,2.5,0,-0.00153209269047,-0.00424200482666,0.00451020104811,0.017746116966,1,0,2.5,0,-0.00153209269047,-0.00424200482666,0.00451020104811,0.017746116966,1,0,2.5,0,1,-0.00153209269047,-0.00424200482666,0.00451020104811,0.017746116966,1,0,2.5,0,-0.00153209269047,-0.00424200482666,0.00451020104811,0.017746116966,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00153209269047,-0.00424200482666,0.00451020104811,0.017746116966,1,0,2.5,0,1372,1
stats,1373,-0.00152987218462,-0.00424055568874,0.00450808415189,0.0177322328091,1,0,2.5,0,-0.00152987218462,-0.00424055568874,0.00450808415189,0.0177322328091,1,0,2.5,0,-0.00152987218462,-0.00424055568874,0.00450808415189,0.0177322328091,1,0,2.5,0,-0.00152987218462,-0.00424055568874,0.00450808415189,0.0177322328091,1,0,2.5,0,1,-0.00152987218462,-0.00424055568874,0.00450808415189,0.0177322328091,1,0,2.5,0,-0.00152987218462,-0.00424055568874,0.00450808415189,0.0177322328091,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00152987218462,-0.00424055568874,0.00450808415189,0.0177322328091,1,0,2.5,0,1373,1
stats,1374,-0.00152766262181,-0.00423911074176,0.00450597517192,0.0177183747292,1,0,2.5,0,-0.00152766262181,-0.00423911074176,0.00450597517192,0.0177183747292,1,0,2.5,0,-0.00152766262181,-0.00423911074176,0.00450597517192,0.0177183747292,1,0,2.5,0,-0.00152766262181,-0.00423911074176,0.00450597517192,0.0177183747292,1,0,2.5,0,1,-0.00152766262181,-0.00423911074176,0.00450597517192,0.0177183747292,1,0,2.5,0,-0.00152766262181,-0.00423911074176,0.00450597517192,0.0177183747292,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00152766262181,-0.00423911074176,0.00450597517192,0.0177183747292,1,0,2.5,0,1374,1
stats,1375,-0.00152546411846,-0.00423766998574,0.00450387457386,0.0177045408636,1,0,2.5,0,-0.00152546411846,-0.00423766998574,0.00450387457386,0.0177045408636,1,0,2.5,0,-0.00152546411846,-0.00423766998574,0.00450387457386,0.0177045408636,1,0,2.5,0,-0.00152546411846,-0.00423766998574,0.00450387457386,0.0177045408636,1,0,2.5,0,1,-0.00152546411846,-0.00423766998574,0.00450387457386,0.0177045408636,1,0,2.5,0,-0.00152546411846,-0.00423766998574,0.00450387457386,0.0177045408636,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00152546411846,-0.00423766998574,0.00450387457386,0.0177045408636,1,0,2.5,0,1375,1
stats,1376,-0.00152327667456,-0.00423623295501,0.00450178189203,0.0176907349378,1,0,2.5,0,-0.00152327667456,-0.00423623295501,0.00450178189203,0.0176907349378,1,0,2.5,0,-0.00152327667456,-0.00423623295501,0.00450178189203,0.0176907349378,1,0,2.5,0,-0.00152327667456,-0.00423623295501,0.00450178189203,0.0176907349378,1,0,2.5,0,1,-0.00152327667456,-0.00423623295501,0.00450178189203,0.0176907349378,1,0,2.5,0,-0.00152327667456,-0.00423623295501,0.00450178189203,0.0176907349378,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00152327667456,-0.00423623295501,0.00450178189203,0.0176907349378,1,0,2.5,0,1376,1
stats,1377,-0.00152109924238,-0.00423480151221,0.00449969852343,0.0176769532263,1,0,2.5,0,-0.00152109924238,-0.00423480151221,0.00449969852343,0.0176769532263,1,0,2.5,0,-0.00152109924238,-0.00423480151221,0.00449969852343,0.0176769532263,1,0,2.5,0,-0.00152109924238,-0.00423480151221,0.00449969852343,0.0176769532263,1,0,2.5,0,1,-0.00152109924238,-0.00423480151221,0.00449969852343,0.0176769532263,1,0,2.5,0,-0.00152109924238,-0.00423480151221,0.00449969852343,0.0176769532263,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00152109924238,-0.00423480151221,0.00449969852343,0.0176769532263,1,0,2.5,0,1377,1
stats,1378,-0.00151893065777,-0.00423337658867,0.00449762446806,0.0176631957293,1,0,2.5,0,-0.00151893065777,-0.00423337658867,0.00449762446806,0.0176631957293,1,0,2.5,0,-0.00151893065777,-0.00423337658867,0.00449762446806,0.0176631957293,1,0,2.5,0,-0.00151893065777,-0.00423337658867,0.00449762446806,0.0176631957293,1,0,2.5,0,1,-0.00151893065777,-0.00423337658867,0.00449762446806,0.0176631957293,1,0,2.5,0,-0.00151893065777,-0.00423337658867,0.00449762446806,0.0176631957293,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00151893065777,-0.00423337658867,0.00449762446806,0.0176631957293,1,0,2.5,0,1378,1
stats,1379,-0.00151677068789,-0.00423195725307,0.00449555972591,0.0176494661719,1,0,2.5,0,-0.00151677068789,-0.00423195725307,0.00449555972591,0.0176494661719,1,0,2.5,0,-0.00151677068789,-0.00423195725307,0.00449555972591,0.0176494661719,1,0,2.5,0,-0.00151677068789,-0.00423195725307,0.00449555972591,0.0176494661719,1,0,2.5,0,1,-0.00151677068789,-0.00423195725307,0.00449555972591,0.0176494661719,1,0,2.5,0,-0.00151677068789,-0.00423195725307,0.00449555972591,0.0176494661719,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00151677068789,-0.00423195725307,0.00449555972591,0.0176494661719,1,0,2.5,0,1379,1
stats,1380,-0.001514618285,-0.00423054303974,0.00449350243434,0.0176357626915,1,0,2.5,0,-0.001514618285,-0.00423054303974,0.00449350243434,0.0176357626915,1,0,2.5,0,-0.001514618285,-0.00423054303974,0.00449350243434,0.0176357626915,1,0,2.5,0,-0.001514618285,-0.00423054303974,0.00449350243434,0.0176357626915,1,0,2.5,0,1,-0.001514618285,-0.00423054303974,0.00449350243434,0.0176357626915,1,0,2.5,0,-0.001514618285,-0.00423054303974,0.00449350243434,0.0176357626915,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.001514618285,-0.00423054303974,0.00449350243434,0.0176357626915,1,0,2.5,0,1380,1
stats,1381,-0.00151247368194,-0.00422913348302,0.00449145259336,0.0176220834255,1,0,2.5,0,-0.00151247368194,-0.00422913348302,0.00449145259336,0.0176220834255,1,0,2.5,0,-0.00151247368194,-0.00422913348302,0.00449145259336,0.0176220834255,1,0,2.5,0,-0.00151247368194,-0.00422913348302,0.00449145259336,0.0176220834255,1,0,2.5,0,1,-0.00151247368194,-0.00422913348302,0.00449145259336,0.0176220834255,1,0,2.5,0,-0.00151247368194,-0.00422913348302,0.00449145259336,0.0176220834255,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00151247368194,-0.00422913348302,0.00449145259336,0.0176220834255,1,0,2.5,0,1381,1
stats,1382,-0.00151033746079,-0.00422772718593,0.00448940927163,0.0176084283739,1,0,2.5,0,-0.00151033746079,-0.00422772718593,0.00448940927163,0.0176084283739,1,0,2.5,0,-0.00151033746079,-0.00422772718593,0.00448940927163,0.0176084283739,1,0,2.5,0,-0.00151033746079,-0.00422772718593,0.00448940927163,0.0176084283739,1,0,2.5,0,1,-0.00151033746079,-0.00422772718593,0.00448940927163,0.0176084283739,1,0,2.5,0,-0.00151033746079,-0.00422772718593,0.00448940927163,0.0176084283739,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00151033746079,-0.00422772718593,0.00448940927163,0.0176084283739,1,0,2.5,0,1382,1
stats,1383,-0.00150821020361,-0.0042263250798,0.00448737340048,0.0175947956741,1,0,2.5,0,-0.00150821020361,-0.0042263250798,0.00448737340048,0.0175947956741,1,0,2.5,0,-0.00150821020361,-0.0042263250798,0.00448737340048,0.0175947956741,1,0,2.5,0,-0.00150821020361,-0.0042263250798,0.00448737340048,0.0175947956741,1,0,2.5,0,1,-0.00150821020361,-0.0042263250798,0.00448737340048,0.0175947956741,1,0,2.5,0,-0.00150821020361,-0.0042263250798,0.00448737340048,0.0175947956741,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00150821020361,-0.0042263250798,0.00448737340048,0.0175947956741,1,0,2.5,0,1383,1
stats,1384,-0.00150609097909,-0.00422492623329,0.00448534404859,0.0175811909139,1,0,2.5,0,-0.00150609097909,-0.00422492623329,0.00448534404859,0.0175811909139,1,0,2.5,0,-0.00150609097909,-0.00422492623329,0.00448534404859,0.0175811909139,1,0,2.5,0,-0.00150609097909,-0.00422492623329,0.00448534404859,0.0175811909139,1,0,2.5,0,1,-0.00150609097909,-0.00422492623329,0.00448534404859,0.0175811909139,1,0,2.5,0,-0.00150609097909,-0.00422492623329,0.00448534404859,0.0175811909139,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00150609097909,-0.00422492623329,0.00448534404859,0.0175811909139,1,0,2.5,0,1384,1
stats,1385,-0.00150398083497,-0.00422353250906,0.0044833230786,0.0175676085055,1,0,2.5,0,-0.00150398083497,-0.00422353250906,0.0044833230786,0.0175676085055,1,0,2.5,0,-0.00150398083497,-0.00422353250906,0.0044833230786,0.0175676085055,1,0,2.5,0,-0.00150398083497,-0.00422353250906,0.0044833230786,0.0175676085055,1,0,2.5,0,1,-0.00150398083497,-0.00422353250906,0.0044833230786,0.0175676085055,1,0,2.5,0,-0.00150398083497,-0.00422353250906,0.0044833230786,0.0175676085055,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00150398083497,-0.00422353250906,0.0044833230786,0.0175676085055,1,0,2.5,0,1385,1
stats,1386,-0.00150188291445,-0.00422214111313,0.00448130862787,0.0175540540367,1,0,2.5,0,-0.00150188291445,-0.00422214111313,0.00448130862787,0.0175540540367,1,0,2.5,0,-0.00150188291445,-0.00422214111313,0.00448130862787,0.0175540540367,1,0,2.5,0,-0.00150188291445,-0.00422214111313,0.00448130862787,0.0175540540367,1,0,2.5,0,1,-0.00150188291445,-0.00422214111313,0.00448130862787,0.0175540540367,1,0,2.5,0,-0.00150188291445,-0.00422214111313,0.00448130862787,0.0175540540367,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00150188291445,-0.00422214111313,0.00448130862787,0.0175540540367,1,0,2.5,0,1386,1
stats,1387,-0.00149975414388,-0.00422073761001,0.00447927322239,0.0175405144691,1,0,2.5,0,-0.00149975414388,-0.00422073761001,0.00447927322239,0.0175405144691,1,0,2.5,0,-0.00149975414388,-0.00422073761001,0.00447927322239,0.0175405144691,1,0,2.5,0,-0.00149975414388,-0.00422073761001,0.00447927322239,0.0175405144691,1,0,2.5,0,1,-0.00149975414388,-0.00422073761001,0.00447927322239,0.0175405144691,1,0,2.5,0,-0.00149975414388,-0.00422073761001,0.00447927322239,0.0175405144691,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00149975414388,-0.00422073761001,0.00447927322239,0.0175405144691,1,0,2.5,0,1387,1
stats,1388,-0.00149765668903,-0.00421935506165,0.00447726855054,0.0175270047039,1,0,2.5,0,-0.00149765668903,-0.00421935506165,0.00447726855054,0.0175270047039,1,0,2.5,0,-0.00149765668903,-0.00421935506165,0.00447726855054,0.0175270047039,1,0,2.5,0,-0.00149765668903,-0.00421935506165,0.00447726855054,0.0175270047039,1,0,2.5,0,1,-0.00149765668903,-0.00421935506165,0.00447726855054,0.0175270047039,1,0,2.5,0,-0.00149765668903,-0.00421935506165,0.00447726855054,0.0175270047039,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00149765668903,-0.00421935506165,0.00447726855054,0.0175270047039,1,0,2.5,0,1388,1
stats,1389,-0.00149556936231,-0.00421798042953,0.00447527505457,0.0175135210156,1,0,2.5,0,-0.00149556936231,-0.00421798042953,0.00447527505457,0.0175135210156,1,0,2.5,0,-0.00149556936231,-0.00421798042953,0.00447527505457,0.0175135210156,1,0,2.5,0,-0.00149556936231,-0.00421798042953,0.00447527505457,0.0175135210156,1,0,2.5,0,1,-0.00149556936231,-0.00421798042953,0.00447527505457,0.0175135210156,1,0,2.5,0,-0.00149556936231,-0.00421798042953,0.00447527505457,0.0175135210156,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00149556936231,-0.00421798042953,0.00447527505457,0.0175135210156,1,0,2.5,0,1389,1
stats,1390,-0.00149348098785,-0.00421661138535,0.00447328714654,0.0175000634044,1,0,2.5,0,-0.00149348098785,-0.00421661138535,0.00447328714654,0.0175000634044,1,0,2.5,0,-0.00149348098785,-0.00421661138535,0.00447328714654,0.0175000634044,1,0,2.5,0,-0.00149348098785,-0.00421661138535,0.00447328714654,0.0175000634044,1,0,2.5,0,1,-0.00149348098785,-0.00421661138535,0.00447328714654,0.0175000634044,1,0,2.5,0,-0.00149348098785,-0.00421661138535,0.00447328714654,0.0175000634044,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00149348098785,-0.00421661138535,0.00447328714654,0.0175000634044,1,0,2.5,0,1390,1
stats,1391,-0.00149140413851,-0.00421524560079,0.00447130668908,0.017486628145,1,0,2.5,0,-0.00149140413851,-0.00421524560079,0.00447130668908,0.017486628145,1,0,2.5,0,-0.00149140413851,-0.00421524560079,0.00447130668908,0.017486628145,1,0,2.5,0,-0.00149140413851,-0.00421524560079,0.00447130668908,0.017486628145,1,0,2.5,0,1,-0.00149140413851,-0.00421524560079,0.00447130668908,0.017486628145,1,0,2.5,0,-0.00149140413851,-0.00421524560079,0.00447130668908,0.017486628145,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00149140413851,-0.00421524560079,0.00447130668908,0.017486628145,1,0,2.5,0,1391,1
stats,1392,-0.00148934486788,-0.00421388214454,0.00446933461353,0.0174732170999,1,0,2.5,0,-0.00148934486788,-0.00421388214454,0.00446933461353,0.0174732170999,1,0,2.5,0,-0.00148934486788,-0.00421388214454,0.00446933461353,0.0174732170999,1,0,2.5,0,-0.00148934486788,-0.00421388214454,0.00446933461353,0.0174732170999,1,0,2.5,0,1,-0.00148934486788,-0.00421388214454,0.00446933461353,0.0174732170999,1,0,2.5,0,-0.00148934486788,-0.00421388214454,0.00446933461353,0.0174732170999,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00148934486788,-0.00421388214454,0.00446933461353,0.0174732170999,1,0,2.5,0,1392,1
stats,1393,-0.0014873042237,-0.00421252008528,0.00446737045422,0.0174598321319,1,0,2.5,0,-0.0014873042237,-0.00421252008528,0.00446737045422,0.0174598321319,1,0,2.5,0,-0.0014873042237,-0.00421252008528,0.00446737045422,0.0174598321319,1,0,2.5,0,-0.0014873042237,-0.00421252008528,0.00446737045422,0.0174598321319,1,0,2.5,0,1,-0.0014873042237,-0.00421252008528,0.00446737045422,0.0174598321319,1,0,2.5,0,-0.0014873042237,-0.00421252008528,0.00446737045422,0.0174598321319,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0014873042237,-0.00421252008528,0.00446737045422,0.0174598321319,1,0,2.5,0,1393,1
stats,1394,-0.00148527591955,-0.00421116268262,0.00446541560814,0.0174464676529,1,0,2.5,0,-0.00148527591955,-0.00421116268262,0.00446541560814,0.0174464676529,1,0,2.5,0,-0.00148527591955,-0.00421116268262,0.00446541560814,0.0174464676529,1,0,2.5,0,-0.00148527591955,-0.00421116268262,0.00446541560814,0.0174464676529,1,0,2.5,0,1,-0.00148527591955,-0.00421116268262,0.00446541560814,0.0174464676529,1,0,2.5,0,-0.00148527591955,-0.00421116268262,0.00446541560814,0.0174464676529,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00148527591955,-0.00421116268262,0.00446541560814,0.0174464676529,1,0,2.5,0,1394,1
stats,1395,-0.00148325820919,-0.00420980900526,0.00446346821263,0.0174331273884,1,0,2.5,0,-0.00148325820919,-0.00420980900526,0.00446346821263,0.0174331273884,1,0,2.5,0,-0.00148325820919,-0.00420980900526,0.00446346821263,0.0174331273884,1,0,2.5,0,-0.00148325820919,-0.00420980900526,0.00446346821263,0.0174331273884,1,0,2.5,0,1,-0.00148325820919,-0.00420980900526,0.00446346821263,0.0174331273884,1,0,2.5,0,-0.00148325820919,-0.00420980900526,0.00446346821263,0.0174331273884,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00148325820919,-0.00420980900526,0.00446346821263,0.0174331273884,1,0,2.5,0,1395,1
stats,1396,-0.00148125144187,-0.00420845905319,0.00446152826771,0.0174198132008,1,0,2.5,0,-0.00148125144187,-0.00420845905319,0.00446152826771,0.0174198132008,1,0,2.5,0,-0.00148125144187,-0.00420845905319,0.00446152826771,0.0174198132008,1,0,2.5,0,-0.00148125144187,-0.00420845905319,0.00446152826771,0.0174198132008,1,0,2.5,0,1,-0.00148125144187,-0.00420845905319,0.00446152826771,0.0174198132008,1,0,2.5,0,-0.00148125144187,-0.00420845905319,0.00446152826771,0.0174198132008,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00148125144187,-0.00420845905319,0.00446152826771,0.0174198132008,1,0,2.5,0,1396,1
stats,1397,-0.00147925398778,-0.00420711329207,0.00445959577337,0.017406521365,1,0,2.5,0,-0.00147925398778,-0.00420711329207,0.00445959577337,0.017406521365,1,0,2.5,0,-0.00147925398778,-0.00420711329207,0.00445959577337,0.017406521365,1,0,2.5,0,-0.00147925398778,-0.00420711329207,0.00445959577337,0.017406521365,1,0,2.5,0,1,-0.00147925398778,-0.00420711329207,0.00445959577337,0.017406521365,1,0,2.5,0,-0.00147925398778,-0.00420711329207,0.00445959577337,0.017406521365,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00147925398778,-0.00420711329207,0.00445959577337,0.017406521365,1,0,2.5,0,1397,1
stats,1398,-0.0014772627037,-0.0042057717219,0.00445766979828,0.0173932537436,1,0,2.5,0,-0.0014772627037,-0.0042057717219,0.00445766979828,0.0173932537436,1,0,2.5,0,-0.0014772627037,-0.0042057717219,0.00445766979828,0.0173932537436,1,0,2.5,0,-0.0014772627037,-0.0042057717219,0.00445766979828,0.0173932537436,1,0,2.5,0,1,-0.0014772627037,-0.0042057717219,0.00445766979828,0.0173932537436,1,0,2.5,0,-0.0014772627037,-0.0042057717219,0.00445766979828,0.0173932537436,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0014772627037,-0.0042057717219,0.00445766979828,0.0173932537436,1,0,2.5,0,1398,1
stats,1399,-0.0014752758434,-0.00420443620533,0.00445575173944,0.017380008474,1,0,2.5,0,-0.0014752758434,-0.00420443620533,0.00445575173944,0.017380008474,1,0,2.5,0,-0.0014752758434,-0.00420443620533,0.00445575173944,0.017380008474,1,0,2.5,0,-0.0014752758434,-0.00420443620533,0.00445575173944,0.017380008474,1,0,2.5,0,1,-0.0014752758434,-0.00420443620533,0.00445575173944,0.017380008474,1,0,2.5,0,-0.0014752758434,-0.00420443620533,0.00445575173944,0.017380008474,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0014752758434,-0.00420443620533,0.00445575173944,0.017380008474,1,0,2.5,0,1399,1
stats,1400,-0.0014732935233,-0.00420310534537,0.0044538397342,0.0173667874187,1,0,2.5,0,-0.0014732935233,-0.00420310534537,0.0044538397342,0.0173667874187,1,0,2.5,0,-0.0014732935233,-0.00420310534537,0.0044538397342,0.0173667874187,1,0,2.5,0,-0.0014732935233,-0.00420310534537,0.0044538397342,0.0173667874187,1,0,2.5,0,1,-0.0014732935233,-0.00420310534537,0.0044538397342,0.0173667874187,1,0,2.5,0,-0.0014732935233,-0.00420310534537,0.0044538397342,0.0173667874187,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0014732935233,-0.00420310534537,0.0044538397342,0.0173667874187,1,0,2.5,0,1400,1
stats,1401,-0.00147131667472,-0.00420178053901,0.00445193564519,0.0173535905778,1,0,2.5,0,-0.00147131667472,-0.00420178053901,0.00445193564519,0.0173535905778,1,0,2.5,0,-0.00147131667472,-0.00420178053901,0.00445193564519,0.0173535905778,1,0,2.5,0,-0.00147131667472,-0.00420178053901,0.00445193564519,0.0173535905778,1,0,2.5,0,1,-0.00147131667472,-0.00420178053901,0.00445193564519,0.0173535905778,1,0,2.5,0,-0.00147131667472,-0.00420178053901,0.00445193564519,0.0173535905778,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00147131667472,-0.00420178053901,0.00445193564519,0.0173535905778,1,0,2.5,0,1401,1
stats,1402,-0.00146934529766,-0.0042004599236,0.00445003807545,0.0173404179513,1,0,2.5,0,-0.00146934529766,-0.0042004599236,0.00445003807545,0.0173404179513,1,0,2.5,0,-0.00146934529766,-0.0042004599236,0.00445003807545,0.0173404179513,1,0,2.5,0,-0.00146934529766,-0.0042004599236,0.00445003807545,0.0173404179513,1,0,2.5,0,1,-0.00146934529766,-0.0042004599236,0.00445003807545,0.0173404179513,1,0,2.5,0,-0.00146934529766,-0.0042004599236,0.00445003807545,0.0173404179513,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00146934529766,-0.0042004599236,0.00445003807545,0.0173404179513,1,0,2.5,0,1402,1
stats,1403,-0.00146737776231,-0.00419914443046,0.00444814702496,0.0173272695392,1,0,2.5,0,-0.00146737776231,-0.00419914443046,0.00444814702496,0.0173272695392,1,0,2.5,0,-0.00146737776231,-0.00419914443046,0.00444814702496,0.0173272695392,1,0,2.5,0,-0.00146737776231,-0.00419914443046,0.00444814702496,0.0173272695392,1,0,2.5,0,1,-0.00146737776231,-0.00419914443046,0.00444814702496,0.0173272695392,1,0,2.5,0,-0.00146737776231,-0.00419914443046,0.00444814702496,0.0173272695392,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00146737776231,-0.00419914443046,0.00444814702496,0.0173272695392,1,0,2.5,0,1403,1
stats,1404,-0.00146541465074,-0.0041978340596,0.00444626249373,0.0173141434789,1,0,2.5,0,-0.00146541465074,-0.0041978340596,0.00444626249373,0.0173141434789,1,0,2.5,0,-0.00146541465074,-0.0041978340596,0.00444626249373,0.0173141434789,1,0,2.5,0,-0.00146541465074,-0.0041978340596,0.00444626249373,0.0173141434789,1,0,2.5,0,1,-0.00146541465074,-0.0041978340596,0.00444626249373,0.0173141434789,1,0,2.5,0,-0.00146541465074,-0.0041978340596,0.00444626249373,0.0173141434789,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00146541465074,-0.0041978340596,0.00444626249373,0.0173141434789,1,0,2.5,0,1404,1
stats,1405,-0.00146336981561,-0.00419653905556,0.00444436632097,0.0173010528088,1,0,2.5,0,-0.00146336981561,-0.00419653905556,0.00444436632097,0.0173010528088,1,0,2.5,0,-0.00146336981561,-0.00419653905556,0.00444436632097,0.0173010528088,1,0,2.5,0,-0.00146336981561,-0.00419653905556,0.00444436632097,0.0173010528088,1,0,2.5,0,1,-0.00146336981561,-0.00419653905556,0.00444436632097,0.0173010528088,1,0,2.5,0,-0.00146336981561,-0.00419653905556,0.00444436632097,0.0173010528088,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00146336981561,-0.00419653905556,0.00444436632097,0.0173010528088,1,0,2.5,0,1405,1
stats,1406,-0.00146139890421,-0.0041952454485,0.00444249622524,0.0172879770398,1,0,2.5,0,-0.00146139890421,-0.0041952454485,0.00444249622524,0.0172879770398,1,0,2.5,0,-0.00146139890421,-0.0041952454485,0.00444249622524,0.0172879770398,1,0,2.5,0,-0.00146139890421,-0.0041952454485,0.00444249622524,0.0172879770398,1,0,2.5,0,1,-0.00146139890421,-0.0041952454485,0.00444249622524,0.0172879770398,1,0,2.5,0,-0.00146139890421,-0.0041952454485,0.00444249622524,0.0172879770398,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00146139890421,-0.0041952454485,0.00444249622524,0.0172879770398,1,0,2.5,0,1406,1
stats,1407,-0.00145948678255,-0.00419394951314,0.00444064335898,0.0172749198973,1,0,2.5,0,-0.00145948678255,-0.00419394951314,0.00444064335898,0.0172749198973,1,0,2.5,0,-0.00145948678255,-0.00419394951314,0.00444064335898,0.0172749198973,1,0,2.5,0,-0.00145948678255,-0.00419394951314,0.00444064335898,0.0172749198973,1,0,2.5,0,1,-0.00145948678255,-0.00419394951314,0.00444064335898,0.0172749198973,1,0,2.5,0,-0.00145948678255,-0.00419394951314,0.00444064335898,0.0172749198973,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00145948678255,-0.00419394951314,0.00444064335898,0.0172749198973,1,0,2.5,0,1407,1
stats,1408,-0.00145760807209,-0.00419265171513,0.0044388002716,0.0172618851066,1,0,2.5,0,-0.00145760807209,-0.00419265171513,0.0044388002716,0.0172618851066,1,0,2.5,0,-0.00145760807209,-0.00419265171513,0.0044388002716,0.0172618851066,1,0,2.5,0,-0.00145760807209,-0.00419265171513,0.0044388002716,0.0172618851066,1,0,2.5,0,1,-0.00145760807209,-0.00419265171513,0.0044388002716,0.0172618851066,1,0,2.5,0,-0.00145760807209,-0.00419265171513,0.0044388002716,0.0172618851066,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00145760807209,-0.00419265171513,0.0044388002716,0.0172618851066,1,0,2.5,0,1408,1
stats,1409,-0.00145572191104,-0.00419135764241,0.00443695904687,0.0172488689423,1,0,2.5,0,-0.00145572191104,-0.00419135764241,0.00443695904687,0.0172488689423,1,0,2.5,0,-0.00145572191104,-0.00419135764241,0.00443695904687,0.0172488689423,1,0,2.5,0,-0.00145572191104,-0.00419135764241,0.00443695904687,0.0172488689423,1,0,2.5,0,1,-0.00145572191104,-0.00419135764241,0.00443695904687,0.0172488689423,1,0,2.5,0,-0.00145572191104,-0.00419135764241,0.00443695904687,0.0172488689423,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00145572191104,-0.00419135764241,0.00443695904687,0.0172488689423,1,0,2.5,0,1409,1
stats,1410,-0.00145382620394,-0.00419006682932,0.00443511782214,0.017235878855,1,0,2.5,0,-0.00145382620394,-0.00419006682932,0.00443511782214,0.017235878855,1,0,2.5,0,-0.00145382620394,-0.00419006682932,0.00443511782214,0.017235878855,1,0,2.5,0,-0.00145382620394,-0.00419006682932,0.00443511782214,0.017235878855,1,0,2.5,0,1,-0.00145382620394,-0.00419006682932,0.00443511782214,0.017235878855,1,0,2.5,0,-0.00145382620394,-0.00419006682932,0.00443511782214,0.017235878855,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00145382620394,-0.00419006682932,0.00443511782214,0.017235878855,1,0,2.5,0,1410,1
stats,1411,-0.00145192968193,-0.00418877927586,0.00443327985704,0.0172229129821,1,0,2.5,0,-0.00145192968193,-0.00418877927586,0.00443327985704,0.0172229129821,1,0,2.5,0,-0.00145192968193,-0.00418877927586,0.00443327985704,0.0172229129821,1,0,2.5,0,-0.00145192968193,-0.00418877927586,0.00443327985704,0.0172229129821,1,0,2.5,0,1,-0.00145192968193,-0.00418877927586,0.00443327985704,0.0172229129821,1,0,2.5,0,-0.00145192968193,-0.00418877927586,0.00443327985704,0.0172229129821,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00145192968193,-0.00418877927586,0.00443327985704,0.0172229129821,1,0,2.5,0,1411,1
stats,1412,-0.00145003467333,-0.0041874954477,0.00443144654855,0.0172099675983,1,0,2.5,0,-0.00145003467333,-0.0041874954477,0.00443144654855,0.0172099675983,1,0,2.5,0,-0.00145003467333,-0.0041874954477,0.00443144654855,0.0172099675983,1,0,2.5,0,-0.00145003467333,-0.0041874954477,0.00443144654855,0.0172099675983,1,0,2.5,0,1,-0.00145003467333,-0.0041874954477,0.00443144654855,0.0172099675983,1,0,2.5,0,-0.00145003467333,-0.0041874954477,0.00443144654855,0.0172099675983,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00145003467333,-0.0041874954477,0.00443144654855,0.0172099675983,1,0,2.5,0,1412,1
stats,1413,-0.00144814455416,-0.00418621534482,0.004429618828,0.0171970445663,1,0,2.5,0,-0.00144814455416,-0.00418621534482,0.004429618828,0.0171970445663,1,0,2.5,0,-0.00144814455416,-0.00418621534482,0.004429618828,0.0171970445663,1,0,2.5,0,-0.00144814455416,-0.00418621534482,0.004429618828,0.0171970445663,1,0,2.5,0,1,-0.00144814455416,-0.00418621534482,0.004429618828,0.0171970445663,1,0,2.5,0,-0.00144814455416,-0.00418621534482,0.004429618828,0.0171970445663,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00144814455416,-0.00418621534482,0.004429618828,0.0171970445663,1,0,2.5,0,1413,1
stats,1414,-0.0014462613035,-0.00418493943289,0.0044277976267,0.0171841457486,1,0,2.5,0,-0.0014462613035,-0.00418493943289,0.0044277976267,0.0171841457486,1,0,2.5,0,-0.0014462613035,-0.00418493943289,0.0044277976267,0.0171841457486,1,0,2.5,0,-0.0014462613035,-0.00418493943289,0.0044277976267,0.0171841457486,1,0,2.5,0,1,-0.0014462613035,-0.00418493943289,0.0044277976267,0.0171841457486,1,0,2.5,0,-0.0014462613035,-0.00418493943289,0.0044277976267,0.0171841457486,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0014462613035,-0.00418493943289,0.0044277976267,0.0171841457486,1,0,2.5,0,1414,1
stats,1415,-0.00144438631833,-0.00418366771191,0.00442598341033,0.0171712692827,1,0,2.5,0,-0.00144438631833,-0.00418366771191,0.00442598341033,0.0171712692827,1,0,2.5,0,-0.00144438631833,-0.00418366771191,0.00442598341033,0.0171712692827,1,0,2.5,0,-0.00144438631833,-0.00418366771191,0.00442598341033,0.0171712692827,1,0,2.5,0,1,-0.00144438631833,-0.00418366771191,0.00442598341033,0.0171712692827,1,0,2.5,0,-0.00144438631833,-0.00418366771191,0.00442598341033,0.0171712692827,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00144438631833,-0.00418366771191,0.00442598341033,0.0171712692827,1,0,2.5,0,1415,1
stats,1416,-0.00144251924939,-0.00418240064755,0.00442417664453,0.0171584170312,1,0,2.5,0,-0.00144251924939,-0.00418240064755,0.00442417664453,0.0171584170312,1,0,2.5,0,-0.00144251924939,-0.00418240064755,0.00442417664453,0.0171584170312,1,0,2.5,0,-0.00144251924939,-0.00418240064755,0.00442417664453,0.0171584170312,1,0,2.5,0,1,-0.00144251924939,-0.00418240064755,0.00442417664453,0.0171584170312,1,0,2.5,0,-0.00144251924939,-0.00418240064755,0.00442417664453,0.0171584170312,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00144251924939,-0.00418240064755,0.00442417664453,0.0171584170312,1,0,2.5,0,1416,1
stats,1417,-0.00144065986387,-0.00418113777414,0.004422376398,0.0171455852687,1,0,2.5,0,-0.00144065986387,-0.00418113777414,0.004422376398,0.0171455852687,1,0,2.5,0,-0.00144065986387,-0.00418113777414,0.004422376398,0.0171455852687,1,0,2.5,0,-0.00144065986387,-0.00418113777414,0.004422376398,0.0171455852687,1,0,2.5,0,1,-0.00144065986387,-0.00418113777414,0.004422376398,0.0171455852687,1,0,2.5,0,-0.00144065986387,-0.00418113777414,0.004422376398,0.0171455852687,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00144065986387,-0.00418113777414,0.004422376398,0.0171455852687,1,0,2.5,0,1417,1
stats,1418,-0.0014388076961,-0.004179880023,0.0044205840677,0.017132775858,1,0,2.5,0,-0.0014388076961,-0.004179880023,0.0044205840677,0.017132775858,1,0,2.5,0,-0.0014388076961,-0.004179880023,0.0044205840677,0.017132775858,1,0,2.5,0,-0.0014388076961,-0.004179880023,0.0044205840677,0.017132775858,1,0,2.5,0,1,-0.0014388076961,-0.004179880023,0.0044205840677,0.017132775858,1,0,2.5,0,-0.0014388076961,-0.004179880023,0.0044205840677,0.017132775858,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0014388076961,-0.004179880023,0.0044205840677,0.017132775858,1,0,2.5,0,1418,1
stats,1419,-0.0014369643759,-0.00417862692848,0.00441879965365,0.0171199906617,1,0,2.5,0,-0.0014369643759,-0.00417862692848,0.00441879965365,0.0171199906617,1,0,2.5,0,-0.0014369643759,-0.00417862692848,0.00441879965365,0.0171199906617,1,0,2.5,0,-0.0014369643759,-0.00417862692848,0.00441879965365,0.0171199906617,1,0,2.5,0,1,-0.0014369643759,-0.00417862692848,0.00441879965365,0.0171199906617,1,0,2.5,0,-0.0014369643759,-0.00417862692848,0.00441879965365,0.0171199906617,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0014369643759,-0.00417862692848,0.00441879965365,0.0171199906617,1,0,2.5,0,1419,1
stats,1420,-0.00143513036892,-0.00417737849057,0.00441702269018,0.0171072259545,1,0,2.5,0,-0.00143513036892,-0.00417737849057,0.00441702269018,0.0171072259545,1,0,2.5,0,-0.00143513036892,-0.00417737849057,0.00441702269018,0.0171072259545,1,0,2.5,0,-0.00143513036892,-0.00417737849057,0.00441702269018,0.0171072259545,1,0,2.5,0,1,-0.00143513036892,-0.00417737849057,0.00441702269018,0.0171072259545,1,0,2.5,0,-0.00143513036892,-0.00417737849057,0.00441702269018,0.0171072259545,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00143513036892,-0.00417737849057,0.00441702269018,0.0171072259545,1,0,2.5,0,1420,1
stats,1421,-0.00143330276478,-0.00417613284662,0.00441525131464,0.0170944835991,1,0,2.5,0,-0.00143330276478,-0.00417613284662,0.00441525131464,0.0170944835991,1,0,2.5,0,-0.00143330276478,-0.00417613284662,0.00441525131464,0.0170944835991,1,0,2.5,0,-0.00143330276478,-0.00417613284662,0.00441525131464,0.0170944835991,1,0,2.5,0,1,-0.00143330276478,-0.00417613284662,0.00441525131464,0.0170944835991,1,0,2.5,0,-0.00143330276478,-0.00417613284662,0.00441525131464,0.0170944835991,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00143330276478,-0.00417613284662,0.00441525131464,0.0170944835991,1,0,2.5,0,1421,1
stats,1422,-0.00143147923518,-0.00417489092797,0.00441348459572,0.0170817635953,1,0,2.5,0,-0.00143147923518,-0.00417489092797,0.00441348459572,0.0170817635953,1,0,2.5,0,-0.00143147923518,-0.00417489092797,0.00441348459572,0.0170817635953,1,0,2.5,0,-0.00143147923518,-0.00417489092797,0.00441348459572,0.0170817635953,1,0,2.5,0,1,-0.00143147923518,-0.00417489092797,0.00441348459572,0.0170817635953,1,0,2.5,0,-0.00143147923518,-0.00417489092797,0.00441348459572,0.0170817635953,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00143147923518,-0.00417489092797,0.00441348459572,0.0170817635953,1,0,2.5,0,1422,1
stats,1423,-0.00142965163104,-0.00417365692556,0.00441172486171,0.017069067806,1,0,2.5,0,-0.00142965163104,-0.00417365692556,0.00441172486171,0.017069067806,1,0,2.5,0,-0.00142965163104,-0.00417365692556,0.00441172486171,0.017069067806,1,0,2.5,0,-0.00142965163104,-0.00417365692556,0.00441172486171,0.017069067806,1,0,2.5,0,1,-0.00142965163104,-0.00417365692556,0.00441172486171,0.017069067806,1,0,2.5,0,-0.00142965163104,-0.00417365692556,0.00441172486171,0.017069067806,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00142965163104,-0.00417365692556,0.00441172486171,0.017069067806,1,0,2.5,0,1423,1
stats,1424,-0.00142782914918,-0.00417242618278,0.00440997024998,0.0170563943684,1,0,2.5,0,-0.00142782914918,-0.00417242618278,0.00440997024998,0.0170563943684,1,0,2.5,0,-0.00142782914918,-0.00417242618278,0.00440997024998,0.0170563943684,1,0,2.5,0,-0.00142782914918,-0.00417242618278,0.00440997024998,0.0170563943684,1,0,2.5,0,1,-0.00142782914918,-0.00417242618278,0.00440997024998,0.0170563943684,1,0,2.5,0,-0.00142782914918,-0.00417242618278,0.00440997024998,0.0170563943684,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00142782914918,-0.00417242618278,0.00440997024998,0.0170563943684,1,0,2.5,0,1424,1
stats,1425,-0.00142602180131,-0.00417120009661,0.00440822495148,0.0170437395573,1,0,2.5,0,-0.00142602180131,-0.00417120009661,0.00440822495148,0.0170437395573,1,0,2.5,0,-0.00142602180131,-0.00417120009661,0.00440822495148,0.0170437395573,1,0,2.5,0,-0.00142602180131,-0.00417120009661,0.00440822495148,0.0170437395573,1,0,2.5,0,1,-0.00142602180131,-0.00417120009661,0.00440822495148,0.0170437395573,1,0,2.5,0,-0.00142602180131,-0.00417120009661,0.00440822495148,0.0170437395573,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00142602180131,-0.00417120009661,0.00440822495148,0.0170437395573,1,0,2.5,0,1425,1
stats,1426,-0.00142422365025,-0.00416997680441,0.00440648617223,0.0170311070979,1,0,2.5,0,-0.00142422365025,-0.00416997680441,0.00440648617223,0.0170311070979,1,0,2.5,0,-0.00142422365025,-0.00416997680441,0.00440648617223,0.0170311070979,1,0,2.5,0,-0.00142422365025,-0.00416997680441,0.00440648617223,0.0170311070979,1,0,2.5,0,1,-0.00142422365025,-0.00416997680441,0.00440648617223,0.0170311070979,1,0,2.5,0,-0.00142422365025,-0.00416997680441,0.00440648617223,0.0170311070979,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00142422365025,-0.00416997680441,0.00440648617223,0.0170311070979,1,0,2.5,0,1426,1
stats,1427,-0.00142243260052,-0.00416875677183,0.00440475298092,0.0170184988528,1,0,2.5,0,-0.00142243260052,-0.00416875677183,0.00440475298092,0.0170184988528,1,0,2.5,0,-0.00142243260052,-0.00416875677183,0.00440475298092,0.0170184988528,1,0,2.5,0,-0.00142243260052,-0.00416875677183,0.00440475298092,0.0170184988528,1,0,2.5,0,1,-0.00142243260052,-0.00416875677183,0.00440475298092,0.0170184988528,1,0,2.5,0,-0.00142243260052,-0.00416875677183,0.00440475298092,0.0170184988528,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00142243260052,-0.00416875677183,0.00440475298092,0.0170184988528,1,0,2.5,0,1427,1
stats,1428,-0.00142064772081,-0.00416753999889,0.00440302491188,0.0170059073716,1,0,2.5,0,-0.00142064772081,-0.00416753999889,0.00440302491188,0.0170059073716,1,0,2.5,0,-0.00142064772081,-0.00416753999889,0.00440302491188,0.0170059073716,1,0,2.5,0,-0.00142064772081,-0.00416753999889,0.00440302491188,0.0170059073716,1,0,2.5,0,1,-0.00142064772081,-0.00416753999889,0.00440302491188,0.0170059073716,1,0,2.5,0,-0.00142064772081,-0.00416753999889,0.00440302491188,0.0170059073716,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00142064772081,-0.00416753999889,0.00440302491188,0.0170059073716,1,0,2.5,0,1428,1
stats,1429,-0.0014188681962,-0.00416632555425,0.00440130149946,0.0169933419675,1,0,2.5,0,-0.0014188681962,-0.00416632555425,0.00440130149946,0.0169933419675,1,0,2.5,0,-0.0014188681962,-0.00416632555425,0.00440130149946,0.0169933419675,1,0,2.5,0,-0.0014188681962,-0.00416632555425,0.00440130149946,0.0169933419675,1,0,2.5,0,1,-0.0014188681962,-0.00416632555425,0.00440130149946,0.0169933419675,1,0,2.5,0,-0.0014188681962,-0.00416632555425,0.00440130149946,0.0169933419675,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0014188681962,-0.00416632555425,0.00440130149946,0.0169933419675,1,0,2.5,0,1429,1
stats,1430,-0.00141709379386,-0.00416511576623,0.00439958460629,0.0169807933271,1,0,2.5,0,-0.00141709379386,-0.00416511576623,0.00439958460629,0.0169807933271,1,0,2.5,0,-0.00141709379386,-0.00416511576623,0.00439958460629,0.0169807933271,1,0,2.5,0,-0.00141709379386,-0.00416511576623,0.00439958460629,0.0169807933271,1,0,2.5,0,1,-0.00141709379386,-0.00416511576623,0.00439958460629,0.0169807933271,1,0,2.5,0,-0.00141709379386,-0.00416511576623,0.00439958460629,0.0169807933271,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00141709379386,-0.00416511576623,0.00439958460629,0.0169807933271,1,0,2.5,0,1430,1
stats,1431,-0.0014153260272,-0.00416390923783,0.00439787330106,0.0169682707638,1,0,2.5,0,-0.0014153260272,-0.00416390923783,0.00439787330106,0.0169682707638,1,0,2.5,0,-0.0014153260272,-0.00416390923783,0.00439787330106,0.0169682707638,1,0,2.5,0,-0.0014153260272,-0.00416390923783,0.00439787330106,0.0169682707638,1,0,2.5,0,1,-0.0014153260272,-0.00416390923783,0.00439787330106,0.0169682707638,1,0,2.5,0,-0.0014153260272,-0.00416390923783,0.00439787330106,0.0169682707638,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0014153260272,-0.00416390923783,0.00439787330106,0.0169682707638,1,0,2.5,0,1431,1
stats,1432,-0.00141356373206,-0.00416270596907,0.0043961671181,0.0169557686895,1,0,2.5,0,-0.00141356373206,-0.00416270596907,0.0043961671181,0.0169557686895,1,0,2.5,0,-0.00141356373206,-0.00416270596907,0.0043961671181,0.0169557686895,1,0,2.5,0,-0.00141356373206,-0.00416270596907,0.0043961671181,0.0169557686895,1,0,2.5,0,1,-0.00141356373206,-0.00416270596907,0.0043961671181,0.0169557686895,1,0,2.5,0,-0.00141356373206,-0.00416270596907,0.0043961671181,0.0169557686895,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00141356373206,-0.00416270596907,0.0043961671181,0.0169557686895,1,0,2.5,0,1432,1
stats,1433,-0.00141180597711,-0.00416150689125,0.00439446652308,0.0169432852417,1,0,2.5,0,-0.00141180597711,-0.00416150689125,0.00439446652308,0.0169432852417,1,0,2.5,0,-0.00141180597711,-0.00416150689125,0.00439446652308,0.0169432852417,1,0,2.5,0,-0.00141180597711,-0.00416150689125,0.00439446652308,0.0169432852417,1,0,2.5,0,1,-0.00141180597711,-0.00416150689125,0.00439446652308,0.0169432852417,1,0,2.5,0,-0.00141180597711,-0.00416150689125,0.00439446652308,0.0169432852417,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00141180597711,-0.00416150689125,0.00439446652308,0.0169432852417,1,0,2.5,0,1433,1
stats,1434,-0.00141005218029,-0.00416031107306,0.00439277058467,0.0169308241457,1,0,2.5,0,-0.00141005218029,-0.00416031107306,0.00439277058467,0.0169308241457,1,0,2.5,0,-0.00141005218029,-0.00416031107306,0.00439277058467,0.0169308241457,1,0,2.5,0,-0.00141005218029,-0.00416031107306,0.00439277058467,0.0169308241457,1,0,2.5,0,1,-0.00141005218029,-0.00416031107306,0.00439277058467,0.0169308241457,1,0,2.5,0,-0.00141005218029,-0.00416031107306,0.00439277058467,0.0169308241457,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00141005218029,-0.00416031107306,0.00439277058467,0.0169308241457,1,0,2.5,0,1434,1
stats,1435,-0.001408302458,-0.00415911804885,0.00439107930288,0.0169183835387,1,0,2.5,0,-0.001408302458,-0.00415911804885,0.00439107930288,0.0169183835387,1,0,2.5,0,-0.001408302458,-0.00415911804885,0.00439107930288,0.0169183835387,1,0,2.5,0,-0.001408302458,-0.00415911804885,0.00439107930288,0.0169183835387,1,0,2.5,0,1,-0.001408302458,-0.00415911804885,0.00439107930288,0.0169183835387,1,0,2.5,0,-0.001408302458,-0.00415911804885,0.00439107930288,0.0169183835387,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.001408302458,-0.00415911804885,0.00439107930288,0.0169183835387,1,0,2.5,0,1435,1
stats,1436,-0.00140655797441,-0.00415792874992,0.00438939360902,0.0169059634209,1,0,2.5,0,-0.00140655797441,-0.00415792874992,0.00438939360902,0.0169059634209,1,0,2.5,0,-0.00140655797441,-0.00415792874992,0.00438939360902,0.0169059634209,1,0,2.5,0,-0.00140655797441,-0.00415792874992,0.00438939360902,0.0169059634209,1,0,2.5,0,1,-0.00140655797441,-0.00415792874992,0.00438939360902,0.0169059634209,1,0,2.5,0,-0.00140655797441,-0.00415792874992,0.00438939360902,0.0169059634209,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140655797441,-0.00415792874992,0.00438939360902,0.0169059634209,1,0,2.5,0,1436,1
stats,1437,-0.00140481942799,-0.00415674317628,0.00438771350309,0.0168935637921,1,0,2.5,0,-0.00140481942799,-0.00415674317628,0.00438771350309,0.0168935637921,1,0,2.5,0,-0.00140481942799,-0.00415674317628,0.00438771350309,0.0168935637921,1,0,2.5,0,-0.00140481942799,-0.00415674317628,0.00438771350309,0.0168935637921,1,0,2.5,0,1,-0.00140481942799,-0.00415674317628,0.00438771350309,0.0168935637921,1,0,2.5,0,-0.00140481942799,-0.00415674317628,0.00438771350309,0.0168935637921,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140481942799,-0.00415674317628,0.00438771350309,0.0168935637921,1,0,2.5,0,1437,1
stats,1438,-0.00140308775008,-0.00415556086227,0.00438603945076,0.0168811883777,1,0,2.5,0,-0.00140308775008,-0.00415556086227,0.00438603945076,0.0168811883777,1,0,2.5,0,-0.00140308775008,-0.00415556086227,0.00438603945076,0.0168811883777,1,0,2.5,0,-0.00140308775008,-0.00415556086227,0.00438603945076,0.0168811883777,1,0,2.5,0,1,-0.00140308775008,-0.00415556086227,0.00438603945076,0.0168811883777,1,0,2.5,0,-0.00140308775008,-0.00415556086227,0.00438603945076,0.0168811883777,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140308775008,-0.00415556086227,0.00438603945076,0.0168811883777,1,0,2.5,0,1438,1
stats,1439,-0.00140136282425,-0.00415438180789,0.00438437052071,0.0168688315898,1,0,2.5,0,-0.00140136282425,-0.00415438180789,0.00438437052071,0.0168688315898,1,0,2.5,0,-0.00140136282425,-0.00415438180789,0.00438437052071,0.0168688315898,1,0,2.5,0,-0.00140136282425,-0.00415438180789,0.00438437052071,0.0168688315898,1,0,2.5,0,1,-0.00140136282425,-0.00415438180789,0.00438437052071,0.0168688315898,1,0,2.5,0,-0.00140136282425,-0.00415438180789,0.00438437052071,0.0168688315898,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140136282425,-0.00415438180789,0.00438437052071,0.0168688315898,1,0,2.5,0,1439,1
stats,1440,-0.00139964360278,-0.0041532064788,0.00438270764425,0.016856495291,1,0,2.5,0,-0.00139964360278,-0.0041532064788,0.00438270764425,0.016856495291,1,0,2.5,0,-0.00139964360278,-0.0041532064788,0.00438270764425,0.016856495291,1,0,2.5,0,-0.00139964360278,-0.0041532064788,0.00438270764425,0.016856495291,1,0,2.5,0,1,-0.00139964360278,-0.0041532064788,0.00438270764425,0.016856495291,1,0,2.5,0,-0.00139964360278,-0.0041532064788,0.00438270764425,0.016856495291,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00139964360278,-0.0041532064788,0.00438270764425,0.016856495291,1,0,2.5,0,1440,1


==> 04_Z_data_traveling_heat_source_probe_501x501_p1.csv <==
Block Name,Row ID,avg(T Gradient (0)),avg(T Gradient (1)),avg(T Gradient (Magnitude)),avg(T),avg(vtkValidPointMask),avg(X),avg(Y),avg(Z),max(T Gradient (0)),max(T Gradient (1)),max(T Gradient (Magnitude)),max(T),max(vtkValidPointMask),max(X),max(Y),max(Z),med(T Gradient (0)),med(T Gradient (1)),med(T Gradient (Magnitude)),med(T),med(vtkValidPointMask),med(X),med(Y),med(Z),min(T Gradient (0)),min(T Gradient (1)),min(T Gradient (Magnitude)),min(T),min(vtkValidPointMask),min(X),min(Y),min(Z),N,q1(T Gradient (0)),q1(T Gradient (1)),q1(T Gradient (Magnitude)),q1(T),q1(vtkValidPointMask),q1(X),q1(Y),q1(Z),q3(T Gradient (0)),q3(T Gradient (1)),q3(T Gradient (Magnitude)),q3(T),q3(vtkValidPointMask),q3(X),q3(Y),q3(Z),std(T Gradient (0)),std(T Gradient (1)),std(T Gradient (Magnitude)),std(T),std(vtkValidPointMask),std(X),std(Y),std(Z),sum(T Gradient (0)),sum(T Gradient (1)),sum(T Gradient (Magnitude)),sum(T),sum(vtkValidPointMask),sum(X),sum(Y),sum(Z),Time,vtkValidPointMask
stats,0,0,0,0,0,1,0,2.5,0,0,0,0,0,1,0,2.5,0,0,0,0,0,1,0,2.5,0,0,0,0,0,1,0,2.5,0,1,0,0,0,0,1,0,2.5,0,0,0,0,0,1,0,2.5,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,2.5,0,0,1
stats,1,2.80259692865e-44,-3.88736922212e-29,3.88736922212e-29,2.41252912229e-30,1,0,2.5,0,2.80259692865e-44,-3.88736922212e-29,3.88736922212e-29,2.41252912229e-30,1,0,2.5,0,2.80259692865e-44,-3.88736922212e-29,3.88736922212e-29,2.41252912229e-30,1,0,2.5,0,2.80259692865e-44,-3.88736922212e-29,3.88736922212e-29,2.41252912229e-30,1,0,2.5,0,1,2.80259692865e-44,-3.88736922212e-29,3.88736922212e-29,2.41252912229e-30,1,0,2.5,0,2.80259692865e-44,-3.88736922212e-29,3.88736922212e-29,2.41252912229e-30,1,0,2.5,0,0,0,0,0,0,0,0,0,2.80259692865e-44,-3.88736922212e-29,3.88736922212e-29,2.41252912229e-30,1,0,2.5,0,1,1
stats,2,1.56672884588e-31,-1.46559050981e-27,1.46559050981e-27,9.77664090826e-29,1,0,2.5,0,1.56672884588e-31,-1.46559050981e-27,1.46559050981e-27,9.77664090826e-29,1,0,2.5,0,1.56672884588e-31,-1.46559050981e-27,1.46559050981e-27,9.77664090826e-29,1,0,2.5,0,1.56672884588e-31,-1.46559050981e-27,1.46559050981e-27,9.77664090826e-29,1,0,2.5,0,1,1.56672884588e-31,-1.46559050981e-27,1.46559050981e-27,9.77664090826e-29,1,0,2.5,0,1.56672884588e-31,-1.46559050981e-27,1.46559050981e-27,9.77664090826e-29,1,0,2.5,0,0,0,0,0,0,0,0,0,1.56672884588e-31,-1.46559050981e-27,1.46559050981e-27,9.77664090826e-29,1,0,2.5,0,2,1
stats,3,9.68359501968e-29,-2.25253512244e-25,2.25253536896e-25,1.61857448235e-26,1,0,2.5,0,9.68359501968e-29,-2.25253512244e-25,2.25253536896e-25,1.61857448235e-26,1,0,2.5,0,9.68359501968e-29,-2.25253512244e-25,2.25253536896e-25,1.61857448235e-26,1,0,2.5,0,9.68359501968e-29,-2.25253512244e-25,2.25253536896e-25,1.61857448235e-26,1,0,2.5,0,1,9.68359501968e-29,-2.25253512244e-25,2.25253536896e-25,1.61857448235e-26,1,0,2.5,0,9.68359501968e-29,-2.25253512244e-25,2.25253536896e-25,1.61857448235e-26,1,0,2.5,0,0,0,0,0,0,0,0,0,9.68359501968e-29,-2.25253512244e-25,2.25253536896e-25,1.61857448235e-26,1,0,2.5,0,3,1
stats,4,9.95075231784e-28,-1.66722616596e-24,1.66722656039e-24,1.22951195086e-25,1,0,2.5,0,9.95075231784e-28,-1.66722616596e-24,1.66722656039e-24,1.22951195086e-25,1,0,2.5,0,9.95075231784e-28,-1.66722616596e-24,1.66722656039e-24,1.22951195086e-25,1,0,2.5,0,9.95075231784e-28,-1.66722616596e-24,1.66722656039e-24,1.22951195086e-25,1,0,2.5,0,1,9.95075231784e-28,-1.66722616596e-24,1.66722656039e-24,1.22951195086e-25,1,0,2.5,0,9.95075231784e-28,-1.66722616596e-24,1.66722656039e-24,1.22951195086e-25,1,0,2.5,0,0,0,0,0,0,0,0,0,9.95075231784e-28,-1.66722616596e-24,1.66722656039e-24,1.22951195086e-25,1,0,2.5,0,4,1
stats,5,4.77286670527e-26,-5.13650464791e-23,5.13650685672e-23,3.95434041454e-24,1,0,2.5,0,4.77286670527e-26,-5.13650464791e-23,5.13650685672e-23,3.95434041454e-24,1,0,2.5,0,4.77286670527e-26,-5.13650464791e-23,5.13650685672e-23,3.95434041454e-24,1,0,2.5,0,4.77286670527e-26,-5.13650464791e-23,5.13650685672e-23,3.95434041454e-24,1,0,2.5,0,1,4.77286670527e-26,-5.13650464791e-23,5.13650685672e-23,3.95434041454e-24,1,0,2.5,0,4.77286670527e-26,-5.13650464791e-23,5.13650685672e-23,3.95434041454e-24,1,0,2.5,0,0,0,0,0,0,0,0,0,4.77286670527e-26,-5.13650464791e-23,5.13650685672e-23,3.95434041454e-24,1,0,2.5,0,5,1
stats,6,2.5346894676e-25,-2.31404811347e-22,2.31404937565e-22,1.81546918337e-23,1,0,2.5,0,2.5346894676e-25,-2.31404811347e-22,2.31404937565e-22,1.81546918337e-23,1,0,2.5,0,2.5346894676e-25,-2.31404811347e-22,2.31404937565e-22,1.81546918337e-23,1,0,2.5,0,2.5346894676e-25,-2.31404811347e-22,2.31404937565e-22,1.81546918337e-23,1,0,2.5,0,1,2.5346894676e-25,-2.31404811347e-22,2.31404937565e-22,1.81546918337e-23,1,0,2.5,0,2.5346894676e-25,-2.31404811347e-22,2.31404937565e-22,1.81546918337e-23,1,0,2.5,0,0,0,0,0,0,0,0,0,2.5346894676e-25,-2.31404811347e-22,2.31404937565e-22,1.81546918337e-23,1,0,2.5,0,6,1
stats,7,4.94809886799e-24,-3.45868124798e-21,3.45868488305e-21,2.80977840373e-22,1,0,2.5,0,4.94809886799e-24,-3.45868124798e-21,3.45868488305e-21,2.80977840373e-22,1,0,2.5,0,4.94809886799e-24,-3.45868124798e-21,3.45868488305e-21,2.80977840373e-22,1,0,2.5,0,4.94809886799e-24,-3.45868124798e-21,3.45868488305e-21,2.80977840373e-22,1,0,2.5,0,1,4.94809886799e-24,-3.45868124798e-21,3.45868488305e-21,2.80977840373e-22,1,0,2.5,0,4.94809886799e-24,-3.45868124798e-21,3.45868488305e-21,2.80977840373e-22,1,0,2.5,0,0,0,0,0,0,0,0,0,4.94809886799e-24,-3.45868124798e-21,3.45868488305e-21,2.80977840373e-22,1,0,2.5,0,7,1
stats,8,1.88780173304e-23,-1.17935001185e-20,1.17935154666e-20,9.73948120861e-22,1,0,2.5,0,1.88780173304e-23,-1.17935001185e-20,1.17935154666e-20,9.73948120861e-22,1,0,2.5,0,1.88780173304e-23,-1.17935001185e-20,1.17935154666e-20,9.73948120861e-22,1,0,2.5,0,1.88780173304e-23,-1.17935001185e-20,1.17935154666e-20,9.73948120861e-22,1,0,2.5,0,1,1.88780173304e-23,-1.17935001185e-20,1.17935154666e-20,9.73948120861e-22,1,0,2.5,0,1.88780173304e-23,-1.17935001185e-20,1.17935154666e-20,9.73948120861e-22,1,0,2.5,0,0,0,0,0,0,0,0,0,1.88780173304e-23,-1.17935001185e-20,1.17935154666e-20,9.73948120861e-22,1,0,2.5,0,8,1
stats,9,2.18097775483e-22,-1.11900760622e-19,1.11900967417e-19,9.53774223735e-21,1,0,2.5,0,2.18097775483e-22,-1.11900760622e-19,1.11900967417e-19,9.53774223735e-21,1,0,2.5,0,2.18097775483e-22,-1.11900760622e-19,1.11900967417e-19,9.53774223735e-21,1,0,2.5,0,2.18097775483e-22,-1.11900760622e-19,1.11900967417e-19,9.53774223735e-21,1,0,2.5,0,1,2.18097775483e-22,-1.11900760622e-19,1.11900967417e-19,9.53774223735e-21,1,0,2.5,0,2.18097775483e-22,-1.11900760622e-19,1.11900967417e-19,9.53774223735e-21,1,0,2.5,0,0,0,0,0,0,0,0,0,2.18097775483e-22,-1.11900760622e-19,1.11900967417e-19,9.53774223735e-21,1,0,2.5,0,9,1
stats,10,1.95324464293e-21,-8.45299590281e-19,8.45301865027e-19,7.42755715803e-20,1,0,2.5,0,1.95324464293e-21,-8.45299590281e-19,8.45301865027e-19,7.42755715803e-20,1,0,2.5,0,1.95324464293e-21,-8.45299590281e-19,8.45301865027e-19,7.42755715803e-20,1,0,2.5,0,1.95324464293e-21,-8.45299590281e-19,8.45301865027e-19,7.42755715803e-20,1,0,2.5,0,1,1.95324464293e-21,-8.45299590281e-19,8.45301865027e-19,7.42755715803e-20,1,0,2.5,0,1.95324464293e-21,-8.45299590281e-19,8.45301865027e-19,7.42755715803e-20,1,0,2.5,0,0,0,0,0,0,0,0,0,1.95324464293e-21,-8.45299590281e-19,8.45301865027e-19,7.42755715803e-20,1,0,2.5,0,10,1
stats,11,5.39260407463e-21,-2.15935395509e-18,2.15936077933e-18,1.9259226815e-19,1,0,2.5,0,5.39260407463e-21,-2.15935395509e-18,2.15936077933e-18,1.9259226815e-19,1,0,2.5,0,5.39260407463e-21,-2.15935395509e-18,2.15936077933e-18,1.9259226815e-19,1,0,2.5,0,5.39260407463e-21,-2.15935395509e-18,2.15936077933e-18,1.9259226815e-19,1,0,2.5,0,1,5.39260407463e-21,-2.15935395509e-18,2.15936077933e-18,1.9259226815e-19,1,0,2.5,0,5.39260407463e-21,-2.15935395509e-18,2.15936077933e-18,1.9259226815e-19,1,0,2.5,0,0,0,0,0,0,0,0,0,5.39260407463e-21,-2.15935395509e-18,2.15936077933e-18,1.9259226815e-19,1,0,2.5,0,11,1
stats,12,3.57625883282e-20,-1.24037651911e-17,1.24038164763e-17,1.13927347953e-18,1,0,2.5,0,3.57625883282e-20,-1.24037651911e-17,1.24038164763e-17,1.13927347953e-18,1,0,2.5,0,3.57625883282e-20,-1.24037651911e-17,1.24038164763e-17,1.13927347953e-18,1,0,2.5,0,3.57625883282e-20,-1.24037651911e-17,1.24038164763e-17,1.13927347953e-18,1,0,2.5,0,1,3.57625883282e-20,-1.24037651911e-17,1.24038164763e-17,1.13927347953e-18,1,0,2.5,0,3.57625883282e-20,-1.24037651911e-17,1.24038164763e-17,1.13927347953e-18,1,0,2.5,0,0,0,0,0,0,0,0,0,3.57625883282e-20,-1.24037651911e-17,1.24038164763e-17,1.13927347953e-18,1,0,2.5,0,12,1
stats,13,8.65121771664e-20,-2.80627110858e-17,2.80628434347e-17,2.61516728215e-18,1,0,2.5,0,8.65121771664e-20,-2.80627110858e-17,2.80628434347e-17,2.61516728215e-18,1,0,2.5,0,8.65121771664e-20,-2.80627110858e-17,2.80628434347e-17,2.61516728215e-18,1,0,2.5,0,8.65121771664e-20,-2.80627110858e-17,2.80628434347e-17,2.61516728215e-18,1,0,2.5,0,1,8.65121771664e-20,-2.80627110858e-17,2.80628434347e-17,2.61516728215e-18,1,0,2.5,0,8.65121771664e-20,-2.80627110858e-17,2.80628434347e-17,2.61516728215e-18,1,0,2.5,0,0,0,0,0,0,0,0,0,8.65121771664e-20,-2.80627110858e-17,2.80628434347e-17,2.61516728215e-18,1,0,2.5,0,13,1
stats,14,4.53256253287e-19,-1.29648371684e-16,1.29649165778e-16,1.24332169568e-17,1,0,2.5,0,4.53256253287e-19,-1.29648371684e-16,1.29649165778e-16,1.24332169568e-17,1,0,2.5,0,4.53256253287e-19,-1.29648371684e-16,1.29649165778e-16,1.24332169568e-17,1,0,2.5,0,4.53256253287e-19,-1.29648371684e-16,1.29649165778e-16,1.24332169568e-17,1,0,2.5,0,1,4.53256253287e-19,-1.29648371684e-16,1.29649165778e-16,1.24332169568e-17,1,0,2.5,0,4.53256253287e-19,-1.29648371684e-16,1.29649165778e-16,1.24332169568e-17,1,0,2.5,0,0,0,0,0,0,0,0,0,4.53256253287e-19,-1.29648371684e-16,1.29649165778e-16,1.24332169568e-17,1,0,2.5,0,14,1
stats,15,9.86445037116e-19,-2.65898226992e-16,2.65900053406e-16,2.58635852529e-17,1,0,2.5,0,9.86445037116e-19,-2.65898226992e-16,2.65900053406e-16,2.58635852529e-17,1,0,2.5,0,9.86445037116e-19,-2.65898226992e-16,2.65900053406e-16,2.58635852529e-17,1,0,2.5,0,9.86445037116e-19,-2.65898226992e-16,2.65900053406e-16,2.58635852529e-17,1,0,2.5,0,1,9.86445037116e-19,-2.65898226992e-16,2.65900053406e-16,2.58635852529e-17,1,0,2.5,0,9.86445037116e-19,-2.65898226992e-16,2.65900053406e-16,2.58635852529e-17,1,0,2.5,0,0,0,0,0,0,0,0,0,9.86445037116e-19,-2.65898226992e-16,2.65900053406e-16,2.58635852529e-17,1,0,2.5,0,15,1
stats,16,4.26800876967e-18,-1.02786643468e-15,1.02787532853e-15,1.02825074941e-16,1,0,2.5,0,4.26800876967e-18,-1.02786643468e-15,1.02787532853e-15,1.02825074941e-16,1,0,2.5,0,4.26800876967e-18,-1.02786643468e-15,1.02787532853e-15,1.02825074941e-16,1,0,2.5,0,4.26800876967e-18,-1.02786643468e-15,1.02787532853e-15,1.02825074941e-16,1,0,2.5,0,1,4.26800876967e-18,-1.02786643468e-15,1.02787532853e-15,1.02825074941e-16,1,0,2.5,0,4.26800876967e-18,-1.02786643468e-15,1.02787532853e-15,1.02825074941e-16,1,0,2.5,0,0,0,0,0,0,0,0,0,4.26800876967e-18,-1.02786643468e-15,1.02787532853e-15,1.02825074941e-16,1,0,2.5,0,16,1
stats,17,8.51532478914e-18,-1.94367295154e-15,1.94369158626e-15,1.97160298947e-16,1,0,2.5,0,8.51532478914e-18,-1.94367295154e-15,1.94369158626e-15,1.97160298947e-16,1,0,2.5,0,8.51532478914e-18,-1.94367295154e-15,1.94369158626e-15,1.97160298947e-16,1,0,2.5,0,8.51532478914e-18,-1.94367295154e-15,1.94369158626e-15,1.97160298947e-16,1,0,2.5,0,1,8.51532478914e-18,-1.94367295154e-15,1.94369158626e-15,1.97160298947e-16,1,0,2.5,0,8.51532478914e-18,-1.94367295154e-15,1.94369158626e-15,1.97160298947e-16,1,0,2.5,0,0,0,0,0,0,0,0,0,8.51532478914e-18,-1.94367295154e-15,1.94369158626e-15,1.97160298947e-16,1,0,2.5,0,17,1
stats,18,3.14298093262e-17,-6.47520731627e-15,6.47528354924e-15,6.75147251186e-16,1,0,2.5,0,3.14298093262e-17,-6.47520731627e-15,6.47528354924e-15,6.75147251186e-16,1,0,2.5,0,3.14298093262e-17,-6.47520731627e-15,6.47528354924e-15,6.75147251186e-16,1,0,2.5,0,3.14298093262e-17,-6.47520731627e-15,6.47528354924e-15,6.75147251186e-16,1,0,2.5,0,1,3.14298093262e-17,-6.47520731627e-15,6.47528354924e-15,6.75147251186e-16,1,0,2.5,0,3.14298093262e-17,-6.47520731627e-15,6.47528354924e-15,6.75147251186e-16,1,0,2.5,0,0,0,0,0,0,0,0,0,3.14298093262e-17,-6.47520731627e-15,6.47528354924e-15,6.75147251186e-16,1,0,2.5,0,18,1
stats,19,5.83039909119e-17,-1.14365677031e-14,1.14367159338e-14,1.20880273073e-15,1,0,2.5,0,5.83039909119e-17,-1.14365677031e-14,1.14367159338e-14,1.20880273073e-15,1,0,2.5,0,5.83039909119e-17,-1.14365677031e-14,1.14367159338e-14,1.20880273073e-15,1,0,2.5,0,5.83039909119e-17,-1.14365677031e-14,1.14367159338e-14,1.20880273073e-15,1,0,2.5,0,1,5.83039909119e-17,-1.14365677031e-14,1.14367159338e-14,1.20880273073e-15,1,0,2.5,0,5.83039909119e-17,-1.14365677031e-14,1.14367159338e-14,1.20880273073e-15,1,0,2.5,0,0,0,0,0,0,0,0,0,5.83039909119e-17,-1.14365677031e-14,1.14367159338e-14,1.20880273073e-15,1,0,2.5,0,19,1
stats,20,1.0583523813e-16,-1.97918446904e-14,1.97921275994e-14,2.12041632862e-15,1,0,2.5,0,1.0583523813e-16,-1.97918446904e-14,1.97921275994e-14,2.12041632862e-15,1,0,2.5,0,1.0583523813e-16,-1.97918446904e-14,1.97921275994e-14,2.12041632862e-15,1,0,2.5,0,1.0583523813e-16,-1.97918446904e-14,1.97921275994e-14,2.12041632862e-15,1,0,2.5,0,1,1.0583523813e-16,-1.97918446904e-14,1.97921275994e-14,2.12041632862e-15,1,0,2.5,0,1.0583523813e-16,-1.97918446904e-14,1.97921275994e-14,2.12041632862e-15,1,0,2.5,0,0,0,0,0,0,0,0,0,1.0583523813e-16,-1.97918446904e-14,1.97921275994e-14,2.12041632862e-15,1,0,2.5,0,20,1
stats,21,3.28200544287e-16,-5.59878410452e-14,5.59888032746e-14,6.16111606449e-15,1,0,2.5,0,3.28200544287e-16,-5.59878410452e-14,5.59888032746e-14,6.16111606449e-15,1,0,2.5,0,3.28200544287e-16,-5.59878410452e-14,5.59888032746e-14,6.16111606449e-15,1,0,2.5,0,3.28200544287e-16,-5.59878410452e-14,5.59888032746e-14,6.16111606449e-15,1,0,2.5,0,1,3.28200544287e-16,-5.59878410452e-14,5.59888032746e-14,6.16111606449e-15,1,0,2.5,0,3.28200544287e-16,-5.59878410452e-14,5.59888032746e-14,6.16111606449e-15,1,0,2.5,0,0,0,0,0,0,0,0,0,3.28200544287e-16,-5.59878410452e-14,5.59888032746e-14,6.16111606449e-15,1,0,2.5,0,21,1
stats,22,5.61812866414e-16,-9.16906795715e-14,9.16924007425e-14,1.02245956927e-14,1,0,2.5,0,5.61812866414e-16,-9.16906795715e-14,9.16924007425e-14,1.02245956927e-14,1,0,2.5,0,5.61812866414e-16,-9.16906795715e-14,9.16924007425e-14,1.02245956927e-14,1,0,2.5,0,5.61812866414e-16,-9.16906795715e-14,9.16924007425e-14,1.02245956927e-14,1,0,2.5,0,1,5.61812866414e-16,-9.16906795715e-14,9.16924007425e-14,1.02245956927e-14,1,0,2.5,0,5.61812866414e-16,-9.16906795715e-14,9.16924007425e-14,1.02245956927e-14,1,0,2.5,0,0,0,0,0,0,0,0,0,5.61812866414e-16,-9.16906795715e-14,9.16924007425e-14,1.02245956927e-14,1,0,2.5,0,22,1
stats,23,1.56264746219e-15,-2.34142566446e-13,2.34147770617e-13,2.68034648431e-14,1,0,2.5,0,1.56264746219e-15,-2.34142566446e-13,2.34147770617e-13,2.68034648431e-14,1,0,2.5,0,1.56264746219e-15,-2.34142566446e-13,2.34147770617e-13,2.68034648431e-14,1,0,2.5,0,1.56264746219e-15,-2.34142566446e-13,2.34147770617e-13,2.68034648431e-14,1,0,2.5,0,1,1.56264746219e-15,-2.34142566446e-13,2.34147770617e-13,2.68034648431e-14,1,0,2.5,0,1.56264746219e-15,-2.34142566446e-13,2.34147770617e-13,2.68034648431e-14,1,0,2.5,0,0,0,0,0,0,0,0,0,1.56264746219e-15,-2.34142566446e-13,2.34147770617e-13,2.68034648431e-14,1,0,2.5,0,23,1
stats,24,2.5432464938e-15,-3.65652657892e-13,3.65661494139e-13,4.24046174151e-14,1,0,2.5,0,2.5432464938e-15,-3.65652657892e-13,3.65661494139e-13,4.24046174151e-14,1,0,2.5,0,2.5432464938e-15,-3.65652657892e-13,3.65661494139e-13,4.24046174151e-14,1,0,2.5,0,2.5432464938e-15,-3.65652657892e-13,3.65661494139e-13,4.24046174151e-14,1,0,2.5,0,1,2.5432464938e-15,-3.65652657892e-13,3.65661494139e-13,4.24046174151e-14,1,0,2.5,0,2.5432464938e-15,-3.65652657892e-13,3.65661494139e-13,4.24046174151e-14,1,0,2.5,0,0,0,0,0,0,0,0,0,2.5432464938e-15,-3.65652657892e-13,3.65661494139e-13,4.24046174151e-14,1,0,2.5,0,24,1
stats,25,6.43931217755e-15,-8.54625940329e-13,8.54650172247e-13,1.01687057483e-13,1,0,2.5,0,6.43931217755e-15,-8.54625940329e-13,8.54650172247e-13,1.01687057483e-13,1,0,2.5,0,6.43931217755e-15,-8.54625940329e-13,8.54650172247e-13,1.01687057483e-13,1,0,2.5,0,6.43931217755e-15,-8.54625940329e-13,8.54650172247e-13,1.01687057483e-13,1,0,2.5,0,1,6.43931217755e-15,-8.54625940329e-13,8.54650172247e-13,1.01687057483e-13,1,0,2.5,0,6.43931217755e-15,-8.54625940329e-13,8.54650172247e-13,1.01687057483e-13,1,0,2.5,0,0,0,0,0,0,0,0,0,6.43931217755e-15,-8.54625940329e-13,8.54650172247e-13,1.01687057483e-13,1,0,2.5,0,25,1
stats,26,1.00311003332e-14,-1.28069202378e-12,1.2807312719e-12,1.54328251025e-13,1,0,2.5,0,1.00311003332e-14,-1.28069202378e-12,1.2807312719e-12,1.54328251025e-13,1,0,2.5,0,1.00311003332e-14,-1.28069202378e-12,1.2807312719e-12,1.54328251025e-13,1,0,2.5,0,1.00311003332e-14,-1.28069202378e-12,1.2807312719e-12,1.54328251025e-13,1,0,2.5,0,1,1.00311003332e-14,-1.28069202378e-12,1.2807312719e-12,1.54328251025e-13,1,0,2.5,0,1.00311003332e-14,-1.28069202378e-12,1.2807312719e-12,1.54328251025e-13,1,0,2.5,0,0,0,0,0,0,0,0,0,1.00311003332e-14,-1.28069202378e-12,1.2807312719e-12,1.54328251025e-13,1,0,2.5,0,26,1
stats,27,2.34028816698e-14,-2.77119776779e-12,2.77129664703e-12,3.42426038696e-13,1,0,2.5,0,2.34028816698e-14,-2.77119776779e-12,2.77129664703e-12,3.42426038696e-13,1,0,2.5,0,2.34028816698e-14,-2.77119776779e-12,2.77129664703e-12,3.42426038696e-13,1,0,2.5,0,2.34028816698e-14,-2.77119776779e-12,2.77129664703e-12,3.42426038696e-13,1,0,2.5,0,1,2.34028816698e-14,-2.77119776779e-12,2.77129664703e-12,3.42426038696e-13,1,0,2.5,0,2.34028816698e-14,-2.77119776779e-12,2.77129664703e-12,3.42426038696e-13,1,0,2.5,0,0,0,0,0,0,0,0,0,2.34028816698e-14,-2.77119776779e-12,2.77129664703e-12,3.42426038696e-13,1,0,2.5,0,27,1
stats,28,3.5088854836e-14,-4.00572673989e-12,4.00588026292e-12,5.01150282297e-13,1,0,2.5,0,3.5088854836e-14,-4.00572673989e-12,4.00588026292e-12,5.01150282297e-13,1,0,2.5,0,3.5088854836e-14,-4.00572673989e-12,4.00588026292e-12,5.01150282297e-13,1,0,2.5,0,3.5088854836e-14,-4.00572673989e-12,4.00588026292e-12,5.01150282297e-13,1,0,2.5,0,1,3.5088854836e-14,-4.00572673989e-12,4.00588026292e-12,5.01150282297e-13,1,0,2.5,0,3.5088854836e-14,-4.00572673989e-12,4.00588026292e-12,5.01150282297e-13,1,0,2.5,0,0,0,0,0,0,0,0,0,3.5088854836e-14,-4.00572673989e-12,4.00588026292e-12,5.01150282297e-13,1,0,2.5,0,28,1
stats,29,7.62021468061e-14,-8.10155848657e-12,8.10191670697e-12,1.03873799753e-12,1,0,2.5,0,7.62021468061e-14,-8.10155848657e-12,8.10191670697e-12,1.03873799753e-12,1,0,2.5,0,7.62021468061e-14,-8.10155848657e-12,8.10191670697e-12,1.03873799753e-12,1,0,2.5,0,7.62021468061e-14,-8.10155848657e-12,8.10191670697e-12,1.03873799753e-12,1,0,2.5,0,1,7.62021468061e-14,-8.10155848657e-12,8.10191670697e-12,1.03873799753e-12,1,0,2.5,0,7.62021468061e-14,-8.10155848657e-12,8.10191670697e-12,1.03873799753e-12,1,0,2.5,0,0,0,0,0,0,0,0,0,7.62021468061e-14,-8.10155848657e-12,8.10191670697e-12,1.03873799753e-12,1,0,2.5,0,29,1
stats,30,1.10478168497e-13,-1.1345664859e-11,1.13462026233e-11,1.47241691496e-12,1,0,2.5,0,1.10478168497e-13,-1.1345664859e-11,1.13462026233e-11,1.47241691496e-12,1,0,2.5,0,1.10478168497e-13,-1.1345664859e-11,1.13462026233e-11,1.47241691496e-12,1,0,2.5,0,1.10478168497e-13,-1.1345664859e-11,1.13462026233e-11,1.47241691496e-12,1,0,2.5,0,1,1.10478168497e-13,-1.1345664859e-11,1.13462026233e-11,1.47241691496e-12,1,0,2.5,0,1.10478168497e-13,-1.1345664859e-11,1.13462026233e-11,1.47241691496e-12,1,0,2.5,0,0,0,0,0,0,0,0,0,1.10478168497e-13,-1.1345664859e-11,1.13462026233e-11,1.47241691496e-12,1,0,2.5,0,30,1
stats,31,2.25248476555e-13,-2.16213089099e-11,2.1622481583e-11,2.87399444521e-12,1,0,2.5,0,2.25248476555e-13,-2.16213089099e-11,2.1622481583e-11,2.87399444521e-12,1,0,2.5,0,2.25248476555e-13,-2.16213089099e-11,2.1622481583e-11,2.87399444521e-12,1,0,2.5,0,2.25248476555e-13,-2.16213089099e-11,2.1622481583e-11,2.87399444521e-12,1,0,2.5,0,1,2.25248476555e-13,-2.16213089099e-11,2.1622481583e-11,2.87399444521e-12,1,0,2.5,0,2.25248476555e-13,-2.16213089099e-11,2.1622481583e-11,2.87399444521e-12,1,0,2.5,0,0,0,0,0,0,0,0,0,2.25248476555e-13,-2.16213089099e-11,2.1622481583e-11,2.87399444521e-12,1,0,2.5,0,31,1
stats,32,3.17020308659e-13,-2.94443913695e-11,2.94460983374e-11,3.96046693704e-12,1,0,2.5,0,3.17020308659e-13,-2.94443913695e-11,2.94460983374e-11,3.96046693704e-12,1,0,2.5,0,3.17020308659e-13,-2.94443913695e-11,2.94460983374e-11,3.96046693704e-12,1,0,2.5,0,3.17020308659e-13,-2.94443913695e-11,2.94460983374e-11,3.96046693704e-12,1,0,2.5,0,1,3.17020308659e-13,-2.94443913695e-11,2.94460983374e-11,3.96046693704e-12,1,0,2.5,0,3.17020308659e-13,-2.94443913695e-11,2.94460983374e-11,3.96046693704e-12,1,0,2.5,0,0,0,0,0,0,0,0,0,3.17020308659e-13,-2.94443913695e-11,2.94460983374e-11,3.96046693704e-12,1,0,2.5,0,32,1
stats,33,6.11236213553e-13,-5.32348297388e-11,5.32383373497e-11,7.32987108509e-12,1,0,2.5,0,6.11236213553e-13,-5.32348297388e-11,5.32383373497e-11,7.32987108509e-12,1,0,2.5,0,6.11236213553e-13,-5.32348297388e-11,5.32383373497e-11,7.32987108509e-12,1,0,2.5,0,6.11236213553e-13,-5.32348297388e-11,5.32383373497e-11,7.32987108509e-12,1,0,2.5,0,1,6.11236213553e-13,-5.32348297388e-11,5.32383373497e-11,7.32987108509e-12,1,0,2.5,0,6.11236213553e-13,-5.32348297388e-11,5.32383373497e-11,7.32987108509e-12,1,0,2.5,0,0,0,0,0,0,0,0,0,6.11236213553e-13,-5.32348297388e-11,5.32383373497e-11,7.32987108509e-12,1,0,2.5,0,33,1
stats,34,1.13939912193e-12,-9.32370916584e-11,9.3244051369e-11,1.31365959777e-11,1,0,2.5,0,1.13939912193e-12,-9.32370916584e-11,9.3244051369e-11,1.31365959777e-11,1,0,2.5,0,1.13939912193e-12,-9.32370916584e-11,9.3244051369e-11,1.31365959777e-11,1,0,2.5,0,1.13939912193e-12,-9.32370916584e-11,9.3244051369e-11,1.31365959777e-11,1,0,2.5,0,1,1.13939912193e-12,-9.32370916584e-11,9.3244051369e-11,1.31365959777e-11,1,0,2.5,0,1.13939912193e-12,-9.32370916584e-11,9.3244051369e-11,1.31365959777e-11,1,0,2.5,0,0,0,0,0,0,0,0,0,1.13939912193e-12,-9.32370916584e-11,9.3244051369e-11,1.31365959777e-11,1,0,2.5,0,34,1
stats,35,1.53728798354e-12,-1.22020726856e-10,1.22030413552e-10,1.73885662813e-11,1,0,2.5,0,1.53728798354e-12,-1.22020726856e-10,1.22030413552e-10,1.73885662813e-11,1,0,2.5,0,1.53728798354e-12,-1.22020726856e-10,1.22030413552e-10,1.73885662813e-11,1,0,2.5,0,1.53728798354e-12,-1.22020726856e-10,1.22030413552e-10,1.73885662813e-11,1,0,2.5,0,1,1.53728798354e-12,-1.22020726856e-10,1.22030413552e-10,1.73885662813e-11,1,0,2.5,0,1.53728798354e-12,-1.22020726856e-10,1.22030413552e-10,1.73885662813e-11,1,0,2.5,0,0,0,0,0,0,0,0,0,1.53728798354e-12,-1.22020726856e-10,1.22030413552e-10,1.73885662813e-11,1,0,2.5,0,35,1
stats,36,2.73673466701e-12,-2.04651101621e-10,2.04669406423e-10,2.98260582898e-11,1,0,2.5,0,2.73673466701e-12,-2.04651101621e-10,2.04669406423e-10,2.98260582898e-11,1,0,2.5,0,2.73673466701e-12,-2.04651101621e-10,2.04669406423e-10,2.98260582898e-11,1,0,2.5,0,2.73673466701e-12,-2.04651101621e-10,2.04669406423e-10,2.98260582898e-11,1,0,2.5,0,1,2.73673466701e-12,-2.04651101621e-10,2.04669406423e-10,2.98260582898e-11,1,0,2.5,0,2.73673466701e-12,-2.04651101621e-10,2.04669406423e-10,2.98260582898e-11,1,0,2.5,0,0,0,0,0,0,0,0,0,2.73673466701e-12,-2.04651101621e-10,2.04669406423e-10,2.98260582898e-11,1,0,2.5,0,36,1
stats,37,3.61296561245e-12,-2.6240409845e-10,2.62428967446e-10,3.86694808119e-11,1,0,2.5,0,3.61296561245e-12,-2.6240409845e-10,2.62428967446e-10,3.86694808119e-11,1,0,2.5,0,3.61296561245e-12,-2.6240409845e-10,2.62428967446e-10,3.86694808119e-11,1,0,2.5,0,3.61296561245e-12,-2.6240409845e-10,2.62428967446e-10,3.86694808119e-11,1,0,2.5,0,1,3.61296561245e-12,-2.6240409845e-10,2.62428967446e-10,3.86694808119e-11,1,0,2.5,0,3.61296561245e-12,-2.6240409845e-10,2.62428967446e-10,3.86694808119e-11,1,0,2.5,0,0,0,0,0,0,0,0,0,3.61296561245e-12,-2.6240409845e-10,2.62428967446e-10,3.86694808119e-11,1,0,2.5,0,37,1
stats,38,6.17239506034e-12,-4.23380663861e-10,4.23425655649e-10,6.37737501696e-11,1,0,2.5,0,6.17239506034e-12,-4.23380663861e-10,4.23425655649e-10,6.37737501696e-11,1,0,2.5,0,6.17239506034e-12,-4.23380663861e-10,4.23425655649e-10,6.37737501696e-11,1,0,2.5,0,6.17239506034e-12,-4.23380663861e-10,4.23425655649e-10,6.37737501696e-11,1,0,2.5,0,1,6.17239506034e-12,-4.23380663861e-10,4.23425655649e-10,6.37737501696e-11,1,0,2.5,0,6.17239506034e-12,-4.23380663861e-10,4.23425655649e-10,6.37737501696e-11,1,0,2.5,0,0,0,0,0,0,0,0,0,6.17239506034e-12,-4.23380663861e-10,4.23425655649e-10,6.37737501696e-11,1,0,2.5,0,38,1
stats,39,7.99125175754e-12,-5.32999477887e-10,5.33059374419e-10,8.11587810845e-11,1,0,2.5,0,7.99125175754e-12,-5.32999477887e-10,5.33059374419e-10,8.11587810845e-11,1,0,2.5,0,7.99125175754e-12,-5.32999477887e-10,5.33059374419e-10,8.11587810845e-11,1,0,2.5,0,7.99125175754e-12,-5.32999477887e-10,5.33059374419e-10,8.11587810845e-11,1,0,2.5,0,1,7.99125175754e-12,-5.32999477887e-10,5.33059374419e-10,8.11587810845e-11,1,0,2.5,0,7.99125175754e-12,-5.32999477887e-10,5.33059374419e-10,8.11587810845e-11,1,0,2.5,0,0,0,0,0,0,0,0,0,7.99125175754e-12,-5.32999477887e-10,5.33059374419e-10,8.11587810845e-11,1,0,2.5,0,39,1
stats,40,1.31565383588e-11,-8.30610691338e-10,8.30714885769e-10,1.29206825794e-10,1,0,2.5,0,1.31565383588e-11,-8.30610691338e-10,8.30714885769e-10,1.29206825794e-10,1,0,2.5,0,1.31565383588e-11,-8.30610691338e-10,8.30714885769e-10,1.29206825794e-10,1,0,2.5,0,1.31565383588e-11,-8.30610691338e-10,8.30714885769e-10,1.29206825794e-10,1,0,2.5,0,1,1.31565383588e-11,-8.30610691338e-10,8.30714885769e-10,1.29206825794e-10,1,0,2.5,0,1.31565383588e-11,-8.30610691338e-10,8.30714885769e-10,1.29206825794e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,1.31565383588e-11,-8.30610691338e-10,8.30714885769e-10,1.29206825794e-10,1,0,2.5,0,40,1
stats,41,1.67372418008e-11,-1.02858432882e-09,1.02872044216e-09,1.61699931223e-10,1,0,2.5,0,1.67372418008e-11,-1.02858432882e-09,1.02872044216e-09,1.61699931223e-10,1,0,2.5,0,1.67372418008e-11,-1.02858432882e-09,1.02872044216e-09,1.61699931223e-10,1,0,2.5,0,1.67372418008e-11,-1.02858432882e-09,1.02872044216e-09,1.61699931223e-10,1,0,2.5,0,1,1.67372418008e-11,-1.02858432882e-09,1.02872044216e-09,1.61699931223e-10,1,0,2.5,0,1.67372418008e-11,-1.02858432882e-09,1.02872044216e-09,1.61699931223e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,1.67372418008e-11,-1.02858432882e-09,1.02872044216e-09,1.61699931223e-10,1,0,2.5,0,41,1
stats,42,2.6652560367e-11,-1.55356927323e-09,1.55379786815e-09,2.49373716121e-10,1,0,2.5,0,2.6652560367e-11,-1.55356927323e-09,1.55379786815e-09,2.49373716121e-10,1,0,2.5,0,2.6652560367e-11,-1.55356927323e-09,1.55379786815e-09,2.49373716121e-10,1,0,2.5,0,2.6652560367e-11,-1.55356927323e-09,1.55379786815e-09,2.49373716121e-10,1,0,2.5,0,1,2.6652560367e-11,-1.55356927323e-09,1.55379786815e-09,2.49373716121e-10,1,0,2.5,0,2.6652560367e-11,-1.55356927323e-09,1.55379786815e-09,2.49373716121e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,2.6652560367e-11,-1.55356927323e-09,1.55379786815e-09,2.49373716121e-10,1,0,2.5,0,42,1
stats,43,3.33738557623e-11,-1.89550819485e-09,1.89580195986e-09,3.07407432842e-10,1,0,2.5,0,3.33738557623e-11,-1.89550819485e-09,1.89580195986e-09,3.07407432842e-10,1,0,2.5,0,3.33738557623e-11,-1.89550819485e-09,1.89580195986e-09,3.07407432842e-10,1,0,2.5,0,3.33738557623e-11,-1.89550819485e-09,1.89580195986e-09,3.07407432842e-10,1,0,2.5,0,1,3.33738557623e-11,-1.89550819485e-09,1.89580195986e-09,3.07407432842e-10,1,0,2.5,0,3.33738557623e-11,-1.89550819485e-09,1.89580195986e-09,3.07407432842e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,3.33738557623e-11,-1.89550819485e-09,1.89580195986e-09,3.07407432842e-10,1,0,2.5,0,43,1
stats,44,5.15683849789e-11,-2.78329270742e-09,2.78377032537e-09,4.60652932466e-10,1,0,2.5,0,5.15683849789e-11,-2.78329270742e-09,2.78377032537e-09,4.60652932466e-10,1,0,2.5,0,5.15683849789e-11,-2.78329270742e-09,2.78377032537e-09,4.60652932466e-10,1,0,2.5,0,5.15683849789e-11,-2.78329270742e-09,2.78377032537e-09,4.60652932466e-10,1,0,2.5,0,1,5.15683849789e-11,-2.78329270742e-09,2.78377032537e-09,4.60652932466e-10,1,0,2.5,0,5.15683849789e-11,-2.78329270742e-09,2.78377032537e-09,4.60652932466e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,5.15683849789e-11,-2.78329270742e-09,2.78377032537e-09,4.60652932466e-10,1,0,2.5,0,44,1
stats,45,6.36545191557e-11,-3.35062733114e-09,3.3512319586e-09,5.60143431638e-10,1,0,2.5,0,6.36545191557e-11,-3.35062733114e-09,3.3512319586e-09,5.60143431638e-10,1,0,2.5,0,6.36545191557e-11,-3.35062733114e-09,3.3512319586e-09,5.60143431638e-10,1,0,2.5,0,6.36545191557e-11,-3.35062733114e-09,3.3512319586e-09,5.60143431638e-10,1,0,2.5,0,1,6.36545191557e-11,-3.35062733114e-09,3.3512319586e-09,5.60143431638e-10,1,0,2.5,0,6.36545191557e-11,-3.35062733114e-09,3.3512319586e-09,5.60143431638e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,6.36545191557e-11,-3.35062733114e-09,3.3512319586e-09,5.60143431638e-10,1,0,2.5,0,45,1
stats,46,9.57093571063e-11,-4.79584105761e-09,4.79679584942e-09,8.17797607411e-10,1,0,2.5,0,9.57093571063e-11,-4.79584105761e-09,4.79679584942e-09,8.17797607411e-10,1,0,2.5,0,9.57093571063e-11,-4.79584105761e-09,4.79679584942e-09,8.17797607411e-10,1,0,2.5,0,9.57093571063e-11,-4.79584105761e-09,4.79679584942e-09,8.17797607411e-10,1,0,2.5,0,1,9.57093571063e-11,-4.79584105761e-09,4.79679584942e-09,8.17797607411e-10,1,0,2.5,0,9.57093571063e-11,-4.79584105761e-09,4.79679584942e-09,8.17797607411e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,9.57093571063e-11,-4.79584105761e-09,4.79679584942e-09,8.17797607411e-10,1,0,2.5,0,46,1
stats,47,1.1661485666e-10,-5.70361358143e-09,5.70480551687e-09,9.8215857669e-10,1,0,2.5,0,1.1661485666e-10,-5.70361358143e-09,5.70480551687e-09,9.8215857669e-10,1,0,2.5,0,1.1661485666e-10,-5.70361358143e-09,5.70480551687e-09,9.8215857669e-10,1,0,2.5,0,1.1661485666e-10,-5.70361358143e-09,5.70480551687e-09,9.8215857669e-10,1,0,2.5,0,1,1.1661485666e-10,-5.70361358143e-09,5.70480551687e-09,9.8215857669e-10,1,0,2.5,0,1.1661485666e-10,-5.70361358143e-09,5.70480551687e-09,9.8215857669e-10,1,0,2.5,0,0,0,0,0,0,0,0,0,1.1661485666e-10,-5.70361358143e-09,5.70480551687e-09,9.8215857669e-10,1,0,2.5,0,47,1
stats,48,1.71044470254e-10,-7.97664867491e-09,7.97848276335e-09,1.40038458607e-09,1,0,2.5,0,1.71044470254e-10,-7.97664867491e-09,7.97848276335e-09,1.40038458607e-09,1,0,2.5,0,1.71044470254e-10,-7.97664867491e-09,7.97848276335e-09,1.40038458607e-09,1,0,2.5,0,1.71044470254e-10,-7.97664867491e-09,7.97848276335e-09,1.40038458607e-09,1,0,2.5,0,1,1.71044470254e-10,-7.97664867491e-09,7.97848276335e-09,1.40038458607e-09,1,0,2.5,0,1.71044470254e-10,-7.97664867491e-09,7.97848276335e-09,1.40038458607e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.71044470254e-10,-7.97664867491e-09,7.97848276335e-09,1.40038458607e-09,1,0,2.5,0,48,1
stats,49,2.0595444794e-10,-9.38223454483e-09,9.38449495891e-09,1.66294855664e-09,1,0,2.5,0,2.0595444794e-10,-9.38223454483e-09,9.38449495891e-09,1.66294855664e-09,1,0,2.5,0,2.0595444794e-10,-9.38223454483e-09,9.38449495891e-09,1.66294855664e-09,1,0,2.5,0,2.0595444794e-10,-9.38223454483e-09,9.38449495891e-09,1.66294855664e-09,1,0,2.5,0,1,2.0595444794e-10,-9.38223454483e-09,9.38449495891e-09,1.66294855664e-09,1,0,2.5,0,2.0595444794e-10,-9.38223454483e-09,9.38449495891e-09,1.66294855664e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,2.0595444794e-10,-9.38223454483e-09,9.38449495891e-09,1.66294855664e-09,1,0,2.5,0,49,1
stats,50,2.95335117473e-10,-1.28474475503e-08,1.285084128e-08,2.32048158466e-09,1,0,2.5,0,2.95335117473e-10,-1.28474475503e-08,1.285084128e-08,2.32048158466e-09,1,0,2.5,0,2.95335117473e-10,-1.28474475503e-08,1.285084128e-08,2.32048158466e-09,1,0,2.5,0,2.95335117473e-10,-1.28474475503e-08,1.285084128e-08,2.32048158466e-09,1,0,2.5,0,1,2.95335117473e-10,-1.28474475503e-08,1.285084128e-08,2.32048158466e-09,1,0,2.5,0,2.95335117473e-10,-1.28474475503e-08,1.285084128e-08,2.32048158466e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,2.95335117473e-10,-1.28474475503e-08,1.285084128e-08,2.32048158466e-09,1,0,2.5,0,50,1
stats,51,3.51796425324e-10,-1.49599834742e-08,1.49641188329e-08,2.72732059159e-09,1,0,2.5,0,3.51796425324e-10,-1.49599834742e-08,1.49641188329e-08,2.72732059159e-09,1,0,2.5,0,3.51796425324e-10,-1.49599834742e-08,1.49641188329e-08,2.72732059159e-09,1,0,2.5,0,3.51796425324e-10,-1.49599834742e-08,1.49641188329e-08,2.72732059159e-09,1,0,2.5,0,1,3.51796425324e-10,-1.49599834742e-08,1.49641188329e-08,2.72732059159e-09,1,0,2.5,0,3.51796425324e-10,-1.49599834742e-08,1.49641188329e-08,2.72732059159e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,3.51796425324e-10,-1.49599834742e-08,1.49641188329e-08,2.72732059159e-09,1,0,2.5,0,51,1
stats,52,4.94169760668e-10,-2.00950367457e-08,2.01011118861e-08,3.7314871193e-09,1,0,2.5,0,4.94169760668e-10,-2.00950367457e-08,2.01011118861e-08,3.7314871193e-09,1,0,2.5,0,4.94169760668e-10,-2.00950367457e-08,2.01011118861e-08,3.7314871193e-09,1,0,2.5,0,4.94169760668e-10,-2.00950367457e-08,2.01011118861e-08,3.7314871193e-09,1,0,2.5,0,1,4.94169760668e-10,-2.00950367457e-08,2.01011118861e-08,3.7314871193e-09,1,0,2.5,0,4.94169760668e-10,-2.00950367457e-08,2.01011118861e-08,3.7314871193e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,4.94169760668e-10,-2.00950367457e-08,2.01011118861e-08,3.7314871193e-09,1,0,2.5,0,52,1
stats,53,5.8286619975e-10,-2.31852617105e-08,2.31925874061e-08,4.34460245557e-09,1,0,2.5,0,5.8286619975e-10,-2.31852617105e-08,2.31925874061e-08,4.34460245557e-09,1,0,2.5,0,5.8286619975e-10,-2.31852617105e-08,2.31925874061e-08,4.34460245557e-09,1,0,2.5,0,5.8286619975e-10,-2.31852617105e-08,2.31925874061e-08,4.34460245557e-09,1,0,2.5,0,1,5.8286619975e-10,-2.31852617105e-08,2.31925874061e-08,4.34460245557e-09,1,0,2.5,0,5.8286619975e-10,-2.31852617105e-08,2.31925874061e-08,4.34460245557e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,5.8286619975e-10,-2.31852617105e-08,2.31925874061e-08,4.34460245557e-09,1,0,2.5,0,53,1
stats,54,8.03441424502e-10,-3.0600993739e-08,3.06115381932e-08,5.8380376089e-09,1,0,2.5,0,8.03441424502e-10,-3.0600993739e-08,3.06115381932e-08,5.8380376089e-09,1,0,2.5,0,8.03441424502e-10,-3.0600993739e-08,3.06115381932e-08,5.8380376089e-09,1,0,2.5,0,8.03441424502e-10,-3.0600993739e-08,3.06115381932e-08,5.8380376089e-09,1,0,2.5,0,1,8.03441424502e-10,-3.0600993739e-08,3.06115381932e-08,5.8380376089e-09,1,0,2.5,0,8.03441424502e-10,-3.0600993739e-08,3.06115381932e-08,5.8380376089e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,8.03441424502e-10,-3.0600993739e-08,3.06115381932e-08,5.8380376089e-09,1,0,2.5,0,54,1
stats,55,9.3912266852e-10,-3.50112081549e-08,3.50238025248e-08,6.73887656788e-09,1,0,2.5,0,9.3912266852e-10,-3.50112081549e-08,3.50238025248e-08,6.73887656788e-09,1,0,2.5,0,9.3912266852e-10,-3.50112081549e-08,3.50238025248e-08,6.73887656788e-09,1,0,2.5,0,9.3912266852e-10,-3.50112081549e-08,3.50238025248e-08,6.73887656788e-09,1,0,2.5,0,1,9.3912266852e-10,-3.50112081549e-08,3.50238025248e-08,6.73887656788e-09,1,0,2.5,0,9.3912266852e-10,-3.50112081549e-08,3.50238025248e-08,6.73887656788e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,9.3912266852e-10,-3.50112081549e-08,3.50238025248e-08,6.73887656788e-09,1,0,2.5,0,55,1
stats,56,1.27229538016e-09,-4.54714168541e-08,4.54892123969e-08,8.90683349297e-09,1,0,2.5,0,1.27229538016e-09,-4.54714168541e-08,4.54892123969e-08,8.90683349297e-09,1,0,2.5,0,1.27229538016e-09,-4.54714168541e-08,4.54892123969e-08,8.90683349297e-09,1,0,2.5,0,1.27229538016e-09,-4.54714168541e-08,4.54892123969e-08,8.90683349297e-09,1,0,2.5,0,1,1.27229538016e-09,-4.54714168541e-08,4.54892123969e-08,8.90683349297e-09,1,0,2.5,0,1.27229538016e-09,-4.54714168541e-08,4.54892123969e-08,8.90683349297e-09,1,0,2.5,0,0,0,0,0,0,0,0,0,1.27229538016e-09,-4.54714168541e-08,4.54892123969e-08,8.90683349297e-09,1,0,2.5,0,56,1
stats,57,1.47486778346e-09,-5.16252463001e-08,5.16463103395e-08,1.02000674573e-08,1,0,2.5,0,1.47486778346e-09,-5.16252463001e-08,5.16463103395e-08,1.02000674573e-08,1,0,2.5,0,1.47486778346e-09,-5.16252463001e-08,5.16463103395e-08,1.02000674573e-08,1,0,2.5,0,1.47486778346e-09,-5.16252463001e-08,5.16463103395e-08,1.02000674573e-08,1,0,2.5,0,1,1.47486778346e-09,-5.16252463001e-08,5.16463103395e-08,1.02000674573e-08,1,0,2.5,0,1.47486778346e-09,-5.16252463001e-08,5.16463103395e-08,1.02000674573e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.47486778346e-09,-5.16252463001e-08,5.16463103395e-08,1.02000674573e-08,1,0,2.5,0,57,1
stats,58,1.96656579909e-09,-6.60657661911e-08,6.60950263409e-08,1.32781847739e-08,1,0,2.5,0,1.96656579909e-09,-6.60657661911e-08,6.60950263409e-08,1.32781847739e-08,1,0,2.5,0,1.96656579909e-09,-6.60657661911e-08,6.60950263409e-08,1.32781847739e-08,1,0,2.5,0,1.96656579909e-09,-6.60657661911e-08,6.60950263409e-08,1.32781847739e-08,1,0,2.5,0,1,1.96656579909e-09,-6.60657661911e-08,6.60950263409e-08,1.32781847739e-08,1,0,2.5,0,1.96656579909e-09,-6.60657661911e-08,6.60950263409e-08,1.32781847739e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.96656579909e-09,-6.60657661911e-08,6.60950263409e-08,1.32781847739e-08,1,0,2.5,0,58,1
stats,59,2.26234875278e-09,-7.44773842598e-08,7.45117390011e-08,1.50956793732e-08,1,0,2.5,0,2.26234875278e-09,-7.44773842598e-08,7.45117390011e-08,1.50956793732e-08,1,0,2.5,0,2.26234875278e-09,-7.44773842598e-08,7.45117390011e-08,1.50956793732e-08,1,0,2.5,0,2.26234875278e-09,-7.44773842598e-08,7.45117390011e-08,1.50956793732e-08,1,0,2.5,0,1,2.26234875278e-09,-7.44773842598e-08,7.45117390011e-08,1.50956793732e-08,1,0,2.5,0,2.26234875278e-09,-7.44773842598e-08,7.45117390011e-08,1.50956793732e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.26234875278e-09,-7.44773842598e-08,7.45117390011e-08,1.50956793732e-08,1,0,2.5,0,59,1
stats,60,2.97271296468e-09,-9.40238464864e-08,9.40708275721e-08,1.93780564928e-08,1,0,2.5,0,2.97271296468e-09,-9.40238464864e-08,9.40708275721e-08,1.93780564928e-08,1,0,2.5,0,2.97271296468e-09,-9.40238464864e-08,9.40708275721e-08,1.93780564928e-08,1,0,2.5,0,2.97271296468e-09,-9.40238464864e-08,9.40708275721e-08,1.93780564928e-08,1,0,2.5,0,1,2.97271296468e-09,-9.40238464864e-08,9.40708275721e-08,1.93780564928e-08,1,0,2.5,0,2.97271296468e-09,-9.40238464864e-08,9.40708275721e-08,1.93780564928e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,2.97271296468e-09,-9.40238464864e-08,9.40708275721e-08,1.93780564928e-08,1,0,2.5,0,60,1
stats,61,3.39586314624e-09,-1.05306497744e-07,1.05361237956e-07,2.18829594445e-08,1,0,2.5,0,3.39586314624e-09,-1.05306497744e-07,1.05361237956e-07,2.18829594445e-08,1,0,2.5,0,3.39586314624e-09,-1.05306497744e-07,1.05361237956e-07,2.18829594445e-08,1,0,2.5,0,3.39586314624e-09,-1.05306497744e-07,1.05361237956e-07,2.18829594445e-08,1,0,2.5,0,1,3.39586314624e-09,-1.05306497744e-07,1.05361237956e-07,2.18829594445e-08,1,0,2.5,0,3.39586314624e-09,-1.05306497744e-07,1.05361237956e-07,2.18829594445e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,3.39586314624e-09,-1.05306497744e-07,1.05361237956e-07,2.18829594445e-08,1,0,2.5,0,61,1
stats,62,4.40226255449e-09,-1.31290349259e-07,1.31364132017e-07,2.77303833229e-08,1,0,2.5,0,4.40226255449e-09,-1.31290349259e-07,1.31364132017e-07,2.77303833229e-08,1,0,2.5,0,4.40226255449e-09,-1.31290349259e-07,1.31364132017e-07,2.77303833229e-08,1,0,2.5,0,4.40226255449e-09,-1.31290349259e-07,1.31364132017e-07,2.77303833229e-08,1,0,2.5,0,1,4.40226255449e-09,-1.31290349259e-07,1.31364132017e-07,2.77303833229e-08,1,0,2.5,0,4.40226255449e-09,-1.31290349259e-07,1.31364132017e-07,2.77303833229e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,4.40226255449e-09,-1.31290349259e-07,1.31364132017e-07,2.77303833229e-08,1,0,2.5,0,62,1
stats,63,4.99636376716e-09,-1.46163785075e-07,1.4624914968e-07,3.11212460247e-08,1,0,2.5,0,4.99636376716e-09,-1.46163785075e-07,1.4624914968e-07,3.11212460247e-08,1,0,2.5,0,4.99636376716e-09,-1.46163785075e-07,1.4624914968e-07,3.11212460247e-08,1,0,2.5,0,4.99636376716e-09,-1.46163785075e-07,1.4624914968e-07,3.11212460247e-08,1,0,2.5,0,1,4.99636376716e-09,-1.46163785075e-07,1.4624914968e-07,3.11212460247e-08,1,0,2.5,0,4.99636376716e-09,-1.46163785075e-07,1.4624914968e-07,3.11212460247e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,4.99636376716e-09,-1.46163785075e-07,1.4624914968e-07,3.11212460247e-08,1,0,2.5,0,63,1
stats,64,6.39674357927e-09,-1.80136140671e-07,1.802496854e-07,3.89694108094e-08,1,0,2.5,0,6.39674357927e-09,-1.80136140671e-07,1.802496854e-07,3.89694108094e-08,1,0,2.5,0,6.39674357927e-09,-1.80136140671e-07,1.802496854e-07,3.89694108094e-08,1,0,2.5,0,6.39674357927e-09,-1.80136140671e-07,1.802496854e-07,3.89694108094e-08,1,0,2.5,0,1,6.39674357927e-09,-1.80136140671e-07,1.802496854e-07,3.89694108094e-08,1,0,2.5,0,6.39674357927e-09,-1.80136140671e-07,1.802496854e-07,3.89694108094e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,6.39674357927e-09,-1.80136140671e-07,1.802496854e-07,3.89694108094e-08,1,0,2.5,0,64,1
stats,65,7.21656556735e-09,-1.99433003445e-07,1.99563530145e-07,4.34842775121e-08,1,0,2.5,0,7.21656556735e-09,-1.99433003445e-07,1.99563530145e-07,4.34842775121e-08,1,0,2.5,0,7.21656556735e-09,-1.99433003445e-07,1.99563530145e-07,4.34842775121e-08,1,0,2.5,0,7.21656556735e-09,-1.99433003445e-07,1.99563530145e-07,4.34842775121e-08,1,0,2.5,0,1,7.21656556735e-09,-1.99433003445e-07,1.99563530145e-07,4.34842775121e-08,1,0,2.5,0,7.21656556735e-09,-1.99433003445e-07,1.99563530145e-07,4.34842775121e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,7.21656556735e-09,-1.99433003445e-07,1.99563530145e-07,4.34842775121e-08,1,0,2.5,0,65,1
stats,66,9.13312092621e-09,-2.43176089043e-07,2.43347528794e-07,5.38518492021e-08,1,0,2.5,0,9.13312092621e-09,-2.43176089043e-07,2.43347528794e-07,5.38518492021e-08,1,0,2.5,0,9.13312092621e-09,-2.43176089043e-07,2.43347528794e-07,5.38518492021e-08,1,0,2.5,0,9.13312092621e-09,-2.43176089043e-07,2.43347528794e-07,5.38518492021e-08,1,0,2.5,0,1,9.13312092621e-09,-2.43176089043e-07,2.43347528794e-07,5.38518492021e-08,1,0,2.5,0,9.13312092621e-09,-2.43176089043e-07,2.43347528794e-07,5.38518492021e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,9.13312092621e-09,-2.43176089043e-07,2.43347528794e-07,5.38518492021e-08,1,0,2.5,0,66,1
stats,67,1.02465342877e-08,-2.67846900215e-07,2.68042811058e-07,5.97722120688e-08,1,0,2.5,0,1.02465342877e-08,-2.67846900215e-07,2.68042811058e-07,5.97722120688e-08,1,0,2.5,0,1.02465342877e-08,-2.67846900215e-07,2.68042811058e-07,5.97722120688e-08,1,0,2.5,0,1.02465342877e-08,-2.67846900215e-07,2.68042811058e-07,5.97722120688e-08,1,0,2.5,0,1,1.02465342877e-08,-2.67846900215e-07,2.68042811058e-07,5.97722120688e-08,1,0,2.5,0,1.02465342877e-08,-2.67846900215e-07,2.68042811058e-07,5.97722120688e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.02465342877e-08,-2.67846900215e-07,2.68042811058e-07,5.97722120688e-08,1,0,2.5,0,67,1
stats,68,1.28297070745e-08,-3.23382778333e-07,3.23637181054e-07,7.32686373794e-08,1,0,2.5,0,1.28297070745e-08,-3.23382778333e-07,3.23637181054e-07,7.32686373794e-08,1,0,2.5,0,1.28297070745e-08,-3.23382778333e-07,3.23637181054e-07,7.32686373794e-08,1,0,2.5,0,1.28297070745e-08,-3.23382778333e-07,3.23637181054e-07,7.32686373794e-08,1,0,2.5,0,1,1.28297070745e-08,-3.23382778333e-07,3.23637181054e-07,7.32686373794e-08,1,0,2.5,0,1.28297070745e-08,-3.23382778333e-07,3.23637181054e-07,7.32686373794e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.28297070745e-08,-3.23382778333e-07,3.23637181054e-07,7.32686373794e-08,1,0,2.5,0,68,1
stats,69,1.4319763153e-08,-3.54499803734e-07,3.54788909362e-07,8.09232574284e-08,1,0,2.5,0,1.4319763153e-08,-3.54499803734e-07,3.54788909362e-07,8.09232574284e-08,1,0,2.5,0,1.4319763153e-08,-3.54499803734e-07,3.54788909362e-07,8.09232574284e-08,1,0,2.5,0,1.4319763153e-08,-3.54499803734e-07,3.54788909362e-07,8.09232574284e-08,1,0,2.5,0,1,1.4319763153e-08,-3.54499803734e-07,3.54788909362e-07,8.09232574284e-08,1,0,2.5,0,1.4319763153e-08,-3.54499803734e-07,3.54788909362e-07,8.09232574284e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.4319763153e-08,-3.54499803734e-07,3.54788909362e-07,8.09232574284e-08,1,0,2.5,0,69,1
stats,70,1.7752556758e-08,-4.24096640472e-07,4.24468026949e-07,9.82561019214e-08,1,0,2.5,0,1.7752556758e-08,-4.24096640472e-07,4.24468026949e-07,9.82561019214e-08,1,0,2.5,0,1.7752556758e-08,-4.24096640472e-07,4.24468026949e-07,9.82561019214e-08,1,0,2.5,0,1.7752556758e-08,-4.24096640472e-07,4.24468026949e-07,9.82561019214e-08,1,0,2.5,0,1,1.7752556758e-08,-4.24096640472e-07,4.24468026949e-07,9.82561019214e-08,1,0,2.5,0,1.7752556758e-08,-4.24096640472e-07,4.24468026949e-07,9.82561019214e-08,1,0,2.5,0,0,0,0,0,0,0,0,0,1.7752556758e-08,-4.24096640472e-07,4.24468026949e-07,9.82561019214e-08,1,0,2.5,0,70,1
stats,71,1.97197191909e-08,-4.62856235117e-07,4.63276109031e-07,1.08024572398e-07,1,0,2.5,0,1.97197191909e-08,-4.62856235117e-07,4.63276109031e-07,1.08024572398e-07,1,0,2.5,0,1.97197191909e-08,-4.62856235117e-07,4.63276109031e-07,1.08024572398e-07,1,0,2.5,0,1.97197191909e-08,-4.62856235117e-07,4.63276109031e-07,1.08024572398e-07,1,0,2.5,0,1,1.97197191909e-08,-4.62856235117e-07,4.63276109031e-07,1.08024572398e-07,1,0,2.5,0,1.97197191909e-08,-4.62856235117e-07,4.63276109031e-07,1.08024572398e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.97197191909e-08,-4.62856235117e-07,4.63276109031e-07,1.08024572398e-07,1,0,2.5,0,71,1
stats,72,2.42223165969e-08,-5.49031938135e-07,5.49565982055e-07,1.3000646959e-07,1,0,2.5,0,2.42223165969e-08,-5.49031938135e-07,5.49565982055e-07,1.3000646959e-07,1,0,2.5,0,2.42223165969e-08,-5.49031938135e-07,5.49565982055e-07,1.3000646959e-07,1,0,2.5,0,2.42223165969e-08,-5.49031938135e-07,5.49565982055e-07,1.3000646959e-07,1,0,2.5,0,1,2.42223165969e-08,-5.49031938135e-07,5.49565982055e-07,1.3000646959e-07,1,0,2.5,0,2.42223165969e-08,-5.49031938135e-07,5.49565982055e-07,1.3000646959e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.42223165969e-08,-5.49031938135e-07,5.49565982055e-07,1.3000646959e-07,1,0,2.5,0,72,1
stats,73,2.67868518478e-08,-5.96755739934e-07,5.97356631715e-07,1.42322534202e-07,1,0,2.5,0,2.67868518478e-08,-5.96755739934e-07,5.97356631715e-07,1.42322534202e-07,1,0,2.5,0,2.67868518478e-08,-5.96755739934e-07,5.97356631715e-07,1.42322534202e-07,1,0,2.5,0,2.67868518478e-08,-5.96755739934e-07,5.97356631715e-07,1.42322534202e-07,1,0,2.5,0,1,2.67868518478e-08,-5.96755739934e-07,5.97356631715e-07,1.42322534202e-07,1,0,2.5,0,2.67868518478e-08,-5.96755739934e-07,5.97356631715e-07,1.42322534202e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.67868518478e-08,-5.96755739934e-07,5.97356631715e-07,1.42322534202e-07,1,0,2.5,0,73,1
stats,74,3.26215534585e-08,-7.02279180587e-07,7.03036448613e-07,1.69877523604e-07,1,0,2.5,0,3.26215534585e-08,-7.02279180587e-07,7.03036448613e-07,1.69877523604e-07,1,0,2.5,0,3.26215534585e-08,-7.02279180587e-07,7.03036448613e-07,1.69877523604e-07,1,0,2.5,0,3.26215534585e-08,-7.02279180587e-07,7.03036448613e-07,1.69877523604e-07,1,0,2.5,0,1,3.26215534585e-08,-7.02279180587e-07,7.03036448613e-07,1.69877523604e-07,1,0,2.5,0,3.26215534585e-08,-7.02279180587e-07,7.03036448613e-07,1.69877523604e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,3.26215534585e-08,-7.02279180587e-07,7.03036448613e-07,1.69877523604e-07,1,0,2.5,0,74,1
stats,75,3.59260781124e-08,-7.60414195611e-07,7.61262413107e-07,1.85232096328e-07,1,0,2.5,0,3.59260781124e-08,-7.60414195611e-07,7.61262413107e-07,1.85232096328e-07,1,0,2.5,0,3.59260781124e-08,-7.60414195611e-07,7.61262413107e-07,1.85232096328e-07,1,0,2.5,0,3.59260781124e-08,-7.60414195611e-07,7.61262413107e-07,1.85232096328e-07,1,0,2.5,0,1,3.59260781124e-08,-7.60414195611e-07,7.61262413107e-07,1.85232096328e-07,1,0,2.5,0,3.59260781124e-08,-7.60414195611e-07,7.61262413107e-07,1.85232096328e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,3.59260781124e-08,-7.60414195611e-07,7.61262413107e-07,1.85232096328e-07,1,0,2.5,0,75,1
stats,76,4.34025615448e-08,-8.88304100499e-07,8.89363775514e-07,2.19401371737e-07,1,0,2.5,0,4.34025615448e-08,-8.88304100499e-07,8.89363775514e-07,2.19401371737e-07,1,0,2.5,0,4.34025615448e-08,-8.88304100499e-07,8.89363775514e-07,2.19401371737e-07,1,0,2.5,0,4.34025615448e-08,-8.88304100499e-07,8.89363775514e-07,2.19401371737e-07,1,0,2.5,0,1,4.34025615448e-08,-8.88304100499e-07,8.89363775514e-07,2.19401371737e-07,1,0,2.5,0,4.34025615448e-08,-8.88304100499e-07,8.89363775514e-07,2.19401371737e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,4.34025615448e-08,-8.88304100499e-07,8.89363775514e-07,2.19401371737e-07,1,0,2.5,0,76,1
stats,77,4.76147548056e-08,-9.58421765063e-07,9.59603767114e-07,2.38345307935e-07,1,0,2.5,0,4.76147548056e-08,-9.58421765063e-07,9.59603767114e-07,2.38345307935e-07,1,0,2.5,0,4.76147548056e-08,-9.58421765063e-07,9.59603767114e-07,2.38345307935e-07,1,0,2.5,0,4.76147548056e-08,-9.58421765063e-07,9.59603767114e-07,2.38345307935e-07,1,0,2.5,0,1,4.76147548056e-08,-9.58421765063e-07,9.59603767114e-07,2.38345307935e-07,1,0,2.5,0,4.76147548056e-08,-9.58421765063e-07,9.59603767114e-07,2.38345307935e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,4.76147548056e-08,-9.58421765063e-07,9.59603767114e-07,2.38345307935e-07,1,0,2.5,0,77,1
stats,78,5.70956473211e-08,-1.11194390229e-06,1.11340875719e-06,2.80292368871e-07,1,0,2.5,0,5.70956473211e-08,-1.11194390229e-06,1.11340875719e-06,2.80292368871e-07,1,0,2.5,0,5.70956473211e-08,-1.11194390229e-06,1.11340875719e-06,2.80292368871e-07,1,0,2.5,0,5.70956473211e-08,-1.11194390229e-06,1.11340875719e-06,2.80292368871e-07,1,0,2.5,0,1,5.70956473211e-08,-1.11194390229e-06,1.11340875719e-06,2.80292368871e-07,1,0,2.5,0,5.70956473211e-08,-1.11194390229e-06,1.11340875719e-06,2.80292368871e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,5.70956473211e-08,-1.11194390229e-06,1.11340875719e-06,2.80292368871e-07,1,0,2.5,0,78,1
stats,79,6.24111322622e-08,-1.19573803659e-06,1.19736569104e-06,3.034388385e-07,1,0,2.5,0,6.24111322622e-08,-1.19573803659e-06,1.19736569104e-06,3.034388385e-07,1,0,2.5,0,6.24111322622e-08,-1.19573803659e-06,1.19736569104e-06,3.034388385e-07,1,0,2.5,0,6.24111322622e-08,-1.19573803659e-06,1.19736569104e-06,3.034388385e-07,1,0,2.5,0,1,6.24111322622e-08,-1.19573803659e-06,1.19736569104e-06,3.034388385e-07,1,0,2.5,0,6.24111322622e-08,-1.19573803659e-06,1.19736569104e-06,3.034388385e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,6.24111322622e-08,-1.19573803659e-06,1.19736569104e-06,3.034388385e-07,1,0,2.5,0,79,1
stats,80,7.43179811025e-08,-1.37840061143e-06,1.38040263664e-06,3.54454101625e-07,1,0,2.5,0,7.43179811025e-08,-1.37840061143e-06,1.38040263664e-06,3.54454101625e-07,1,0,2.5,0,7.43179811025e-08,-1.37840061143e-06,1.38040263664e-06,3.54454101625e-07,1,0,2.5,0,7.43179811025e-08,-1.37840061143e-06,1.38040263664e-06,3.54454101625e-07,1,0,2.5,0,1,7.43179811025e-08,-1.37840061143e-06,1.38040263664e-06,3.54454101625e-07,1,0,2.5,0,7.43179811025e-08,-1.37840061143e-06,1.38040263664e-06,3.54454101625e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,7.43179811025e-08,-1.37840061143e-06,1.38040263664e-06,3.54454101625e-07,1,0,2.5,0,80,1
stats,81,8.09633817767e-08,-1.47768537317e-06,1.47990169808e-06,3.82480777716e-07,1,0,2.5,0,8.09633817767e-08,-1.47768537317e-06,1.47990169808e-06,3.82480777716e-07,1,0,2.5,0,8.09633817767e-08,-1.47768537317e-06,1.47990169808e-06,3.82480777716e-07,1,0,2.5,0,8.09633817767e-08,-1.47768537317e-06,1.47990169808e-06,3.82480777716e-07,1,0,2.5,0,1,8.09633817767e-08,-1.47768537317e-06,1.47990169808e-06,3.82480777716e-07,1,0,2.5,0,8.09633817767e-08,-1.47768537317e-06,1.47990169808e-06,3.82480777716e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,8.09633817767e-08,-1.47768537317e-06,1.47990169808e-06,3.82480777716e-07,1,0,2.5,0,81,1
stats,82,9.57829584536e-08,-1.69323379851e-06,1.6959407958e-06,4.43985584297e-07,1,0,2.5,0,9.57829584536e-08,-1.69323379851e-06,1.6959407958e-06,4.43985584297e-07,1,0,2.5,0,9.57829584536e-08,-1.69323379851e-06,1.6959407958e-06,4.43985584297e-07,1,0,2.5,0,9.57829584536e-08,-1.69323379851e-06,1.6959407958e-06,4.43985584297e-07,1,0,2.5,0,1,9.57829584536e-08,-1.69323379851e-06,1.6959407958e-06,4.43985584297e-07,1,0,2.5,0,9.57829584536e-08,-1.69323379851e-06,1.6959407958e-06,4.43985584297e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,9.57829584536e-08,-1.69323379851e-06,1.6959407958e-06,4.43985584297e-07,1,0,2.5,0,82,1
stats,83,1.04019179048e-07,-1.80993970389e-06,1.81292625712e-06,4.77636547203e-07,1,0,2.5,0,1.04019179048e-07,-1.80993970389e-06,1.81292625712e-06,4.77636547203e-07,1,0,2.5,0,1.04019179048e-07,-1.80993970389e-06,1.81292625712e-06,4.77636547203e-07,1,0,2.5,0,1.04019179048e-07,-1.80993970389e-06,1.81292625712e-06,4.77636547203e-07,1,0,2.5,0,1,1.04019179048e-07,-1.80993970389e-06,1.81292625712e-06,4.77636547203e-07,1,0,2.5,0,1.04019179048e-07,-1.80993970389e-06,1.81292625712e-06,4.77636547203e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.04019179048e-07,-1.80993970389e-06,1.81292625712e-06,4.77636547203e-07,1,0,2.5,0,83,1
stats,84,1.22310297002e-07,-2.06235017686e-06,2.06597383112e-06,5.51186587927e-07,1,0,2.5,0,1.22310297002e-07,-2.06235017686e-06,2.06597383112e-06,5.51186587927e-07,1,0,2.5,0,1.22310297002e-07,-2.06235017686e-06,2.06597383112e-06,5.51186587927e-07,1,0,2.5,0,1.22310297002e-07,-2.06235017686e-06,2.06597383112e-06,5.51186587927e-07,1,0,2.5,0,1,1.22310297002e-07,-2.06235017686e-06,2.06597383112e-06,5.51186587927e-07,1,0,2.5,0,1.22310297002e-07,-2.06235017686e-06,2.06597383112e-06,5.51186587927e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.22310297002e-07,-2.06235017686e-06,2.06597383112e-06,5.51186587927e-07,1,0,2.5,0,84,1
stats,85,1.32436042577e-07,-2.1985215426e-06,2.20250672101e-06,5.91273874306e-07,1,0,2.5,0,1.32436042577e-07,-2.1985215426e-06,2.20250672101e-06,5.91273874306e-07,1,0,2.5,0,1.32436042577e-07,-2.1985215426e-06,2.20250672101e-06,5.91273874306e-07,1,0,2.5,0,1.32436042577e-07,-2.1985215426e-06,2.20250672101e-06,5.91273874306e-07,1,0,2.5,0,1,1.32436042577e-07,-2.1985215426e-06,2.20250672101e-06,5.91273874306e-07,1,0,2.5,0,1.32436042577e-07,-2.1985215426e-06,2.20250672101e-06,5.91273874306e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.32436042577e-07,-2.1985215426e-06,2.20250672101e-06,5.91273874306e-07,1,0,2.5,0,85,1
stats,86,1.54836783395e-07,-2.49199320024e-06,2.49679897024e-06,6.78562571466e-07,1,0,2.5,0,1.54836783395e-07,-2.49199320024e-06,2.49679897024e-06,6.78562571466e-07,1,0,2.5,0,1.54836783395e-07,-2.49199320024e-06,2.49679897024e-06,6.78562571466e-07,1,0,2.5,0,1.54836783395e-07,-2.49199320024e-06,2.49679897024e-06,6.78562571466e-07,1,0,2.5,0,1,1.54836783395e-07,-2.49199320024e-06,2.49679897024e-06,6.78562571466e-07,1,0,2.5,0,1.54836783395e-07,-2.49199320024e-06,2.49679897024e-06,6.78562571466e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.54836783395e-07,-2.49199320024e-06,2.49679897024e-06,6.78562571466e-07,1,0,2.5,0,86,1
stats,87,1.67192311551e-07,-2.64978461928e-06,2.65505400421e-06,7.25967709059e-07,1,0,2.5,0,1.67192311551e-07,-2.64978461928e-06,2.65505400421e-06,7.25967709059e-07,1,0,2.5,0,1.67192311551e-07,-2.64978461928e-06,2.65505400421e-06,7.25967709059e-07,1,0,2.5,0,1.67192311551e-07,-2.64978461928e-06,2.65505400421e-06,7.25967709059e-07,1,0,2.5,0,1,1.67192311551e-07,-2.64978461928e-06,2.65505400421e-06,7.25967709059e-07,1,0,2.5,0,1.67192311551e-07,-2.64978461928e-06,2.65505400421e-06,7.25967709059e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.67192311551e-07,-2.64978461928e-06,2.65505400421e-06,7.25967709059e-07,1,0,2.5,0,87,1
stats,88,1.94427940414e-07,-2.98873487736e-06,2.99505222756e-06,8.28828603971e-07,1,0,2.5,0,1.94427940414e-07,-2.98873487736e-06,2.99505222756e-06,8.28828603971e-07,1,0,2.5,0,1.94427940414e-07,-2.98873487736e-06,2.99505222756e-06,8.28828603971e-07,1,0,2.5,0,1.94427940414e-07,-2.98873487736e-06,2.99505222756e-06,8.28828603971e-07,1,0,2.5,0,1,1.94427940414e-07,-2.98873487736e-06,2.99505222756e-06,8.28828603971e-07,1,0,2.5,0,1.94427940414e-07,-2.98873487736e-06,2.99505222756e-06,8.28828603971e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,1.94427940414e-07,-2.98873487736e-06,2.99505222756e-06,8.28828603971e-07,1,0,2.5,0,88,1
stats,89,2.09399189544e-07,-3.17040780828e-06,3.17731542054e-06,8.84503947418e-07,1,0,2.5,0,2.09399189544e-07,-3.17040780828e-06,3.17731542054e-06,8.84503947418e-07,1,0,2.5,0,2.09399189544e-07,-3.17040780828e-06,3.17731542054e-06,8.84503947418e-07,1,0,2.5,0,2.09399189544e-07,-3.17040780828e-06,3.17731542054e-06,8.84503947418e-07,1,0,2.5,0,1,2.09399189544e-07,-3.17040780828e-06,3.17731542054e-06,8.84503947418e-07,1,0,2.5,0,2.09399189544e-07,-3.17040780828e-06,3.17731542054e-06,8.84503947418e-07,1,0,2.5,0,0,0,0,0,0,0,0,0,2.09399189544e-07,-3.17040780828e-06,3.17731542054e-06,8.84503947418e-07,1,0,2.5,0,89,1
stats,90,2.42290667529e-07,-3.55946349373e-06,3.5677003325e-06,1.0049135426e-06,1,0,2.5,0,2.42290667529e-07,-3.55946349373e-06,3.5677003325e-06,1.0049135426e-06,1,0,2.5,0,2.42290667529e-07,-3.55946349373e-06,3.5677003325e-06,1.0049135426e-06,1,0,2.5,0,2.42290667529e-07,-3.55946349373e-06,3.5677003325e-06,1.0049135426e-06,1,0,2.5,0,1,2.42290667529e-07,-3.55946349373e-06,3.5677003325e-06,1.0049135426e-06,1,0,2.5,0,2.42290667529e-07,-3.55946349373e-06,3.5677003325e-06,1.0049135426e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.42290667529e-07,-3.55946349373e-06,3.5677003325e-06,1.0049135426e-06,1,0,2.5,0,90,1
stats,91,2.60313669287e-07,-3.76738330488e-06,3.7763659293e-06,1.069883524e-06,1,0,2.5,0,2.60313669287e-07,-3.76738330488e-06,3.7763659293e-06,1.069883524e-06,1,0,2.5,0,2.60313669287e-07,-3.76738330488e-06,3.7763659293e-06,1.069883524e-06,1,0,2.5,0,2.60313669287e-07,-3.76738330488e-06,3.7763659293e-06,1.069883524e-06,1,0,2.5,0,1,2.60313669287e-07,-3.76738330488e-06,3.7763659293e-06,1.069883524e-06,1,0,2.5,0,2.60313669287e-07,-3.76738330488e-06,3.7763659293e-06,1.069883524e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.60313669287e-07,-3.76738330488e-06,3.7763659293e-06,1.069883524e-06,1,0,2.5,0,91,1
stats,92,2.99786989899e-07,-4.21137701778e-06,4.2220335672e-06,1.20996367059e-06,1,0,2.5,0,2.99786989899e-07,-4.21137701778e-06,4.2220335672e-06,1.20996367059e-06,1,0,2.5,0,2.99786989899e-07,-4.21137701778e-06,4.2220335672e-06,1.20996367059e-06,1,0,2.5,0,2.99786989899e-07,-4.21137701778e-06,4.2220335672e-06,1.20996367059e-06,1,0,2.5,0,1,2.99786989899e-07,-4.21137701778e-06,4.2220335672e-06,1.20996367059e-06,1,0,2.5,0,2.99786989899e-07,-4.21137701778e-06,4.2220335672e-06,1.20996367059e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.99786989899e-07,-4.21137701778e-06,4.2220335672e-06,1.20996367059e-06,1,0,2.5,0,92,1
stats,93,3.21352899846e-07,-4.44801025878e-06,4.45960358775e-06,1.28532599319e-06,1,0,2.5,0,3.21352899846e-07,-4.44801025878e-06,4.45960358775e-06,1.28532599319e-06,1,0,2.5,0,3.21352899846e-07,-4.44801025878e-06,4.45960358775e-06,1.28532599319e-06,1,0,2.5,0,3.21352899846e-07,-4.44801025878e-06,4.45960358775e-06,1.28532599319e-06,1,0,2.5,0,1,3.21352899846e-07,-4.44801025878e-06,4.45960358775e-06,1.28532599319e-06,1,0,2.5,0,3.21352899846e-07,-4.44801025878e-06,4.45960358775e-06,1.28532599319e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.21352899846e-07,-4.44801025878e-06,4.45960358775e-06,1.28532599319e-06,1,0,2.5,0,93,1
stats,94,3.68449434518e-07,-4.95197582495e-06,4.96566417496e-06,1.44734633523e-06,1,0,2.5,0,3.68449434518e-07,-4.95197582495e-06,4.96566417496e-06,1.44734633523e-06,1,0,2.5,0,3.68449434518e-07,-4.95197582495e-06,4.96566417496e-06,1.44734633523e-06,1,0,2.5,0,3.68449434518e-07,-4.95197582495e-06,4.96566417496e-06,1.44734633523e-06,1,0,2.5,0,1,3.68449434518e-07,-4.95197582495e-06,4.96566417496e-06,1.44734633523e-06,1,0,2.5,0,3.68449434518e-07,-4.95197582495e-06,4.96566417496e-06,1.44734633523e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.68449434518e-07,-4.95197582495e-06,4.96566417496e-06,1.44734633523e-06,1,0,2.5,0,94,1
stats,95,3.94109775925e-07,-5.21988931723e-06,5.23474591319e-06,1.53427322402e-06,1,0,2.5,0,3.94109775925e-07,-5.21988931723e-06,5.23474591319e-06,1.53427322402e-06,1,0,2.5,0,3.94109775925e-07,-5.21988931723e-06,5.23474591319e-06,1.53427322402e-06,1,0,2.5,0,3.94109775925e-07,-5.21988931723e-06,5.23474591319e-06,1.53427322402e-06,1,0,2.5,0,1,3.94109775925e-07,-5.21988931723e-06,5.23474591319e-06,1.53427322402e-06,1,0,2.5,0,3.94109775925e-07,-5.21988931723e-06,5.23474591319e-06,1.53427322402e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.94109775925e-07,-5.21988931723e-06,5.23474591319e-06,1.53427322402e-06,1,0,2.5,0,95,1
stats,96,4.49997713758e-07,-5.78905792281e-06,5.80652113058e-06,1.72065404058e-06,1,0,2.5,0,4.49997713758e-07,-5.78905792281e-06,5.80652113058e-06,1.72065404058e-06,1,0,2.5,0,4.49997713758e-07,-5.78905792281e-06,5.80652113058e-06,1.72065404058e-06,1,0,2.5,0,4.49997713758e-07,-5.78905792281e-06,5.80652113058e-06,1.72065404058e-06,1,0,2.5,0,1,4.49997713758e-07,-5.78905792281e-06,5.80652113058e-06,1.72065404058e-06,1,0,2.5,0,4.49997713758e-07,-5.78905792281e-06,5.80652113058e-06,1.72065404058e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.49997713758e-07,-5.78905792281e-06,5.80652113058e-06,1.72065404058e-06,1,0,2.5,0,96,1
stats,97,4.8037054512e-07,-6.09091694059e-06,6.10983033766e-06,1.82039389074e-06,1,0,2.5,0,4.8037054512e-07,-6.09091694059e-06,6.10983033766e-06,1.82039389074e-06,1,0,2.5,0,4.8037054512e-07,-6.09091694059e-06,6.10983033766e-06,1.82039389074e-06,1,0,2.5,0,4.8037054512e-07,-6.09091694059e-06,6.10983033766e-06,1.82039389074e-06,1,0,2.5,0,1,4.8037054512e-07,-6.09091694059e-06,6.10983033766e-06,1.82039389074e-06,1,0,2.5,0,4.8037054512e-07,-6.09091694059e-06,6.10983033766e-06,1.82039389074e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,4.8037054512e-07,-6.09091694059e-06,6.10983033766e-06,1.82039389074e-06,1,0,2.5,0,97,1
stats,98,5.46357682651e-07,-6.73071917845e-06,6.75285764373e-06,2.03370905183e-06,1,0,2.5,0,5.46357682651e-07,-6.73071917845e-06,6.75285764373e-06,2.03370905183e-06,1,0,2.5,0,5.46357682651e-07,-6.73071917845e-06,6.75285764373e-06,2.03370905183e-06,1,0,2.5,0,5.46357682651e-07,-6.73071917845e-06,6.75285764373e-06,2.03370905183e-06,1,0,2.5,0,1,5.46357682651e-07,-6.73071917845e-06,6.75285764373e-06,2.03370905183e-06,1,0,2.5,0,5.46357682651e-07,-6.73071917845e-06,6.75285764373e-06,2.03370905183e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.46357682651e-07,-6.73071917845e-06,6.75285764373e-06,2.03370905183e-06,1,0,2.5,0,98,1
stats,99,5.82134248361e-07,-7.06928767613e-06,7.09321557224e-06,2.14758756556e-06,1,0,2.5,0,5.82134248361e-07,-7.06928767613e-06,7.09321557224e-06,2.14758756556e-06,1,0,2.5,0,5.82134248361e-07,-7.06928767613e-06,7.09321557224e-06,2.14758756556e-06,1,0,2.5,0,5.82134248361e-07,-7.06928767613e-06,7.09321557224e-06,2.14758756556e-06,1,0,2.5,0,1,5.82134248361e-07,-7.06928767613e-06,7.09321557224e-06,2.14758756556e-06,1,0,2.5,0,5.82134248361e-07,-7.06928767613e-06,7.09321557224e-06,2.14758756556e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,5.82134248361e-07,-7.06928767613e-06,7.09321557224e-06,2.14758756556e-06,1,0,2.5,0,99,1
stats,100,6.59682257265e-07,-7.78535286372e-06,7.8132516137e-06,2.39056817009e-06,1,0,2.5,0,6.59682257265e-07,-7.78535286372e-06,7.8132516137e-06,2.39056817009e-06,1,0,2.5,0,6.59682257265e-07,-7.78535286372e-06,7.8132516137e-06,2.39056817009e-06,1,0,2.5,0,6.59682257265e-07,-7.78535286372e-06,7.8132516137e-06,2.39056817009e-06,1,0,2.5,0,1,6.59682257265e-07,-7.78535286372e-06,7.8132516137e-06,2.39056817009e-06,1,0,2.5,0,6.59682257265e-07,-7.78535286372e-06,7.8132516137e-06,2.39056817009e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,6.59682257265e-07,-7.78535286372e-06,7.8132516137e-06,2.39056817009e-06,1,0,2.5,0,100,1
stats,101,7.0163480359e-07,-8.16349711386e-06,8.19359320303e-06,2.51999131251e-06,1,0,2.5,0,7.0163480359e-07,-8.16349711386e-06,8.19359320303e-06,2.51999131251e-06,1,0,2.5,0,7.0163480359e-07,-8.16349711386e-06,8.19359320303e-06,2.51999131251e-06,1,0,2.5,0,7.0163480359e-07,-8.16349711386e-06,8.19359320303e-06,2.51999131251e-06,1,0,2.5,0,1,7.0163480359e-07,-8.16349711386e-06,8.19359320303e-06,2.51999131251e-06,1,0,2.5,0,7.0163480359e-07,-8.16349711386e-06,8.19359320303e-06,2.51999131251e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,7.0163480359e-07,-8.16349711386e-06,8.19359320303e-06,2.51999131251e-06,1,0,2.5,0,101,1
stats,102,7.9237565842e-07,-8.96166056918e-06,8.99662245502e-06,2.795529781e-06,1,0,2.5,0,7.9237565842e-07,-8.96166056918e-06,8.99662245502e-06,2.795529781e-06,1,0,2.5,0,7.9237565842e-07,-8.96166056918e-06,8.99662245502e-06,2.795529781e-06,1,0,2.5,0,7.9237565842e-07,-8.96166056918e-06,8.99662245502e-06,2.795529781e-06,1,0,2.5,0,1,7.9237565842e-07,-8.96166056918e-06,8.99662245502e-06,2.795529781e-06,1,0,2.5,0,7.9237565842e-07,-8.96166056918e-06,8.99662245502e-06,2.795529781e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,7.9237565842e-07,-8.96166056918e-06,8.99662245502e-06,2.795529781e-06,1,0,2.5,0,102,1
stats,103,8.41366045279e-07,-9.38235098147e-06,9.42000042414e-06,2.94198525808e-06,1,0,2.5,0,8.41366045279e-07,-9.38235098147e-06,9.42000042414e-06,2.94198525808e-06,1,0,2.5,0,8.41366045279e-07,-9.38235098147e-06,9.42000042414e-06,2.94198525808e-06,1,0,2.5,0,8.41366045279e-07,-9.38235098147e-06,9.42000042414e-06,2.94198525808e-06,1,0,2.5,0,1,8.41366045279e-07,-9.38235098147e-06,9.42000042414e-06,2.94198525808e-06,1,0,2.5,0,8.41366045279e-07,-9.38235098147e-06,9.42000042414e-06,2.94198525808e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,8.41366045279e-07,-9.38235098147e-06,9.42000042414e-06,2.94198525808e-06,1,0,2.5,0,103,1
stats,104,9.47120270212e-07,-1.02686572063e-05,1.03122429209e-05,3.25314135807e-06,1,0,2.5,0,9.47120270212e-07,-1.02686572063e-05,1.03122429209e-05,3.25314135807e-06,1,0,2.5,0,9.47120270212e-07,-1.02686572063e-05,1.03122429209e-05,3.25314135807e-06,1,0,2.5,0,9.47120270212e-07,-1.02686572063e-05,1.03122429209e-05,3.25314135807e-06,1,0,2.5,0,1,9.47120270212e-07,-1.02686572063e-05,1.03122429209e-05,3.25314135807e-06,1,0,2.5,0,9.47120270212e-07,-1.02686572063e-05,1.03122429209e-05,3.25314135807e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,9.47120270212e-07,-1.02686572063e-05,1.03122429209e-05,3.25314135807e-06,1,0,2.5,0,104,1
stats,105,1.00410966297e-06,-1.07349715108e-05,1.07818295874e-05,3.41820145877e-06,1,0,2.5,0,1.00410966297e-06,-1.07349715108e-05,1.07818295874e-05,3.41820145877e-06,1,0,2.5,0,1.00410966297e-06,-1.07349715108e-05,1.07818295874e-05,3.41820145877e-06,1,0,2.5,0,1.00410966297e-06,-1.07349715108e-05,1.07818295874e-05,3.41820145877e-06,1,0,2.5,0,1,1.00410966297e-06,-1.07349715108e-05,1.07818295874e-05,3.41820145877e-06,1,0,2.5,0,1.00410966297e-06,-1.07349715108e-05,1.07818295874e-05,3.41820145877e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.00410966297e-06,-1.07349715108e-05,1.07818295874e-05,3.41820145877e-06,1,0,2.5,0,105,1
stats,106,1.1269079323e-06,-1.17156951092e-05,1.17697682072e-05,3.7682079892e-06,1,0,2.5,0,1.1269079323e-06,-1.17156951092e-05,1.17697682072e-05,3.7682079892e-06,1,0,2.5,0,1.1269079323e-06,-1.17156951092e-05,1.17697682072e-05,3.7682079892e-06,1,0,2.5,0,1.1269079323e-06,-1.17156951092e-05,1.17697682072e-05,3.7682079892e-06,1,0,2.5,0,1,1.1269079323e-06,-1.17156951092e-05,1.17697682072e-05,3.7682079892e-06,1,0,2.5,0,1.1269079323e-06,-1.17156951092e-05,1.17697682072e-05,3.7682079892e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.1269079323e-06,-1.17156951092e-05,1.17697682072e-05,3.7682079892e-06,1,0,2.5,0,106,1
stats,107,1.19296817047e-06,-1.22308274513e-05,1.22888695842e-05,3.95353390559e-06,1,0,2.5,0,1.19296817047e-06,-1.22308274513e-05,1.22888695842e-05,3.95353390559e-06,1,0,2.5,0,1.19296817047e-06,-1.22308274513e-05,1.22888695842e-05,3.95353390559e-06,1,0,2.5,0,1.19296817047e-06,-1.22308274513e-05,1.22888695842e-05,3.95353390559e-06,1,0,2.5,0,1,1.19296817047e-06,-1.22308274513e-05,1.22888695842e-05,3.95353390559e-06,1,0,2.5,0,1.19296817047e-06,-1.22308274513e-05,1.22888695842e-05,3.95353390559e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.19296817047e-06,-1.22308274513e-05,1.22888695842e-05,3.95353390559e-06,1,0,2.5,0,107,1
stats,108,1.33507523969e-06,-1.33124794957e-05,1.33792573251e-05,4.34580533692e-06,1,0,2.5,0,1.33507523969e-06,-1.33124794957e-05,1.33792573251e-05,4.34580533692e-06,1,0,2.5,0,1.33507523969e-06,-1.33124794957e-05,1.33792573251e-05,4.34580533692e-06,1,0,2.5,0,1.33507523969e-06,-1.33124794957e-05,1.33792573251e-05,4.34580533692e-06,1,0,2.5,0,1,1.33507523969e-06,-1.33124794957e-05,1.33792573251e-05,4.34580533692e-06,1,0,2.5,0,1.33507523969e-06,-1.33124794957e-05,1.33792573251e-05,4.34580533692e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.33507523969e-06,-1.33124794957e-05,1.33792573251e-05,4.34580533692e-06,1,0,2.5,0,108,1
stats,109,1.41140253618e-06,-1.3879749531e-05,1.39513258546e-05,4.55315102954e-06,1,0,2.5,0,1.41140253618e-06,-1.3879749531e-05,1.39513258546e-05,4.55315102954e-06,1,0,2.5,0,1.41140253618e-06,-1.3879749531e-05,1.39513258546e-05,4.55315102954e-06,1,0,2.5,0,1.41140253618e-06,-1.3879749531e-05,1.39513258546e-05,4.55315102954e-06,1,0,2.5,0,1,1.41140253618e-06,-1.3879749531e-05,1.39513258546e-05,4.55315102954e-06,1,0,2.5,0,1.41140253618e-06,-1.3879749531e-05,1.39513258546e-05,4.55315102954e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.41140253618e-06,-1.3879749531e-05,1.39513258546e-05,4.55315102954e-06,1,0,2.5,0,109,1
stats,110,1.57534555001e-06,-1.50691030285e-05,1.51512240336e-05,4.99129146192e-06,1,0,2.5,0,1.57534555001e-06,-1.50691030285e-05,1.51512240336e-05,4.99129146192e-06,1,0,2.5,0,1.57534555001e-06,-1.50691030285e-05,1.51512240336e-05,4.99129146192e-06,1,0,2.5,0,1.57534555001e-06,-1.50691030285e-05,1.51512240336e-05,4.99129146192e-06,1,0,2.5,0,1,1.57534555001e-06,-1.50691030285e-05,1.51512240336e-05,4.99129146192e-06,1,0,2.5,0,1.57534555001e-06,-1.50691030285e-05,1.51512240336e-05,4.99129146192e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.57534555001e-06,-1.50691030285e-05,1.51512240336e-05,4.99129146192e-06,1,0,2.5,0,110,1
stats,111,1.66327447459e-06,-1.5691968656e-05,1.5779871319e-05,5.22250957147e-06,1,0,2.5,0,1.66327447459e-06,-1.5691968656e-05,1.5779871319e-05,5.22250957147e-06,1,0,2.5,0,1.66327447459e-06,-1.5691968656e-05,1.5779871319e-05,5.22250957147e-06,1,0,2.5,0,1.66327447459e-06,-1.5691968656e-05,1.5779871319e-05,5.22250957147e-06,1,0,2.5,0,1,1.66327447459e-06,-1.5691968656e-05,1.5779871319e-05,5.22250957147e-06,1,0,2.5,0,1.66327447459e-06,-1.5691968656e-05,1.5779871319e-05,5.22250957147e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.66327447459e-06,-1.5691968656e-05,1.5779871319e-05,5.22250957147e-06,1,0,2.5,0,111,1
stats,112,1.85187570878e-06,-1.6996084014e-05,1.7096675947e-05,5.71032705921e-06,1,0,2.5,0,1.85187570878e-06,-1.6996084014e-05,1.7096675947e-05,5.71032705921e-06,1,0,2.5,0,1.85187570878e-06,-1.6996084014e-05,1.7096675947e-05,5.71032705921e-06,1,0,2.5,0,1.85187570878e-06,-1.6996084014e-05,1.7096675947e-05,5.71032705921e-06,1,0,2.5,0,1,1.85187570878e-06,-1.6996084014e-05,1.7096675947e-05,5.71032705921e-06,1,0,2.5,0,1.85187570878e-06,-1.6996084014e-05,1.7096675947e-05,5.71032705921e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.85187570878e-06,-1.6996084014e-05,1.7096675947e-05,5.71032705921e-06,1,0,2.5,0,112,1
stats,113,1.95289817384e-06,-1.76781522896e-05,1.77856927621e-05,5.96737390879e-06,1,0,2.5,0,1.95289817384e-06,-1.76781522896e-05,1.77856927621e-05,5.96737390879e-06,1,0,2.5,0,1.95289817384e-06,-1.76781522896e-05,1.77856927621e-05,5.96737390879e-06,1,0,2.5,0,1.95289817384e-06,-1.76781522896e-05,1.77856927621e-05,5.96737390879e-06,1,0,2.5,0,1,1.95289817384e-06,-1.76781522896e-05,1.77856927621e-05,5.96737390879e-06,1,0,2.5,0,1.95289817384e-06,-1.76781522896e-05,1.77856927621e-05,5.96737390879e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,1.95289817384e-06,-1.76781522896e-05,1.77856927621e-05,5.96737390879e-06,1,0,2.5,0,113,1
stats,114,2.16931289287e-06,-1.9104409148e-05,1.92271781998e-05,6.50889251119e-06,1,0,2.5,0,2.16931289287e-06,-1.9104409148e-05,1.92271781998e-05,6.50889251119e-06,1,0,2.5,0,2.16931289287e-06,-1.9104409148e-05,1.92271781998e-05,6.50889251119e-06,1,0,2.5,0,2.16931289287e-06,-1.9104409148e-05,1.92271781998e-05,6.50889251119e-06,1,0,2.5,0,1,2.16931289287e-06,-1.9104409148e-05,1.92271781998e-05,6.50889251119e-06,1,0,2.5,0,2.16931289287e-06,-1.9104409148e-05,1.92271781998e-05,6.50889251119e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.16931289287e-06,-1.9104409148e-05,1.92271781998e-05,6.50889251119e-06,1,0,2.5,0,114,1
stats,115,2.28509725275e-06,-1.98494581127e-05,1.9980556317e-05,6.79383720126e-06,1,0,2.5,0,2.28509725275e-06,-1.98494581127e-05,1.9980556317e-05,6.79383720126e-06,1,0,2.5,0,2.28509725275e-06,-1.98494581127e-05,1.9980556317e-05,6.79383720126e-06,1,0,2.5,0,2.28509725275e-06,-1.98494581127e-05,1.9980556317e-05,6.79383720126e-06,1,0,2.5,0,1,2.28509725275e-06,-1.98494581127e-05,1.9980556317e-05,6.79383720126e-06,1,0,2.5,0,2.28509725275e-06,-1.98494581127e-05,1.9980556317e-05,6.79383720126e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.28509725275e-06,-1.98494581127e-05,1.9980556317e-05,6.79383720126e-06,1,0,2.5,0,115,1
stats,116,2.53285816143e-06,-2.14055980905e-05,2.15549298446e-05,7.39331471777e-06,1,0,2.5,0,2.53285816143e-06,-2.14055980905e-05,2.15549298446e-05,7.39331471777e-06,1,0,2.5,0,2.53285816143e-06,-2.14055980905e-05,2.15549298446e-05,7.39331471777e-06,1,0,2.5,0,2.53285816143e-06,-2.14055980905e-05,2.15549298446e-05,7.39331471777e-06,1,0,2.5,0,1,2.53285816143e-06,-2.14055980905e-05,2.15549298446e-05,7.39331471777e-06,1,0,2.5,0,2.53285816143e-06,-2.14055980905e-05,2.15549298446e-05,7.39331471777e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.53285816143e-06,-2.14055980905e-05,2.15549298446e-05,7.39331471777e-06,1,0,2.5,0,116,1
stats,117,2.66527467829e-06,-2.22175949602e-05,2.23768893193e-05,7.70834776631e-06,1,0,2.5,0,2.66527467829e-06,-2.22175949602e-05,2.23768893193e-05,7.70834776631e-06,1,0,2.5,0,2.66527467829e-06,-2.22175949602e-05,2.23768893193e-05,7.70834776631e-06,1,0,2.5,0,2.66527467829e-06,-2.22175949602e-05,2.23768893193e-05,7.70834776631e-06,1,0,2.5,0,1,2.66527467829e-06,-2.22175949602e-05,2.23768893193e-05,7.70834776631e-06,1,0,2.5,0,2.66527467829e-06,-2.22175949602e-05,2.23768893193e-05,7.70834776631e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.66527467829e-06,-2.22175949602e-05,2.23768893193e-05,7.70834776631e-06,1,0,2.5,0,117,1
stats,118,2.94834444503e-06,-2.39117616729e-05,2.40928420681e-05,8.37029529066e-06,1,0,2.5,0,2.94834444503e-06,-2.39117616729e-05,2.40928420681e-05,8.37029529066e-06,1,0,2.5,0,2.94834444503e-06,-2.39117616729e-05,2.40928420681e-05,8.37029529066e-06,1,0,2.5,0,2.94834444503e-06,-2.39117616729e-05,2.40928420681e-05,8.37029529066e-06,1,0,2.5,0,1,2.94834444503e-06,-2.39117616729e-05,2.40928420681e-05,8.37029529066e-06,1,0,2.5,0,2.94834444503e-06,-2.39117616729e-05,2.40928420681e-05,8.37029529066e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,2.94834444503e-06,-2.39117616729e-05,2.40928420681e-05,8.37029529066e-06,1,0,2.5,0,118,1
stats,119,3.09949200528e-06,-2.47948883043e-05,2.49878630711e-05,8.71774136613e-06,1,0,2.5,0,3.09949200528e-06,-2.47948883043e-05,2.49878630711e-05,8.71774136613e-06,1,0,2.5,0,3.09949200528e-06,-2.47948883043e-05,2.49878630711e-05,8.71774136613e-06,1,0,2.5,0,3.09949200528e-06,-2.47948883043e-05,2.49878630711e-05,8.71774136613e-06,1,0,2.5,0,1,3.09949200528e-06,-2.47948883043e-05,2.49878630711e-05,8.71774136613e-06,1,0,2.5,0,3.09949200528e-06,-2.47948883043e-05,2.49878630711e-05,8.71774136613e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.09949200528e-06,-2.47948883043e-05,2.49878630711e-05,8.71774136613e-06,1,0,2.5,0,119,1
stats,120,3.42232328876e-06,-2.66356873908e-05,2.68546482403e-05,9.44694875216e-06,1,0,2.5,0,3.42232328876e-06,-2.66356873908e-05,2.68546482403e-05,9.44694875216e-06,1,0,2.5,0,3.42232328876e-06,-2.66356873908e-05,2.68546482403e-05,9.44694875216e-06,1,0,2.5,0,3.42232328876e-06,-2.66356873908e-05,2.68546482403e-05,9.44694875216e-06,1,0,2.5,0,1,3.42232328876e-06,-2.66356873908e-05,2.68546482403e-05,9.44694875216e-06,1,0,2.5,0,3.42232328876e-06,-2.66356873908e-05,2.68546482403e-05,9.44694875216e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.42232328876e-06,-2.66356873908e-05,2.68546482403e-05,9.44694875216e-06,1,0,2.5,0,120,1
stats,121,3.59456385013e-06,-2.7594374842e-05,2.78275110759e-05,9.82927576842e-06,1,0,2.5,0,3.59456385013e-06,-2.7594374842e-05,2.78275110759e-05,9.82927576842e-06,1,0,2.5,0,3.59456385013e-06,-2.7594374842e-05,2.78275110759e-05,9.82927576842e-06,1,0,2.5,0,3.59456385013e-06,-2.7594374842e-05,2.78275110759e-05,9.82927576842e-06,1,0,2.5,0,1,3.59456385013e-06,-2.7594374842e-05,2.78275110759e-05,9.82927576842e-06,1,0,2.5,0,3.59456385013e-06,-2.7594374842e-05,2.78275110759e-05,9.82927576842e-06,1,0,2.5,0,0,0,0,0,0,0,0,0,3.59456385013e-06,-2.7594374842e-05,2.78275110759e-05,9.82927576842e-06,1,0,2.5,0,121,1
stats,122,3.96217274101e-06,-2.95909412671e-05,2.98550257867e-05,1.06308389149e-05,1,0,2.5,0,3.96217274101e-06,-2.95909412671e-05,2.98550257867e-05,1.06308389149e-05,1,0,2.5,0,3.96217274101e-06,-2.95909412671e-05,2.98550257867e-05,1.06308389149e-05,1,0,2.5,0,3.96217274101e-06,-2.95909412671e-05,2.98550257867e-05,1.06308389149e-05,1,0,2.5,0,1,3.96217274101e-06,-2.95909412671e-05,2.98550257867e-05,1.06308389149e-05,1,0,2.5,0,3.96217274101e-06,-2.95909412671e-05,2.98550257867e-05,1.06308389149e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.96217274101e-06,-2.95909412671e-05,2.98550257867e-05,1.06308389149e-05,1,0,2.5,0,122,1
stats,123,4.15816930399e-06,-3.06299007207e-05,3.0910858186e-05,1.10506789497e-05,1,0,2.5,0,4.15816930399e-06,-3.06299007207e-05,3.0910858186e-05,1.10506789497e-05,1,0,2.5,0,4.15816930399e-06,-3.06299007207e-05,3.0910858186e-05,1.10506789497e-05,1,0,2.5,0,4.15816930399e-06,-3.06299007207e-05,3.0910858186e-05,1.10506789497e-05,1,0,2.5,0,1,4.15816930399e-06,-3.06299007207e-05,3.0910858186e-05,1.10506789497e-05,1,0,2.5,0,4.15816930399e-06,-3.06299007207e-05,3.0910858186e-05,1.10506789497e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.15816930399e-06,-3.06299007207e-05,3.0910858186e-05,1.10506789497e-05,1,0,2.5,0,123,1
stats,124,4.57621899841e-06,-3.27919697156e-05,3.31097435264e-05,1.19300357255e-05,1,0,2.5,0,4.57621899841e-06,-3.27919697156e-05,3.31097435264e-05,1.19300357255e-05,1,0,2.5,0,4.57621899841e-06,-3.27919697156e-05,3.31097435264e-05,1.19300357255e-05,1,0,2.5,0,4.57621899841e-06,-3.27919697156e-05,3.31097435264e-05,1.19300357255e-05,1,0,2.5,0,1,4.57621899841e-06,-3.27919697156e-05,3.31097435264e-05,1.19300357255e-05,1,0,2.5,0,4.57621899841e-06,-3.27919697156e-05,3.31097435264e-05,1.19300357255e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.57621899841e-06,-3.27919697156e-05,3.31097435264e-05,1.19300357255e-05,1,0,2.5,0,124,1
stats,125,4.7989833547e-06,-3.39162324963e-05,3.42540661222e-05,1.23901982079e-05,1,0,2.5,0,4.7989833547e-06,-3.39162324963e-05,3.42540661222e-05,1.23901982079e-05,1,0,2.5,0,4.7989833547e-06,-3.39162324963e-05,3.42540661222e-05,1.23901982079e-05,1,0,2.5,0,4.7989833547e-06,-3.39162324963e-05,3.42540661222e-05,1.23901982079e-05,1,0,2.5,0,1,4.7989833547e-06,-3.39162324963e-05,3.42540661222e-05,1.23901982079e-05,1,0,2.5,0,4.7989833547e-06,-3.39162324963e-05,3.42540661222e-05,1.23901982079e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.7989833547e-06,-3.39162324963e-05,3.42540661222e-05,1.23901982079e-05,1,0,2.5,0,125,1
stats,126,5.27388601768e-06,-3.62542305083e-05,3.66358181054e-05,1.33531666506e-05,1,0,2.5,0,5.27388601768e-06,-3.62542305083e-05,3.66358181054e-05,1.33531666506e-05,1,0,2.5,0,5.27388601768e-06,-3.62542305083e-05,3.66358181054e-05,1.33531666506e-05,1,0,2.5,0,5.27388601768e-06,-3.62542305083e-05,3.66358181054e-05,1.33531666506e-05,1,0,2.5,0,1,5.27388601768e-06,-3.62542305083e-05,3.66358181054e-05,1.33531666506e-05,1,0,2.5,0,5.27388601768e-06,-3.62542305083e-05,3.66358181054e-05,1.33531666506e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.27388601768e-06,-3.62542305083e-05,3.66358181054e-05,1.33531666506e-05,1,0,2.5,0,126,1
stats,127,5.5268324104e-06,-3.74692099285e-05,3.78746299248e-05,1.3856665646e-05,1,0,2.5,0,5.5268324104e-06,-3.74692099285e-05,3.78746299248e-05,1.3856665646e-05,1,0,2.5,0,5.5268324104e-06,-3.74692099285e-05,3.78746299248e-05,1.3856665646e-05,1,0,2.5,0,5.5268324104e-06,-3.74692099285e-05,3.78746299248e-05,1.3856665646e-05,1,0,2.5,0,1,5.5268324104e-06,-3.74692099285e-05,3.78746299248e-05,1.3856665646e-05,1,0,2.5,0,5.5268324104e-06,-3.74692099285e-05,3.78746299248e-05,1.3856665646e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.5268324104e-06,-3.74692099285e-05,3.78746299248e-05,1.3856665646e-05,1,0,2.5,0,127,1
stats,128,6.06586991125e-06,-3.99943673983e-05,4.04517522838e-05,1.49094948938e-05,1,0,2.5,0,6.06586991125e-06,-3.99943673983e-05,4.04517522838e-05,1.49094948938e-05,1,0,2.5,0,6.06586991125e-06,-3.99943673983e-05,4.04517522838e-05,1.49094948938e-05,1,0,2.5,0,6.06586991125e-06,-3.99943673983e-05,4.04517522838e-05,1.49094948938e-05,1,0,2.5,0,1,6.06586991125e-06,-3.99943673983e-05,4.04517522838e-05,1.49094948938e-05,1,0,2.5,0,6.06586991125e-06,-3.99943673983e-05,4.04517522838e-05,1.49094948938e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.06586991125e-06,-3.99943673983e-05,4.04517522838e-05,1.49094948938e-05,1,0,2.5,0,128,1
stats,129,6.35288188278e-06,-4.1305898776e-05,4.17915834987e-05,1.54595709319e-05,1,0,2.5,0,6.35288188278e-06,-4.1305898776e-05,4.17915834987e-05,1.54595709319e-05,1,0,2.5,0,6.35288188278e-06,-4.1305898776e-05,4.17915834987e-05,1.54595709319e-05,1,0,2.5,0,6.35288188278e-06,-4.1305898776e-05,4.17915834987e-05,1.54595709319e-05,1,0,2.5,0,1,6.35288188278e-06,-4.1305898776e-05,4.17915834987e-05,1.54595709319e-05,1,0,2.5,0,6.35288188278e-06,-4.1305898776e-05,4.17915834987e-05,1.54595709319e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.35288188278e-06,-4.1305898776e-05,4.17915834987e-05,1.54595709319e-05,1,0,2.5,0,129,1
stats,130,6.9643488132e-06,-4.40303701907e-05,4.4577747758e-05,1.66089939739e-05,1,0,2.5,0,6.9643488132e-06,-4.40303701907e-05,4.4577747758e-05,1.66089939739e-05,1,0,2.5,0,6.9643488132e-06,-4.40303701907e-05,4.4577747758e-05,1.66089939739e-05,1,0,2.5,0,6.9643488132e-06,-4.40303701907e-05,4.4577747758e-05,1.66089939739e-05,1,0,2.5,0,1,6.9643488132e-06,-4.40303701907e-05,4.4577747758e-05,1.66089939739e-05,1,0,2.5,0,6.9643488132e-06,-4.40303701907e-05,4.4577747758e-05,1.66089939739e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.9643488132e-06,-4.40303701907e-05,4.4577747758e-05,1.66089939739e-05,1,0,2.5,0,130,1
stats,131,7.28985605747e-06,-4.54447836091e-05,4.60257579107e-05,1.72091476998e-05,1,0,2.5,0,7.28985605747e-06,-4.54447836091e-05,4.60257579107e-05,1.72091476998e-05,1,0,2.5,0,7.28985605747e-06,-4.54447836091e-05,4.60257579107e-05,1.72091476998e-05,1,0,2.5,0,7.28985605747e-06,-4.54447836091e-05,4.60257579107e-05,1.72091476998e-05,1,0,2.5,0,1,7.28985605747e-06,-4.54447836091e-05,4.60257579107e-05,1.72091476998e-05,1,0,2.5,0,7.28985605747e-06,-4.54447836091e-05,4.60257579107e-05,1.72091476998e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.28985605747e-06,-4.54447836091e-05,4.60257579107e-05,1.72091476998e-05,1,0,2.5,0,131,1
stats,132,7.98323435447e-06,-4.83817930217e-05,4.90360071126e-05,1.84624514077e-05,1,0,2.5,0,7.98323435447e-06,-4.83817930217e-05,4.90360071126e-05,1.84624514077e-05,1,0,2.5,0,7.98323435447e-06,-4.83817930217e-05,4.90360071126e-05,1.84624514077e-05,1,0,2.5,0,7.98323435447e-06,-4.83817930217e-05,4.90360071126e-05,1.84624514077e-05,1,0,2.5,0,1,7.98323435447e-06,-4.83817930217e-05,4.90360071126e-05,1.84624514077e-05,1,0,2.5,0,7.98323435447e-06,-4.83817930217e-05,4.90360071126e-05,1.84624514077e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.98323435447e-06,-4.83817930217e-05,4.90360071126e-05,1.84624514077e-05,1,0,2.5,0,132,1
stats,133,8.35231094243e-06,-4.99059970025e-05,5.06000942551e-05,1.91164817807e-05,1,0,2.5,0,8.35231094243e-06,-4.99059970025e-05,5.06000942551e-05,1.91164817807e-05,1,0,2.5,0,8.35231094243e-06,-4.99059970025e-05,5.06000942551e-05,1.91164817807e-05,1,0,2.5,0,8.35231094243e-06,-4.99059970025e-05,5.06000942551e-05,1.91164817807e-05,1,0,2.5,0,1,8.35231094243e-06,-4.99059970025e-05,5.06000942551e-05,1.91164817807e-05,1,0,2.5,0,8.35231094243e-06,-4.99059970025e-05,5.06000942551e-05,1.91164817807e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,8.35231094243e-06,-4.99059970025e-05,5.06000942551e-05,1.91164817807e-05,1,0,2.5,0,133,1
stats,134,9.13847543416e-06,-5.30700053787e-05,5.38510648767e-05,2.04815878533e-05,1,0,2.5,0,9.13847543416e-06,-5.30700053787e-05,5.38510648767e-05,2.04815878533e-05,1,0,2.5,0,9.13847543416e-06,-5.30700053787e-05,5.38510648767e-05,2.04815878533e-05,1,0,2.5,0,9.13847543416e-06,-5.30700053787e-05,5.38510648767e-05,2.04815878533e-05,1,0,2.5,0,1,9.13847543416e-06,-5.30700053787e-05,5.38510648767e-05,2.04815878533e-05,1,0,2.5,0,9.13847543416e-06,-5.30700053787e-05,5.38510648767e-05,2.04815878533e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,9.13847543416e-06,-5.30700053787e-05,5.38510648767e-05,2.04815878533e-05,1,0,2.5,0,134,1
stats,135,9.55695213634e-06,-5.47115741938e-05,5.55400001758e-05,2.11936257983e-05,1,0,2.5,0,9.55695213634e-06,-5.47115741938e-05,5.55400001758e-05,2.11936257983e-05,1,0,2.5,0,9.55695213634e-06,-5.47115741938e-05,5.55400001758e-05,2.11936257983e-05,1,0,2.5,0,9.55695213634e-06,-5.47115741938e-05,5.55400001758e-05,2.11936257983e-05,1,0,2.5,0,1,9.55695213634e-06,-5.47115741938e-05,5.55400001758e-05,2.11936257983e-05,1,0,2.5,0,9.55695213634e-06,-5.47115741938e-05,5.55400001758e-05,2.11936257983e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,9.55695213634e-06,-5.47115741938e-05,5.55400001758e-05,2.11936257983e-05,1,0,2.5,0,135,1
stats,136,1.04484252006e-05,-5.81184867769e-05,5.90502168052e-05,2.26791853493e-05,1,0,2.5,0,1.04484252006e-05,-5.81184867769e-05,5.90502168052e-05,2.26791853493e-05,1,0,2.5,0,1.04484252006e-05,-5.81184867769e-05,5.90502168052e-05,2.26791853493e-05,1,0,2.5,0,1.04484252006e-05,-5.81184867769e-05,5.90502168052e-05,2.26791853493e-05,1,0,2.5,0,1,1.04484252006e-05,-5.81184867769e-05,5.90502168052e-05,2.26791853493e-05,1,0,2.5,0,1.04484252006e-05,-5.81184867769e-05,5.90502168052e-05,2.26791853493e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.04484252006e-05,-5.81184867769e-05,5.90502168052e-05,2.26791853493e-05,1,0,2.5,0,136,1
stats,137,1.09230268208e-05,-5.98857805016e-05,6.0873797338e-05,2.345376015e-05,1,0,2.5,0,1.09230268208e-05,-5.98857805016e-05,6.0873797338e-05,2.345376015e-05,1,0,2.5,0,1.09230268208e-05,-5.98857805016e-05,6.0873797338e-05,2.345376015e-05,1,0,2.5,0,1.09230268208e-05,-5.98857805016e-05,6.0873797338e-05,2.345376015e-05,1,0,2.5,0,1,1.09230268208e-05,-5.98857805016e-05,6.0873797338e-05,2.345376015e-05,1,0,2.5,0,1.09230268208e-05,-5.98857805016e-05,6.0873797338e-05,2.345376015e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.09230268208e-05,-5.98857805016e-05,6.0873797338e-05,2.345376015e-05,1,0,2.5,0,137,1
stats,138,1.19342830658e-05,-6.35531905573e-05,6.46640182822e-05,2.50692683039e-05,1,0,2.5,0,1.19342830658e-05,-6.35531905573e-05,6.46640182822e-05,2.50692683039e-05,1,0,2.5,0,1.19342830658e-05,-6.35531905573e-05,6.46640182822e-05,2.50692683039e-05,1,0,2.5,0,1.19342830658e-05,-6.35531905573e-05,6.46640182822e-05,2.50692683039e-05,1,0,2.5,0,1,1.19342830658e-05,-6.35531905573e-05,6.46640182822e-05,2.50692683039e-05,1,0,2.5,0,1.19342830658e-05,-6.35531905573e-05,6.46640182822e-05,2.50692683039e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.19342830658e-05,-6.35531905573e-05,6.46640182822e-05,2.50692683039e-05,1,0,2.5,0,138,1
stats,139,1.24728003357e-05,-6.54554605717e-05,6.66332343826e-05,2.59113621723e-05,1,0,2.5,0,1.24728003357e-05,-6.54554605717e-05,6.66332343826e-05,2.59113621723e-05,1,0,2.5,0,1.24728003357e-05,-6.54554605717e-05,6.66332343826e-05,2.59113621723e-05,1,0,2.5,0,1.24728003357e-05,-6.54554605717e-05,6.66332343826e-05,2.59113621723e-05,1,0,2.5,0,1,1.24728003357e-05,-6.54554605717e-05,6.66332343826e-05,2.59113621723e-05,1,0,2.5,0,1.24728003357e-05,-6.54554605717e-05,6.66332343826e-05,2.59113621723e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.24728003357e-05,-6.54554605717e-05,6.66332343826e-05,2.59113621723e-05,1,0,2.5,0,139,1
stats,140,1.3620639038e-05,-6.9402907684e-05,7.07268336555e-05,2.76672890323e-05,1,0,2.5,0,1.3620639038e-05,-6.9402907684e-05,7.07268336555e-05,2.76672890323e-05,1,0,2.5,0,1.3620639038e-05,-6.9402907684e-05,7.07268336555e-05,2.76672890323e-05,1,0,2.5,0,1.3620639038e-05,-6.9402907684e-05,7.07268336555e-05,2.76672890323e-05,1,0,2.5,0,1,1.3620639038e-05,-6.9402907684e-05,7.07268336555e-05,2.76672890323e-05,1,0,2.5,0,1.3620639038e-05,-6.9402907684e-05,7.07268336555e-05,2.76672890323e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.3620639038e-05,-6.9402907684e-05,7.07268336555e-05,2.76672890323e-05,1,0,2.5,0,140,1
stats,141,1.42321305248e-05,-7.14505003998e-05,7.28541490389e-05,2.85824116872e-05,1,0,2.5,0,1.42321305248e-05,-7.14505003998e-05,7.28541490389e-05,2.85824116872e-05,1,0,2.5,0,1.42321305248e-05,-7.14505003998e-05,7.28541490389e-05,2.85824116872e-05,1,0,2.5,0,1.42321305248e-05,-7.14505003998e-05,7.28541490389e-05,2.85824116872e-05,1,0,2.5,0,1,1.42321305248e-05,-7.14505003998e-05,7.28541490389e-05,2.85824116872e-05,1,0,2.5,0,1.42321305248e-05,-7.14505003998e-05,7.28541490389e-05,2.85824116872e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.42321305248e-05,-7.14505003998e-05,7.28541490389e-05,2.85824116872e-05,1,0,2.5,0,141,1
stats,142,1.55361285579e-05,-7.56998197176e-05,7.727764023e-05,3.04903751385e-05,1,0,2.5,0,1.55361285579e-05,-7.56998197176e-05,7.727764023e-05,3.04903751385e-05,1,0,2.5,0,1.55361285579e-05,-7.56998197176e-05,7.727764023e-05,3.04903751385e-05,1,0,2.5,0,1.55361285579e-05,-7.56998197176e-05,7.727764023e-05,3.04903751385e-05,1,0,2.5,0,1,1.55361285579e-05,-7.56998197176e-05,7.727764023e-05,3.04903751385e-05,1,0,2.5,0,1.55361285579e-05,-7.56998197176e-05,7.727764023e-05,3.04903751385e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.55361285579e-05,-7.56998197176e-05,7.727764023e-05,3.04903751385e-05,1,0,2.5,0,142,1
stats,143,1.62311753229e-05,-7.79042748036e-05,7.95771775302e-05,3.14846547553e-05,1,0,2.5,0,1.62311753229e-05,-7.79042748036e-05,7.95771775302e-05,3.14846547553e-05,1,0,2.5,0,1.62311753229e-05,-7.79042748036e-05,7.95771775302e-05,3.14846547553e-05,1,0,2.5,0,1.62311753229e-05,-7.79042748036e-05,7.95771775302e-05,3.14846547553e-05,1,0,2.5,0,1,1.62311753229e-05,-7.79042748036e-05,7.95771775302e-05,3.14846547553e-05,1,0,2.5,0,1.62311753229e-05,-7.79042748036e-05,7.95771775302e-05,3.14846547553e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.62311753229e-05,-7.79042748036e-05,7.95771775302e-05,3.14846547553e-05,1,0,2.5,0,143,1
stats,144,1.77142428583e-05,-8.24800226837e-05,8.43608213472e-05,3.35576114594e-05,1,0,2.5,0,1.77142428583e-05,-8.24800226837e-05,8.43608213472e-05,3.35576114594e-05,1,0,2.5,0,1.77142428583e-05,-8.24800226837e-05,8.43608213472e-05,3.35576114594e-05,1,0,2.5,0,1.77142428583e-05,-8.24800226837e-05,8.43608213472e-05,3.35576114594e-05,1,0,2.5,0,1,1.77142428583e-05,-8.24800226837e-05,8.43608213472e-05,3.35576114594e-05,1,0,2.5,0,1.77142428583e-05,-8.24800226837e-05,8.43608213472e-05,3.35576114594e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.77142428583e-05,-8.24800226837e-05,8.43608213472e-05,3.35576114594e-05,1,0,2.5,0,144,1
stats,145,1.85052504094e-05,-8.48543713801e-05,8.68487695698e-05,3.46379056282e-05,1,0,2.5,0,1.85052504094e-05,-8.48543713801e-05,8.68487695698e-05,3.46379056282e-05,1,0,2.5,0,1.85052504094e-05,-8.48543713801e-05,8.68487695698e-05,3.46379056282e-05,1,0,2.5,0,1.85052504094e-05,-8.48543713801e-05,8.68487695698e-05,3.46379056282e-05,1,0,2.5,0,1,1.85052504094e-05,-8.48543713801e-05,8.68487695698e-05,3.46379056282e-05,1,0,2.5,0,1.85052504094e-05,-8.48543713801e-05,8.68487695698e-05,3.46379056282e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,1.85052504094e-05,-8.48543713801e-05,8.68487695698e-05,3.46379056282e-05,1,0,2.5,0,145,1
stats,146,2.01943203137e-05,-8.97842110135e-05,9.20272505027e-05,3.68903929484e-05,1,0,2.5,0,2.01943203137e-05,-8.97842110135e-05,9.20272505027e-05,3.68903929484e-05,1,0,2.5,0,2.01943203137e-05,-8.97842110135e-05,9.20272505027e-05,3.68903929484e-05,1,0,2.5,0,2.01943203137e-05,-8.97842110135e-05,9.20272505027e-05,3.68903929484e-05,1,0,2.5,0,1,2.01943203137e-05,-8.97842110135e-05,9.20272505027e-05,3.68903929484e-05,1,0,2.5,0,2.01943203137e-05,-8.97842110135e-05,9.20272505027e-05,3.68903929484e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.01943203137e-05,-8.97842110135e-05,9.20272505027e-05,3.68903929484e-05,1,0,2.5,0,146,1
stats,147,2.10959060496e-05,-9.23431798583e-05,9.47222288232e-05,3.80644050892e-05,1,0,2.5,0,2.10959060496e-05,-9.23431798583e-05,9.47222288232e-05,3.80644050892e-05,1,0,2.5,0,2.10959060496e-05,-9.23431798583e-05,9.47222288232e-05,3.80644050892e-05,1,0,2.5,0,2.10959060496e-05,-9.23431798583e-05,9.47222288232e-05,3.80644050892e-05,1,0,2.5,0,1,2.10959060496e-05,-9.23431798583e-05,9.47222288232e-05,3.80644050892e-05,1,0,2.5,0,2.10959060496e-05,-9.23431798583e-05,9.47222288232e-05,3.80644050892e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.10959060496e-05,-9.23431798583e-05,9.47222288232e-05,3.80644050892e-05,1,0,2.5,0,147,1
stats,148,2.30227688007e-05,-9.76585288299e-05,0.000100335615571,4.05128193961e-05,1,0,2.5,0,2.30227688007e-05,-9.76585288299e-05,0.000100335615571,4.05128193961e-05,1,0,2.5,0,2.30227688007e-05,-9.76585288299e-05,0.000100335615571,4.05128193961e-05,1,0,2.5,0,2.30227688007e-05,-9.76585288299e-05,0.000100335615571,4.05128193961e-05,1,0,2.5,0,1,2.30227688007e-05,-9.76585288299e-05,0.000100335615571,4.05128193961e-05,1,0,2.5,0,2.30227688007e-05,-9.76585288299e-05,0.000100335615571,4.05128193961e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.30227688007e-05,-9.76585288299e-05,0.000100335615571,4.05128193961e-05,1,0,2.5,0,148,1
stats,149,2.40522258537e-05,-0.000100418874354,0.000103259189927,4.17892842961e-05,1,0,2.5,0,2.40522258537e-05,-0.000100418874354,0.000103259189927,4.17892842961e-05,1,0,2.5,0,2.40522258537e-05,-0.000100418874354,0.000103259189927,4.17892842961e-05,1,0,2.5,0,2.40522258537e-05,-0.000100418874354,0.000103259189927,4.17892842961e-05,1,0,2.5,0,1,2.40522258537e-05,-0.000100418874354,0.000103259189927,4.17892842961e-05,1,0,2.5,0,2.40522258537e-05,-0.000100418874354,0.000103259189927,4.17892842961e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.40522258537e-05,-0.000100418874354,0.000103259189927,4.17892842961e-05,1,0,2.5,0,149,1
stats,150,2.62545836449e-05,-0.000106155523099,0.000109354004962,4.44522411271e-05,1,0,2.5,0,2.62545836449e-05,-0.000106155523099,0.000109354004962,4.44522411271e-05,1,0,2.5,0,2.62545836449e-05,-0.000106155523099,0.000109354004962,4.44522411271e-05,1,0,2.5,0,2.62545836449e-05,-0.000106155523099,0.000109354004962,4.44522411271e-05,1,0,2.5,0,1,2.62545836449e-05,-0.000106155523099,0.000109354004962,4.44522411271e-05,1,0,2.5,0,2.62545836449e-05,-0.000106155523099,0.000109354004962,4.44522411271e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.62545836449e-05,-0.000106155523099,0.000109354004962,4.44522411271e-05,1,0,2.5,0,150,1
stats,151,2.74324647762e-05,-0.000109136366518,0.000112531270133,4.58410868305e-05,1,0,2.5,0,2.74324647762e-05,-0.000109136366518,0.000112531270133,4.58410868305e-05,1,0,2.5,0,2.74324647762e-05,-0.000109136366518,0.000112531270133,4.58410868305e-05,1,0,2.5,0,2.74324647762e-05,-0.000109136366518,0.000112531270133,4.58410868305e-05,1,0,2.5,0,1,2.74324647762e-05,-0.000109136366518,0.000112531270133,4.58410868305e-05,1,0,2.5,0,2.74324647762e-05,-0.000109136366518,0.000112531270133,4.58410868305e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.74324647762e-05,-0.000109136366518,0.000112531270133,4.58410868305e-05,1,0,2.5,0,151,1
stats,152,2.99552320939e-05,-0.000115335285955,0.000119161843031,4.87398392579e-05,1,0,2.5,0,2.99552320939e-05,-0.000115335285955,0.000119161843031,4.87398392579e-05,1,0,2.5,0,2.99552320939e-05,-0.000115335285955,0.000119161843031,4.87398392579e-05,1,0,2.5,0,2.99552320939e-05,-0.000115335285955,0.000119161843031,4.87398392579e-05,1,0,2.5,0,1,2.99552320939e-05,-0.000115335285955,0.000119161843031,4.87398392579e-05,1,0,2.5,0,2.99552320939e-05,-0.000115335285955,0.000119161843031,4.87398392579e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,2.99552320939e-05,-0.000115335285955,0.000119161843031,4.87398392579e-05,1,0,2.5,0,152,1
stats,153,3.13060772896e-05,-0.000118558586109,0.000122622222989,5.02524453623e-05,1,0,2.5,0,3.13060772896e-05,-0.000118558586109,0.000122622222989,5.02524453623e-05,1,0,2.5,0,3.13060772896e-05,-0.000118558586109,0.000122622222989,5.02524453623e-05,1,0,2.5,0,3.13060772896e-05,-0.000118558586109,0.000122622222989,5.02524453623e-05,1,0,2.5,0,1,3.13060772896e-05,-0.000118558586109,0.000122622222989,5.02524453623e-05,1,0,2.5,0,3.13060772896e-05,-0.000118558586109,0.000122622222989,5.02524453623e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.13060772896e-05,-0.000118558586109,0.000122622222989,5.02524453623e-05,1,0,2.5,0,153,1
stats,154,3.42030070897e-05,-0.000125266902614,0.000129852385726,5.34114042239e-05,1,0,2.5,0,3.42030070897e-05,-0.000125266902614,0.000129852385726,5.34114042239e-05,1,0,2.5,0,3.42030070897e-05,-0.000125266902614,0.000129852385726,5.34114042239e-05,1,0,2.5,0,3.42030070897e-05,-0.000125266902614,0.000129852385726,5.34114042239e-05,1,0,2.5,0,1,3.42030070897e-05,-0.000125266902614,0.000129852385726,5.34114042239e-05,1,0,2.5,0,3.42030070897e-05,-0.000125266902614,0.000129852385726,5.34114042239e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.42030070897e-05,-0.000125266902614,0.000129852385726,5.34114042239e-05,1,0,2.5,0,154,1
stats,155,3.57562494173e-05,-0.000128757965285,0.000133630543132,5.50608820049e-05,1,0,2.5,0,3.57562494173e-05,-0.000128757965285,0.000133630543132,5.50608820049e-05,1,0,2.5,0,3.57562494173e-05,-0.000128757965285,0.000133630543132,5.50608820049e-05,1,0,2.5,0,3.57562494173e-05,-0.000128757965285,0.000133630543132,5.50608820049e-05,1,0,2.5,0,1,3.57562494173e-05,-0.000128757965285,0.000133630543132,5.50608820049e-05,1,0,2.5,0,3.57562494173e-05,-0.000128757965285,0.000133630543132,5.50608820049e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.57562494173e-05,-0.000128757965285,0.000133630543132,5.50608820049e-05,1,0,2.5,0,155,1
stats,156,3.90919631172e-05,-0.000136030110298,0.000141535769217,5.85082671023e-05,1,0,2.5,0,3.90919631172e-05,-0.000136030110298,0.000141535769217,5.85082671023e-05,1,0,2.5,0,3.90919631172e-05,-0.000136030110298,0.000141535769217,5.85082671023e-05,1,0,2.5,0,3.90919631172e-05,-0.000136030110298,0.000141535769217,5.85082671023e-05,1,0,2.5,0,1,3.90919631172e-05,-0.000136030110298,0.000141535769217,5.85082671023e-05,1,0,2.5,0,3.90919631172e-05,-0.000136030110298,0.000141535769217,5.85082671023e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,3.90919631172e-05,-0.000136030110298,0.000141535769217,5.85082671023e-05,1,0,2.5,0,156,1
stats,157,4.08830783272e-05,-0.000139818235766,0.000145672805957,6.03098123975e-05,1,0,2.5,0,4.08830783272e-05,-0.000139818235766,0.000145672805957,6.03098123975e-05,1,0,2.5,0,4.08830783272e-05,-0.000139818235766,0.000145672805957,6.03098123975e-05,1,0,2.5,0,4.08830783272e-05,-0.000139818235766,0.000145672805957,6.03098123975e-05,1,0,2.5,0,1,4.08830783272e-05,-0.000139818235766,0.000145672805957,6.03098123975e-05,1,0,2.5,0,4.08830783272e-05,-0.000139818235766,0.000145672805957,6.03098123975e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.08830783272e-05,-0.000139818235766,0.000145672805957,6.03098123975e-05,1,0,2.5,0,157,1
stats,158,4.47356469522e-05,-0.000147717393702,0.000154342822498,6.40784346615e-05,1,0,2.5,0,4.47356469522e-05,-0.000147717393702,0.000154342822498,6.40784346615e-05,1,0,2.5,0,4.47356469522e-05,-0.000147717393702,0.000154342822498,6.40784346615e-05,1,0,2.5,0,4.47356469522e-05,-0.000147717393702,0.000154342822498,6.40784346615e-05,1,0,2.5,0,1,4.47356469522e-05,-0.000147717393702,0.000154342822498,6.40784346615e-05,1,0,2.5,0,4.47356469522e-05,-0.000147717393702,0.000154342822498,6.40784346615e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.47356469522e-05,-0.000147717393702,0.000154342822498,6.40784346615e-05,1,0,2.5,0,158,1
stats,159,4.68075922981e-05,-0.000151836604346,0.000158887705766,6.60497680656e-05,1,0,2.5,0,4.68075922981e-05,-0.000151836604346,0.000158887705766,6.60497680656e-05,1,0,2.5,0,4.68075922981e-05,-0.000151836604346,0.000158887705766,6.60497680656e-05,1,0,2.5,0,4.68075922981e-05,-0.000151836604346,0.000158887705766,6.60497680656e-05,1,0,2.5,0,1,4.68075922981e-05,-0.000151836604346,0.000158887705766,6.60497680656e-05,1,0,2.5,0,4.68075922981e-05,-0.000151836604346,0.000158887705766,6.60497680656e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,4.68075922981e-05,-0.000151836604346,0.000158887705766,6.60497680656e-05,1,0,2.5,0,159,1
stats,160,5.12717961101e-05,-0.00016043636424,0.000168429876794,7.01780154486e-05,1,0,2.5,0,5.12717961101e-05,-0.00016043636424,0.000168429876794,7.01780154486e-05,1,0,2.5,0,5.12717961101e-05,-0.00016043636424,0.000168429876794,7.01780154486e-05,1,0,2.5,0,5.12717961101e-05,-0.00016043636424,0.000168429876794,7.01780154486e-05,1,0,2.5,0,1,5.12717961101e-05,-0.00016043636424,0.000168429876794,7.01780154486e-05,1,0,2.5,0,5.12717961101e-05,-0.00016043636424,0.000168429876794,7.01780154486e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.12717961101e-05,-0.00016043636424,0.000168429876794,7.01780154486e-05,1,0,2.5,0,160,1
stats,161,5.36768566235e-05,-0.000164926459547,0.000173441469087,7.23399352864e-05,1,0,2.5,0,5.36768566235e-05,-0.000164926459547,0.000173441469087,7.23399352864e-05,1,0,2.5,0,5.36768566235e-05,-0.000164926459547,0.000173441469087,7.23399352864e-05,1,0,2.5,0,5.36768566235e-05,-0.000164926459547,0.000173441469087,7.23399352864e-05,1,0,2.5,0,1,5.36768566235e-05,-0.000164926459547,0.000173441469087,7.23399352864e-05,1,0,2.5,0,5.36768566235e-05,-0.000164926459547,0.000173441469087,7.23399352864e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.36768566235e-05,-0.000164926459547,0.000173441469087,7.23399352864e-05,1,0,2.5,0,161,1
stats,162,5.88683542446e-05,-0.000174312968738,0.000183985044714,7.68730023992e-05,1,0,2.5,0,5.88683542446e-05,-0.000174312968738,0.000183985044714,7.68730023992e-05,1,0,2.5,0,5.88683542446e-05,-0.000174312968738,0.000183985044714,7.68730023992e-05,1,0,2.5,0,5.88683542446e-05,-0.000174312968738,0.000183985044714,7.68730023992e-05,1,0,2.5,0,1,5.88683542446e-05,-0.000174312968738,0.000183985044714,7.68730023992e-05,1,0,2.5,0,5.88683542446e-05,-0.000174312968738,0.000183985044714,7.68730023992e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,5.88683542446e-05,-0.000174312968738,0.000183985044714,7.68730023992e-05,1,0,2.5,0,162,1
stats,163,6.16704928689e-05,-0.000179220602149,0.000189534359379,7.92500868556e-05,1,0,2.5,0,6.16704928689e-05,-0.000179220602149,0.000189534359379,7.92500868556e-05,1,0,2.5,0,6.16704928689e-05,-0.000179220602149,0.000189534359379,7.92500868556e-05,1,0,2.5,0,6.16704928689e-05,-0.000179220602149,0.000189534359379,7.92500868556e-05,1,0,2.5,0,1,6.16704928689e-05,-0.000179220602149,0.000189534359379,7.92500868556e-05,1,0,2.5,0,6.16704928689e-05,-0.000179220602149,0.000189534359379,7.92500868556e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.16704928689e-05,-0.000179220602149,0.000189534359379,7.92500868556e-05,1,0,2.5,0,163,1
stats,164,6.77311472828e-05,-0.000189495127415,0.000201235961867,8.42415174702e-05,1,0,2.5,0,6.77311472828e-05,-0.000189495127415,0.000201235961867,8.42415174702e-05,1,0,2.5,0,6.77311472828e-05,-0.000189495127415,0.000201235961867,8.42415174702e-05,1,0,2.5,0,6.77311472828e-05,-0.000189495127415,0.000201235961867,8.42415174702e-05,1,0,2.5,0,1,6.77311472828e-05,-0.000189495127415,0.000201235961867,8.42415174702e-05,1,0,2.5,0,6.77311472828e-05,-0.000189495127415,0.000201235961867,8.42415174702e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,6.77311472828e-05,-0.000189495127415,0.000201235961867,8.42415174702e-05,1,0,2.5,0,164,1
stats,165,7.10090171196e-05,-0.000194875290617,0.000207409393624,8.68629504112e-05,1,0,2.5,0,7.10090171196e-05,-0.000194875290617,0.000207409393624,8.68629504112e-05,1,0,2.5,0,7.10090171196e-05,-0.000194875290617,0.000207409393624,8.68629504112e-05,1,0,2.5,0,7.10090171196e-05,-0.000194875290617,0.000207409393624,8.68629504112e-05,1,0,2.5,0,1,7.10090171196e-05,-0.000194875290617,0.000207409393624,8.68629504112e-05,1,0,2.5,0,7.10090171196e-05,-0.000194875290617,0.000207409393624,8.68629504112e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.10090171196e-05,-0.000194875290617,0.000207409393624,8.68629504112e-05,1,0,2.5,0,165,1
stats,166,7.81136841397e-05,-0.000206157405046,0.000220460031414,9.23765910557e-05,1,0,2.5,0,7.81136841397e-05,-0.000206157405046,0.000220460031414,9.23765910557e-05,1,0,2.5,0,7.81136841397e-05,-0.000206157405046,0.000220460031414,9.23765910557e-05,1,0,2.5,0,7.81136841397e-05,-0.000206157405046,0.000220460031414,9.23765910557e-05,1,0,2.5,0,1,7.81136841397e-05,-0.000206157405046,0.000220460031414,9.23765910557e-05,1,0,2.5,0,7.81136841397e-05,-0.000206157405046,0.000220460031414,9.23765910557e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,7.81136841397e-05,-0.000206157405046,0.000220460031414,9.23765910557e-05,1,0,2.5,0,166,1
stats,167,8.19644556032e-05,-0.000212075072341,0.00022736316896,9.52772825258e-05,1,0,2.5,0,8.19644556032e-05,-0.000212075072341,0.00022736316896,9.52772825258e-05,1,0,2.5,0,8.19644556032e-05,-0.000212075072341,0.00022736316896,9.52772825258e-05,1,0,2.5,0,8.19644556032e-05,-0.000212075072341,0.00022736316896,9.52772825258e-05,1,0,2.5,0,1,8.19644556032e-05,-0.000212075072341,0.00022736316896,9.52772825258e-05,1,0,2.5,0,8.19644556032e-05,-0.000212075072341,0.00022736316896,9.52772825258e-05,1,0,2.5,0,0,0,0,0,0,0,0,0,8.19644556032e-05,-0.000212075072341,0.00022736316896,9.52772825258e-05,1,0,2.5,0,167,1
stats,168,9.03296677279e-05,-0.000224506453378,0.000241997098783,0.00010138968355,1,0,2.5,0,9.03296677279e-05,-0.000224506453378,0.000241997098783,0.00010138968355,1,0,2.5,0,9.03296677279e-05,-0.000224506453378,0.000241997098783,0.00010138968355,1,0,2.5,0,9.03296677279e-05,-0.000224506453378,0.000241997098783,0.00010138968355,1,0,2.5,0,1,9.03296677279e-05,-0.000224506453378,0.000241997098783,0.00010138968355,1,0,2.5,0,9.03296677279e-05,-0.000224506453378,0.000241997098783,0.00010138968355,1,0,2.5,0,0,0,0,0,0,0,0,0,9.03296677279e-05,-0.000224506453378,0.000241997098783,0.00010138968355,1,0,2.5,0,168,1
stats,169,9.48739179876e-05,-0.000231038808124,0.000249759876169,0.000104611637653,1,0,2.5,0,9.48739179876e-05,-0.000231038808124,0.000249759876169,0.000104611637653,1,0,2.5,0,9.48739179876e-05,-0.000231038808124,0.000249759876169,0.000104611637653,1,0,2.5,0,9.48739179876e-05,-0.000231038808124,0.000249759876169,0.000104611637653,1,0,2.5,0,1,9.48739179876e-05,-0.000231038808124,0.000249759876169,0.000104611637653,1,0,2.5,0,9.48739179876e-05,-0.000231038808124,0.000249759876169,0.000104611637653,1,0,2.5,0,0,0,0,0,0,0,0,0,9.48739179876e-05,-0.000231038808124,0.000249759876169,0.000104611637653,1,0,2.5,0,169,1
stats,170,0.000104768900201,-0.000244787806878,0.000266266026301,0.000111415174615,1,0,2.5,0,0.000104768900201,-0.000244787806878,0.000266266026301,0.000111415174615,1,0,2.5,0,0.000104768900201,-0.000244787806878,0.000266266026301,0.000111415174615,1,0,2.5,0,0.000104768900201,-0.000244787806878,0.000266266026301,0.000111415174615,1,0,2.5,0,1,0.000104768900201,-0.000244787806878,0.000266266026301,0.000111415174615,1,0,2.5,0,0.000104768900201,-0.000244787806878,0.000266266026301,0.000111415174615,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000104768900201,-0.000244787806878,0.000266266026301,0.000111415174615,1,0,2.5,0,170,1
stats,171,0.000110156855953,-0.000252026715316,0.000275049096672,0.000115009170258,1,0,2.5,0,0.000110156855953,-0.000252026715316,0.000275049096672,0.000115009170258,1,0,2.5,0,0.000110156855953,-0.000252026715316,0.000275049096672,0.000115009170258,1,0,2.5,0,0.000110156855953,-0.000252026715316,0.000275049096672,0.000115009170258,1,0,2.5,0,1,0.000110156855953,-0.000252026715316,0.000275049096672,0.000115009170258,1,0,2.5,0,0.000110156855953,-0.000252026715316,0.000275049096672,0.000115009170258,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000110156855953,-0.000252026715316,0.000275049096672,0.000115009170258,1,0,2.5,0,171,1
stats,172,0.000121917757497,-0.000267294060905,0.000293785735266,0.000122615878354,1,0,2.5,0,0.000121917757497,-0.000267294060905,0.000293785735266,0.000122615878354,1,0,2.5,0,0.000121917757497,-0.000267294060905,0.000293785735266,0.000122615878354,1,0,2.5,0,0.000121917757497,-0.000267294060905,0.000293785735266,0.000122615878354,1,0,2.5,0,1,0.000121917757497,-0.000267294060905,0.000293785735266,0.000122615878354,1,0,2.5,0,0.000121917757497,-0.000267294060905,0.000293785735266,0.000122615878354,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000121917757497,-0.000267294060905,0.000293785735266,0.000122615878354,1,0,2.5,0,172,1
stats,173,0.000128337342176,-0.00027534912806,0.000303788780002,0.000126643732074,1,0,2.5,0,0.000128337342176,-0.00027534912806,0.000303788780002,0.000126643732074,1,0,2.5,0,0.000128337342176,-0.00027534912806,0.000303788780002,0.000126643732074,1,0,2.5,0,0.000128337342176,-0.00027534912806,0.000303788780002,0.000126643732074,1,0,2.5,0,1,0.000128337342176,-0.00027534912806,0.000303788780002,0.000126643732074,1,0,2.5,0,0.000128337342176,-0.00027534912806,0.000303788780002,0.000126643732074,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000128337342176,-0.00027534912806,0.000303788780002,0.000126643732074,1,0,2.5,0,173,1
stats,174,0.000142385542858,-0.000292374752462,0.000325202447129,0.000135190261062,1,0,2.5,0,0.000142385542858,-0.000292374752462,0.000325202447129,0.000135190261062,1,0,2.5,0,0.000142385542858,-0.000292374752462,0.000325202447129,0.000135190261062,1,0,2.5,0,0.000142385542858,-0.000292374752462,0.000325202447129,0.000135190261062,1,0,2.5,0,1,0.000142385542858,-0.000292374752462,0.000325202447129,0.000135190261062,1,0,2.5,0,0.000142385542858,-0.000292374752462,0.000325202447129,0.000135190261062,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000142385542858,-0.000292374752462,0.000325202447129,0.000135190261062,1,0,2.5,0,174,1
stats,175,0.000150072824908,-0.000301377178403,0.000336675002472,0.000139727504575,1,0,2.5,0,0.000150072824908,-0.000301377178403,0.000336675002472,0.000139727504575,1,0,2.5,0,0.000150072824908,-0.000301377178403,0.000336675002472,0.000139727504575,1,0,2.5,0,0.000150072824908,-0.000301377178403,0.000336675002472,0.000139727504575,1,0,2.5,0,1,0.000150072824908,-0.000301377178403,0.000336675002472,0.000139727504575,1,0,2.5,0,0.000150072824908,-0.000301377178403,0.000336675002472,0.000139727504575,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000150072824908,-0.000301377178403,0.000336675002472,0.000139727504575,1,0,2.5,0,175,1
stats,176,0.000166938712937,-0.000320448540151,0.000361325073754,0.000149381405208,1,0,2.5,0,0.000166938712937,-0.000320448540151,0.000361325073754,0.000149381405208,1,0,2.5,0,0.000166938712937,-0.000320448540151,0.000361325073754,0.000149381405208,1,0,2.5,0,0.000166938712937,-0.000320448540151,0.000361325073754,0.000149381405208,1,0,2.5,0,1,0.000166938712937,-0.000320448540151,0.000361325073754,0.000149381405208,1,0,2.5,0,0.000166938712937,-0.000320448540151,0.000361325073754,0.000149381405208,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000166938712937,-0.000320448540151,0.000361325073754,0.000149381405208,1,0,2.5,0,176,1
stats,177,0.000176191460923,-0.000330555747496,0.000374580471544,0.000154520923388,1,0,2.5,0,0.000176191460923,-0.000330555747496,0.000374580471544,0.000154520923388,1,0,2.5,0,0.000176191460923,-0.000330555747496,0.000374580471544,0.000154520923388,1,0,2.5,0,0.000176191460923,-0.000330555747496,0.000374580471544,0.000154520923388,1,0,2.5,0,1,0.000176191460923,-0.000330555747496,0.000374580471544,0.000154520923388,1,0,2.5,0,0.000176191460923,-0.000330555747496,0.000374580471544,0.000154520923388,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000176191460923,-0.000330555747496,0.000374580471544,0.000154520923388,1,0,2.5,0,177,1
stats,178,0.00019654550124,-0.000352018221747,0.000403171143262,0.000165488672792,1,0,2.5,0,0.00019654550124,-0.000352018221747,0.000403171143262,0.000165488672792,1,0,2.5,0,0.00019654550124,-0.000352018221747,0.000403171143262,0.000165488672792,1,0,2.5,0,0.00019654550124,-0.000352018221747,0.000403171143262,0.000165488672792,1,0,2.5,0,1,0.00019654550124,-0.000352018221747,0.000403171143262,0.000165488672792,1,0,2.5,0,0.00019654550124,-0.000352018221747,0.000403171143262,0.000165488672792,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00019654550124,-0.000352018221747,0.000403171143262,0.000165488672792,1,0,2.5,0,178,1
stats,179,0.000207741002669,-0.000363419647329,0.000418605020968,0.000171345222043,1,0,2.5,0,0.000207741002669,-0.000363419647329,0.000418605020968,0.000171345222043,1,0,2.5,0,0.000207741002669,-0.000363419647329,0.000418605020968,0.000171345222043,1,0,2.5,0,0.000207741002669,-0.000363419647329,0.000418605020968,0.000171345222043,1,0,2.5,0,1,0.000207741002669,-0.000363419647329,0.000418605020968,0.000171345222043,1,0,2.5,0,0.000207741002669,-0.000363419647329,0.000418605020968,0.000171345222043,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000207741002669,-0.000363419647329,0.000418605020968,0.000171345222043,1,0,2.5,0,179,1
stats,180,0.000232435049838,-0.000387689447962,0.000452027830761,0.000183882686542,1,0,2.5,0,0.000232435049838,-0.000387689447962,0.000452027830761,0.000183882686542,1,0,2.5,0,0.000232435049838,-0.000387689447962,0.000452027830761,0.000183882686542,1,0,2.5,0,0.000232435049838,-0.000387689447962,0.000452027830761,0.000183882686542,1,0,2.5,0,1,0.000232435049838,-0.000387689447962,0.000452027830761,0.000183882686542,1,0,2.5,0,0.000232435049838,-0.000387689447962,0.000452027830761,0.000183882686542,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000232435049838,-0.000387689447962,0.000452027830761,0.000183882686542,1,0,2.5,0,180,1
stats,181,0.00024605388171,-0.00040061364416,0.000470142316772,0.000190598875633,1,0,2.5,0,0.00024605388171,-0.00040061364416,0.000470142316772,0.000190598875633,1,0,2.5,0,0.00024605388171,-0.00040061364416,0.000470142316772,0.000190598875633,1,0,2.5,0,0.00024605388171,-0.00040061364416,0.000470142316772,0.000190598875633,1,0,2.5,0,1,0.00024605388171,-0.00040061364416,0.000470142316772,0.000190598875633,1,0,2.5,0,0.00024605388171,-0.00040061364416,0.000470142316772,0.000190598875633,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00024605388171,-0.00040061364416,0.000470142316772,0.000190598875633,1,0,2.5,0,181,1
stats,182,0.000276175618637,-0.000428194005508,0.000509532226715,0.000205024873139,1,0,2.5,0,0.000276175618637,-0.000428194005508,0.000509532226715,0.000205024873139,1,0,2.5,0,0.000276175618637,-0.000428194005508,0.000509532226715,0.000205024873139,1,0,2.5,0,0.000276175618637,-0.000428194005508,0.000509532226715,0.000205024873139,1,0,2.5,0,1,0.000276175618637,-0.000428194005508,0.000509532226715,0.000205024873139,1,0,2.5,0,0.000276175618637,-0.000428194005508,0.000509532226715,0.000205024873139,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000276175618637,-0.000428194005508,0.000509532226715,0.000205024873139,1,0,2.5,0,182,1
stats,183,0.000292832788546,-0.000442917749751,0.000530968129169,0.000212778861169,1,0,2.5,0,0.000292832788546,-0.000442917749751,0.000530968129169,0.000212778861169,1,0,2.5,0,0.000292832788546,-0.000442917749751,0.000530968129169,0.000212778861169,1,0,2.5,0,0.000292832788546,-0.000442917749751,0.000530968129169,0.000212778861169,1,0,2.5,0,1,0.000292832788546,-0.000442917749751,0.000530968129169,0.000212778861169,1,0,2.5,0,0.000292832788546,-0.000442917749751,0.000530968129169,0.000212778861169,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000292832788546,-0.000442917749751,0.000530968129169,0.000212778861169,1,0,2.5,0,183,1
stats,184,0.000329777540173,-0.000474418397062,0.000577776809223,0.000229492870858,1,0,2.5,0,0.000329777540173,-0.000474418397062,0.000577776809223,0.000229492870858,1,0,2.5,0,0.000329777540173,-0.000474418397062,0.000577776809223,0.000229492870858,1,0,2.5,0,0.000329777540173,-0.000474418397062,0.000577776809223,0.000229492870858,1,0,2.5,0,1,0.000329777540173,-0.000474418397062,0.000577776809223,0.000229492870858,1,0,2.5,0,0.000329777540173,-0.000474418397062,0.000577776809223,0.000229492870858,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000329777540173,-0.000474418397062,0.000577776809223,0.000229492870858,1,0,2.5,0,184,1
stats,185,0.000350263901055,-0.00049127737293,0.000603355816565,0.000238508539042,1,0,2.5,0,0.000350263901055,-0.00049127737293,0.000603355816565,0.000238508539042,1,0,2.5,0,0.000350263901055,-0.00049127737293,0.000603355816565,0.000238508539042,1,0,2.5,0,0.000350263901055,-0.00049127737293,0.000603355816565,0.000238508539042,1,0,2.5,0,1,0.000350263901055,-0.00049127737293,0.000603355816565,0.000238508539042,1,0,2.5,0,0.000350263901055,-0.00049127737293,0.000603355816565,0.000238508539042,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000350263901055,-0.00049127737293,0.000603355816565,0.000238508539042,1,0,2.5,0,185,1
stats,186,0.000395830196794,-0.000527439115103,0.000659449433442,0.000258013780694,1,0,2.5,0,0.000395830196794,-0.000527439115103,0.000659449433442,0.000258013780694,1,0,2.5,0,0.000395830196794,-0.000527439115103,0.000659449433442,0.000258013780694,1,0,2.5,0,0.000395830196794,-0.000527439115103,0.000659449433442,0.000258013780694,1,0,2.5,0,1,0.000395830196794,-0.000527439115103,0.000659449433442,0.000258013780694,1,0,2.5,0,0.000395830196794,-0.000527439115103,0.000659449433442,0.000258013780694,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000395830196794,-0.000527439115103,0.000659449433442,0.000258013780694,1,0,2.5,0,186,1
stats,187,0.00042116761324,-0.000546841765754,0.00069023045944,0.000268573872745,1,0,2.5,0,0.00042116761324,-0.000546841765754,0.00069023045944,0.000268573872745,1,0,2.5,0,0.00042116761324,-0.000546841765754,0.00069023045944,0.000268573872745,1,0,2.5,0,0.00042116761324,-0.000546841765754,0.00069023045944,0.000268573872745,1,0,2.5,0,1,0.00042116761324,-0.000546841765754,0.00069023045944,0.000268573872745,1,0,2.5,0,0.00042116761324,-0.000546841765754,0.00069023045944,0.000268573872745,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00042116761324,-0.000546841765754,0.00069023045944,0.000268573872745,1,0,2.5,0,187,1
stats,188,0.000477685389342,-0.000588566414081,0.000758019625209,0.000291507865768,1,0,2.5,0,0.000477685389342,-0.000588566414081,0.000758019625209,0.000291507865768,1,0,2.5,0,0.000477685389342,-0.000588566414081,0.000758019625209,0.000291507865768,1,0,2.5,0,0.000477685389342,-0.000588566414081,0.000758019625209,0.000291507865768,1,0,2.5,0,1,0.000477685389342,-0.000588566414081,0.000758019625209,0.000291507865768,1,0,2.5,0,0.000477685389342,-0.000588566414081,0.000758019625209,0.000291507865768,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000477685389342,-0.000588566414081,0.000758019625209,0.000291507865768,1,0,2.5,0,188,1
stats,189,0.000509200792294,-0.000611010415014,0.000795373634901,0.000303971552057,1,0,2.5,0,0.000509200792294,-0.000611010415014,0.000795373634901,0.000303971552057,1,0,2.5,0,0.000509200792294,-0.000611010415014,0.000795373634901,0.000303971552057,1,0,2.5,0,0.000509200792294,-0.000611010415014,0.000795373634901,0.000303971552057,1,0,2.5,0,1,0.000509200792294,-0.000611010415014,0.000795373634901,0.000303971552057,1,0,2.5,0,0.000509200792294,-0.000611010415014,0.000795373634901,0.000303971552057,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000509200792294,-0.000611010415014,0.000795373634901,0.000303971552057,1,0,2.5,0,189,1
stats,190,0.000579701794777,-0.000659398268908,0.000877986487467,0.000331146176904,1,0,2.5,0,0.000579701794777,-0.000659398268908,0.000877986487467,0.000331146176904,1,0,2.5,0,0.000579701794777,-0.000659398268908,0.000877986487467,0.000331146176904,1,0,2.5,0,0.000579701794777,-0.000659398268908,0.000877986487467,0.000331146176904,1,0,2.5,0,1,0.000579701794777,-0.000659398268908,0.000877986487467,0.000331146176904,1,0,2.5,0,0.000579701794777,-0.000659398268908,0.000877986487467,0.000331146176904,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000579701794777,-0.000659398268908,0.000877986487467,0.000331146176904,1,0,2.5,0,190,1
stats,191,0.000619125086814,-0.000685490958858,0.000923695683014,0.000345972017385,1,0,2.5,0,0.000619125086814,-0.000685490958858,0.000923695683014,0.000345972017385,1,0,2.5,0,0.000619125086814,-0.000685490958858,0.000923695683014,0.000345972017385,1,0,2.5,0,0.000619125086814,-0.000685490958858,0.000923695683014,0.000345972017385,1,0,2.5,0,1,0.000619125086814,-0.000685490958858,0.000923695683014,0.000345972017385,1,0,2.5,0,0.000619125086814,-0.000685490958858,0.000923695683014,0.000345972017385,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000619125086814,-0.000685490958858,0.000923695683014,0.000345972017385,1,0,2.5,0,191,1
stats,192,0.000707571511157,-0.000741885392927,0.00102520792279,0.000378426571842,1,0,2.5,0,0.000707571511157,-0.000741885392927,0.00102520792279,0.000378426571842,1,0,2.5,0,0.000707571511157,-0.000741885392927,0.00102520792279,0.000378426571842,1,0,2.5,0,0.000707571511157,-0.000741885392927,0.00102520792279,0.000378426571842,1,0,2.5,0,1,0.000707571511157,-0.000741885392927,0.00102520792279,0.000378426571842,1,0,2.5,0,0.000707571511157,-0.000741885392927,0.00102520792279,0.000378426571842,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000707571511157,-0.000741885392927,0.00102520792279,0.000378426571842,1,0,2.5,0,192,1
stats,193,0.000757169385906,-0.000772368977778,0.00108160031959,0.000396203104174,1,0,2.5,0,0.000757169385906,-0.000772368977778,0.00108160031959,0.000396203104174,1,0,2.5,0,0.000757169385906,-0.000772368977778,0.00108160031959,0.000396203104174,1,0,2.5,0,0.000757169385906,-0.000772368977778,0.00108160031959,0.000396203104174,1,0,2.5,0,1,0.000757169385906,-0.000772368977778,0.00108160031959,0.000396203104174,1,0,2.5,0,0.000757169385906,-0.000772368977778,0.00108160031959,0.000396203104174,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000757169385906,-0.000772368977778,0.00108160031959,0.000396203104174,1,0,2.5,0,193,1
stats,194,0.000868765404448,-0.000838412204757,0.00120734761003,0.00043527505477,1,0,2.5,0,0.000868765404448,-0.000838412204757,0.00120734761003,0.00043527505477,1,0,2.5,0,0.000868765404448,-0.000838412204757,0.00120734761003,0.00043527505477,1,0,2.5,0,0.000868765404448,-0.000838412204757,0.00120734761003,0.00043527505477,1,0,2.5,0,1,0.000868765404448,-0.000838412204757,0.00120734761003,0.00043527505477,1,0,2.5,0,0.000868765404448,-0.000838412204757,0.00120734761003,0.00043527505477,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000868765404448,-0.000838412204757,0.00120734761003,0.00043527505477,1,0,2.5,0,194,1
stats,195,0.000931521237362,-0.000874194025528,0.00127747678198,0.000456761597889,1,0,2.5,0,0.000931521237362,-0.000874194025528,0.00127747678198,0.000456761597889,1,0,2.5,0,0.000931521237362,-0.000874194025528,0.00127747678198,0.000456761597889,1,0,2.5,0,0.000931521237362,-0.000874194025528,0.00127747678198,0.000456761597889,1,0,2.5,0,1,0.000931521237362,-0.000874194025528,0.00127747678198,0.000456761597889,1,0,2.5,0,0.000931521237362,-0.000874194025528,0.00127747678198,0.000456761597889,1,0,2.5,0,0,0,0,0,0,0,0,0,0.000931521237362,-0.000874194025528,0.00127747678198,0.000456761597889,1,0,2.5,0,195,1
stats,196,0.00107312819455,-0.000951892114244,0.00143446947914,0.000504180497956,1,0,2.5,0,0.00107312819455,-0.000951892114244,0.00143446947914,0.000504180497956,1,0,2.5,0,0.00107312819455,-0.000951892114244,0.00143446947914,0.000504180497956,1,0,2.5,0,0.00107312819455,-0.000951892114244,0.00143446947914,0.000504180497956,1,0,2.5,0,1,0.00107312819455,-0.000951892114244,0.00143446947914,0.000504180497956,1,0,2.5,0,0.00107312819455,-0.000951892114244,0.00143446947914,0.000504180497956,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00107312819455,-0.000951892114244,0.00143446947914,0.000504180497956,1,0,2.5,0,196,1
stats,197,0.00115298281889,-0.000994079629891,0.00152235466521,0.000530361139681,1,0,2.5,0,0.00115298281889,-0.000994079629891,0.00152235466521,0.000530361139681,1,0,2.5,0,0.00115298281889,-0.000994079629891,0.00152235466521,0.000530361139681,1,0,2.5,0,0.00115298281889,-0.000994079629891,0.00152235466521,0.000530361139681,1,0,2.5,0,1,0.00115298281889,-0.000994079629891,0.00152235466521,0.000530361139681,1,0,2.5,0,0.00115298281889,-0.000994079629891,0.00152235466521,0.000530361139681,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00115298281889,-0.000994079629891,0.00152235466521,0.000530361139681,1,0,2.5,0,197,1
stats,198,0.00133369187824,-0.00108588277362,0.00171984755434,0.00058837456163,1,0,2.5,0,0.00133369187824,-0.00108588277362,0.00171984755434,0.00058837456163,1,0,2.5,0,0.00133369187824,-0.00108588277362,0.00171984755434,0.00058837456163,1,0,2.5,0,0.00133369187824,-0.00108588277362,0.00171984755434,0.00058837456163,1,0,2.5,0,1,0.00133369187824,-0.00108588277362,0.00171984755434,0.00058837456163,1,0,2.5,0,0.00133369187824,-0.00108588277362,0.00171984755434,0.00058837456163,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00133369187824,-0.00108588277362,0.00171984755434,0.00058837456163,1,0,2.5,0,198,1
stats,199,0.00143588357605,-0.00113583018538,0.00183081184514,0.000620531791355,1,0,2.5,0,0.00143588357605,-0.00113583018538,0.00183081184514,0.000620531791355,1,0,2.5,0,0.00143588357605,-0.00113583018538,0.00183081184514,0.000620531791355,1,0,2.5,0,0.00143588357605,-0.00113583018538,0.00183081184514,0.000620531791355,1,0,2.5,0,1,0.00143588357605,-0.00113583018538,0.00183081184514,0.000620531791355,1,0,2.5,0,0.00143588357605,-0.00113583018538,0.00183081184514,0.000620531791355,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00143588357605,-0.00113583018538,0.00183081184514,0.000620531791355,1,0,2.5,0,199,1
stats,200,0.00166781025473,-0.0012447333429,0.00208109407686,0.000692076806445,1,0,2.5,0,0.00166781025473,-0.0012447333429,0.00208109407686,0.000692076806445,1,0,2.5,0,0.00166781025473,-0.0012447333429,0.00208109407686,0.000692076806445,1,0,2.5,0,0.00166781025473,-0.0012447333429,0.00208109407686,0.000692076806445,1,0,2.5,0,1,0.00166781025473,-0.0012447333429,0.00208109407686,0.000692076806445,1,0,2.5,0,0.00166781025473,-0.0012447333429,0.00208109407686,0.000692076806445,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00166781025473,-0.0012447333429,0.00208109407686,0.000692076806445,1,0,2.5,0,200,1
stats,201,0.00179933593608,-0.00130409374833,0.0022222220432,0.000731890671887,1,0,2.5,0,0.00179933593608,-0.00130409374833,0.0022222220432,0.000731890671887,1,0,2.5,0,0.00179933593608,-0.00130409374833,0.0022222220432,0.000731890671887,1,0,2.5,0,0.00179933593608,-0.00130409374833,0.0022222220432,0.000731890671887,1,0,2.5,0,1,0.00179933593608,-0.00130409374833,0.0022222220432,0.000731890671887,1,0,2.5,0,0.00179933593608,-0.00130409374833,0.0022222220432,0.000731890671887,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00179933593608,-0.00130409374833,0.0022222220432,0.000731890671887,1,0,2.5,0,201,1
stats,202,0.00209870422259,-0.0014337466564,0.00254169013351,0.000820825225674,1,0,2.5,0,0.00209870422259,-0.0014337466564,0.00254169013351,0.000820825225674,1,0,2.5,0,0.00209870422259,-0.0014337466564,0.00254169013351,0.000820825225674,1,0,2.5,0,0.00209870422259,-0.0014337466564,0.00254169013351,0.000820825225674,1,0,2.5,0,1,0.00209870422259,-0.0014337466564,0.00254169013351,0.000820825225674,1,0,2.5,0,0.00209870422259,-0.0014337466564,0.00254169013351,0.000820825225674,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00209870422259,-0.0014337466564,0.00254169013351,0.000820825225674,1,0,2.5,0,202,1
stats,203,0.00226895138621,-0.00150452856906,0.00272245239466,0.000870507967193,1,0,2.5,0,0.00226895138621,-0.00150452856906,0.00272245239466,0.000870507967193,1,0,2.5,0,0.00226895138621,-0.00150452856906,0.00272245239466,0.000870507967193,1,0,2.5,0,0.00226895138621,-0.00150452856906,0.00272245239466,0.000870507967193,1,0,2.5,0,1,0.00226895138621,-0.00150452856906,0.00272245239466,0.000870507967193,1,0,2.5,0,0.00226895138621,-0.00150452856906,0.00272245239466,0.000870507967193,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00226895138621,-0.00150452856906,0.00272245239466,0.000870507967193,1,0,2.5,0,203,1
stats,204,0.00265755364671,-0.00165934883989,0.00313305435702,0.000981921330094,1,0,2.5,0,0.00265755364671,-0.00165934883989,0.00313305435702,0.000981921330094,1,0,2.5,0,0.00265755364671,-0.00165934883989,0.00313305435702,0.000981921330094,1,0,2.5,0,0.00265755364671,-0.00165934883989,0.00313305435702,0.000981921330094,1,0,2.5,0,1,0.00265755364671,-0.00165934883989,0.00313305435702,0.000981921330094,1,0,2.5,0,0.00265755364671,-0.00165934883989,0.00313305435702,0.000981921330094,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00265755364671,-0.00165934883989,0.00313305435702,0.000981921330094,1,0,2.5,0,204,1
stats,205,0.00287916325033,-0.00174397998489,0.00336616206914,0.00104439735878,1,0,2.5,0,0.00287916325033,-0.00174397998489,0.00336616206914,0.00104439735878,1,0,2.5,0,0.00287916325033,-0.00174397998489,0.00336616206914,0.00104439735878,1,0,2.5,0,0.00287916325033,-0.00174397998489,0.00336616206914,0.00104439735878,1,0,2.5,0,1,0.00287916325033,-0.00174397998489,0.00336616206914,0.00104439735878,1,0,2.5,0,0.00287916325033,-0.00174397998489,0.00336616206914,0.00104439735878,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00287916325033,-0.00174397998489,0.00336616206914,0.00104439735878,1,0,2.5,0,205,1
stats,206,0.00338656548411,-0.00192932994105,0.00389758124948,0.00118504592683,1,0,2.5,0,0.00338656548411,-0.00192932994105,0.00389758124948,0.00118504592683,1,0,2.5,0,0.00338656548411,-0.00192932994105,0.00389758124948,0.00118504592683,1,0,2.5,0,0.00338656548411,-0.00192932994105,0.00389758124948,0.00118504592683,1,0,2.5,0,1,0.00338656548411,-0.00192932994105,0.00389758124948,0.00118504592683,1,0,2.5,0,0.00338656548411,-0.00192932994105,0.00389758124948,0.00118504592683,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00338656548411,-0.00192932994105,0.00389758124948,0.00118504592683,1,0,2.5,0,206,1
stats,207,0.00367687619291,-0.00203078170307,0.00420041568577,0.00126422115136,1,0,2.5,0,0.00367687619291,-0.00203078170307,0.00420041568577,0.00126422115136,1,0,2.5,0,0.00367687619291,-0.00203078170307,0.00420041568577,0.00126422115136,1,0,2.5,0,0.00367687619291,-0.00203078170307,0.00420041568577,0.00126422115136,1,0,2.5,0,1,0.00367687619291,-0.00203078170307,0.00420041568577,0.00126422115136,1,0,2.5,0,0.00367687619291,-0.00203078170307,0.00420041568577,0.00126422115136,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00367687619291,-0.00203078170307,0.00420041568577,0.00126422115136,1,0,2.5,0,207,1
stats,208,0.00434406567365,-0.0022532758303,0.00489368569106,0.00144319818355,1,0,2.5,0,0.00434406567365,-0.0022532758303,0.00489368569106,0.00144319818355,1,0,2.5,0,0.00434406567365,-0.0022532758303,0.00489368569106,0.00144319818355,1,0,2.5,0,0.00434406567365,-0.0022532758303,0.00489368569106,0.00144319818355,1,0,2.5,0,1,0.00434406567365,-0.0022532758303,0.00489368569106,0.00144319818355,1,0,2.5,0,0.00434406567365,-0.0022532758303,0.00489368569106,0.00144319818355,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00434406567365,-0.0022532758303,0.00489368569106,0.00144319818355,1,0,2.5,0,208,1
stats,209,0.00472721084952,-0.00237521296367,0.00529038347304,0.00154436088633,1,0,2.5,0,0.00472721084952,-0.00237521296367,0.00529038347304,0.00154436088633,1,0,2.5,0,0.00472721084952,-0.00237521296367,0.00529038347304,0.00154436088633,1,0,2.5,0,0.00472721084952,-0.00237521296367,0.00529038347304,0.00154436088633,1,0,2.5,0,1,0.00472721084952,-0.00237521296367,0.00529038347304,0.00154436088633,1,0,2.5,0,0.00472721084952,-0.00237521296367,0.00529038347304,0.00154436088633,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00472721084952,-0.00237521296367,0.00529038347304,0.00154436088633,1,0,2.5,0,209,1
stats,210,0.00561090372503,-0.00264288159087,0.00620218226686,0.00177399173845,1,0,2.5,0,0.00561090372503,-0.00264288159087,0.00620218226686,0.00177399173845,1,0,2.5,0,0.00561090372503,-0.00264288159087,0.00620218226686,0.00177399173845,1,0,2.5,0,0.00561090372503,-0.00264288159087,0.00620218226686,0.00177399173845,1,0,2.5,0,1,0.00561090372503,-0.00264288159087,0.00620218226686,0.00177399173845,1,0,2.5,0,0.00561090372503,-0.00264288159087,0.00620218226686,0.00177399173845,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00561090372503,-0.00264288159087,0.00620218226686,0.00177399173845,1,0,2.5,0,210,1
stats,211,0.00611999211833,-0.0027896463871,0.00672580348328,0.001904295641,1,0,2.5,0,0.00611999211833,-0.0027896463871,0.00672580348328,0.001904295641,1,0,2.5,0,0.00611999211833,-0.0027896463871,0.00672580348328,0.001904295641,1,0,2.5,0,0.00611999211833,-0.0027896463871,0.00672580348328,0.001904295641,1,0,2.5,0,1,0.00611999211833,-0.0027896463871,0.00672580348328,0.001904295641,1,0,2.5,0,0.00611999211833,-0.0027896463871,0.00672580348328,0.001904295641,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00611999211833,-0.0027896463871,0.00672580348328,0.001904295641,1,0,2.5,0,211,1
stats,212,0.00729775661603,-0.00311180902645,0.00793351139873,0.00220122025348,1,0,2.5,0,0.00729775661603,-0.00311180902645,0.00793351139873,0.00220122025348,1,0,2.5,0,0.00729775661603,-0.00311180902645,0.00793351139873,0.00220122025348,1,0,2.5,0,0.00729775661603,-0.00311180902645,0.00793351139873,0.00220122025348,1,0,2.5,0,1,0.00729775661603,-0.00311180902645,0.00793351139873,0.00220122025348,1,0,2.5,0,0.00729775661603,-0.00311180902645,0.00793351139873,0.00220122025348,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00729775661603,-0.00311180902645,0.00793351139873,0.00220122025348,1,0,2.5,0,212,1
stats,213,0.00797820836306,-0.00328838266432,0.00862932577729,0.00237032328732,1,0,2.5,0,0.00797820836306,-0.00328838266432,0.00862932577729,0.00237032328732,1,0,2.5,0,0.00797820836306,-0.00328838266432,0.00862932577729,0.00237032328732,1,0,2.5,0,0.00797820836306,-0.00328838266432,0.00862932577729,0.00237032328732,1,0,2.5,0,1,0.00797820836306,-0.00328838266432,0.00862932577729,0.00237032328732,1,0,2.5,0,0.00797820836306,-0.00328838266432,0.00862932577729,0.00237032328732,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00797820836306,-0.00328838266432,0.00862932577729,0.00237032328732,1,0,2.5,0,213,1
stats,214,0.00955649651587,-0.00367552507669,0.0102389510721,0.00275700585917,1,0,2.5,0,0.00955649651587,-0.00367552507669,0.0102389510721,0.00275700585917,1,0,2.5,0,0.00955649651587,-0.00367552507669,0.0102389510721,0.00275700585917,1,0,2.5,0,0.00955649651587,-0.00367552507669,0.0102389510721,0.00275700585917,1,0,2.5,0,1,0.00955649651587,-0.00367552507669,0.0102389510721,0.00275700585917,1,0,2.5,0,0.00955649651587,-0.00367552507669,0.0102389510721,0.00275700585917,1,0,2.5,0,0,0,0,0,0,0,0,0,0.00955649651587,-0.00367552507669,0.0102389510721,0.00275700585917,1,0,2.5,0,214,1
stats,215,0.0104704592377,-0.00388731434941,0.0111687835306,0.00297792651691,1,0,2.5,0,0.0104704592377,-0.00388731434941,0.0111687835306,0.00297792651691,1,0,2.5,0,0.0104704592377,-0.00388731434941,0.0111687835306,0.00297792651691,1,0,2.5,0,0.0104704592377,-0.00388731434941,0.0111687835306,0.00297792651691,1,0,2.5,0,1,0.0104704592377,-0.00388731434941,0.0111687835306,0.00297792651691,1,0,2.5,0,0.0104704592377,-0.00388731434941,0.0111687835306,0.00297792651691,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0104704592377,-0.00388731434941,0.0111687835306,0.00297792651691,1,0,2.5,0,215,1
stats,216,0.0125969266519,-0.00435054721311,0.013327033259,0.00348476064391,1,0,2.5,0,0.0125969266519,-0.00435054721311,0.013327033259,0.00348476064391,1,0,2.5,0,0.0125969266519,-0.00435054721311,0.013327033259,0.00348476064391,1,0,2.5,0,0.0125969266519,-0.00435054721311,0.013327033259,0.00348476064391,1,0,2.5,0,1,0.0125969266519,-0.00435054721311,0.013327033259,0.00348476064391,1,0,2.5,0,0.0125969266519,-0.00435054721311,0.013327033259,0.00348476064391,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0125969266519,-0.00435054721311,0.013327033259,0.00348476064391,1,0,2.5,0,216,1
stats,217,0.0138336503878,-0.00460347812623,0.0145795028657,0.00377536565065,1,0,2.5,0,0.0138336503878,-0.00460347812623,0.0145795028657,0.00377536565065,1,0,2.5,0,0.0138336503878,-0.00460347812623,0.0145795028657,0.00377536565065,1,0,2.5,0,0.0138336503878,-0.00460347812623,0.0145795028657,0.00377536565065,1,0,2.5,0,1,0.0138336503878,-0.00460347812623,0.0145795028657,0.00377536565065,1,0,2.5,0,0.0138336503878,-0.00460347812623,0.0145795028657,0.00377536565065,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0138336503878,-0.00460347812623,0.0145795028657,0.00377536565065,1,0,2.5,0,217,1
stats,218,0.0167285036296,-0.00515623018146,0.0175051297992,0.00444504665211,1,0,2.5,0,0.0167285036296,-0.00515623018146,0.0175051297992,0.00444504665211,1,0,2.5,0,0.0167285036296,-0.00515623018146,0.0175051297992,0.00444504665211,1,0,2.5,0,0.0167285036296,-0.00515623018146,0.0175051297992,0.00444504665211,1,0,2.5,0,1,0.0167285036296,-0.00515623018146,0.0175051297992,0.00444504665211,1,0,2.5,0,0.0167285036296,-0.00515623018146,0.0175051297992,0.00444504665211,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0167285036296,-0.00515623018146,0.0175051297992,0.00444504665211,1,0,2.5,0,218,1
stats,219,0.0184213798493,-0.00545772537589,0.0192128606141,0.0048307608813,1,0,2.5,0,0.0184213798493,-0.00545772537589,0.0192128606141,0.0048307608813,1,0,2.5,0,0.0184213798493,-0.00545772537589,0.0192128606141,0.0048307608813,1,0,2.5,0,0.0184213798493,-0.00545772537589,0.0192128606141,0.0048307608813,1,0,2.5,0,1,0.0184213798493,-0.00545772537589,0.0192128606141,0.0048307608813,1,0,2.5,0,0.0184213798493,-0.00545772537589,0.0192128606141,0.0048307608813,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0184213798493,-0.00545772537589,0.0192128606141,0.0048307608813,1,0,2.5,0,219,1
stats,220,0.0224008020014,-0.00611471291631,0.023220371455,0.00572341773659,1,0,2.5,0,0.0224008020014,-0.00611471291631,0.023220371455,0.00572341773659,1,0,2.5,0,0.0224008020014,-0.00611471291631,0.023220371455,0.00572341773659,1,0,2.5,0,0.0224008020014,-0.00611471291631,0.023220371455,0.00572341773659,1,0,2.5,0,1,0.0224008020014,-0.00611471291631,0.023220371455,0.00572341773659,1,0,2.5,0,0.0224008020014,-0.00611471291631,0.023220371455,0.00572341773659,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0224008020014,-0.00611471291631,0.023220371455,0.00572341773659,1,0,2.5,0,220,1
stats,221,0.0247342865914,-0.00647118361667,0.0255667977035,0.00623933924362,1,0,2.5,0,0.0247342865914,-0.00647118361667,0.0255667977035,0.00623933924362,1,0,2.5,0,0.0247342865914,-0.00647118361667,0.0255667977035,0.00623933924362,1,0,2.5,0,0.0247342865914,-0.00647118361667,0.0255667977035,0.00623933924362,1,0,2.5,0,1,0.0247342865914,-0.00647118361667,0.0255667977035,0.00623933924362,1,0,2.5,0,0.0247342865914,-0.00647118361667,0.0255667977035,0.00623933924362,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0247342865914,-0.00647118361667,0.0255667977035,0.00623933924362,1,0,2.5,0,221,1
stats,222,0.030261926353,-0.00724415900186,0.0311169084162,0.00743907457218,1,0,2.5,0,0.030261926353,-0.00724415900186,0.0311169084162,0.00743907457218,1,0,2.5,0,0.030261926353,-0.00724415900186,0.0311169084162,0.00743907457218,1,0,2.5,0,0.030261926353,-0.00724415900186,0.0311169084162,0.00743907457218,1,0,2.5,0,1,0.030261926353,-0.00724415900186,0.0311169084162,0.00743907457218,1,0,2.5,0,0.030261926353,-0.00724415900186,0.0311169084162,0.00743907457218,1,0,2.5,0,0,0,0,0,0,0,0,0,0.030261926353,-0.00724415900186,0.0311169084162,0.00743907457218,1,0,2.5,0,222,1
stats,223,0.0335403643548,-0.00766243599355,0.0344044901431,0.00813703238964,1,0,2.5,0,0.0335403643548,-0.00766243599355,0.0344044901431,0.00813703238964,1,0,2.5,0,0.0335403643548,-0.00766243599355,0.0344044901431,0.00813703238964,1,0,2.5,0,0.0335403643548,-0.00766243599355,0.0344044901431,0.00813703238964,1,0,2.5,0,1,0.0335403643548,-0.00766243599355,0.0344044901431,0.00813703238964,1,0,2.5,0,0.0335403643548,-0.00766243599355,0.0344044901431,0.00813703238964,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0335403643548,-0.00766243599355,0.0344044901431,0.00813703238964,1,0,2.5,0,223,1
stats,224,0.0413728952408,-0.00856368988752,0.042249891907,0.00977093540132,1,0,2.5,0,0.0413728952408,-0.00856368988752,0.042249891907,0.00977093540132,1,0,2.5,0,0.0413728952408,-0.00856368988752,0.042249891907,0.00977093540132,1,0,2.5,0,0.0413728952408,-0.00856368988752,0.042249891907,0.00977093540132,1,0,2.5,0,1,0.0413728952408,-0.00856368988752,0.042249891907,0.00977093540132,1,0,2.5,0,0.0413728952408,-0.00856368988752,0.042249891907,0.00977093540132,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0413728952408,-0.00856368988752,0.042249891907,0.00977093540132,1,0,2.5,0,224,1
stats,225,0.0460546314716,-0.00904542207718,0.0469345152378,0.0107273003086,1,0,2.5,0,0.0460546314716,-0.00904542207718,0.0469345152378,0.0107273003086,1,0,2.5,0,0.0460546314716,-0.00904542207718,0.0469345152378,0.0107273003086,1,0,2.5,0,0.0460546314716,-0.00904542207718,0.0469345152378,0.0107273003086,1,0,2.5,0,1,0.0460546314716,-0.00904542207718,0.0469345152378,0.0107273003086,1,0,2.5,0,0.0460546314716,-0.00904542207718,0.0469345152378,0.0107273003086,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0460546314716,-0.00904542207718,0.0469345152378,0.0107273003086,1,0,2.5,0,225,1
stats,226,0.0572821125388,-0.0100614354014,0.0581590309739,0.0129762925208,1,0,2.5,0,0.0572821125388,-0.0100614354014,0.0581590309739,0.0129762925208,1,0,2.5,0,0.0572821125388,-0.0100614354014,0.0581590309739,0.0129762925208,1,0,2.5,0,0.0572821125388,-0.0100614354014,0.0581590309739,0.0129762925208,1,0,2.5,0,1,0.0572821125388,-0.0100614354014,0.0581590309739,0.0129762925208,1,0,2.5,0,0.0572821125388,-0.0100614354014,0.0581590309739,0.0129762925208,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0572821125388,-0.0100614354014,0.0581590309739,0.0129762925208,1,0,2.5,0,226,1
stats,227,0.0640275329351,-0.0105879884213,0.0648970752954,0.0142976390198,1,0,2.5,0,0.0640275329351,-0.0105879884213,0.0648970752954,0.0142976390198,1,0,2.5,0,0.0640275329351,-0.0105879884213,0.0648970752954,0.0142976390198,1,0,2.5,0,0.0640275329351,-0.0105879884213,0.0648970752954,0.0142976390198,1,0,2.5,0,1,0.0640275329351,-0.0105879884213,0.0648970752954,0.0142976390198,1,0,2.5,0,0.0640275329351,-0.0105879884213,0.0648970752954,0.0142976390198,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0640275329351,-0.0105879884213,0.0648970752954,0.0142976390198,1,0,2.5,0,227,1
stats,228,0.0807209536433,-0.011686234735,0.0815624967217,0.0174477770925,1,0,2.5,0,0.0807209536433,-0.011686234735,0.0815624967217,0.0174477770925,1,0,2.5,0,0.0807209536433,-0.011686234735,0.0815624967217,0.0174477770925,1,0,2.5,0,0.0807209536433,-0.011686234735,0.0815624967217,0.0174477770925,1,0,2.5,0,1,0.0807209536433,-0.011686234735,0.0815624967217,0.0174477770925,1,0,2.5,0,0.0807209536433,-0.011686234735,0.0815624967217,0.0174477770925,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0807209536433,-0.011686234735,0.0815624967217,0.0174477770925,1,0,2.5,0,228,1
stats,229,0.0909993276,-0.0122378692031,0.0918185338378,0.0193265043199,1,0,2.5,0,0.0909993276,-0.0122378692031,0.0918185338378,0.0193265043199,1,0,2.5,0,0.0909993276,-0.0122378692031,0.0918185338378,0.0193265043199,1,0,2.5,0,0.0909993276,-0.0122378692031,0.0918185338378,0.0193265043199,1,0,2.5,0,1,0.0909993276,-0.0122378692031,0.0918185338378,0.0193265043199,1,0,2.5,0,0.0909993276,-0.0122378692031,0.0918185338378,0.0193265043199,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0909993276,-0.0122378692031,0.0918185338378,0.0193265043199,1,0,2.5,0,229,1
stats,230,0.116690576077,-0.0133239291608,0.117448784411,0.0238473098725,1,0,2.5,0,0.116690576077,-0.0133239291608,0.117448784411,0.0238473098725,1,0,2.5,0,0.116690576077,-0.0133239291608,0.117448784411,0.0238473098725,1,0,2.5,0,0.116690576077,-0.0133239291608,0.117448784411,0.0238473098725,1,0,2.5,0,1,0.116690576077,-0.0133239291608,0.117448784411,0.0238473098725,1,0,2.5,0,0.116690576077,-0.0133239291608,0.117448784411,0.0238473098725,1,0,2.5,0,0,0,0,0,0,0,0,0,0.116690576077,-0.0133239291608,0.117448784411,0.0238473098725,1,0,2.5,0,230,1
stats,231,0.13309122622,-0.0137953506783,0.133804276586,0.026590840891,1,0,2.5,0,0.13309122622,-0.0137953506783,0.133804276586,0.026590840891,1,0,2.5,0,0.13309122622,-0.0137953506783,0.133804276586,0.026590840891,1,0,2.5,0,0.13309122622,-0.0137953506783,0.133804276586,0.026590840891,1,0,2.5,0,1,0.13309122622,-0.0137953506783,0.133804276586,0.026590840891,1,0,2.5,0,0.13309122622,-0.0137953506783,0.133804276586,0.026590840891,1,0,2.5,0,0,0,0,0,0,0,0,0,0.13309122622,-0.0137953506783,0.133804276586,0.026590840891,1,0,2.5,0,231,1
stats,232,0.175169110298,-0.0144347595051,0.175762847066,0.0333034954965,1,0,2.5,0,0.175169110298,-0.0144347595051,0.175762847066,0.0333034954965,1,0,2.5,0,0.175169110298,-0.0144347595051,0.175762847066,0.0333034954965,1,0,2.5,0,0.175169110298,-0.0144347595051,0.175762847066,0.0333034954965,1,0,2.5,0,1,0.175169110298,-0.0144347595051,0.175762847066,0.0333034954965,1,0,2.5,0,0.175169110298,-0.0144347595051,0.175762847066,0.0333034954965,1,0,2.5,0,0,0,0,0,0,0,0,0,0.175169110298,-0.0144347595051,0.175762847066,0.0333034954965,1,0,2.5,0,232,1
stats,233,0.201761186123,-0.0145251471549,0.202283352613,0.0373700708151,1,0,2.5,0,0.201761186123,-0.0145251471549,0.202283352613,0.0373700708151,1,0,2.5,0,0.201761186123,-0.0145251471549,0.202283352613,0.0373700708151,1,0,2.5,0,0.201761186123,-0.0145251471549,0.202283352613,0.0373700708151,1,0,2.5,0,1,0.201761186123,-0.0145251471549,0.202283352613,0.0373700708151,1,0,2.5,0,0.201761186123,-0.0145251471549,0.202283352613,0.0373700708151,1,0,2.5,0,0,0,0,0,0,0,0,0,0.201761186123,-0.0145251471549,0.202283352613,0.0373700708151,1,0,2.5,0,233,1
stats,234,0.274513870478,-0.0131875807419,0.274830460548,0.0475571453571,1,0,2.5,0,0.274513870478,-0.0131875807419,0.274830460548,0.0475571453571,1,0,2.5,0,0.274513870478,-0.0131875807419,0.274830460548,0.0475571453571,1,0,2.5,0,0.274513870478,-0.0131875807419,0.274830460548,0.0475571453571,1,0,2.5,0,1,0.274513870478,-0.0131875807419,0.274830460548,0.0475571453571,1,0,2.5,0,0.274513870478,-0.0131875807419,0.274830460548,0.0475571453571,1,0,2.5,0,0,0,0,0,0,0,0,0,0.274513870478,-0.0131875807419,0.274830460548,0.0475571453571,1,0,2.5,0,234,1
stats,235,0.331856220961,-0.0116320755333,0.332060009241,0.0543308593333,1,0,2.5,0,0.331856220961,-0.0116320755333,0.332060009241,0.0543308593333,1,0,2.5,0,0.331856220961,-0.0116320755333,0.332060009241,0.0543308593333,1,0,2.5,0,0.331856220961,-0.0116320755333,0.332060009241,0.0543308593333,1,0,2.5,0,1,0.331856220961,-0.0116320755333,0.332060009241,0.0543308593333,1,0,2.5,0,0.331856220961,-0.0116320755333,0.332060009241,0.0543308593333,1,0,2.5,0,0,0,0,0,0,0,0,0,0.331856220961,-0.0116320755333,0.332060009241,0.0543308593333,1,0,2.5,0,235,1
stats,236,0.503007233143,-0.00192320090719,0.503010928631,0.0724027901888,1,0,2.5,0,0.503007233143,-0.00192320090719,0.503010928631,0.0724027901888,1,0,2.5,0,0.503007233143,-0.00192320090719,0.503010928631,0.0724027901888,1,0,2.5,0,0.503007233143,-0.00192320090719,0.503010928631,0.0724027901888,1,0,2.5,0,1,0.503007233143,-0.00192320090719,0.503010928631,0.0724027901888,1,0,2.5,0,0.503007233143,-0.00192320090719,0.503010928631,0.0724027901888,1,0,2.5,0,0,0,0,0,0,0,0,0,0.503007233143,-0.00192320090719,0.503010928631,0.0724027901888,1,0,2.5,0,236,1
stats,237,0.516529560089,0.000392289308365,0.516529679298,0.0832217559218,1,0,2.5,0,0.516529560089,0.000392289308365,0.516529679298,0.0832217559218,1,0,2.5,0,0.516529560089,0.000392289308365,0.516529679298,0.0832217559218,1,0,2.5,0,0.516529560089,0.000392289308365,0.516529679298,0.0832217559218,1,0,2.5,0,1,0.516529560089,0.000392289308365,0.516529679298,0.0832217559218,1,0,2.5,0,0.516529560089,0.000392289308365,0.516529679298,0.0832217559218,1,0,2.5,0,0,0,0,0,0,0,0,0,0.516529560089,0.000392289308365,0.516529679298,0.0832217559218,1,0,2.5,0,237,1
stats,238,0.34379196167,0.00562412012368,0.343837946653,0.102124251425,1,0,2.5,0,0.34379196167,0.00562412012368,0.343837946653,0.102124251425,1,0,2.5,0,0.34379196167,0.00562412012368,0.343837946653,0.102124251425,1,0,2.5,0,0.34379196167,0.00562412012368,0.343837946653,0.102124251425,1,0,2.5,0,1,0.34379196167,0.00562412012368,0.343837946653,0.102124251425,1,0,2.5,0,0.34379196167,0.00562412012368,0.343837946653,0.102124251425,1,0,2.5,0,0,0,0,0,0,0,0,0,0.34379196167,0.00562412012368,0.343837946653,0.102124251425,1,0,2.5,0,238,1
stats,239,0.256613194942,0.00873992033303,0.256761997938,0.108573406935,1,0,2.5,0,0.256613194942,0.00873992033303,0.256761997938,0.108573406935,1,0,2.5,0,0.256613194942,0.00873992033303,0.256761997938,0.108573406935,1,0,2.5,0,0.256613194942,0.00873992033303,0.256761997938,0.108573406935,1,0,2.5,0,1,0.256613194942,0.00873992033303,0.256761997938,0.108573406935,1,0,2.5,0,0.256613194942,0.00873992033303,0.256761997938,0.108573406935,1,0,2.5,0,0,0,0,0,0,0,0,0,0.256613194942,0.00873992033303,0.256761997938,0.108573406935,1,0,2.5,0,239,1
stats,240,0.0672881379724,0.011753898114,0.0683070123196,0.115579299629,1,0,2.5,0,0.0672881379724,0.011753898114,0.0683070123196,0.115579299629,1,0,2.5,0,0.0672881379724,0.011753898114,0.0683070123196,0.115579299629,1,0,2.5,0,0.0672881379724,0.011753898114,0.0683070123196,0.115579299629,1,0,2.5,0,1,0.0672881379724,0.011753898114,0.0683070123196,0.115579299629,1,0,2.5,0,0.0672881379724,0.011753898114,0.0683070123196,0.115579299629,1,0,2.5,0,0,0,0,0,0,0,0,0,0.0672881379724,0.011753898114,0.0683070123196,0.115579299629,1,0,2.5,0,240,1
stats,241,-0.0354558452964,0.0118110673502,0.0373713560402,0.116050109267,1,0,2.5,0,-0.0354558452964,0.0118110673502,0.0373713560402,0.116050109267,1,0,2.5,0,-0.0354558452964,0.0118110673502,0.0373713560402,0.116050109267,1,0,2.5,0,-0.0354558452964,0.0118110673502,0.0373713560402,0.116050109267,1,0,2.5,0,1,-0.0354558452964,0.0118110673502,0.0373713560402,0.116050109267,1,0,2.5,0,-0.0354558452964,0.0118110673502,0.0373713560402,0.116050109267,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0354558452964,0.0118110673502,0.0373713560402,0.116050109267,1,0,2.5,0,241,1
stats,242,-0.277859807014,0.00783219560981,0.277970165014,0.109045572579,1,0,2.5,0,-0.277859807014,0.00783219560981,0.277970165014,0.109045572579,1,0,2.5,0,-0.277859807014,0.00783219560981,0.277970165014,0.109045572579,1,0,2.5,0,-0.277859807014,0.00783219560981,0.277970165014,0.109045572579,1,0,2.5,0,1,-0.277859807014,0.00783219560981,0.277970165014,0.109045572579,1,0,2.5,0,-0.277859807014,0.00783219560981,0.277970165014,0.109045572579,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.277859807014,0.00783219560981,0.277970165014,0.109045572579,1,0,2.5,0,242,1
stats,243,-0.311046659946,0.00672833994031,0.311119437218,0.102996461093,1,0,2.5,0,-0.311046659946,0.00672833994031,0.311119437218,0.102996461093,1,0,2.5,0,-0.311046659946,0.00672833994031,0.311119437218,0.102996461093,1,0,2.5,0,-0.311046659946,0.00672833994031,0.311119437218,0.102996461093,1,0,2.5,0,1,-0.311046659946,0.00672833994031,0.311119437218,0.102996461093,1,0,2.5,0,-0.311046659946,0.00672833994031,0.311119437218,0.102996461093,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.311046659946,0.00672833994031,0.311119437218,0.102996461093,1,0,2.5,0,243,1
stats,244,-0.212387308478,-0.00249783368781,0.212402001023,0.0920094996691,1,0,2.5,0,-0.212387308478,-0.00249783368781,0.212402001023,0.0920094996691,1,0,2.5,0,-0.212387308478,-0.00249783368781,0.212402001023,0.0920094996691,1,0,2.5,0,-0.212387308478,-0.00249783368781,0.212402001023,0.0920094996691,1,0,2.5,0,1,-0.212387308478,-0.00249783368781,0.212402001023,0.0920094996691,1,0,2.5,0,-0.212387308478,-0.00249783368781,0.212402001023,0.0920094996691,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.212387308478,-0.00249783368781,0.212402001023,0.0920094996691,1,0,2.5,0,244,1
stats,245,-0.177834436297,-0.00458101462573,0.177893429995,0.0875940471888,1,0,2.5,0,-0.177834436297,-0.00458101462573,0.177893429995,0.0875940471888,1,0,2.5,0,-0.177834436297,-0.00458101462573,0.177893429995,0.0875940471888,1,0,2.5,0,-0.177834436297,-0.00458101462573,0.177893429995,0.0875940471888,1,0,2.5,0,1,-0.177834436297,-0.00458101462573,0.177893429995,0.0875940471888,1,0,2.5,0,-0.177834436297,-0.00458101462573,0.177893429995,0.0875940471888,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.177834436297,-0.00458101462573,0.177893429995,0.0875940471888,1,0,2.5,0,245,1
stats,246,-0.136651411653,-0.00650310236961,0.136806055903,0.0807204246521,1,0,2.5,0,-0.136651411653,-0.00650310236961,0.136806055903,0.0807204246521,1,0,2.5,0,-0.136651411653,-0.00650310236961,0.136806055903,0.0807204246521,1,0,2.5,0,-0.136651411653,-0.00650310236961,0.136806055903,0.0807204246521,1,0,2.5,0,1,-0.136651411653,-0.00650310236961,0.136806055903,0.0807204246521,1,0,2.5,0,-0.136651411653,-0.00650310236961,0.136806055903,0.0807204246521,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.136651411653,-0.00650310236961,0.136806055903,0.0807204246521,1,0,2.5,0,246,1
stats,247,-0.122090533376,-0.00729834195226,0.122308477759,0.0779069885612,1,0,2.5,0,-0.122090533376,-0.00729834195226,0.122308477759,0.0779069885612,1,0,2.5,0,-0.122090533376,-0.00729834195226,0.122308477759,0.0779069885612,1,0,2.5,0,-0.122090533376,-0.00729834195226,0.122308477759,0.0779069885612,1,0,2.5,0,1,-0.122090533376,-0.00729834195226,0.122308477759,0.0779069885612,1,0,2.5,0,-0.122090533376,-0.00729834195226,0.122308477759,0.0779069885612,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.122090533376,-0.00729834195226,0.122308477759,0.0779069885612,1,0,2.5,0,247,1
stats,248,-0.100089110434,-0.00824889168143,0.100428454578,0.0731534436345,1,0,2.5,0,-0.100089110434,-0.00824889168143,0.100428454578,0.0731534436345,1,0,2.5,0,-0.100089110434,-0.00824889168143,0.100428454578,0.0731534436345,1,0,2.5,0,-0.100089110434,-0.00824889168143,0.100428454578,0.0731534436345,1,0,2.5,0,1,-0.100089110434,-0.00824889168143,0.100428454578,0.0731534436345,1,0,2.5,0,-0.100089110434,-0.00824889168143,0.100428454578,0.0731534436345,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.100089110434,-0.00824889168143,0.100428454578,0.0731534436345,1,0,2.5,0,248,1
stats,249,-0.0913579687476,-0.00851784832776,0.0917541980743,0.0710986182094,1,0,2.5,0,-0.0913579687476,-0.00851784832776,0.0917541980743,0.0710986182094,1,0,2.5,0,-0.0913579687476,-0.00851784832776,0.0917541980743,0.0710986182094,1,0,2.5,0,-0.0913579687476,-0.00851784832776,0.0917541980743,0.0710986182094,1,0,2.5,0,1,-0.0913579687476,-0.00851784832776,0.0917541980743,0.0710986182094,1,0,2.5,0,-0.0913579687476,-0.00851784832776,0.0917541980743,0.0710986182094,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0913579687476,-0.00851784832776,0.0917541980743,0.0710986182094,1,0,2.5,0,249,1
stats,250,-0.0769695490599,-0.00888408906758,0.0774805694818,0.0674563199282,1,0,2.5,0,-0.0769695490599,-0.00888408906758,0.0774805694818,0.0674563199282,1,0,2.5,0,-0.0769695490599,-0.00888408906758,0.0774805694818,0.0674563199282,1,0,2.5,0,-0.0769695490599,-0.00888408906758,0.0774805694818,0.0674563199282,1,0,2.5,0,1,-0.0769695490599,-0.00888408906758,0.0774805694818,0.0674563199282,1,0,2.5,0,-0.0769695490599,-0.00888408906758,0.0774805694818,0.0674563199282,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0769695490599,-0.00888408906758,0.0774805694818,0.0674563199282,1,0,2.5,0,250,1
stats,251,-0.0712166205049,-0.0089905615896,0.071781873703,0.0658433660865,1,0,2.5,0,-0.0712166205049,-0.0089905615896,0.071781873703,0.0658433660865,1,0,2.5,0,-0.0712166205049,-0.0089905615896,0.071781873703,0.0658433660865,1,0,2.5,0,-0.0712166205049,-0.0089905615896,0.071781873703,0.0658433660865,1,0,2.5,0,1,-0.0712166205049,-0.0089905615896,0.071781873703,0.0658433660865,1,0,2.5,0,-0.0712166205049,-0.0089905615896,0.071781873703,0.0658433660865,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0712166205049,-0.0089905615896,0.071781873703,0.0658433660865,1,0,2.5,0,251,1
stats,252,-0.061763048172,-0.00909900385886,0.0624296888709,0.062959857285,1,0,2.5,0,-0.061763048172,-0.00909900385886,0.0624296888709,0.062959857285,1,0,2.5,0,-0.061763048172,-0.00909900385886,0.0624296888709,0.062959857285,1,0,2.5,0,-0.061763048172,-0.00909900385886,0.0624296888709,0.062959857285,1,0,2.5,0,1,-0.061763048172,-0.00909900385886,0.0624296888709,0.062959857285,1,0,2.5,0,-0.061763048172,-0.00909900385886,0.0624296888709,0.062959857285,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.061763048172,-0.00909900385886,0.0624296888709,0.062959857285,1,0,2.5,0,252,1
stats,253,-0.0577374957502,-0.00910876877606,0.0584515891969,0.0616559833288,1,0,2.5,0,-0.0577374957502,-0.00910876877606,0.0584515891969,0.0616559833288,1,0,2.5,0,-0.0577374957502,-0.00910876877606,0.0584515891969,0.0616559833288,1,0,2.5,0,-0.0577374957502,-0.00910876877606,0.0584515891969,0.0616559833288,1,0,2.5,0,1,-0.0577374957502,-0.00910876877606,0.0584515891969,0.0616559833288,1,0,2.5,0,-0.0577374957502,-0.00910876877606,0.0584515891969,0.0616559833288,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0577374957502,-0.00910876877606,0.0584515891969,0.0616559833288,1,0,2.5,0,253,1
stats,254,-0.050860401243,-0.00908662937582,0.0516657270491,0.0592776276171,1,0,2.5,0,-0.050860401243,-0.00908662937582,0.0516657270491,0.0592776276171,1,0,2.5,0,-0.050860401243,-0.00908662937582,0.0516657270491,0.0592776276171,1,0,2.5,0,-0.050860401243,-0.00908662937582,0.0516657270491,0.0592776276171,1,0,2.5,0,1,-0.050860401243,-0.00908662937582,0.0516657270491,0.0592776276171,1,0,2.5,0,-0.050860401243,-0.00908662937582,0.0516657270491,0.0592776276171,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.050860401243,-0.00908662937582,0.0516657270491,0.0592776276171,1,0,2.5,0,254,1
stats,255,-0.0479663535953,-0.00906740967184,0.0488158687949,0.0581935420632,1,0,2.5,0,-0.0479663535953,-0.00906740967184,0.0488158687949,0.0581935420632,1,0,2.5,0,-0.0479663535953,-0.00906740967184,0.0488158687949,0.0581935420632,1,0,2.5,0,-0.0479663535953,-0.00906740967184,0.0488158687949,0.0581935420632,1,0,2.5,0,1,-0.0479663535953,-0.00906740967184,0.0488158687949,0.0581935420632,1,0,2.5,0,-0.0479663535953,-0.00906740967184,0.0488158687949,0.0581935420632,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0479663535953,-0.00906740967184,0.0488158687949,0.0581935420632,1,0,2.5,0,255,1
stats,256,-0.0430166907609,-0.00901357736439,0.0439508855343,0.0562071800232,1,0,2.5,0,-0.0430166907609,-0.00901357736439,0.0439508855343,0.0562071800232,1,0,2.5,0,-0.0430166907609,-0.00901357736439,0.0439508855343,0.0562071800232,1,0,2.5,0,-0.0430166907609,-0.00901357736439,0.0439508855343,0.0562071800232,1,0,2.5,0,1,-0.0430166907609,-0.00901357736439,0.0439508855343,0.0562071800232,1,0,2.5,0,-0.0430166907609,-0.00901357736439,0.0439508855343,0.0562071800232,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0430166907609,-0.00901357736439,0.0439508855343,0.0562071800232,1,0,2.5,0,256,1
stats,257,-0.0408694855869,-0.00897946022451,0.0418443009257,0.0552932284772,1,0,2.5,0,-0.0408694855869,-0.00897946022451,0.0418443009257,0.0552932284772,1,0,2.5,0,-0.0408694855869,-0.00897946022451,0.0418443009257,0.0552932284772,1,0,2.5,0,-0.0408694855869,-0.00897946022451,0.0418443009257,0.0552932284772,1,0,2.5,0,1,-0.0408694855869,-0.00897946022451,0.0418443009257,0.0552932284772,1,0,2.5,0,-0.0408694855869,-0.00897946022451,0.0418443009257,0.0552932284772,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0408694855869,-0.00897946022451,0.0418443009257,0.0552932284772,1,0,2.5,0,257,1
stats,258,-0.0370886214077,-0.00889976136386,0.0381414666772,0.053600165993,1,0,2.5,0,-0.0370886214077,-0.00889976136386,0.0381414666772,0.053600165993,1,0,2.5,0,-0.0370886214077,-0.00889976136386,0.0381414666772,0.053600165993,1,0,2.5,0,-0.0370886214077,-0.00889976136386,0.0381414666772,0.053600165993,1,0,2.5,0,1,-0.0370886214077,-0.00889976136386,0.0381414666772,0.053600165993,1,0,2.5,0,-0.0370886214077,-0.00889976136386,0.0381414666772,0.053600165993,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0370886214077,-0.00889976136386,0.0381414666772,0.053600165993,1,0,2.5,0,258,1
stats,259,-0.0354099422693,-0.00885454379022,0.0365002304316,0.0528130941093,1,0,2.5,0,-0.0354099422693,-0.00885454379022,0.0365002304316,0.0528130941093,1,0,2.5,0,-0.0354099422693,-0.00885454379022,0.0365002304316,0.0528130941093,1,0,2.5,0,-0.0354099422693,-0.00885454379022,0.0365002304316,0.0528130941093,1,0,2.5,0,1,-0.0354099422693,-0.00885454379022,0.0365002304316,0.0528130941093,1,0,2.5,0,-0.0354099422693,-0.00885454379022,0.0365002304316,0.0528130941093,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0354099422693,-0.00885454379022,0.0365002304316,0.0528130941093,1,0,2.5,0,259,1
stats,260,-0.0323956869543,-0.00875609088689,0.033558152616,0.051341380924,1,0,2.5,0,-0.0323956869543,-0.00875609088689,0.033558152616,0.051341380924,1,0,2.5,0,-0.0323956869543,-0.00875609088689,0.033558152616,0.051341380924,1,0,2.5,0,-0.0323956869543,-0.00875609088689,0.033558152616,0.051341380924,1,0,2.5,0,1,-0.0323956869543,-0.00875609088689,0.033558152616,0.051341380924,1,0,2.5,0,-0.0323956869543,-0.00875609088689,0.033558152616,0.051341380924,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0323956869543,-0.00875609088689,0.033558152616,0.051341380924,1,0,2.5,0,260,1
stats,261,-0.0310415551066,-0.00870457291603,0.0322389155626,0.0506517775357,1,0,2.5,0,-0.0310415551066,-0.00870457291603,0.0322389155626,0.0506517775357,1,0,2.5,0,-0.0310415551066,-0.00870457291603,0.0322389155626,0.0506517775357,1,0,2.5,0,-0.0310415551066,-0.00870457291603,0.0322389155626,0.0506517775357,1,0,2.5,0,1,-0.0310415551066,-0.00870457291603,0.0322389155626,0.0506517775357,1,0,2.5,0,-0.0310415551066,-0.00870457291603,0.0322389155626,0.0506517775357,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0310415551066,-0.00870457291603,0.0322389155626,0.0506517775357,1,0,2.5,0,261,1
stats,262,-0.0286016259342,-0.00859999842942,0.029866585508,0.0493551790714,1,0,2.5,0,-0.0286016259342,-0.00859999842942,0.029866585508,0.0493551790714,1,0,2.5,0,-0.0286016259342,-0.00859999842942,0.029866585508,0.0493551790714,1,0,2.5,0,-0.0286016259342,-0.00859999842942,0.029866585508,0.0493551790714,1,0,2.5,0,1,-0.0286016259342,-0.00859999842942,0.029866585508,0.0493551790714,1,0,2.5,0,-0.0286016259342,-0.00859999842942,0.029866585508,0.0493551790714,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0286016259342,-0.00859999842942,0.029866585508,0.0493551790714,1,0,2.5,0,262,1
stats,263,-0.0275019947439,-0.00854763761163,0.0287996847183,0.0487448275089,1,0,2.5,0,-0.0275019947439,-0.00854763761163,0.0287996847183,0.0487448275089,1,0,2.5,0,-0.0275019947439,-0.00854763761163,0.0287996847183,0.0487448275089,1,0,2.5,0,-0.0275019947439,-0.00854763761163,0.0287996847183,0.0487448275089,1,0,2.5,0,1,-0.0275019947439,-0.00854763761163,0.0287996847183,0.0487448275089,1,0,2.5,0,-0.0275019947439,-0.00854763761163,0.0287996847183,0.0487448275089,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0275019947439,-0.00854763761163,0.0287996847183,0.0487448275089,1,0,2.5,0,263,1
stats,264,-0.0255098082125,-0.0084433965385,0.0268708262593,0.0475925020874,1,0,2.5,0,-0.0255098082125,-0.0084433965385,0.0268708262593,0.0475925020874,1,0,2.5,0,-0.0255098082125,-0.0084433965385,0.0268708262593,0.0475925020874,1,0,2.5,0,-0.0255098082125,-0.0084433965385,0.0268708262593,0.0475925020874,1,0,2.5,0,1,-0.0255098082125,-0.0084433965385,0.0268708262593,0.0475925020874,1,0,2.5,0,-0.0255098082125,-0.0084433965385,0.0268708262593,0.0475925020874,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0255098082125,-0.0084433965385,0.0268708262593,0.0475925020874,1,0,2.5,0,264,1
stats,265,-0.0246045272797,-0.00839150138199,0.0259961541742,0.0470477566123,1,0,2.5,0,-0.0246045272797,-0.00839150138199,0.0259961541742,0.0470477566123,1,0,2.5,0,-0.0246045272797,-0.00839150138199,0.0259961541742,0.0470477566123,1,0,2.5,0,-0.0246045272797,-0.00839150138199,0.0259961541742,0.0470477566123,1,0,2.5,0,1,-0.0246045272797,-0.00839150138199,0.0259961541742,0.0470477566123,1,0,2.5,0,-0.0246045272797,-0.00839150138199,0.0259961541742,0.0470477566123,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0246045272797,-0.00839150138199,0.0259961541742,0.0470477566123,1,0,2.5,0,265,1
stats,266,-0.0229487400502,-0.00828822236508,0.0243995767087,0.0460148528218,1,0,2.5,0,-0.0229487400502,-0.00828822236508,0.0243995767087,0.0460148528218,1,0,2.5,0,-0.0229487400502,-0.00828822236508,0.0243995767087,0.0460148528218,1,0,2.5,0,-0.0229487400502,-0.00828822236508,0.0243995767087,0.0460148528218,1,0,2.5,0,1,-0.0229487400502,-0.00828822236508,0.0243995767087,0.0460148528218,1,0,2.5,0,-0.0229487400502,-0.00828822236508,0.0243995767087,0.0460148528218,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0229487400502,-0.00828822236508,0.0243995767087,0.0460148528218,1,0,2.5,0,266,1
stats,267,-0.0221897028387,-0.00823699962348,0.0236692018807,0.0455245040357,1,0,2.5,0,-0.0221897028387,-0.00823699962348,0.0236692018807,0.0455245040357,1,0,2.5,0,-0.0221897028387,-0.00823699962348,0.0236692018807,0.0455245040357,1,0,2.5,0,-0.0221897028387,-0.00823699962348,0.0236692018807,0.0455245040357,1,0,2.5,0,1,-0.0221897028387,-0.00823699962348,0.0236692018807,0.0455245040357,1,0,2.5,0,-0.0221897028387,-0.00823699962348,0.0236692018807,0.0455245040357,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0221897028387,-0.00823699962348,0.0236692018807,0.0455245040357,1,0,2.5,0,267,1
stats,268,-0.0207923073322,-0.00813595298678,0.0223274212331,0.044591229409,1,0,2.5,0,-0.0207923073322,-0.00813595298678,0.0223274212331,0.044591229409,1,0,2.5,0,-0.0207923073322,-0.00813595298678,0.0223274212331,0.044591229409,1,0,2.5,0,-0.0207923073322,-0.00813595298678,0.0223274212331,0.044591229409,1,0,2.5,0,1,-0.0207923073322,-0.00813595298678,0.0223274212331,0.044591229409,1,0,2.5,0,-0.0207923073322,-0.00813595298678,0.0223274212331,0.044591229409,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0207923073322,-0.00813595298678,0.0223274212331,0.044591229409,1,0,2.5,0,268,1
stats,269,-0.0201484095305,-0.00808634795249,0.021710537374,0.0441466532648,1,0,2.5,0,-0.0201484095305,-0.00808634795249,0.021710537374,0.0441466532648,1,0,2.5,0,-0.0201484095305,-0.00808634795249,0.021710537374,0.0441466532648,1,0,2.5,0,-0.0201484095305,-0.00808634795249,0.021710537374,0.0441466532648,1,0,2.5,0,1,-0.0201484095305,-0.00808634795249,0.021710537374,0.0441466532648,1,0,2.5,0,-0.0201484095305,-0.00808634795249,0.021710537374,0.0441466532648,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0201484095305,-0.00808634795249,0.021710537374,0.0441466532648,1,0,2.5,0,269,1
stats,270,-0.0189584940672,-0.00798939727247,0.0205731615424,0.0432979986072,1,0,2.5,0,-0.0189584940672,-0.00798939727247,0.0205731615424,0.0432979986072,1,0,2.5,0,-0.0189584940672,-0.00798939727247,0.0205731615424,0.0432979986072,1,0,2.5,0,-0.0189584940672,-0.00798939727247,0.0205731615424,0.0432979986072,1,0,2.5,0,1,-0.0189584940672,-0.00798939727247,0.0205731615424,0.0432979986072,1,0,2.5,0,-0.0189584940672,-0.00798939727247,0.0205731615424,0.0432979986072,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0189584940672,-0.00798939727247,0.0205731615424,0.0432979986072,1,0,2.5,0,270,1
stats,271,-0.0184083133936,-0.00794214382768,0.020048532635,0.0428926311433,1,0,2.5,0,-0.0184083133936,-0.00794214382768,0.020048532635,0.0428926311433,1,0,2.5,0,-0.0184083133936,-0.00794214382768,0.020048532635,0.0428926311433,1,0,2.5,0,-0.0184083133936,-0.00794214382768,0.020048532635,0.0428926311433,1,0,2.5,0,1,-0.0184083133936,-0.00794214382768,0.020048532635,0.0428926311433,1,0,2.5,0,-0.0184083133936,-0.00794214382768,0.020048532635,0.0428926311433,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0184083133936,-0.00794214382768,0.020048532635,0.0428926311433,1,0,2.5,0,271,1
stats,272,-0.0173879154027,-0.00785012356937,0.0190778411925,0.0421168878675,1,0,2.5,0,-0.0173879154027,-0.00785012356937,0.0190778411925,0.0421168878675,1,0,2.5,0,-0.0173879154027,-0.00785012356937,0.0190778411925,0.0421168878675,1,0,2.5,0,-0.0173879154027,-0.00785012356937,0.0190778411925,0.0421168878675,1,0,2.5,0,1,-0.0173879154027,-0.00785012356937,0.0190778411925,0.0421168878675,1,0,2.5,0,-0.0173879154027,-0.00785012356937,0.0190778411925,0.0421168878675,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0173879154027,-0.00785012356937,0.0190778411925,0.0421168878675,1,0,2.5,0,272,1
stats,273,-0.0169141739607,-0.00780531857163,0.0186282657087,0.0417454428971,1,0,2.5,0,-0.0169141739607,-0.00780531857163,0.0186282657087,0.0417454428971,1,0,2.5,0,-0.0169141739607,-0.00780531857163,0.0186282657087,0.0417454428971,1,0,2.5,0,-0.0169141739607,-0.00780531857163,0.0186282657087,0.0417454428971,1,0,2.5,0,1,-0.0169141739607,-0.00780531857163,0.0186282657087,0.0417454428971,1,0,2.5,0,-0.0169141739607,-0.00780531857163,0.0186282657087,0.0417454428971,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0169141739607,-0.00780531857163,0.0186282657087,0.0417454428971,1,0,2.5,0,273,1
stats,274,-0.0160316824913,-0.00771798472852,0.0177927557379,0.0410329550505,1,0,2.5,0,-0.0160316824913,-0.00771798472852,0.0177927557379,0.0410329550505,1,0,2.5,0,-0.0160316824913,-0.00771798472852,0.0177927557379,0.0410329550505,1,0,2.5,0,-0.0160316824913,-0.00771798472852,0.0177927557379,0.0410329550505,1,0,2.5,0,1,-0.0160316824913,-0.00771798472852,0.0177927557379,0.0410329550505,1,0,2.5,0,-0.0160316824913,-0.00771798472852,0.0177927557379,0.0410329550505,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0160316824913,-0.00771798472852,0.0177927557379,0.0410329550505,1,0,2.5,0,274,1
stats,275,-0.0156201338395,-0.00767540512607,0.0174040347338,0.0406910069287,1,0,2.5,0,-0.0156201338395,-0.00767540512607,0.0174040347338,0.0406910069287,1,0,2.5,0,-0.0156201338395,-0.00767540512607,0.0174040347338,0.0406910069287,1,0,2.5,0,-0.0156201338395,-0.00767540512607,0.0174040347338,0.0406910069287,1,0,2.5,0,1,-0.0156201338395,-0.00767540512607,0.0174040347338,0.0406910069287,1,0,2.5,0,-0.0156201338395,-0.00767540512607,0.0174040347338,0.0406910069287,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0156201338395,-0.00767540512607,0.0174040347338,0.0406910069287,1,0,2.5,0,275,1
stats,276,-0.0148502821103,-0.00759231112897,0.016678551212,0.0400336608291,1,0,2.5,0,-0.0148502821103,-0.00759231112897,0.016678551212,0.0400336608291,1,0,2.5,0,-0.0148502821103,-0.00759231112897,0.016678551212,0.0400336608291,1,0,2.5,0,-0.0148502821103,-0.00759231112897,0.016678551212,0.0400336608291,1,0,2.5,0,1,-0.0148502821103,-0.00759231112897,0.016678551212,0.0400336608291,1,0,2.5,0,-0.0148502821103,-0.00759231112897,0.016678551212,0.0400336608291,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0148502821103,-0.00759231112897,0.016678551212,0.0400336608291,1,0,2.5,0,276,1
stats,277,-0.0144898025319,-0.00755175389349,0.0163396261632,0.0397175066173,1,0,2.5,0,-0.0144898025319,-0.00755175389349,0.0163396261632,0.0397175066173,1,0,2.5,0,-0.0144898025319,-0.00755175389349,0.0163396261632,0.0397175066173,1,0,2.5,0,-0.0144898025319,-0.00755175389349,0.0163396261632,0.0397175066173,1,0,2.5,0,1,-0.0144898025319,-0.00755175389349,0.0163396261632,0.0397175066173,1,0,2.5,0,-0.0144898025319,-0.00755175389349,0.0163396261632,0.0397175066173,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0144898025319,-0.00755175389349,0.0163396261632,0.0397175066173,1,0,2.5,0,277,1
stats,278,-0.0138128502294,-0.0074725067243,0.0157045591623,0.0391085110605,1,0,2.5,0,-0.0138128502294,-0.0074725067243,0.0157045591623,0.0391085110605,1,0,2.5,0,-0.0138128502294,-0.0074725067243,0.0157045591623,0.0391085110605,1,0,2.5,0,-0.0138128502294,-0.0074725067243,0.0157045591623,0.0391085110605,1,0,2.5,0,1,-0.0138128502294,-0.0074725067243,0.0157045591623,0.0391085110605,1,0,2.5,0,-0.0138128502294,-0.0074725067243,0.0157045591623,0.0391085110605,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0138128502294,-0.0074725067243,0.0157045591623,0.0391085110605,1,0,2.5,0,278,1
stats,279,-0.0134946200997,-0.00743376929313,0.0154066774994,0.0388150326908,1,0,2.5,0,-0.0134946200997,-0.00743376929313,0.0154066774994,0.0388150326908,1,0,2.5,0,-0.0134946200997,-0.00743376929313,0.0154066774994,0.0388150326908,1,0,2.5,0,-0.0134946200997,-0.00743376929313,0.0154066774994,0.0388150326908,1,0,2.5,0,1,-0.0134946200997,-0.00743376929313,0.0154066774994,0.0388150326908,1,0,2.5,0,-0.0134946200997,-0.00743376929313,0.0154066774994,0.0388150326908,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0134946200997,-0.00743376929313,0.0154066774994,0.0388150326908,1,0,2.5,0,279,1
stats,280,-0.0128947207704,-0.0073579554446,0.0148463239893,0.0382486358285,1,0,2.5,0,-0.0128947207704,-0.0073579554446,0.0148463239893,0.0382486358285,1,0,2.5,0,-0.0128947207704,-0.0073579554446,0.0148463239893,0.0382486358285,1,0,2.5,0,-0.0128947207704,-0.0073579554446,0.0148463239893,0.0382486358285,1,0,2.5,0,1,-0.0128947207704,-0.0073579554446,0.0148463239893,0.0382486358285,1,0,2.5,0,-0.0128947207704,-0.0073579554446,0.0148463239893,0.0382486358285,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0128947207704,-0.0073579554446,0.0148463239893,0.0382486358285,1,0,2.5,0,280,1
stats,281,-0.0126116527244,-0.00732083898038,0.0145824709907,0.0379751771688,1,0,2.5,0,-0.0126116527244,-0.00732083898038,0.0145824709907,0.0379751771688,1,0,2.5,0,-0.0126116527244,-0.00732083898038,0.0145824709907,0.0379751771688,1,0,2.5,0,-0.0126116527244,-0.00732083898038,0.0145824709907,0.0379751771688,1,0,2.5,0,1,-0.0126116527244,-0.00732083898038,0.0145824709907,0.0379751771688,1,0,2.5,0,-0.0126116527244,-0.00732083898038,0.0145824709907,0.0379751771688,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0126116527244,-0.00732083898038,0.0145824709907,0.0379751771688,1,0,2.5,0,281,1
stats,282,-0.0120761953294,-0.00724810361862,0.0140843708068,0.037446487695,1,0,2.5,0,-0.0120761953294,-0.00724810361862,0.0140843708068,0.037446487695,1,0,2.5,0,-0.0120761953294,-0.00724810361862,0.0140843708068,0.037446487695,1,0,2.5,0,-0.0120761953294,-0.00724810361862,0.0140843708068,0.037446487695,1,0,2.5,0,1,-0.0120761953294,-0.00724810361862,0.0140843708068,0.037446487695,1,0,2.5,0,-0.0120761953294,-0.00724810361862,0.0140843708068,0.037446487695,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0120761953294,-0.00724810361862,0.0140843708068,0.037446487695,1,0,2.5,0,282,1
stats,283,-0.0118227265775,-0.00721245957538,0.0138490591198,0.0371907986701,1,0,2.5,0,-0.0118227265775,-0.00721245957538,0.0138490591198,0.0371907986701,1,0,2.5,0,-0.0118227265775,-0.00721245957538,0.0138490591198,0.0371907986701,1,0,2.5,0,-0.0118227265775,-0.00721245957538,0.0138490591198,0.0371907986701,1,0,2.5,0,1,-0.0118227265775,-0.00721245957538,0.0138490591198,0.0371907986701,1,0,2.5,0,-0.0118227265775,-0.00721245957538,0.0138490591198,0.0371907986701,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0118227265775,-0.00721245957538,0.0138490591198,0.0371907986701,1,0,2.5,0,283,1
stats,284,-0.0113419350237,-0.00714256986976,0.0134035740048,0.0366956777871,1,0,2.5,0,-0.0113419350237,-0.00714256986976,0.0134035740048,0.0366956777871,1,0,2.5,0,-0.0113419350237,-0.00714256986976,0.0134035740048,0.0366956777871,1,0,2.5,0,-0.0113419350237,-0.00714256986976,0.0134035740048,0.0366956777871,1,0,2.5,0,1,-0.0113419350237,-0.00714256986976,0.0134035740048,0.0366956777871,1,0,2.5,0,-0.0113419350237,-0.00714256986976,0.0134035740048,0.0366956777871,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0113419350237,-0.00714256986976,0.0134035740048,0.0366956777871,1,0,2.5,0,284,1
stats,285,-0.0111137712374,-0.00710831023753,0.0131925735623,0.0364558584988,1,0,2.5,0,-0.0111137712374,-0.00710831023753,0.0131925735623,0.0364558584988,1,0,2.5,0,-0.0111137712374,-0.00710831023753,0.0131925735623,0.0364558584988,1,0,2.5,0,-0.0111137712374,-0.00710831023753,0.0131925735623,0.0364558584988,1,0,2.5,0,1,-0.0111137712374,-0.00710831023753,0.0131925735623,0.0364558584988,1,0,2.5,0,-0.0111137712374,-0.00710831023753,0.0131925735623,0.0364558584988,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0111137712374,-0.00710831023753,0.0131925735623,0.0364558584988,1,0,2.5,0,285,1
stats,286,-0.0106800235808,-0.00704112928361,0.0127922007814,0.0359908044338,1,0,2.5,0,-0.0106800235808,-0.00704112928361,0.0127922007814,0.0359908044338,1,0,2.5,0,-0.0106800235808,-0.00704112928361,0.0127922007814,0.0359908044338,1,0,2.5,0,-0.0106800235808,-0.00704112928361,0.0127922007814,0.0359908044338,1,0,2.5,0,1,-0.0106800235808,-0.00704112928361,0.0127922007814,0.0359908044338,1,0,2.5,0,-0.0106800235808,-0.00704112928361,0.0127922007814,0.0359908044338,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0106800235808,-0.00704112928361,0.0127922007814,0.0359908044338,1,0,2.5,0,286,1
stats,287,-0.0104737579823,-0.00700819725171,0.0126021597534,0.0357652418315,1,0,2.5,0,-0.0104737579823,-0.00700819725171,0.0126021597534,0.0357652418315,1,0,2.5,0,-0.0104737579823,-0.00700819725171,0.0126021597534,0.0357652418315,1,0,2.5,0,-0.0104737579823,-0.00700819725171,0.0126021597534,0.0357652418315,1,0,2.5,0,1,-0.0104737579823,-0.00700819725171,0.0126021597534,0.0357652418315,1,0,2.5,0,-0.0104737579823,-0.00700819725171,0.0126021597534,0.0357652418315,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0104737579823,-0.00700819725171,0.0126021597534,0.0357652418315,1,0,2.5,0,287,1
stats,288,-0.0100808981806,-0.00694362167269,0.0122408494353,0.0353272818029,1,0,2.5,0,-0.0100808981806,-0.00694362167269,0.0122408494353,0.0353272818029,1,0,2.5,0,-0.0100808981806,-0.00694362167269,0.0122408494353,0.0353272818029,1,0,2.5,0,-0.0100808981806,-0.00694362167269,0.0122408494353,0.0353272818029,1,0,2.5,0,1,-0.0100808981806,-0.00694362167269,0.0122408494353,0.0353272818029,1,0,2.5,0,-0.0100808981806,-0.00694362167269,0.0122408494353,0.0353272818029,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0100808981806,-0.00694362167269,0.0122408494353,0.0353272818029,1,0,2.5,0,288,1
stats,289,-0.00989373773336,-0.00691196881235,0.0120690250769,0.0351146012545,1,0,2.5,0,-0.00989373773336,-0.00691196881235,0.0120690250769,0.0351146012545,1,0,2.5,0,-0.00989373773336,-0.00691196881235,0.0120690250769,0.0351146012545,1,0,2.5,0,-0.00989373773336,-0.00691196881235,0.0120690250769,0.0351146012545,1,0,2.5,0,1,-0.00989373773336,-0.00691196881235,0.0120690250769,0.0351146012545,1,0,2.5,0,-0.00989373773336,-0.00691196881235,0.0120690250769,0.0351146012545,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00989373773336,-0.00691196881235,0.0120690250769,0.0351146012545,1,0,2.5,0,289,1
stats,290,-0.00953665748239,-0.00684990454465,0.0117417639121,0.0347011685371,1,0,2.5,0,-0.00953665748239,-0.00684990454465,0.0117417639121,0.0347011685371,1,0,2.5,0,-0.00953665748239,-0.00684990454465,0.0117417639121,0.0347011685371,1,0,2.5,0,-0.00953665748239,-0.00684990454465,0.0117417639121,0.0347011685371,1,0,2.5,0,1,-0.00953665748239,-0.00684990454465,0.0117417639121,0.0347011685371,1,0,2.5,0,-0.00953665748239,-0.00684990454465,0.0117417639121,0.0347011685371,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00953665748239,-0.00684990454465,0.0117417639121,0.0347011685371,1,0,2.5,0,290,1
stats,291,-0.00936625991017,-0.00681948103011,0.0115858595818,0.0345001742244,1,0,2.5,0,-0.00936625991017,-0.00681948103011,0.0115858595818,0.0345001742244,1,0,2.5,0,-0.00936625991017,-0.00681948103011,0.0115858595818,0.0345001742244,1,0,2.5,0,-0.00936625991017,-0.00681948103011,0.0115858595818,0.0345001742244,1,0,2.5,0,1,-0.00936625991017,-0.00681948103011,0.0115858595818,0.0345001742244,1,0,2.5,0,-0.00936625991017,-0.00681948103011,0.0115858595818,0.0345001742244,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00936625991017,-0.00681948103011,0.0115858595818,0.0345001742244,1,0,2.5,0,291,1
stats,292,-0.00904064252973,-0.00675982236862,0.0112884193659,0.0341090522707,1,0,2.5,0,-0.00904064252973,-0.00675982236862,0.0112884193659,0.0341090522707,1,0,2.5,0,-0.00904064252973,-0.00675982236862,0.0112884193659,0.0341090522707,1,0,2.5,0,-0.00904064252973,-0.00675982236862,0.0112884193659,0.0341090522707,1,0,2.5,0,1,-0.00904064252973,-0.00675982236862,0.0112884193659,0.0341090522707,1,0,2.5,0,-0.00904064252973,-0.00675982236862,0.0112884193659,0.0341090522707,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00904064252973,-0.00675982236862,0.0112884193659,0.0341090522707,1,0,2.5,0,292,1
stats,293,-0.00888501387089,-0.00673057418317,0.0111464839429,0.0339187048376,1,0,2.5,0,-0.00888501387089,-0.00673057418317,0.0111464839429,0.0339187048376,1,0,2.5,0,-0.00888501387089,-0.00673057418317,0.0111464839429,0.0339187048376,1,0,2.5,0,-0.00888501387089,-0.00673057418317,0.0111464839429,0.0339187048376,1,0,2.5,0,1,-0.00888501387089,-0.00673057418317,0.0111464839429,0.0339187048376,1,0,2.5,0,-0.00888501387089,-0.00673057418317,0.0111464839429,0.0339187048376,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00888501387089,-0.00673057418317,0.0111464839429,0.0339187048376,1,0,2.5,0,293,1
stats,294,-0.00858716759831,-0.00667320471257,0.0108752520755,0.03354793787,1,0,2.5,0,-0.00858716759831,-0.00667320471257,0.0108752520755,0.03354793787,1,0,2.5,0,-0.00858716759831,-0.00667320471257,0.0108752520755,0.03354793787,1,0,2.5,0,-0.00858716759831,-0.00667320471257,0.0108752520755,0.03354793787,1,0,2.5,0,1,-0.00858716759831,-0.00667320471257,0.0108752520755,0.03354793787,1,0,2.5,0,-0.00858716759831,-0.00667320471257,0.0108752520755,0.03354793787,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00858716759831,-0.00667320471257,0.0108752520755,0.03354793787,1,0,2.5,0,294,1
stats,295,-0.00844459887594,-0.00664507132024,0.0107456138358,0.0333673283458,1,0,2.5,0,-0.00844459887594,-0.00664507132024,0.0107456138358,0.0333673283458,1,0,2.5,0,-0.00844459887594,-0.00664507132024,0.0107456138358,0.0333673283458,1,0,2.5,0,-0.00844459887594,-0.00664507132024,0.0107456138358,0.0333673283458,1,0,2.5,0,1,-0.00844459887594,-0.00664507132024,0.0107456138358,0.0333673283458,1,0,2.5,0,-0.00844459887594,-0.00664507132024,0.0107456138358,0.0333673283458,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00844459887594,-0.00664507132024,0.0107456138358,0.0333673283458,1,0,2.5,0,295,1
stats,296,-0.00817135721445,-0.00658987369388,0.0104975001886,0.0330152027309,1,0,2.5,0,-0.00817135721445,-0.00658987369388,0.0104975001886,0.0330152027309,1,0,2.5,0,-0.00817135721445,-0.00658987369388,0.0104975001886,0.0330152027309,1,0,2.5,0,-0.00817135721445,-0.00658987369388,0.0104975001886,0.0330152027309,1,0,2.5,0,1,-0.00817135721445,-0.00658987369388,0.0104975001886,0.0330152027309,1,0,2.5,0,-0.00817135721445,-0.00658987369388,0.0104975001886,0.0330152027309,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00817135721445,-0.00658987369388,0.0104975001886,0.0330152027309,1,0,2.5,0,296,1
stats,297,-0.00804038066417,-0.00656279642135,0.010378729552,0.0328435152769,1,0,2.5,0,-0.00804038066417,-0.00656279642135,0.010378729552,0.0328435152769,1,0,2.5,0,-0.00804038066417,-0.00656279642135,0.010378729552,0.0328435152769,1,0,2.5,0,-0.00804038066417,-0.00656279642135,0.010378729552,0.0328435152769,1,0,2.5,0,1,-0.00804038066417,-0.00656279642135,0.010378729552,0.0328435152769,1,0,2.5,0,-0.00804038066417,-0.00656279642135,0.010378729552,0.0328435152769,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00804038066417,-0.00656279642135,0.010378729552,0.0328435152769,1,0,2.5,0,297,1
stats,298,-0.00778901716694,-0.00650965515524,0.0101510789245,0.0325085036457,1,0,2.5,0,-0.00778901716694,-0.00650965515524,0.0101510789245,0.0325085036457,1,0,2.5,0,-0.00778901716694,-0.00650965515524,0.0101510789245,0.0325085036457,1,0,2.5,0,-0.00778901716694,-0.00650965515524,0.0101510789245,0.0325085036457,1,0,2.5,0,1,-0.00778901716694,-0.00650965515524,0.0101510789245,0.0325085036457,1,0,2.5,0,-0.00778901716694,-0.00650965515524,0.0101510789245,0.0325085036457,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00778901716694,-0.00650965515524,0.0101510789245,0.0325085036457,1,0,2.5,0,298,1
stats,299,-0.00766836805269,-0.00648357905447,0.0100419456139,0.0323450267315,1,0,2.5,0,-0.00766836805269,-0.00648357905447,0.0100419456139,0.0323450267315,1,0,2.5,0,-0.00766836805269,-0.00648357905447,0.0100419456139,0.0323450267315,1,0,2.5,0,-0.00766836805269,-0.00648357905447,0.0100419456139,0.0323450267315,1,0,2.5,0,1,-0.00766836805269,-0.00648357905447,0.0100419456139,0.0323450267315,1,0,2.5,0,-0.00766836805269,-0.00648357905447,0.0100419456139,0.0323450267315,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00766836805269,-0.00648357905447,0.0100419456139,0.0323450267315,1,0,2.5,0,299,1
stats,300,-0.00743652693927,-0.00643238611519,0.00983247254044,0.0320257805288,1,0,2.5,0,-0.00743652693927,-0.00643238611519,0.00983247254044,0.0320257805288,1,0,2.5,0,-0.00743652693927,-0.00643238611519,0.00983247254044,0.0320257805288,1,0,2.5,0,-0.00743652693927,-0.00643238611519,0.00983247254044,0.0320257805288,1,0,2.5,0,1,-0.00743652693927,-0.00643238611519,0.00983247254044,0.0320257805288,1,0,2.5,0,-0.00743652693927,-0.00643238611519,0.00983247254044,0.0320257805288,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00743652693927,-0.00643238611519,0.00983247254044,0.0320257805288,1,0,2.5,0,300,1
stats,301,-0.00732510956004,-0.00640725856647,0.00973191577941,0.0318698771298,1,0,2.5,0,-0.00732510956004,-0.00640725856647,0.00973191577941,0.0318698771298,1,0,2.5,0,-0.00732510956004,-0.00640725856647,0.00973191577941,0.0318698771298,1,0,2.5,0,-0.00732510956004,-0.00640725856647,0.00973191577941,0.0318698771298,1,0,2.5,0,1,-0.00732510956004,-0.00640725856647,0.00973191577941,0.0318698771298,1,0,2.5,0,-0.00732510956004,-0.00640725856647,0.00973191577941,0.0318698771298,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00732510956004,-0.00640725856647,0.00973191577941,0.0318698771298,1,0,2.5,0,301,1
stats,302,-0.00711075309664,-0.00635791383684,0.00953865144402,0.031565181911,1,0,2.5,0,-0.00711075309664,-0.00635791383684,0.00953865144402,0.031565181911,1,0,2.5,0,-0.00711075309664,-0.00635791383684,0.00953865144402,0.031565181911,1,0,2.5,0,-0.00711075309664,-0.00635791383684,0.00953865144402,0.031565181911,1,0,2.5,0,1,-0.00711075309664,-0.00635791383684,0.00953865144402,0.031565181911,1,0,2.5,0,-0.00711075309664,-0.00635791383684,0.00953865144402,0.031565181911,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00711075309664,-0.00635791383684,0.00953865144402,0.031565181911,1,0,2.5,0,302,1
stats,303,-0.00700761843473,-0.0063336873427,0.00944575667381,0.0314162708819,1,0,2.5,0,-0.00700761843473,-0.0063336873427,0.00944575667381,0.0314162708819,1,0,2.5,0,-0.00700761843473,-0.0063336873427,0.00944575667381,0.0314162708819,1,0,2.5,0,-0.00700761843473,-0.0063336873427,0.00944575667381,0.0314162708819,1,0,2.5,0,1,-0.00700761843473,-0.0063336873427,0.00944575667381,0.0314162708819,1,0,2.5,0,-0.00700761843473,-0.0063336873427,0.00944575667381,0.0314162708819,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00700761843473,-0.0063336873427,0.00944575667381,0.0314162708819,1,0,2.5,0,303,1
stats,304,-0.00680897897109,-0.00628610048443,0.00926699768752,0.0311250463128,1,0,2.5,0,-0.00680897897109,-0.00628610048443,0.00926699768752,0.0311250463128,1,0,2.5,0,-0.00680897897109,-0.00628610048443,0.00926699768752,0.0311250463128,1,0,2.5,0,-0.00680897897109,-0.00628610048443,0.00926699768752,0.0311250463128,1,0,2.5,0,1,-0.00680897897109,-0.00628610048443,0.00926699768752,0.0311250463128,1,0,2.5,0,-0.00680897897109,-0.00628610048443,0.00926699768752,0.0311250463128,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00680897897109,-0.00628610048443,0.00926699768752,0.0311250463128,1,0,2.5,0,304,1
stats,305,-0.00671330327168,-0.00626273080707,0.0091809714213,0.0309826210141,1,0,2.5,0,-0.00671330327168,-0.00626273080707,0.0091809714213,0.0309826210141,1,0,2.5,0,-0.00671330327168,-0.00626273080707,0.0091809714213,0.0309826210141,1,0,2.5,0,-0.00671330327168,-0.00626273080707,0.0091809714213,0.0309826210141,1,0,2.5,0,1,-0.00671330327168,-0.00626273080707,0.0091809714213,0.0309826210141,1,0,2.5,0,-0.00671330327168,-0.00626273080707,0.0091809714213,0.0309826210141,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00671330327168,-0.00626273080707,0.0091809714213,0.0309826210141,1,0,2.5,0,305,1
stats,306,-0.00652884086594,-0.00621681846678,0.00901524256915,0.0307038910687,1,0,2.5,0,-0.00652884086594,-0.00621681846678,0.00901524256915,0.0307038910687,1,0,2.5,0,-0.00652884086594,-0.00621681846678,0.00901524256915,0.0307038910687,1,0,2.5,0,-0.00652884086594,-0.00621681846678,0.00901524256915,0.0307038910687,1,0,2.5,0,1,-0.00652884086594,-0.00621681846678,0.00901524256915,0.0307038910687,1,0,2.5,0,-0.00652884086594,-0.00621681846678,0.00901524256915,0.0307038910687,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00652884086594,-0.00621681846678,0.00901524256915,0.0307038910687,1,0,2.5,0,306,1
stats,307,-0.00643990421668,-0.00619426649064,0.00893539655954,0.0305674895644,1,0,2.5,0,-0.00643990421668,-0.00619426649064,0.00893539655954,0.0305674895644,1,0,2.5,0,-0.00643990421668,-0.00619426649064,0.00893539655954,0.0305674895644,1,0,2.5,0,-0.00643990421668,-0.00619426649064,0.00893539655954,0.0305674895644,1,0,2.5,0,1,-0.00643990421668,-0.00619426649064,0.00893539655954,0.0305674895644,1,0,2.5,0,-0.00643990421668,-0.00619426649064,0.00893539655954,0.0305674895644,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00643990421668,-0.00619426649064,0.00893539655954,0.0305674895644,1,0,2.5,0,307,1
stats,308,-0.00626826984808,-0.00614995043725,0.00878140609711,0.0303003769368,1,0,2.5,0,-0.00626826984808,-0.00614995043725,0.00878140609711,0.0303003769368,1,0,2.5,0,-0.00626826984808,-0.00614995043725,0.00878140609711,0.0303003769368,1,0,2.5,0,-0.00626826984808,-0.00614995043725,0.00878140609711,0.0303003769368,1,0,2.5,0,1,-0.00626826984808,-0.00614995043725,0.00878140609711,0.0303003769368,1,0,2.5,0,-0.00626826984808,-0.00614995043725,0.00878140609711,0.0303003769368,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00626826984808,-0.00614995043725,0.00878140609711,0.0303003769368,1,0,2.5,0,308,1
stats,309,-0.00618543941528,-0.0061281779781,0.00870713684708,0.0301695782691,1,0,2.5,0,-0.00618543941528,-0.0061281779781,0.00870713684708,0.0301695782691,1,0,2.5,0,-0.00618543941528,-0.0061281779781,0.00870713684708,0.0301695782691,1,0,2.5,0,-0.00618543941528,-0.0061281779781,0.00870713684708,0.0301695782691,1,0,2.5,0,1,-0.00618543941528,-0.0061281779781,0.00870713684708,0.0301695782691,1,0,2.5,0,-0.00618543941528,-0.0061281779781,0.00870713684708,0.0301695782691,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00618543941528,-0.0061281779781,0.00870713684708,0.0301695782691,1,0,2.5,0,309,1
stats,310,-0.00602544192225,-0.00608538510278,0.00856375321746,0.0299132894725,1,0,2.5,0,-0.00602544192225,-0.00608538510278,0.00856375321746,0.0299132894725,1,0,2.5,0,-0.00602544192225,-0.00608538510278,0.00856375321746,0.0299132894725,1,0,2.5,0,-0.00602544192225,-0.00608538510278,0.00856375321746,0.0299132894725,1,0,2.5,0,1,-0.00602544192225,-0.00608538510278,0.00856375321746,0.0299132894725,1,0,2.5,0,-0.00602544192225,-0.00608538510278,0.00856375321746,0.0299132894725,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00602544192225,-0.00608538510278,0.00856375321746,0.0299132894725,1,0,2.5,0,310,1
stats,311,-0.00594815798104,-0.00606435630471,0.00849452801049,0.0297877192497,1,0,2.5,0,-0.00594815798104,-0.00606435630471,0.00849452801049,0.0297877192497,1,0,2.5,0,-0.00594815798104,-0.00606435630471,0.00849452801049,0.0297877192497,1,0,2.5,0,-0.00594815798104,-0.00606435630471,0.00849452801049,0.0297877192497,1,0,2.5,0,1,-0.00594815798104,-0.00606435630471,0.00849452801049,0.0297877192497,1,0,2.5,0,-0.00594815798104,-0.00606435630471,0.00849452801049,0.0297877192497,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00594815798104,-0.00606435630471,0.00849452801049,0.0297877192497,1,0,2.5,0,311,1
stats,312,-0.00579874170944,-0.00602301582694,0.00836074911058,0.0295415315777,1,0,2.5,0,-0.00579874170944,-0.00602301582694,0.00836074911058,0.0295415315777,1,0,2.5,0,-0.00579874170944,-0.00602301582694,0.00836074911058,0.0295415315777,1,0,2.5,0,-0.00579874170944,-0.00602301582694,0.00836074911058,0.0295415315777,1,0,2.5,0,1,-0.00579874170944,-0.00602301582694,0.00836074911058,0.0295415315777,1,0,2.5,0,-0.00579874170944,-0.00602301582694,0.00836074911058,0.0295415315777,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00579874170944,-0.00602301582694,0.00836074911058,0.0295415315777,1,0,2.5,0,312,1
stats,313,-0.00572650646791,-0.00600269623101,0.00829609762877,0.0294208433479,1,0,2.5,0,-0.00572650646791,-0.00600269623101,0.00829609762877,0.0294208433479,1,0,2.5,0,-0.00572650646791,-0.00600269623101,0.00829609762877,0.0294208433479,1,0,2.5,0,-0.00572650646791,-0.00600269623101,0.00829609762877,0.0294208433479,1,0,2.5,0,1,-0.00572650646791,-0.00600269623101,0.00829609762877,0.0294208433479,1,0,2.5,0,-0.00572650646791,-0.00600269623101,0.00829609762877,0.0294208433479,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00572650646791,-0.00600269623101,0.00829609762877,0.0294208433479,1,0,2.5,0,313,1
stats,314,-0.00558673636988,-0.00596274295822,0.00817104242742,0.0291841030121,1,0,2.5,0,-0.00558673636988,-0.00596274295822,0.00817104242742,0.0291841030121,1,0,2.5,0,-0.00558673636988,-0.00596274295822,0.00817104242742,0.0291841030121,1,0,2.5,0,-0.00558673636988,-0.00596274295822,0.00817104242742,0.0291841030121,1,0,2.5,0,1,-0.00558673636988,-0.00596274295822,0.00817104242742,0.0291841030121,1,0,2.5,0,-0.00558673636988,-0.00596274295822,0.00817104242742,0.0291841030121,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00558673636988,-0.00596274295822,0.00817104242742,0.0291841030121,1,0,2.5,0,314,1
stats,315,-0.00551910884678,-0.00594310183078,0.00811055023223,0.0290679838508,1,0,2.5,0,-0.00551910884678,-0.00594310183078,0.00811055023223,0.0290679838508,1,0,2.5,0,-0.00551910884678,-0.00594310183078,0.00811055023223,0.0290679838508,1,0,2.5,0,-0.00551910884678,-0.00594310183078,0.00811055023223,0.0290679838508,1,0,2.5,0,1,-0.00551910884678,-0.00594310183078,0.00811055023223,0.0290679838508,1,0,2.5,0,-0.00551910884678,-0.00594310183078,0.00811055023223,0.0290679838508,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00551910884678,-0.00594310183078,0.00811055023223,0.0290679838508,1,0,2.5,0,315,1
stats,316,-0.00538815092295,-0.00590447429568,0.00799343362451,0.0288400873542,1,0,2.5,0,-0.00538815092295,-0.00590447429568,0.00799343362451,0.0288400873542,1,0,2.5,0,-0.00538815092295,-0.00590447429568,0.00799343362451,0.0288400873542,1,0,2.5,0,-0.00538815092295,-0.00590447429568,0.00799343362451,0.0288400873542,1,0,2.5,0,1,-0.00538815092295,-0.00590447429568,0.00799343362451,0.0288400873542,1,0,2.5,0,-0.00538815092295,-0.00590447429568,0.00799343362451,0.0288400873542,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00538815092295,-0.00590447429568,0.00799343362451,0.0288400873542,1,0,2.5,0,316,1
stats,317,-0.00532473810017,-0.00588548183441,0.00793673284352,0.0287282522768,1,0,2.5,0,-0.00532473810017,-0.00588548183441,0.00793673284352,0.0287282522768,1,0,2.5,0,-0.00532473810017,-0.00588548183441,0.00793673284352,0.0287282522768,1,0,2.5,0,-0.00532473810017,-0.00588548183441,0.00793673284352,0.0287282522768,1,0,2.5,0,1,-0.00532473810017,-0.00588548183441,0.00793673284352,0.0287282522768,1,0,2.5,0,-0.00532473810017,-0.00588548183441,0.00793673284352,0.0287282522768,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00532473810017,-0.00588548183441,0.00793673284352,0.0287282522768,1,0,2.5,0,317,1
stats,318,-0.00520185008645,-0.00584812369198,0.00782686378807,0.0285086557269,1,0,2.5,0,-0.00520185008645,-0.00584812369198,0.00782686378807,0.0285086557269,1,0,2.5,0,-0.00520185008645,-0.00584812369198,0.00782686378807,0.0285086557269,1,0,2.5,0,-0.00520185008645,-0.00584812369198,0.00782686378807,0.0285086557269,1,0,2.5,0,1,-0.00520185008645,-0.00584812369198,0.00782686378807,0.0285086557269,1,0,2.5,0,-0.00520185008645,-0.00584812369198,0.00782686378807,0.0285086557269,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00520185008645,-0.00584812369198,0.00782686378807,0.0285086557269,1,0,2.5,0,318,1
stats,319,-0.00514230038971,-0.00582975195721,0.00777362613007,0.0284008402377,1,0,2.5,0,-0.00514230038971,-0.00582975195721,0.00777362613007,0.0284008402377,1,0,2.5,0,-0.00514230038971,-0.00582975195721,0.00777362613007,0.0284008402377,1,0,2.5,0,-0.00514230038971,-0.00582975195721,0.00777362613007,0.0284008402377,1,0,2.5,0,1,-0.00514230038971,-0.00582975195721,0.00777362613007,0.0284008402377,1,0,2.5,0,-0.00514230038971,-0.00582975195721,0.00777362613007,0.0284008402377,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00514230038971,-0.00582975195721,0.00777362613007,0.0284008402377,1,0,2.5,0,319,1
stats,320,-0.00502681639045,-0.00579360965639,0.00767038436607,0.0281890388578,1,0,2.5,0,-0.00502681639045,-0.00579360965639,0.00767038436607,0.0281890388578,1,0,2.5,0,-0.00502681639045,-0.00579360965639,0.00767038436607,0.0281890388578,1,0,2.5,0,-0.00502681639045,-0.00579360965639,0.00767038436607,0.0281890388578,1,0,2.5,0,1,-0.00502681639045,-0.00579360965639,0.00767038436607,0.0281890388578,1,0,2.5,0,-0.00502681639045,-0.00579360965639,0.00767038436607,0.0281890388578,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00502681639045,-0.00579360965639,0.00767038436607,0.0281890388578,1,0,2.5,0,320,1
stats,321,-0.00497081596404,-0.00577583303675,0.00762031879276,0.028085000813,1,0,2.5,0,-0.00497081596404,-0.00577583303675,0.00762031879276,0.028085000813,1,0,2.5,0,-0.00497081596404,-0.00577583303675,0.00762031879276,0.028085000813,1,0,2.5,0,-0.00497081596404,-0.00577583303675,0.00762031879276,0.028085000813,1,0,2.5,0,1,-0.00497081596404,-0.00577583303675,0.00762031879276,0.028085000813,1,0,2.5,0,-0.00497081596404,-0.00577583303675,0.00762031879276,0.028085000813,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00497081596404,-0.00577583303675,0.00762031879276,0.028085000813,1,0,2.5,0,321,1
stats,322,-0.00486213900149,-0.00574085582048,0.00752315251157,0.027880532667,1,0,2.5,0,-0.00486213900149,-0.00574085582048,0.00752315251157,0.027880532667,1,0,2.5,0,-0.00486213900149,-0.00574085582048,0.00752315251157,0.027880532667,1,0,2.5,0,-0.00486213900149,-0.00574085582048,0.00752315251157,0.027880532667,1,0,2.5,0,1,-0.00486213900149,-0.00574085582048,0.00752315251157,0.027880532667,1,0,2.5,0,-0.00486213900149,-0.00574085582048,0.00752315251157,0.027880532667,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00486213900149,-0.00574085582048,0.00752315251157,0.027880532667,1,0,2.5,0,322,1
stats,323,-0.0048094028607,-0.00572364963591,0.00747599638999,0.0277800559998,1,0,2.5,0,-0.0048094028607,-0.00572364963591,0.00747599638999,0.0277800559998,1,0,2.5,0,-0.0048094028607,-0.00572364963591,0.00747599638999,0.0277800559998,1,0,2.5,0,-0.0048094028607,-0.00572364963591,0.00747599638999,0.0277800559998,1,0,2.5,0,1,-0.0048094028607,-0.00572364963591,0.00747599638999,0.0277800559998,1,0,2.5,0,-0.0048094028607,-0.00572364963591,0.00747599638999,0.0277800559998,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0048094028607,-0.00572364963591,0.00747599638999,0.0277800559998,1,0,2.5,0,323,1
stats,324,-0.0047069946304,-0.00568979047239,0.007384410128,0.0275824964046,1,0,2.5,0,-0.0047069946304,-0.00568979047239,0.007384410128,0.0275824964046,1,0,2.5,0,-0.0047069946304,-0.00568979047239,0.007384410128,0.0275824964046,1,0,2.5,0,-0.0047069946304,-0.00568979047239,0.007384410128,0.0275824964046,1,0,2.5,0,1,-0.0047069946304,-0.00568979047239,0.007384410128,0.0275824964046,1,0,2.5,0,-0.0047069946304,-0.00568979047239,0.007384410128,0.0275824964046,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0047069946304,-0.00568979047239,0.007384410128,0.0275824964046,1,0,2.5,0,324,1
stats,325,-0.00465726852417,-0.00567313143983,0.00733992969617,0.0274853724986,1,0,2.5,0,-0.00465726852417,-0.00567313143983,0.00733992969617,0.0274853724986,1,0,2.5,0,-0.00465726852417,-0.00567313143983,0.00733992969617,0.0274853724986,1,0,2.5,0,-0.00465726852417,-0.00567313143983,0.00733992969617,0.0274853724986,1,0,2.5,0,1,-0.00465726852417,-0.00567313143983,0.00733992969617,0.0274853724986,1,0,2.5,0,-0.00465726852417,-0.00567313143983,0.00733992969617,0.0274853724986,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00465726852417,-0.00567313143983,0.00733992969617,0.0274853724986,1,0,2.5,0,325,1
stats,326,-0.00456064380705,-0.00564034469426,0.00725347921252,0.0272943302989,1,0,2.5,0,-0.00456064380705,-0.00564034469426,0.00725347921252,0.0272943302989,1,0,2.5,0,-0.00456064380705,-0.00564034469426,0.00725347921252,0.0272943302989,1,0,2.5,0,-0.00456064380705,-0.00564034469426,0.00725347921252,0.0272943302989,1,0,2.5,0,1,-0.00456064380705,-0.00564034469426,0.00725347921252,0.0272943302989,1,0,2.5,0,-0.00456064380705,-0.00564034469426,0.00725347921252,0.0272943302989,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00456064380705,-0.00564034469426,0.00725347921252,0.0272943302989,1,0,2.5,0,326,1
stats,327,-0.00451369676739,-0.0056242113933,0.00721146399155,0.027200371027,1,0,2.5,0,-0.00451369676739,-0.0056242113933,0.00721146399155,0.027200371027,1,0,2.5,0,-0.00451369676739,-0.0056242113933,0.00721146399155,0.027200371027,1,0,2.5,0,-0.00451369676739,-0.0056242113933,0.00721146399155,0.027200371027,1,0,2.5,0,1,-0.00451369676739,-0.0056242113933,0.00721146399155,0.027200371027,1,0,2.5,0,-0.00451369676739,-0.0056242113933,0.00721146399155,0.027200371027,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00451369676739,-0.0056242113933,0.00721146399155,0.027200371027,1,0,2.5,0,327,1
stats,328,-0.00442241737619,-0.00559245422482,0.00712974881753,0.0270154811442,1,0,2.5,0,-0.00442241737619,-0.00559245422482,0.00712974881753,0.0270154811442,1,0,2.5,0,-0.00442241737619,-0.00559245422482,0.00712974881753,0.0270154811442,1,0,2.5,0,-0.00442241737619,-0.00559245422482,0.00712974881753,0.0270154811442,1,0,2.5,0,1,-0.00442241737619,-0.00559245422482,0.00712974881753,0.0270154811442,1,0,2.5,0,-0.00442241737619,-0.00559245422482,0.00712974881753,0.0270154811442,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00442241737619,-0.00559245422482,0.00712974881753,0.0270154811442,1,0,2.5,0,328,1
stats,329,-0.00437804171816,-0.00557682663202,0.0070900102146,0.0269245132804,1,0,2.5,0,-0.00437804171816,-0.00557682663202,0.0070900102146,0.0269245132804,1,0,2.5,0,-0.00437804171816,-0.00557682663202,0.0070900102146,0.0269245132804,1,0,2.5,0,-0.00437804171816,-0.00557682663202,0.0070900102146,0.0269245132804,1,0,2.5,0,1,-0.00437804171816,-0.00557682663202,0.0070900102146,0.0269245132804,1,0,2.5,0,-0.00437804171816,-0.00557682663202,0.0070900102146,0.0269245132804,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00437804171816,-0.00557682663202,0.0070900102146,0.0269245132804,1,0,2.5,0,329,1
stats,330,-0.00429171137512,-0.00554606039077,0.00701267225668,0.0267454404384,1,0,2.5,0,-0.00429171137512,-0.00554606039077,0.00701267225668,0.0267454404384,1,0,2.5,0,-0.00429171137512,-0.00554606039077,0.00701267225668,0.0267454404384,1,0,2.5,0,-0.00429171137512,-0.00554606039077,0.00701267225668,0.0267454404384,1,0,2.5,0,1,-0.00429171137512,-0.00554606039077,0.00701267225668,0.0267454404384,1,0,2.5,0,-0.00429171137512,-0.00554606039077,0.00701267225668,0.0267454404384,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00429171137512,-0.00554606039077,0.00701267225668,0.0267454404384,1,0,2.5,0,330,1
stats,331,-0.00424971757457,-0.00553091801703,0.0069750379771,0.0266573019326,1,0,2.5,0,-0.00424971757457,-0.00553091801703,0.0069750379771,0.0266573019326,1,0,2.5,0,-0.00424971757457,-0.00553091801703,0.0069750379771,0.0266573019326,1,0,2.5,0,-0.00424971757457,-0.00553091801703,0.0069750379771,0.0266573019326,1,0,2.5,0,1,-0.00424971757457,-0.00553091801703,0.0069750379771,0.0266573019326,1,0,2.5,0,-0.00424971757457,-0.00553091801703,0.0069750379771,0.0266573019326,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00424971757457,-0.00553091801703,0.0069750379771,0.0266573019326,1,0,2.5,0,331,1
stats,332,-0.0041679777205,-0.00550110545009,0.00690175313503,0.0264837350696,1,0,2.5,0,-0.0041679777205,-0.00550110545009,0.00690175313503,0.0264837350696,1,0,2.5,0,-0.0041679777205,-0.00550110545009,0.00690175313503,0.0264837350696,1,0,2.5,0,-0.0041679777205,-0.00550110545009,0.00690175313503,0.0264837350696,1,0,2.5,0,1,-0.0041679777205,-0.00550110545009,0.00690175313503,0.0264837350696,1,0,2.5,0,-0.0041679777205,-0.00550110545009,0.00690175313503,0.0264837350696,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0041679777205,-0.00550110545009,0.00690175313503,0.0264837350696,1,0,2.5,0,332,1
stats,333,-0.0041281953454,-0.00548643153161,0.00686607090756,0.0263982750475,1,0,2.5,0,-0.0041281953454,-0.00548643153161,0.00686607090756,0.0263982750475,1,0,2.5,0,-0.0041281953454,-0.00548643153161,0.00686607090756,0.0263982750475,1,0,2.5,0,-0.0041281953454,-0.00548643153161,0.00686607090756,0.0263982750475,1,0,2.5,0,1,-0.0041281953454,-0.00548643153161,0.00686607090756,0.0263982750475,1,0,2.5,0,-0.0041281953454,-0.00548643153161,0.00686607090756,0.0263982750475,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0041281953454,-0.00548643153161,0.00686607090756,0.0263982750475,1,0,2.5,0,333,1
stats,334,-0.00405071955174,-0.00545753724873,0.00679654628038,0.0262299273163,1,0,2.5,0,-0.00405071955174,-0.00545753724873,0.00679654628038,0.0262299273163,1,0,2.5,0,-0.00405071955174,-0.00545753724873,0.00679654628038,0.0262299273163,1,0,2.5,0,-0.00405071955174,-0.00545753724873,0.00679654628038,0.0262299273163,1,0,2.5,0,1,-0.00405071955174,-0.00545753724873,0.00679654628038,0.0262299273163,1,0,2.5,0,-0.00405071955174,-0.00545753724873,0.00679654628038,0.0262299273163,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00405071955174,-0.00545753724873,0.00679654628038,0.0262299273163,1,0,2.5,0,334,1
stats,335,-0.00401299307123,-0.00544331409037,0.00676267547533,0.0261470060796,1,0,2.5,0,-0.00401299307123,-0.00544331409037,0.00676267547533,0.0261470060796,1,0,2.5,0,-0.00401299307123,-0.00544331409037,0.00676267547533,0.0261470060796,1,0,2.5,0,-0.00401299307123,-0.00544331409037,0.00676267547533,0.0261470060796,1,0,2.5,0,1,-0.00401299307123,-0.00544331409037,0.00676267547533,0.0261470060796,1,0,2.5,0,-0.00401299307123,-0.00544331409037,0.00676267547533,0.0261470060796,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00401299307123,-0.00544331409037,0.00676267547533,0.0261470060796,1,0,2.5,0,335,1
stats,336,-0.00393948471174,-0.00541530549526,0.00669664656743,0.0259836055338,1,0,2.5,0,-0.00393948471174,-0.00541530549526,0.00669664656743,0.0259836055338,1,0,2.5,0,-0.00393948471174,-0.00541530549526,0.00669664656743,0.0259836055338,1,0,2.5,0,-0.00393948471174,-0.00541530549526,0.00669664656743,0.0259836055338,1,0,2.5,0,1,-0.00393948471174,-0.00541530549526,0.00669664656743,0.0259836055338,1,0,2.5,0,-0.00393948471174,-0.00541530549526,0.00669664656743,0.0259836055338,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00393948471174,-0.00541530549526,0.00669664656743,0.0259836055338,1,0,2.5,0,336,1
stats,337,-0.00390367209911,-0.00540151726454,0.00666446145624,0.0259030964226,1,0,2.5,0,-0.00390367209911,-0.00540151726454,0.00666446145624,0.0259030964226,1,0,2.5,0,-0.00390367209911,-0.00540151726454,0.00666446145624,0.0259030964226,1,0,2.5,0,-0.00390367209911,-0.00540151726454,0.00666446145624,0.0259030964226,1,0,2.5,0,1,-0.00390367209911,-0.00540151726454,0.00666446145624,0.0259030964226,1,0,2.5,0,-0.00390367209911,-0.00540151726454,0.00666446145624,0.0259030964226,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00390367209911,-0.00540151726454,0.00666446145624,0.0259030964226,1,0,2.5,0,337,1
stats,338,-0.00383385992609,-0.00537436269224,0.0066016856581,0.0257443953305,1,0,2.5,0,-0.00383385992609,-0.00537436269224,0.0066016856581,0.0257443953305,1,0,2.5,0,-0.00383385992609,-0.00537436269224,0.0066016856581,0.0257443953305,1,0,2.5,0,-0.00383385992609,-0.00537436269224,0.0066016856581,0.0257443953305,1,0,2.5,0,1,-0.00383385992609,-0.00537436269224,0.0066016856581,0.0257443953305,1,0,2.5,0,-0.00383385992609,-0.00537436269224,0.0066016856581,0.0257443953305,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00383385992609,-0.00537436269224,0.0066016856581,0.0257443953305,1,0,2.5,0,338,1
stats,339,-0.00379983265884,-0.00536099355668,0.00657107168809,0.0256661754102,1,0,2.5,0,-0.00379983265884,-0.00536099355668,0.00657107168809,0.0256661754102,1,0,2.5,0,-0.00379983265884,-0.00536099355668,0.00657107168809,0.0256661754102,1,0,2.5,0,-0.00379983265884,-0.00536099355668,0.00657107168809,0.0256661754102,1,0,2.5,0,1,-0.00379983265884,-0.00536099355668,0.00657107168809,0.0256661754102,1,0,2.5,0,-0.00379983265884,-0.00536099355668,0.00657107168809,0.0256661754102,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00379983265884,-0.00536099355668,0.00657107168809,0.0256661754102,1,0,2.5,0,339,1
stats,340,-0.0037334698718,-0.00533466367051,0.00651133107021,0.0255119372159,1,0,2.5,0,-0.0037334698718,-0.00533466367051,0.00651133107021,0.0255119372159,1,0,2.5,0,-0.0037334698718,-0.00533466367051,0.00651133107021,0.0255119372159,1,0,2.5,0,-0.0037334698718,-0.00533466367051,0.00651133107021,0.0255119372159,1,0,2.5,0,1,-0.0037334698718,-0.00533466367051,0.00651133107021,0.0255119372159,1,0,2.5,0,-0.0037334698718,-0.00533466367051,0.00651133107021,0.0255119372159,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0037334698718,-0.00533466367051,0.00651133107021,0.0255119372159,1,0,2.5,0,340,1
stats,341,-0.00370110897347,-0.00532169966027,0.00648218300194,0.0254358947277,1,0,2.5,0,-0.00370110897347,-0.00532169966027,0.00648218300194,0.0254358947277,1,0,2.5,0,-0.00370110897347,-0.00532169966027,0.00648218300194,0.0254358947277,1,0,2.5,0,-0.00370110897347,-0.00532169966027,0.00648218300194,0.0254358947277,1,0,2.5,0,1,-0.00370110897347,-0.00532169966027,0.00648218300194,0.0254358947277,1,0,2.5,0,-0.00370110897347,-0.00532169966027,0.00648218300194,0.0254358947277,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00370110897347,-0.00532169966027,0.00648218300194,0.0254358947277,1,0,2.5,0,341,1
stats,342,-0.00363796879537,-0.0052961660549,0.00642527779564,0.0252859052271,1,0,2.5,0,-0.00363796879537,-0.0052961660549,0.00642527779564,0.0252859052271,1,0,2.5,0,-0.00363796879537,-0.0052961660549,0.00642527779564,0.0252859052271,1,0,2.5,0,-0.00363796879537,-0.0052961660549,0.00642527779564,0.0252859052271,1,0,2.5,0,1,-0.00363796879537,-0.0052961660549,0.00642527779564,0.0252859052271,1,0,2.5,0,-0.00363796879537,-0.0052961660549,0.00642527779564,0.0252859052271,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00363796879537,-0.0052961660549,0.00642527779564,0.0252859052271,1,0,2.5,0,342,1
stats,343,-0.00360716623254,-0.00528359320015,0.00639749970287,0.0252119340003,1,0,2.5,0,-0.00360716623254,-0.00528359320015,0.00639749970287,0.0252119340003,1,0,2.5,0,-0.00360716623254,-0.00528359320015,0.00639749970287,0.0252119340003,1,0,2.5,0,-0.00360716623254,-0.00528359320015,0.00639749970287,0.0252119340003,1,0,2.5,0,1,-0.00360716623254,-0.00528359320015,0.00639749970287,0.0252119340003,1,0,2.5,0,-0.00360716623254,-0.00528359320015,0.00639749970287,0.0252119340003,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00360716623254,-0.00528359320015,0.00639749970287,0.0252119340003,1,0,2.5,0,343,1
stats,344,-0.00354704144411,-0.00525882933289,0.00634324736893,0.0250659864396,1,0,2.5,0,-0.00354704144411,-0.00525882933289,0.00634324736893,0.0250659864396,1,0,2.5,0,-0.00354704144411,-0.00525882933289,0.00634324736893,0.0250659864396,1,0,2.5,0,-0.00354704144411,-0.00525882933289,0.00634324736893,0.0250659864396,1,0,2.5,0,1,-0.00354704144411,-0.00525882933289,0.00634324736893,0.0250659864396,1,0,2.5,0,-0.00354704144411,-0.00525882933289,0.00634324736893,0.0250659864396,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00354704144411,-0.00525882933289,0.00634324736893,0.0250659864396,1,0,2.5,0,344,1
stats,345,-0.00351769756526,-0.0052466345951,0.00631675310433,0.0249939896166,1,0,2.5,0,-0.00351769756526,-0.0052466345951,0.00631675310433,0.0249939896166,1,0,2.5,0,-0.00351769756526,-0.0052466345951,0.00631675310433,0.0249939896166,1,0,2.5,0,-0.00351769756526,-0.0052466345951,0.00631675310433,0.0249939896166,1,0,2.5,0,1,-0.00351769756526,-0.0052466345951,0.00631675310433,0.0249939896166,1,0,2.5,0,-0.00351769756526,-0.0052466345951,0.00631675310433,0.0249939896166,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00351769756526,-0.0052466345951,0.00631675310433,0.0249939896166,1,0,2.5,0,345,1
stats,346,-0.00346039724536,-0.00522261392325,0.00626498553902,0.0248518958688,1,0,2.5,0,-0.00346039724536,-0.00522261392325,0.00626498553902,0.0248518958688,1,0,2.5,0,-0.00346039724536,-0.00522261392325,0.00626498553902,0.0248518958688,1,0,2.5,0,-0.00346039724536,-0.00522261392325,0.00626498553902,0.0248518958688,1,0,2.5,0,1,-0.00346039724536,-0.00522261392325,0.00626498553902,0.0248518958688,1,0,2.5,0,-0.00346039724536,-0.00522261392325,0.00626498553902,0.0248518958688,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00346039724536,-0.00522261392325,0.00626498553902,0.0248518958688,1,0,2.5,0,346,1
stats,347,-0.00343242078088,-0.00521078519523,0.00623969500884,0.0247817784548,1,0,2.5,0,-0.00343242078088,-0.00521078519523,0.00623969500884,0.0247817784548,1,0,2.5,0,-0.00343242078088,-0.00521078519523,0.00623969500884,0.0247817784548,1,0,2.5,0,-0.00343242078088,-0.00521078519523,0.00623969500884,0.0247817784548,1,0,2.5,0,1,-0.00343242078088,-0.00521078519523,0.00623969500884,0.0247817784548,1,0,2.5,0,-0.00343242078088,-0.00521078519523,0.00623969500884,0.0247817784548,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00343242078088,-0.00521078519523,0.00623969500884,0.0247817784548,1,0,2.5,0,347,1
stats,348,-0.00337776914239,-0.00518748443574,0.00619025994092,0.0246433597058,1,0,2.5,0,-0.00337776914239,-0.00518748443574,0.00619025994092,0.0246433597058,1,0,2.5,0,-0.00337776914239,-0.00518748443574,0.00619025994092,0.0246433597058,1,0,2.5,0,-0.00337776914239,-0.00518748443574,0.00619025994092,0.0246433597058,1,0,2.5,0,1,-0.00337776914239,-0.00518748443574,0.00619025994092,0.0246433597058,1,0,2.5,0,-0.00337776914239,-0.00518748443574,0.00619025994092,0.0246433597058,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00337776914239,-0.00518748443574,0.00619025994092,0.0246433597058,1,0,2.5,0,348,1
stats,349,-0.00335107604042,-0.00517600867897,0.00616609910503,0.0245750397444,1,0,2.5,0,-0.00335107604042,-0.00517600867897,0.00616609910503,0.0245750397444,1,0,2.5,0,-0.00335107604042,-0.00517600867897,0.00616609910503,0.0245750397444,1,0,2.5,0,-0.00335107604042,-0.00517600867897,0.00616609910503,0.0245750397444,1,0,2.5,0,1,-0.00335107604042,-0.00517600867897,0.00616609910503,0.0245750397444,1,0,2.5,0,-0.00335107604042,-0.00517600867897,0.00616609910503,0.0245750397444,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00335107604042,-0.00517600867897,0.00616609910503,0.0245750397444,1,0,2.5,0,349,1
stats,350,-0.00329891126603,-0.00515340315178,0.0061188545078,0.0244401264936,1,0,2.5,0,-0.00329891126603,-0.00515340315178,0.0061188545078,0.0244401264936,1,0,2.5,0,-0.00329891126603,-0.00515340315178,0.0061188545078,0.0244401264936,1,0,2.5,0,-0.00329891126603,-0.00515340315178,0.0061188545078,0.0244401264936,1,0,2.5,0,1,-0.00329891126603,-0.00515340315178,0.0061188545078,0.0244401264936,1,0,2.5,0,-0.00329891126603,-0.00515340315178,0.0061188545078,0.0244401264936,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00329891126603,-0.00515340315178,0.0061188545078,0.0244401264936,1,0,2.5,0,350,1
stats,351,-0.00327342329547,-0.00514227058738,0.00609575631097,0.024373518303,1,0,2.5,0,-0.00327342329547,-0.00514227058738,0.00609575631097,0.024373518303,1,0,2.5,0,-0.00327342329547,-0.00514227058738,0.00609575631097,0.024373518303,1,0,2.5,0,-0.00327342329547,-0.00514227058738,0.00609575631097,0.024373518303,1,0,2.5,0,1,-0.00327342329547,-0.00514227058738,0.00609575631097,0.024373518303,1,0,2.5,0,-0.00327342329547,-0.00514227058738,0.00609575631097,0.024373518303,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00327342329547,-0.00514227058738,0.00609575631097,0.024373518303,1,0,2.5,0,351,1
stats,352,-0.00322359590791,-0.00512033700943,0.00605057179928,0.0242419559509,1,0,2.5,0,-0.00322359590791,-0.00512033700943,0.00605057179928,0.0242419559509,1,0,2.5,0,-0.00322359590791,-0.00512033700943,0.00605057179928,0.0242419559509,1,0,2.5,0,-0.00322359590791,-0.00512033700943,0.00605057179928,0.0242419559509,1,0,2.5,0,1,-0.00322359590791,-0.00512033700943,0.00605057179928,0.0242419559509,1,0,2.5,0,-0.00322359590791,-0.00512033700943,0.00605057179928,0.0242419559509,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00322359590791,-0.00512033700943,0.00605057179928,0.0242419559509,1,0,2.5,0,352,1
stats,353,-0.00319924112409,-0.00510953506455,0.00602847337723,0.0241769868881,1,0,2.5,0,-0.00319924112409,-0.00510953506455,0.00602847337723,0.0241769868881,1,0,2.5,0,-0.00319924112409,-0.00510953506455,0.00602847337723,0.0241769868881,1,0,2.5,0,-0.00319924112409,-0.00510953506455,0.00602847337723,0.0241769868881,1,0,2.5,0,1,-0.00319924112409,-0.00510953506455,0.00602847337723,0.0241769868881,1,0,2.5,0,-0.00319924112409,-0.00510953506455,0.00602847337723,0.0241769868881,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00319924112409,-0.00510953506455,0.00602847337723,0.0241769868881,1,0,2.5,0,353,1
stats,354,-0.00315161212347,-0.00508825294673,0.00598522974178,0.0240486264229,1,0,2.5,0,-0.00315161212347,-0.00508825294673,0.00598522974178,0.0240486264229,1,0,2.5,0,-0.00315161212347,-0.00508825294673,0.00598522974178,0.0240486264229,1,0,2.5,0,-0.00315161212347,-0.00508825294673,0.00598522974178,0.0240486264229,1,0,2.5,0,1,-0.00315161212347,-0.00508825294673,0.00598522974178,0.0240486264229,1,0,2.5,0,-0.00315161212347,-0.00508825294673,0.00598522974178,0.0240486264229,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00315161212347,-0.00508825294673,0.00598522974178,0.0240486264229,1,0,2.5,0,354,1
stats,355,-0.003128323704,-0.00507777091116,0.00596407288685,0.023985221982,1,0,2.5,0,-0.003128323704,-0.00507777091116,0.00596407288685,0.023985221982,1,0,2.5,0,-0.003128323704,-0.00507777091116,0.00596407288685,0.023985221982,1,0,2.5,0,-0.003128323704,-0.00507777091116,0.00596407288685,0.023985221982,1,0,2.5,0,1,-0.003128323704,-0.00507777091116,0.00596407288685,0.023985221982,1,0,2.5,0,-0.003128323704,-0.00507777091116,0.00596407288685,0.023985221982,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.003128323704,-0.00507777091116,0.00596407288685,0.023985221982,1,0,2.5,0,355,1
stats,356,-0.00308276480064,-0.00505711790174,0.00592265836895,0.0238599255681,1,0,2.5,0,-0.00308276480064,-0.00505711790174,0.00592265836895,0.0238599255681,1,0,2.5,0,-0.00308276480064,-0.00505711790174,0.00592265836895,0.0238599255681,1,0,2.5,0,-0.00308276480064,-0.00505711790174,0.00592265836895,0.0238599255681,1,0,2.5,0,1,-0.00308276480064,-0.00505711790174,0.00592265836895,0.0238599255681,1,0,2.5,0,-0.00308276480064,-0.00505711790174,0.00592265836895,0.0238599255681,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00308276480064,-0.00505711790174,0.00592265836895,0.0238599255681,1,0,2.5,0,356,1
stats,357,-0.00306048081256,-0.00504694506526,0.00590238906443,0.0237980168313,1,0,2.5,0,-0.00306048081256,-0.00504694506526,0.00590238906443,0.0237980168313,1,0,2.5,0,-0.00306048081256,-0.00504694506526,0.00590238906443,0.0237980168313,1,0,2.5,0,-0.00306048081256,-0.00504694506526,0.00590238906443,0.0237980168313,1,0,2.5,0,1,-0.00306048081256,-0.00504694506526,0.00590238906443,0.0237980168313,1,0,2.5,0,-0.00306048081256,-0.00504694506526,0.00590238906443,0.0237980168313,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00306048081256,-0.00504694506526,0.00590238906443,0.0237980168313,1,0,2.5,0,357,1
stats,358,-0.00301687186584,-0.00502690114081,0.00586269982159,0.0236756540835,1,0,2.5,0,-0.00301687186584,-0.00502690114081,0.00586269982159,0.0236756540835,1,0,2.5,0,-0.00301687186584,-0.00502690114081,0.00586269982159,0.0236756540835,1,0,2.5,0,-0.00301687186584,-0.00502690114081,0.00586269982159,0.0236756540835,1,0,2.5,0,1,-0.00301687186584,-0.00502690114081,0.00586269982159,0.0236756540835,1,0,2.5,0,-0.00301687186584,-0.00502690114081,0.00586269982159,0.0236756540835,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00301687186584,-0.00502690114081,0.00586269982159,0.0236756540835,1,0,2.5,0,358,1
stats,359,-0.00299553479999,-0.00501702725887,0.00584326870739,0.0236151814461,1,0,2.5,0,-0.00299553479999,-0.00501702725887,0.00584326870739,0.0236151814461,1,0,2.5,0,-0.00299553479999,-0.00501702725887,0.00584326870739,0.0236151814461,1,0,2.5,0,-0.00299553479999,-0.00501702725887,0.00584326870739,0.0236151814461,1,0,2.5,0,1,-0.00299553479999,-0.00501702725887,0.00584326870739,0.0236151814461,1,0,2.5,0,-0.00299553479999,-0.00501702725887,0.00584326870739,0.0236151814461,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00299553479999,-0.00501702725887,0.00584326870739,0.0236151814461,1,0,2.5,0,359,1
stats,360,-0.00295376498252,-0.00499757193029,0.00580520927906,0.0234956238419,1,0,2.5,0,-0.00295376498252,-0.00499757193029,0.00580520927906,0.0234956238419,1,0,2.5,0,-0.00295376498252,-0.00499757193029,0.00580520927906,0.0234956238419,1,0,2.5,0,-0.00295376498252,-0.00499757193029,0.00580520927906,0.0234956238419,1,0,2.5,0,1,-0.00295376498252,-0.00499757193029,0.00580520927906,0.0234956238419,1,0,2.5,0,-0.00295376498252,-0.00499757193029,0.00580520927906,0.0234956238419,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00295376498252,-0.00499757193029,0.00580520927906,0.0234956238419,1,0,2.5,0,360,1
stats,361,-0.00293332105502,-0.00498798675835,0.00578656932339,0.0234365276992,1,0,2.5,0,-0.00293332105502,-0.00498798675835,0.00578656932339,0.0234365276992,1,0,2.5,0,-0.00293332105502,-0.00498798675835,0.00578656932339,0.0234365276992,1,0,2.5,0,-0.00293332105502,-0.00498798675835,0.00578656932339,0.0234365276992,1,0,2.5,0,1,-0.00293332105502,-0.00498798675835,0.00578656932339,0.0234365276992,1,0,2.5,0,-0.00293332105502,-0.00498798675835,0.00578656932339,0.0234365276992,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00293332105502,-0.00498798675835,0.00578656932339,0.0234365276992,1,0,2.5,0,361,1
stats,362,-0.00289328675717,-0.0049691000022,0.00575004890561,0.0233196616173,1,0,2.5,0,-0.00289328675717,-0.0049691000022,0.00575004890561,0.0233196616173,1,0,2.5,0,-0.00289328675717,-0.0049691000022,0.00575004890561,0.0233196616173,1,0,2.5,0,-0.00289328675717,-0.0049691000022,0.00575004890561,0.0233196616173,1,0,2.5,0,1,-0.00289328675717,-0.0049691000022,0.00575004890561,0.0233196616173,1,0,2.5,0,-0.00289328675717,-0.0049691000022,0.00575004890561,0.0233196616173,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00289328675717,-0.0049691000022,0.00575004890561,0.0233196616173,1,0,2.5,0,362,1
stats,363,-0.00287368590944,-0.00495979562402,0.00573215866461,0.0232618823647,1,0,2.5,0,-0.00287368590944,-0.00495979562402,0.00573215866461,0.0232618823647,1,0,2.5,0,-0.00287368590944,-0.00495979562402,0.00573215866461,0.0232618823647,1,0,2.5,0,-0.00287368590944,-0.00495979562402,0.00573215866461,0.0232618823647,1,0,2.5,0,1,-0.00287368590944,-0.00495979562402,0.00573215866461,0.0232618823647,1,0,2.5,0,-0.00287368590944,-0.00495979562402,0.00573215866461,0.0232618823647,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00287368590944,-0.00495979562402,0.00573215866461,0.0232618823647,1,0,2.5,0,363,1
stats,364,-0.00283529050648,-0.00494145788252,0.00569709390402,0.023147597909,1,0,2.5,0,-0.00283529050648,-0.00494145788252,0.00569709390402,0.023147597909,1,0,2.5,0,-0.00283529050648,-0.00494145788252,0.00569709390402,0.023147597909,1,0,2.5,0,-0.00283529050648,-0.00494145788252,0.00569709390402,0.023147597909,1,0,2.5,0,1,-0.00283529050648,-0.00494145788252,0.00569709390402,0.023147597909,1,0,2.5,0,-0.00283529050648,-0.00494145788252,0.00569709390402,0.023147597909,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00283529050648,-0.00494145788252,0.00569709390402,0.023147597909,1,0,2.5,0,364,1
stats,365,-0.00281648617238,-0.00493242312223,0.00567991146818,0.0230910815299,1,0,2.5,0,-0.00281648617238,-0.00493242312223,0.00567991146818,0.0230910815299,1,0,2.5,0,-0.00281648617238,-0.00493242312223,0.00567991146818,0.0230910815299,1,0,2.5,0,-0.00281648617238,-0.00493242312223,0.00567991146818,0.0230910815299,1,0,2.5,0,1,-0.00281648617238,-0.00493242312223,0.00567991146818,0.0230910815299,1,0,2.5,0,-0.00281648617238,-0.00493242312223,0.00567991146818,0.0230910815299,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00281648617238,-0.00493242312223,0.00567991146818,0.0230910815299,1,0,2.5,0,365,1
stats,366,-0.0027796397917,-0.00491461716592,0.00564622506499,0.0229792743921,1,0,2.5,0,-0.0027796397917,-0.00491461716592,0.00564622506499,0.0229792743921,1,0,2.5,0,-0.0027796397917,-0.00491461716592,0.00564622506499,0.0229792743921,1,0,2.5,0,-0.0027796397917,-0.00491461716592,0.00564622506499,0.0229792743921,1,0,2.5,0,1,-0.0027796397917,-0.00491461716592,0.00564622506499,0.0229792743921,1,0,2.5,0,-0.0027796397917,-0.00491461716592,0.00564622506499,0.0229792743921,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0027796397917,-0.00491461716592,0.00564622506499,0.0229792743921,1,0,2.5,0,366,1
stats,367,-0.00276158866473,-0.00490584410727,0.00562971364707,0.0229239724576,1,0,2.5,0,-0.00276158866473,-0.00490584410727,0.00562971364707,0.0229239724576,1,0,2.5,0,-0.00276158866473,-0.00490584410727,0.00562971364707,0.0229239724576,1,0,2.5,0,-0.00276158866473,-0.00490584410727,0.00562971364707,0.0229239724576,1,0,2.5,0,1,-0.00276158866473,-0.00490584410727,0.00562971364707,0.0229239724576,1,0,2.5,0,-0.00276158866473,-0.00490584410727,0.00562971364707,0.0229239724576,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00276158866473,-0.00490584410727,0.00562971364707,0.0229239724576,1,0,2.5,0,367,1
stats,368,-0.00272620748729,-0.0048885513097,0.00559733342379,0.0228145439178,1,0,2.5,0,-0.00272620748729,-0.0048885513097,0.00559733342379,0.0228145439178,1,0,2.5,0,-0.00272620748729,-0.0048885513097,0.00559733342379,0.0228145439178,1,0,2.5,0,-0.00272620748729,-0.0048885513097,0.00559733342379,0.0228145439178,1,0,2.5,0,1,-0.00272620748729,-0.0048885513097,0.00559733342379,0.0228145439178,1,0,2.5,0,-0.00272620748729,-0.0048885513097,0.00559733342379,0.0228145439178,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00272620748729,-0.0048885513097,0.00559733342379,0.0228145439178,1,0,2.5,0,368,1
stats,369,-0.00270886882208,-0.00488003063947,0.00558145763353,0.0227604061365,1,0,2.5,0,-0.00270886882208,-0.00488003063947,0.00558145763353,0.0227604061365,1,0,2.5,0,-0.00270886882208,-0.00488003063947,0.00558145763353,0.0227604061365,1,0,2.5,0,-0.00270886882208,-0.00488003063947,0.00558145763353,0.0227604061365,1,0,2.5,0,1,-0.00270886882208,-0.00488003063947,0.00558145763353,0.0227604061365,1,0,2.5,0,-0.00270886882208,-0.00488003063947,0.00558145763353,0.0227604061365,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00270886882208,-0.00488003063947,0.00558145763353,0.0227604061365,1,0,2.5,0,369,1
stats,370,-0.00267487461679,-0.0048632347025,0.00555031606928,0.0226532611996,1,0,2.5,0,-0.00267487461679,-0.0048632347025,0.00555031606928,0.0226532611996,1,0,2.5,0,-0.00267487461679,-0.0048632347025,0.00555031606928,0.0226532611996,1,0,2.5,0,-0.00267487461679,-0.0048632347025,0.00555031606928,0.0226532611996,1,0,2.5,0,1,-0.00267487461679,-0.0048632347025,0.00555031606928,0.0226532611996,1,0,2.5,0,-0.00267487461679,-0.0048632347025,0.00555031606928,0.0226532611996,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00267487461679,-0.0048632347025,0.00555031606928,0.0226532611996,1,0,2.5,0,370,1
stats,371,-0.00265821069479,-0.00485495757312,0.00553504284471,0.0226002447307,1,0,2.5,0,-0.00265821069479,-0.00485495757312,0.00553504284471,0.0226002447307,1,0,2.5,0,-0.00265821069479,-0.00485495757312,0.00553504284471,0.0226002447307,1,0,2.5,0,-0.00265821069479,-0.00485495757312,0.00553504284471,0.0226002447307,1,0,2.5,0,1,-0.00265821069479,-0.00485495757312,0.00553504284471,0.0226002447307,1,0,2.5,0,-0.00265821069479,-0.00485495757312,0.00553504284471,0.0226002447307,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00265821069479,-0.00485495757312,0.00553504284471,0.0226002447307,1,0,2.5,0,371,1
stats,372,-0.00262552988715,-0.00483864173293,0.00550507614389,0.0224952977151,1,0,2.5,0,-0.00262552988715,-0.00483864173293,0.00550507614389,0.0224952977151,1,0,2.5,0,-0.00262552988715,-0.00483864173293,0.00550507614389,0.0224952977151,1,0,2.5,0,-0.00262552988715,-0.00483864173293,0.00550507614389,0.0224952977151,1,0,2.5,0,1,-0.00262552988715,-0.00483864173293,0.00550507614389,0.0224952977151,1,0,2.5,0,-0.00262552988715,-0.00483864173293,0.00550507614389,0.0224952977151,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00262552988715,-0.00483864173293,0.00550507614389,0.0224952977151,1,0,2.5,0,372,1
stats,373,-0.00260950555094,-0.00483060069382,0.00549037521705,0.0224433559924,1,0,2.5,0,-0.00260950555094,-0.00483060069382,0.00549037521705,0.0224433559924,1,0,2.5,0,-0.00260950555094,-0.00483060069382,0.00549037521705,0.0224433559924,1,0,2.5,0,-0.00260950555094,-0.00483060069382,0.00549037521705,0.0224433559924,1,0,2.5,0,1,-0.00260950555094,-0.00483060069382,0.00549037521705,0.0224433559924,1,0,2.5,0,-0.00260950555094,-0.00483060069382,0.00549037521705,0.0224433559924,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00260950555094,-0.00483060069382,0.00549037521705,0.0224433559924,1,0,2.5,0,373,1
stats,374,-0.00257806992158,-0.00481474865228,0.00546152424067,0.0223405193537,1,0,2.5,0,-0.00257806992158,-0.00481474865228,0.00546152424067,0.0223405193537,1,0,2.5,0,-0.00257806992158,-0.00481474865228,0.00546152424067,0.0223405193537,1,0,2.5,0,-0.00257806992158,-0.00481474865228,0.00546152424067,0.0223405193537,1,0,2.5,0,1,-0.00257806992158,-0.00481474865228,0.00546152424067,0.0223405193537,1,0,2.5,0,-0.00257806992158,-0.00481474865228,0.00546152424067,0.0223405193537,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00257806992158,-0.00481474865228,0.00546152424067,0.0223405193537,1,0,2.5,0,374,1
stats,375,-0.00256265187636,-0.00480693532154,0.00544736720622,0.0222896169871,1,0,2.5,0,-0.00256265187636,-0.00480693532154,0.00544736720622,0.0222896169871,1,0,2.5,0,-0.00256265187636,-0.00480693532154,0.00544736720622,0.0222896169871,1,0,2.5,0,-0.00256265187636,-0.00480693532154,0.00544736720622,0.0222896169871,1,0,2.5,0,1,-0.00256265187636,-0.00480693532154,0.00544736720622,0.0222896169871,1,0,2.5,0,-0.00256265187636,-0.00480693532154,0.00544736720622,0.0222896169871,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00256265187636,-0.00480693532154,0.00544736720622,0.0222896169871,1,0,2.5,0,375,1
stats,376,-0.00253239786252,-0.00479153171182,0.00541957700625,0.0221888124943,1,0,2.5,0,-0.00253239786252,-0.00479153171182,0.00541957700625,0.0221888124943,1,0,2.5,0,-0.00253239786252,-0.00479153171182,0.00541957700625,0.0221888124943,1,0,2.5,0,-0.00253239786252,-0.00479153171182,0.00541957700625,0.0221888124943,1,0,2.5,0,1,-0.00253239786252,-0.00479153171182,0.00541957700625,0.0221888124943,1,0,2.5,0,-0.00253239786252,-0.00479153171182,0.00541957700625,0.0221888124943,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00253239786252,-0.00479153171182,0.00541957700625,0.0221888124943,1,0,2.5,0,376,1
stats,377,-0.00251755514182,-0.00478393863887,0.00540593685582,0.0221389047801,1,0,2.5,0,-0.00251755514182,-0.00478393863887,0.00540593685582,0.0221389047801,1,0,2.5,0,-0.00251755514182,-0.00478393863887,0.00540593685582,0.0221389047801,1,0,2.5,0,-0.00251755514182,-0.00478393863887,0.00540593685582,0.0221389047801,1,0,2.5,0,1,-0.00251755514182,-0.00478393863887,0.00540593685582,0.0221389047801,1,0,2.5,0,-0.00251755514182,-0.00478393863887,0.00540593685582,0.0221389047801,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00251755514182,-0.00478393863887,0.00540593685582,0.0221389047801,1,0,2.5,0,377,1
stats,378,-0.0024884226732,-0.0047689685598,0.00537915481254,0.02204005979,1,0,2.5,0,-0.0024884226732,-0.0047689685598,0.00537915481254,0.02204005979,1,0,2.5,0,-0.0024884226732,-0.0047689685598,0.00537915481254,0.02204005979,1,0,2.5,0,-0.0024884226732,-0.0047689685598,0.00537915481254,0.02204005979,1,0,2.5,0,1,-0.0024884226732,-0.0047689685598,0.00537915481254,0.02204005979,1,0,2.5,0,-0.0024884226732,-0.0047689685598,0.00537915481254,0.02204005979,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0024884226732,-0.0047689685598,0.00537915481254,0.02204005979,1,0,2.5,0,378,1
stats,379,-0.00247412640601,-0.00476158922538,0.00536600733176,0.0219911132008,1,0,2.5,0,-0.00247412640601,-0.00476158922538,0.00536600733176,0.0219911132008,1,0,2.5,0,-0.00247412640601,-0.00476158922538,0.00536600733176,0.0219911132008,1,0,2.5,0,-0.00247412640601,-0.00476158922538,0.00536600733176,0.0219911132008,1,0,2.5,0,1,-0.00247412640601,-0.00476158922538,0.00536600733176,0.0219911132008,1,0,2.5,0,-0.00247412640601,-0.00476158922538,0.00536600733176,0.0219911132008,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00247412640601,-0.00476158922538,0.00536600733176,0.0219911132008,1,0,2.5,0,379,1
stats,380,-0.00244605960324,-0.00474703777581,0.00534018501639,0.0218941513449,1,0,2.5,0,-0.00244605960324,-0.00474703777581,0.00534018501639,0.0218941513449,1,0,2.5,0,-0.00244605960324,-0.00474703777581,0.00534018501639,0.0218941513449,1,0,2.5,0,-0.00244605960324,-0.00474703777581,0.00534018501639,0.0218941513449,1,0,2.5,0,1,-0.00244605960324,-0.00474703777581,0.00534018501639,0.0218941513449,1,0,2.5,0,-0.00244605960324,-0.00474703777581,0.00534018501639,0.0218941513449,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00244605960324,-0.00474703777581,0.00534018501639,0.0218941513449,1,0,2.5,0,380,1
stats,381,-0.00243228278123,-0.00473986472934,0.0053275055252,0.0218461304903,1,0,2.5,0,-0.00243228278123,-0.00473986472934,0.0053275055252,0.0218461304903,1,0,2.5,0,-0.00243228278123,-0.00473986472934,0.0053275055252,0.0218461304903,1,0,2.5,0,-0.00243228278123,-0.00473986472934,0.0053275055252,0.0218461304903,1,0,2.5,0,1,-0.00243228278123,-0.00473986472934,0.0053275055252,0.0218461304903,1,0,2.5,0,-0.00243228278123,-0.00473986472934,0.0053275055252,0.0218461304903,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00243228278123,-0.00473986472934,0.0053275055252,0.0218461304903,1,0,2.5,0,381,1
stats,382,-0.00240522902459,-0.00472571887076,0.0053025977686,0.0217509865761,1,0,2.5,0,-0.00240522902459,-0.00472571887076,0.0053025977686,0.0217509865761,1,0,2.5,0,-0.00240522902459,-0.00472571887076,0.0053025977686,0.0217509865761,1,0,2.5,0,-0.00240522902459,-0.00472571887076,0.0053025977686,0.0217509865761,1,0,2.5,0,1,-0.00240522902459,-0.00472571887076,0.0053025977686,0.0217509865761,1,0,2.5,0,-0.00240522902459,-0.00472571887076,0.0053025977686,0.0217509865761,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00240522902459,-0.00472571887076,0.0053025977686,0.0217509865761,1,0,2.5,0,382,1
stats,383,-0.0023919462692,-0.00471874512732,0.00529036484659,0.0217038579285,1,0,2.5,0,-0.0023919462692,-0.00471874512732,0.00529036484659,0.0217038579285,1,0,2.5,0,-0.0023919462692,-0.00471874512732,0.00529036484659,0.0217038579285,1,0,2.5,0,-0.0023919462692,-0.00471874512732,0.00529036484659,0.0217038579285,1,0,2.5,0,1,-0.0023919462692,-0.00471874512732,0.00529036484659,0.0217038579285,1,0,2.5,0,-0.0023919462692,-0.00471874512732,0.00529036484659,0.0217038579285,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0023919462692,-0.00471874512732,0.00529036484659,0.0217038579285,1,0,2.5,0,383,1
stats,384,-0.00236585619859,-0.00470499135554,0.00526632880792,0.021610468626,1,0,2.5,0,-0.00236585619859,-0.00470499135554,0.00526632880792,0.021610468626,1,0,2.5,0,-0.00236585619859,-0.00470499135554,0.00526632880792,0.021610468626,1,0,2.5,0,-0.00236585619859,-0.00470499135554,0.00526632880792,0.021610468626,1,0,2.5,0,1,-0.00236585619859,-0.00470499135554,0.00526632880792,0.021610468626,1,0,2.5,0,-0.00236585619859,-0.00470499135554,0.00526632880792,0.021610468626,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00236585619859,-0.00470499135554,0.00526632880792,0.021610468626,1,0,2.5,0,384,1
stats,385,-0.00235304352827,-0.00469820993021,0.00525452103466,0.0215641986579,1,0,2.5,0,-0.00235304352827,-0.00469820993021,0.00525452103466,0.0215641986579,1,0,2.5,0,-0.00235304352827,-0.00469820993021,0.00525452103466,0.0215641986579,1,0,2.5,0,-0.00235304352827,-0.00469820993021,0.00525452103466,0.0215641986579,1,0,2.5,0,1,-0.00235304352827,-0.00469820993021,0.00525452103466,0.0215641986579,1,0,2.5,0,-0.00235304352827,-0.00469820993021,0.00525452103466,0.0215641986579,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00235304352827,-0.00469820993021,0.00525452103466,0.0215641986579,1,0,2.5,0,385,1
stats,386,-0.00232787127607,-0.00468483474106,0.00523131527007,0.0214725006372,1,0,2.5,0,-0.00232787127607,-0.00468483474106,0.00523131527007,0.0214725006372,1,0,2.5,0,-0.00232787127607,-0.00468483474106,0.00523131527007,0.0214725006372,1,0,2.5,0,-0.00232787127607,-0.00468483474106,0.00523131527007,0.0214725006372,1,0,2.5,0,1,-0.00232787127607,-0.00468483474106,0.00523131527007,0.0214725006372,1,0,2.5,0,-0.00232787127607,-0.00468483474106,0.00523131527007,0.0214725006372,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00232787127607,-0.00468483474106,0.00523131527007,0.0214725006372,1,0,2.5,0,386,1
stats,387,-0.0023155065719,-0.00467824004591,0.00521991401911,0.0214270614088,1,0,2.5,0,-0.0023155065719,-0.00467824004591,0.00521991401911,0.0214270614088,1,0,2.5,0,-0.0023155065719,-0.00467824004591,0.00521991401911,0.0214270614088,1,0,2.5,0,-0.0023155065719,-0.00467824004591,0.00521991401911,0.0214270614088,1,0,2.5,0,1,-0.0023155065719,-0.00467824004591,0.00521991401911,0.0214270614088,1,0,2.5,0,-0.0023155065719,-0.00467824004591,0.00521991401911,0.0214270614088,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0023155065719,-0.00467824004591,0.00521991401911,0.0214270614088,1,0,2.5,0,387,1
stats,388,-0.00229120836593,-0.00466523179784,0.00519750174135,0.0213369950652,1,0,2.5,0,-0.00229120836593,-0.00466523179784,0.00519750174135,0.0213369950652,1,0,2.5,0,-0.00229120836593,-0.00466523179784,0.00519750174135,0.0213369950652,1,0,2.5,0,-0.00229120836593,-0.00466523179784,0.00519750174135,0.0213369950652,1,0,2.5,0,1,-0.00229120836593,-0.00466523179784,0.00519750174135,0.0213369950652,1,0,2.5,0,-0.00229120836593,-0.00466523179784,0.00519750174135,0.0213369950652,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00229120836593,-0.00466523179784,0.00519750174135,0.0213369950652,1,0,2.5,0,388,1
stats,389,-0.00227927044034,-0.00465881731361,0.00518648745492,0.0212923604995,1,0,2.5,0,-0.00227927044034,-0.00465881731361,0.00518648745492,0.0212923604995,1,0,2.5,0,-0.00227927044034,-0.00465881731361,0.00518648745492,0.0212923604995,1,0,2.5,0,-0.00227927044034,-0.00465881731361,0.00518648745492,0.0212923604995,1,0,2.5,0,1,-0.00227927044034,-0.00465881731361,0.00518648745492,0.0212923604995,1,0,2.5,0,-0.00227927044034,-0.00465881731361,0.00518648745492,0.0212923604995,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00227927044034,-0.00465881731361,0.00518648745492,0.0212923604995,1,0,2.5,0,389,1
stats,390,-0.00225580553524,-0.00464616343379,0.00516483234242,0.0212038680911,1,0,2.5,0,-0.00225580553524,-0.00464616343379,0.00516483234242,0.0212038680911,1,0,2.5,0,-0.00225580553524,-0.00464616343379,0.00516483234242,0.0212038680911,1,0,2.5,0,-0.00225580553524,-0.00464616343379,0.00516483234242,0.0212038680911,1,0,2.5,0,1,-0.00225580553524,-0.00464616343379,0.00516483234242,0.0212038680911,1,0,2.5,0,-0.00225580553524,-0.00464616343379,0.00516483234242,0.0212038680911,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00225580553524,-0.00464616343379,0.00516483234242,0.0212038680911,1,0,2.5,0,390,1
stats,391,-0.00224427459762,-0.00463992357254,0.00515418872237,0.0211600083858,1,0,2.5,0,-0.00224427459762,-0.00463992357254,0.00515418872237,0.0211600083858,1,0,2.5,0,-0.00224427459762,-0.00463992357254,0.00515418872237,0.0211600083858,1,0,2.5,0,-0.00224427459762,-0.00463992357254,0.00515418872237,0.0211600083858,1,0,2.5,0,1,-0.00224427459762,-0.00463992357254,0.00515418872237,0.0211600083858,1,0,2.5,0,-0.00224427459762,-0.00463992357254,0.00515418872237,0.0211600083858,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00224427459762,-0.00463992357254,0.00515418872237,0.0211600083858,1,0,2.5,0,391,1
stats,392,-0.00222160457633,-0.00462761241943,0.00513325678185,0.0210730414838,1,0,2.5,0,-0.00222160457633,-0.00462761241943,0.00513325678185,0.0210730414838,1,0,2.5,0,-0.00222160457633,-0.00462761241943,0.00513325678185,0.0210730414838,1,0,2.5,0,-0.00222160457633,-0.00462761241943,0.00513325678185,0.0210730414838,1,0,2.5,0,1,-0.00222160457633,-0.00462761241943,0.00513325678185,0.0210730414838,1,0,2.5,0,-0.00222160457633,-0.00462761241943,0.00513325678185,0.0210730414838,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00222160457633,-0.00462761241943,0.00513325678185,0.0210730414838,1,0,2.5,0,392,1
stats,393,-0.00221046200022,-0.00462154019624,0.0051229656674,0.0210299305618,1,0,2.5,0,-0.00221046200022,-0.00462154019624,0.0051229656674,0.0210299305618,1,0,2.5,0,-0.00221046200022,-0.00462154019624,0.0051229656674,0.0210299305618,1,0,2.5,0,-0.00221046200022,-0.00462154019624,0.0051229656674,0.0210299305618,1,0,2.5,0,1,-0.00221046200022,-0.00462154019624,0.0051229656674,0.0210299305618,1,0,2.5,0,-0.00221046200022,-0.00462154019624,0.0051229656674,0.0210299305618,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00221046200022,-0.00462154019624,0.0051229656674,0.0210299305618,1,0,2.5,0,393,1
stats,394,-0.00218855100684,-0.00460956152529,0.00510272616521,0.0209444370121,1,0,2.5,0,-0.00218855100684,-0.00460956152529,0.00510272616521,0.0209444370121,1,0,2.5,0,-0.00218855100684,-0.00460956152529,0.00510272616521,0.0209444370121,1,0,2.5,0,-0.00218855100684,-0.00460956152529,0.00510272616521,0.0209444370121,1,0,2.5,0,1,-0.00218855100684,-0.00460956152529,0.00510272616521,0.0209444370121,1,0,2.5,0,-0.00218855100684,-0.00460956152529,0.00510272616521,0.0209444370121,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00218855100684,-0.00460956152529,0.00510272616521,0.0209444370121,1,0,2.5,0,394,1
stats,395,-0.00217777909711,-0.00460365274921,0.00509277312085,0.0209020487964,1,0,2.5,0,-0.00217777909711,-0.00460365274921,0.00509277312085,0.0209020487964,1,0,2.5,0,-0.00217777909711,-0.00460365274921,0.00509277312085,0.0209020487964,1,0,2.5,0,-0.00217777909711,-0.00460365274921,0.00509277312085,0.0209020487964,1,0,2.5,0,1,-0.00217777909711,-0.00460365274921,0.00509277312085,0.0209020487964,1,0,2.5,0,-0.00217777909711,-0.00460365274921,0.00509277312085,0.0209020487964,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00217777909711,-0.00460365274921,0.00509277312085,0.0209020487964,1,0,2.5,0,395,1
stats,396,-0.00215659267269,-0.00459199398756,0.00507319439203,0.0208179801702,1,0,2.5,0,-0.00215659267269,-0.00459199398756,0.00507319439203,0.0208179801702,1,0,2.5,0,-0.00215659267269,-0.00459199398756,0.00507319439203,0.0208179801702,1,0,2.5,0,-0.00215659267269,-0.00459199398756,0.00507319439203,0.0208179801702,1,0,2.5,0,1,-0.00215659267269,-0.00459199398756,0.00507319439203,0.0208179801702,1,0,2.5,0,-0.00215659267269,-0.00459199398756,0.00507319439203,0.0208179801702,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00215659267269,-0.00459199398756,0.00507319439203,0.0208179801702,1,0,2.5,0,396,1
stats,397,-0.00214617466554,-0.00458624307066,0.00506356498227,0.0207762941718,1,0,2.5,0,-0.00214617466554,-0.00458624307066,0.00506356498227,0.0207762941718,1,0,2.5,0,-0.00214617466554,-0.00458624307066,0.00506356498227,0.0207762941718,1,0,2.5,0,-0.00214617466554,-0.00458624307066,0.00506356498227,0.0207762941718,1,0,2.5,0,1,-0.00214617466554,-0.00458624307066,0.00506356498227,0.0207762941718,1,0,2.5,0,-0.00214617466554,-0.00458624307066,0.00506356498227,0.0207762941718,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00214617466554,-0.00458624307066,0.00506356498227,0.0207762941718,1,0,2.5,0,397,1
stats,398,-0.00212568091229,-0.00457489490509,0.00504461908713,0.0206936039031,1,0,2.5,0,-0.00212568091229,-0.00457489490509,0.00504461908713,0.0206936039031,1,0,2.5,0,-0.00212568091229,-0.00457489490509,0.00504461908713,0.0206936039031,1,0,2.5,0,-0.00212568091229,-0.00457489490509,0.00504461908713,0.0206936039031,1,0,2.5,0,1,-0.00212568091229,-0.00457489490509,0.00504461908713,0.0206936039031,1,0,2.5,0,-0.00212568091229,-0.00457489490509,0.00504461908713,0.0206936039031,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00212568091229,-0.00457489490509,0.00504461908713,0.0206936039031,1,0,2.5,0,398,1
stats,399,-0.00211560144089,-0.00456929625943,0.00503529934213,0.0206525959074,1,0,2.5,0,-0.00211560144089,-0.00456929625943,0.00503529934213,0.0206525959074,1,0,2.5,0,-0.00211560144089,-0.00456929625943,0.00503529934213,0.0206525959074,1,0,2.5,0,-0.00211560144089,-0.00456929625943,0.00503529934213,0.0206525959074,1,0,2.5,0,1,-0.00211560144089,-0.00456929625943,0.00503529934213,0.0206525959074,1,0,2.5,0,-0.00211560144089,-0.00456929625943,0.00503529934213,0.0206525959074,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00211560144089,-0.00456929625943,0.00503529934213,0.0206525959074,1,0,2.5,0,399,1
stats,400,-0.00209576985799,-0.00455824751407,0.005016958341,0.0205712411553,1,0,2.5,0,-0.00209576985799,-0.00455824751407,0.005016958341,0.0205712411553,1,0,2.5,0,-0.00209576985799,-0.00455824751407,0.005016958341,0.0205712411553,1,0,2.5,0,-0.00209576985799,-0.00455824751407,0.005016958341,0.0205712411553,1,0,2.5,0,1,-0.00209576985799,-0.00455824751407,0.005016958341,0.0205712411553,1,0,2.5,0,-0.00209576985799,-0.00455824751407,0.005016958341,0.0205712411553,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00209576985799,-0.00455824751407,0.005016958341,0.0205712411553,1,0,2.5,0,400,1
stats,401,-0.00208601425402,-0.00455279648304,0.00500793475658,0.0205308906734,1,0,2.5,0,-0.00208601425402,-0.00455279648304,0.00500793475658,0.0205308906734,1,0,2.5,0,-0.00208601425402,-0.00455279648304,0.00500793475658,0.0205308906734,1,0,2.5,0,-0.00208601425402,-0.00455279648304,0.00500793475658,0.0205308906734,1,0,2.5,0,1,-0.00208601425402,-0.00455279648304,0.00500793475658,0.0205308906734,1,0,2.5,0,-0.00208601425402,-0.00455279648304,0.00500793475658,0.0205308906734,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00208601425402,-0.00455279648304,0.00500793475658,0.0205308906734,1,0,2.5,0,401,1
stats,402,-0.00206681573763,-0.00454203831032,0.00499017443508,0.0204508285969,1,0,2.5,0,-0.00206681573763,-0.00454203831032,0.00499017443508,0.0204508285969,1,0,2.5,0,-0.00206681573763,-0.00454203831032,0.00499017443508,0.0204508285969,1,0,2.5,0,-0.00206681573763,-0.00454203831032,0.00499017443508,0.0204508285969,1,0,2.5,0,1,-0.00206681573763,-0.00454203831032,0.00499017443508,0.0204508285969,1,0,2.5,0,-0.00206681573763,-0.00454203831032,0.00499017443508,0.0204508285969,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00206681573763,-0.00454203831032,0.00499017443508,0.0204508285969,1,0,2.5,0,402,1
stats,403,-0.00205737003125,-0.00453672977164,0.00498143443838,0.0204111132771,1,0,2.5,0,-0.00205737003125,-0.00453672977164,0.00498143443838,0.0204111132771,1,0,2.5,0,-0.00205737003125,-0.00453672977164,0.00498143443838,0.0204111132771,1,0,2.5,0,-0.00205737003125,-0.00453672977164,0.00498143443838,0.0204111132771,1,0,2.5,0,1,-0.00205737003125,-0.00453672977164,0.00498143443838,0.0204111132771,1,0,2.5,0,-0.00205737003125,-0.00453672977164,0.00498143443838,0.0204111132771,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00205737003125,-0.00453672977164,0.00498143443838,0.0204111132771,1,0,2.5,0,403,1
stats,404,-0.00203877757303,-0.00452625192702,0.00496422918513,0.0203323047608,1,0,2.5,0,-0.00203877757303,-0.00452625192702,0.00496422918513,0.0203323047608,1,0,2.5,0,-0.00203877757303,-0.00452625192702,0.00496422918513,0.0203323047608,1,0,2.5,0,-0.00203877757303,-0.00452625192702,0.00496422918513,0.0203323047608,1,0,2.5,0,1,-0.00203877757303,-0.00452625192702,0.00496422918513,0.0203323047608,1,0,2.5,0,-0.00203877757303,-0.00452625192702,0.00496422918513,0.0203323047608,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00203877757303,-0.00452625192702,0.00496422918513,0.0203323047608,1,0,2.5,0,404,1
stats,405,-0.00202962826006,-0.00452108122408,0.00495576113462,0.0202932059765,1,0,2.5,0,-0.00202962826006,-0.00452108122408,0.00495576113462,0.0202932059765,1,0,2.5,0,-0.00202962826006,-0.00452108122408,0.00495576113462,0.0202932059765,1,0,2.5,0,-0.00202962826006,-0.00452108122408,0.00495576113462,0.0202932059765,1,0,2.5,0,1,-0.00202962826006,-0.00452108122408,0.00495576113462,0.0202932059765,1,0,2.5,0,-0.00202962826006,-0.00452108122408,0.00495576113462,0.0202932059765,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00202962826006,-0.00452108122408,0.00495576113462,0.0202932059765,1,0,2.5,0,405,1
stats,406,-0.00201161648147,-0.00451087392867,0.00493908720091,0.0202156119049,1,0,2.5,0,-0.00201161648147,-0.00451087392867,0.00493908720091,0.0202156119049,1,0,2.5,0,-0.00201161648147,-0.00451087392867,0.00493908720091,0.0202156119049,1,0,2.5,0,-0.00201161648147,-0.00451087392867,0.00493908720091,0.0202156119049,1,0,2.5,0,1,-0.00201161648147,-0.00451087392867,0.00493908720091,0.0202156119049,1,0,2.5,0,-0.00201161648147,-0.00451087392867,0.00493908720091,0.0202156119049,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00201161648147,-0.00451087392867,0.00493908720091,0.0202156119049,1,0,2.5,0,406,1
stats,407,-0.00200275122188,-0.00450583687052,0.00493087992072,0.0201771128923,1,0,2.5,0,-0.00200275122188,-0.00450583687052,0.00493087992072,0.0201771128923,1,0,2.5,0,-0.00200275122188,-0.00450583687052,0.00493087992072,0.0201771128923,1,0,2.5,0,-0.00200275122188,-0.00450583687052,0.00493087992072,0.0201771128923,1,0,2.5,0,1,-0.00200275122188,-0.00450583687052,0.00493087992072,0.0201771128923,1,0,2.5,0,-0.00200275122188,-0.00450583687052,0.00493087992072,0.0201771128923,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00200275122188,-0.00450583687052,0.00493087992072,0.0201771128923,1,0,2.5,0,407,1
stats,408,-0.00198529567569,-0.00449589220807,0.0049147172831,0.020100697875,1,0,2.5,0,-0.00198529567569,-0.00449589220807,0.0049147172831,0.020100697875,1,0,2.5,0,-0.00198529567569,-0.00449589220807,0.0049147172831,0.020100697875,1,0,2.5,0,-0.00198529567569,-0.00449589220807,0.0049147172831,0.020100697875,1,0,2.5,0,1,-0.00198529567569,-0.00449589220807,0.0049147172831,0.020100697875,1,0,2.5,0,-0.00198529567569,-0.00449589220807,0.0049147172831,0.020100697875,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00198529567569,-0.00449589220807,0.0049147172831,0.020100697875,1,0,2.5,0,408,1
stats,409,-0.00197670259513,-0.00449098367244,0.00490675959736,0.0200627781451,1,0,2.5,0,-0.00197670259513,-0.00449098367244,0.00490675959736,0.0200627781451,1,0,2.5,0,-0.00197670259513,-0.00449098367244,0.00490675959736,0.0200627781451,1,0,2.5,0,-0.00197670259513,-0.00449098367244,0.00490675959736,0.0200627781451,1,0,2.5,0,1,-0.00197670259513,-0.00449098367244,0.00490675959736,0.0200627781451,1,0,2.5,0,-0.00197670259513,-0.00449098367244,0.00490675959736,0.0200627781451,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00197670259513,-0.00449098367244,0.00490675959736,0.0200627781451,1,0,2.5,0,409,1
stats,410,-0.00195977976546,-0.00448129232973,0.00489108543843,0.0199875067919,1,0,2.5,0,-0.00195977976546,-0.00448129232973,0.00489108543843,0.0199875067919,1,0,2.5,0,-0.00195977976546,-0.00448129232973,0.00489108543843,0.0199875067919,1,0,2.5,0,-0.00195977976546,-0.00448129232973,0.00489108543843,0.0199875067919,1,0,2.5,0,1,-0.00195977976546,-0.00448129232973,0.00489108543843,0.0199875067919,1,0,2.5,0,-0.00195977976546,-0.00448129232973,0.00489108543843,0.0199875067919,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00195977976546,-0.00448129232973,0.00489108543843,0.0199875067919,1,0,2.5,0,410,1
stats,411,-0.00195144757163,-0.00447650859132,0.00488336756825,0.0199501495808,1,0,2.5,0,-0.00195144757163,-0.00447650859132,0.00488336756825,0.0199501495808,1,0,2.5,0,-0.00195144757163,-0.00447650859132,0.00488336756825,0.0199501495808,1,0,2.5,0,-0.00195144757163,-0.00447650859132,0.00488336756825,0.0199501495808,1,0,2.5,0,1,-0.00195144757163,-0.00447650859132,0.00488336756825,0.0199501495808,1,0,2.5,0,-0.00195144757163,-0.00447650859132,0.00488336756825,0.0199501495808,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00195144757163,-0.00447650859132,0.00488336756825,0.0199501495808,1,0,2.5,0,411,1
stats,412,-0.00193503592163,-0.00446706218645,0.0048681627959,0.0198759865016,1,0,2.5,0,-0.00193503592163,-0.00446706218645,0.0048681627959,0.0198759865016,1,0,2.5,0,-0.00193503592163,-0.00446706218645,0.0048681627959,0.0198759865016,1,0,2.5,0,-0.00193503592163,-0.00446706218645,0.0048681627959,0.0198759865016,1,0,2.5,0,1,-0.00193503592163,-0.00446706218645,0.0048681627959,0.0198759865016,1,0,2.5,0,-0.00193503592163,-0.00446706218645,0.0048681627959,0.0198759865016,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00193503592163,-0.00446706218645,0.0048681627959,0.0198759865016,1,0,2.5,0,412,1
stats,413,-0.00192695402075,-0.00446239858866,0.00486067403108,0.0198391769081,1,0,2.5,0,-0.00192695402075,-0.00446239858866,0.00486067403108,0.0198391769081,1,0,2.5,0,-0.00192695402075,-0.00446239858866,0.00486067403108,0.0198391769081,1,0,2.5,0,-0.00192695402075,-0.00446239858866,0.00486067403108,0.0198391769081,1,0,2.5,0,1,-0.00192695402075,-0.00446239858866,0.00486067403108,0.0198391769081,1,0,2.5,0,-0.00192695402075,-0.00446239858866,0.00486067403108,0.0198391769081,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00192695402075,-0.00446239858866,0.00486067403108,0.0198391769081,1,0,2.5,0,413,1
stats,414,-0.00191103259567,-0.00445318920538,0.00484592001885,0.0197660923004,1,0,2.5,0,-0.00191103259567,-0.00445318920538,0.00484592001885,0.0197660923004,1,0,2.5,0,-0.00191103259567,-0.00445318920538,0.00484592001885,0.0197660923004,1,0,2.5,0,-0.00191103259567,-0.00445318920538,0.00484592001885,0.0197660923004,1,0,2.5,0,1,-0.00191103259567,-0.00445318920538,0.00484592001885,0.0197660923004,1,0,2.5,0,-0.00191103259567,-0.00445318920538,0.00484592001885,0.0197660923004,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00191103259567,-0.00445318920538,0.00484592001885,0.0197660923004,1,0,2.5,0,414,1
stats,415,-0.00190319097601,-0.00444864202291,0.00483865197748,0.0197298154235,1,0,2.5,0,-0.00190319097601,-0.00444864202291,0.00483865197748,0.0197298154235,1,0,2.5,0,-0.00190319097601,-0.00444864202291,0.00483865197748,0.0197298154235,1,0,2.5,0,-0.00190319097601,-0.00444864202291,0.00483865197748,0.0197298154235,1,0,2.5,0,1,-0.00190319097601,-0.00444864202291,0.00483865197748,0.0197298154235,1,0,2.5,0,-0.00190319097601,-0.00444864202291,0.00483865197748,0.0197298154235,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00190319097601,-0.00444864202291,0.00483865197748,0.0197298154235,1,0,2.5,0,415,1
stats,416,-0.00188774010167,-0.00443966127932,0.00482432963327,0.0196577757597,1,0,2.5,0,-0.00188774010167,-0.00443966127932,0.00482432963327,0.0196577757597,1,0,2.5,0,-0.00188774010167,-0.00443966127932,0.00482432963327,0.0196577757597,1,0,2.5,0,-0.00188774010167,-0.00443966127932,0.00482432963327,0.0196577757597,1,0,2.5,0,1,-0.00188774010167,-0.00443966127932,0.00482432963327,0.0196577757597,1,0,2.5,0,-0.00188774010167,-0.00443966127932,0.00482432963327,0.0196577757597,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00188774010167,-0.00443966127932,0.00482432963327,0.0196577757597,1,0,2.5,0,416,1
stats,417,-0.00188012875151,-0.00443522725254,0.00481727346778,0.0196220148355,1,0,2.5,0,-0.00188012875151,-0.00443522725254,0.00481727346778,0.0196220148355,1,0,2.5,0,-0.00188012875151,-0.00443522725254,0.00481727346778,0.0196220148355,1,0,2.5,0,-0.00188012875151,-0.00443522725254,0.00481727346778,0.0196220148355,1,0,2.5,0,1,-0.00188012875151,-0.00443522725254,0.00481727346778,0.0196220148355,1,0,2.5,0,-0.00188012875151,-0.00443522725254,0.00481727346778,0.0196220148355,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00188012875151,-0.00443522725254,0.00481727346778,0.0196220148355,1,0,2.5,0,417,1
stats,418,-0.00186512980144,-0.00442646723241,0.00480336556211,0.0195509940386,1,0,2.5,0,-0.00186512980144,-0.00442646723241,0.00480336556211,0.0195509940386,1,0,2.5,0,-0.00186512980144,-0.00442646723241,0.00480336556211,0.0195509940386,1,0,2.5,0,-0.00186512980144,-0.00442646723241,0.00480336556211,0.0195509940386,1,0,2.5,0,1,-0.00186512980144,-0.00442646723241,0.00480336556211,0.0195509940386,1,0,2.5,0,-0.00186512980144,-0.00442646723241,0.00480336556211,0.0195509940386,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00186512980144,-0.00442646723241,0.00480336556211,0.0195509940386,1,0,2.5,0,418,1
stats,419,-0.00185773987323,-0.00442214217037,0.00479651335627,0.0195157341659,1,0,2.5,0,-0.00185773987323,-0.00442214217037,0.00479651335627,0.0195157341659,1,0,2.5,0,-0.00185773987323,-0.00442214217037,0.00479651335627,0.0195157341659,1,0,2.5,0,-0.00185773987323,-0.00442214217037,0.00479651335627,0.0195157341659,1,0,2.5,0,1,-0.00185773987323,-0.00442214217037,0.00479651335627,0.0195157341659,1,0,2.5,0,-0.00185773987323,-0.00442214217037,0.00479651335627,0.0195157341659,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00185773987323,-0.00442214217037,0.00479651335627,0.0195157341659,1,0,2.5,0,419,1
stats,420,-0.00184317480307,-0.00441359635442,0.00478300405666,0.0194457042962,1,0,2.5,0,-0.00184317480307,-0.00441359635442,0.00478300405666,0.0194457042962,1,0,2.5,0,-0.00184317480307,-0.00441359635442,0.00478300405666,0.0194457042962,1,0,2.5,0,-0.00184317480307,-0.00441359635442,0.00478300405666,0.0194457042962,1,0,2.5,0,1,-0.00184317480307,-0.00441359635442,0.00478300405666,0.0194457042962,1,0,2.5,0,-0.00184317480307,-0.00441359635442,0.00478300405666,0.0194457042962,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00184317480307,-0.00441359635442,0.00478300405666,0.0194457042962,1,0,2.5,0,420,1
stats,421,-0.00183599756565,-0.00440937560052,0.00477634603158,0.0194109305739,1,0,2.5,0,-0.00183599756565,-0.00440937560052,0.00477634603158,0.0194109305739,1,0,2.5,0,-0.00183599756565,-0.00440937560052,0.00477634603158,0.0194109305739,1,0,2.5,0,-0.00183599756565,-0.00440937560052,0.00477634603158,0.0194109305739,1,0,2.5,0,1,-0.00183599756565,-0.00440937560052,0.00477634603158,0.0194109305739,1,0,2.5,0,-0.00183599756565,-0.00440937560052,0.00477634603158,0.0194109305739,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00183599756565,-0.00440937560052,0.00477634603158,0.0194109305739,1,0,2.5,0,421,1
stats,422,-0.00182184937876,-0.00440103653818,0.00476321903989,0.0193418636918,1,0,2.5,0,-0.00182184937876,-0.00440103653818,0.00476321903989,0.0193418636918,1,0,2.5,0,-0.00182184937876,-0.00440103653818,0.00476321903989,0.0193418636918,1,0,2.5,0,-0.00182184937876,-0.00440103653818,0.00476321903989,0.0193418636918,1,0,2.5,0,1,-0.00182184937876,-0.00440103653818,0.00476321903989,0.0193418636918,1,0,2.5,0,-0.00182184937876,-0.00440103653818,0.00476321903989,0.0193418636918,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00182184937876,-0.00440103653818,0.00476321903989,0.0193418636918,1,0,2.5,0,422,1
stats,423,-0.00181487668306,-0.00439691729844,0.0047567486763,0.0193075668067,1,0,2.5,0,-0.00181487668306,-0.00439691729844,0.0047567486763,0.0193075668067,1,0,2.5,0,-0.00181487668306,-0.00439691729844,0.0047567486763,0.0193075668067,1,0,2.5,0,-0.00181487668306,-0.00439691729844,0.0047567486763,0.0193075668067,1,0,2.5,0,1,-0.00181487668306,-0.00439691729844,0.0047567486763,0.0193075668067,1,0,2.5,0,-0.00181487668306,-0.00439691729844,0.0047567486763,0.0193075668067,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00181487668306,-0.00439691729844,0.0047567486763,0.0193075668067,1,0,2.5,0,423,1
stats,424,-0.00180112931412,-0.00438877847046,0.00474399002269,0.0192394349724,1,0,2.5,0,-0.00180112931412,-0.00438877847046,0.00474399002269,0.0192394349724,1,0,2.5,0,-0.00180112931412,-0.00438877847046,0.00474399002269,0.0192394349724,1,0,2.5,0,-0.00180112931412,-0.00438877847046,0.00474399002269,0.0192394349724,1,0,2.5,0,1,-0.00180112931412,-0.00438877847046,0.00474399002269,0.0192394349724,1,0,2.5,0,-0.00180112931412,-0.00438877847046,0.00474399002269,0.0192394349724,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00180112931412,-0.00438877847046,0.00474399002269,0.0192394349724,1,0,2.5,0,424,1
stats,425,-0.00179435312748,-0.00438475748524,0.00473769987002,0.0192056000233,1,0,2.5,0,-0.00179435312748,-0.00438475748524,0.00473769987002,0.0192056000233,1,0,2.5,0,-0.00179435312748,-0.00438475748524,0.00473769987002,0.0192056000233,1,0,2.5,0,-0.00179435312748,-0.00438475748524,0.00473769987002,0.0192056000233,1,0,2.5,0,1,-0.00179435312748,-0.00438475748524,0.00473769987002,0.0192056000233,1,0,2.5,0,-0.00179435312748,-0.00438475748524,0.00473769987002,0.0192056000233,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00179435312748,-0.00438475748524,0.00473769987002,0.0192056000233,1,0,2.5,0,425,1
stats,426,-0.00178099120967,-0.00437681097537,0.00472529418766,0.0191383808851,1,0,2.5,0,-0.00178099120967,-0.00437681097537,0.00472529418766,0.0191383808851,1,0,2.5,0,-0.00178099120967,-0.00437681097537,0.00472529418766,0.0191383808851,1,0,2.5,0,-0.00178099120967,-0.00437681097537,0.00472529418766,0.0191383808851,1,0,2.5,0,1,-0.00178099120967,-0.00437681097537,0.00472529418766,0.0191383808851,1,0,2.5,0,-0.00178099120967,-0.00437681097537,0.00472529418766,0.0191383808851,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00178099120967,-0.00437681097537,0.00472529418766,0.0191383808851,1,0,2.5,0,426,1
stats,427,-0.00177440384869,-0.00437288545072,0.00471917726099,0.0191049948335,1,0,2.5,0,-0.00177440384869,-0.00437288545072,0.00471917726099,0.0191049948335,1,0,2.5,0,-0.00177440384869,-0.00437288545072,0.00471917726099,0.0191049948335,1,0,2.5,0,-0.00177440384869,-0.00437288545072,0.00471917726099,0.0191049948335,1,0,2.5,0,1,-0.00177440384869,-0.00437288545072,0.00471917726099,0.0191049948335,1,0,2.5,0,-0.00177440384869,-0.00437288545072,0.00471917726099,0.0191049948335,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00177440384869,-0.00437288545072,0.00471917726099,0.0191049948335,1,0,2.5,0,427,1
stats,428,-0.00176141271368,-0.00436512567103,0.00470711151138,0.0190386641771,1,0,2.5,0,-0.00176141271368,-0.00436512567103,0.00470711151138,0.0190386641771,1,0,2.5,0,-0.00176141271368,-0.00436512567103,0.00470711151138,0.0190386641771,1,0,2.5,0,-0.00176141271368,-0.00436512567103,0.00470711151138,0.0190386641771,1,0,2.5,0,1,-0.00176141271368,-0.00436512567103,0.00470711151138,0.0190386641771,1,0,2.5,0,-0.00176141271368,-0.00436512567103,0.00470711151138,0.0190386641771,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00176141271368,-0.00436512567103,0.00470711151138,0.0190386641771,1,0,2.5,0,428,1
stats,429,-0.00175500730984,-0.00436129141599,0.00470116082579,0.019005715847,1,0,2.5,0,-0.00175500730984,-0.00436129141599,0.00470116082579,0.019005715847,1,0,2.5,0,-0.00175500730984,-0.00436129141599,0.00470116082579,0.019005715847,1,0,2.5,0,-0.00175500730984,-0.00436129141599,0.00470116082579,0.019005715847,1,0,2.5,0,1,-0.00175500730984,-0.00436129141599,0.00470116082579,0.019005715847,1,0,2.5,0,-0.00175500730984,-0.00436129141599,0.00470116082579,0.019005715847,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00175500730984,-0.00436129141599,0.00470116082579,0.019005715847,1,0,2.5,0,429,1
stats,430,-0.00174237287138,-0.00435371231288,0.00468942150474,0.018940249458,1,0,2.5,0,-0.00174237287138,-0.00435371231288,0.00468942150474,0.018940249458,1,0,2.5,0,-0.00174237287138,-0.00435371231288,0.00468942150474,0.018940249458,1,0,2.5,0,-0.00174237287138,-0.00435371231288,0.00468942150474,0.018940249458,1,0,2.5,0,1,-0.00174237287138,-0.00435371231288,0.00468942150474,0.018940249458,1,0,2.5,0,-0.00174237287138,-0.00435371231288,0.00468942150474,0.018940249458,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00174237287138,-0.00435371231288,0.00468942150474,0.018940249458,1,0,2.5,0,430,1
stats,431,-0.00173614255618,-0.00434996653348,0.00468363100663,0.0189077295363,1,0,2.5,0,-0.00173614255618,-0.00434996653348,0.00468363100663,0.0189077295363,1,0,2.5,0,-0.00173614255618,-0.00434996653348,0.00468363100663,0.0189077295363,1,0,2.5,0,-0.00173614255618,-0.00434996653348,0.00468363100663,0.0189077295363,1,0,2.5,0,1,-0.00173614255618,-0.00434996653348,0.00468363100663,0.0189077295363,1,0,2.5,0,-0.00173614255618,-0.00434996653348,0.00468363100663,0.0189077295363,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00173614255618,-0.00434996653348,0.00468363100663,0.0189077295363,1,0,2.5,0,431,1
stats,432,-0.00172385165934,-0.00434256158769,0.00467220554128,0.0188431069255,1,0,2.5,0,-0.00172385165934,-0.00434256158769,0.00467220554128,0.0188431069255,1,0,2.5,0,-0.00172385165934,-0.00434256158769,0.00467220554128,0.0188431069255,1,0,2.5,0,-0.00172385165934,-0.00434256158769,0.00467220554128,0.0188431069255,1,0,2.5,0,1,-0.00172385165934,-0.00434256158769,0.00467220554128,0.0188431069255,1,0,2.5,0,-0.00172385165934,-0.00434256158769,0.00467220554128,0.0188431069255,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00172385165934,-0.00434256158769,0.00467220554128,0.0188431069255,1,0,2.5,0,432,1
stats,433,-0.00171778979711,-0.00433890148997,0.00466656917706,0.0188110023737,1,0,2.5,0,-0.00171778979711,-0.00433890148997,0.00466656917706,0.0188110023737,1,0,2.5,0,-0.00171778979711,-0.00433890148997,0.00466656917706,0.0188110023737,1,0,2.5,0,-0.00171778979711,-0.00433890148997,0.00466656917706,0.0188110023737,1,0,2.5,0,1,-0.00171778979711,-0.00433890148997,0.00466656917706,0.0188110023737,1,0,2.5,0,-0.00171778979711,-0.00433890148997,0.00466656917706,0.0188110023737,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00171778979711,-0.00433890148997,0.00466656917706,0.0188110023737,1,0,2.5,0,433,1
stats,434,-0.00170582975261,-0.00433166511357,0.00465544592589,0.0187472011894,1,0,2.5,0,-0.00170582975261,-0.00433166511357,0.00465544592589,0.0187472011894,1,0,2.5,0,-0.00170582975261,-0.00433166511357,0.00465544592589,0.0187472011894,1,0,2.5,0,-0.00170582975261,-0.00433166511357,0.00465544592589,0.0187472011894,1,0,2.5,0,1,-0.00170582975261,-0.00433166511357,0.00465544592589,0.0187472011894,1,0,2.5,0,-0.00170582975261,-0.00433166511357,0.00465544592589,0.0187472011894,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00170582975261,-0.00433166511357,0.00465544592589,0.0187472011894,1,0,2.5,0,434,1
stats,435,-0.00169993017334,-0.00432808790356,0.00464995764196,0.0187155026942,1,0,2.5,0,-0.00169993017334,-0.00432808790356,0.00464995764196,0.0187155026942,1,0,2.5,0,-0.00169993017334,-0.00432808790356,0.00464995764196,0.0187155026942,1,0,2.5,0,-0.00169993017334,-0.00432808790356,0.00464995764196,0.0187155026942,1,0,2.5,0,1,-0.00169993017334,-0.00432808790356,0.00464995764196,0.0187155026942,1,0,2.5,0,-0.00169993017334,-0.00432808790356,0.00464995764196,0.0187155026942,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00169993017334,-0.00432808790356,0.00464995764196,0.0187155026942,1,0,2.5,0,435,1
stats,436,-0.00168828864116,-0.00432101450861,0.00463912542909,0.0186525024474,1,0,2.5,0,-0.00168828864116,-0.00432101450861,0.00463912542909,0.0186525024474,1,0,2.5,0,-0.00168828864116,-0.00432101450861,0.00463912542909,0.0186525024474,1,0,2.5,0,-0.00168828864116,-0.00432101450861,0.00463912542909,0.0186525024474,1,0,2.5,0,1,-0.00168828864116,-0.00432101450861,0.00463912542909,0.0186525024474,1,0,2.5,0,-0.00168828864116,-0.00432101450861,0.00463912542909,0.0186525024474,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00168828864116,-0.00432101450861,0.00463912542909,0.0186525024474,1,0,2.5,0,436,1
stats,437,-0.00168254540768,-0.00431751739234,0.00463377963752,0.018621198833,1,0,2.5,0,-0.00168254540768,-0.00431751739234,0.00463377963752,0.018621198833,1,0,2.5,0,-0.00168254540768,-0.00431751739234,0.00463377963752,0.018621198833,1,0,2.5,0,-0.00168254540768,-0.00431751739234,0.00463377963752,0.018621198833,1,0,2.5,0,1,-0.00168254540768,-0.00431751739234,0.00463377963752,0.018621198833,1,0,2.5,0,-0.00168254540768,-0.00431751739234,0.00463377963752,0.018621198833,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00168254540768,-0.00431751739234,0.00463377963752,0.018621198833,1,0,2.5,0,437,1
stats,438,-0.00167121097911,-0.0043106013909,0.00462322728708,0.0185589827597,1,0,2.5,0,-0.00167121097911,-0.0043106013909,0.00462322728708,0.0185589827597,1,0,2.5,0,-0.00167121097911,-0.0043106013909,0.00462322728708,0.0185589827597,1,0,2.5,0,-0.00167121097911,-0.0043106013909,0.00462322728708,0.0185589827597,1,0,2.5,0,1,-0.00167121097911,-0.0043106013909,0.00462322728708,0.0185589827597,1,0,2.5,0,-0.00167121097911,-0.0043106013909,0.00462322728708,0.0185589827597,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00167121097911,-0.0043106013909,0.00462322728708,0.0185589827597,1,0,2.5,0,438,1
stats,439,-0.00166561850347,-0.0043071815744,0.00461801886559,0.0185280647129,1,0,2.5,0,-0.00166561850347,-0.0043071815744,0.00461801886559,0.0185280647129,1,0,2.5,0,-0.00166561850347,-0.0043071815744,0.00461801886559,0.0185280647129,1,0,2.5,0,-0.00166561850347,-0.0043071815744,0.00461801886559,0.0185280647129,1,0,2.5,0,1,-0.00166561850347,-0.0043071815744,0.00461801886559,0.0185280647129,1,0,2.5,0,-0.00166561850347,-0.0043071815744,0.00461801886559,0.0185280647129,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00166561850347,-0.0043071815744,0.00461801886559,0.0185280647129,1,0,2.5,0,439,1
stats,440,-0.00165457988624,-0.00430041737854,0.00460773520172,0.0184666104615,1,0,2.5,0,-0.00165457988624,-0.00430041737854,0.00460773520172,0.0184666104615,1,0,2.5,0,-0.00165457988624,-0.00430041737854,0.00460773520172,0.0184666104615,1,0,2.5,0,-0.00165457988624,-0.00430041737854,0.00460773520172,0.0184666104615,1,0,2.5,0,1,-0.00165457988624,-0.00430041737854,0.00460773520172,0.0184666104615,1,0,2.5,0,-0.00165457988624,-0.00430041737854,0.00460773520172,0.0184666104615,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00165457988624,-0.00430041737854,0.00460773520172,0.0184666104615,1,0,2.5,0,440,1
stats,441,-0.00164913269691,-0.00429707253352,0.00460265902802,0.0184360723943,1,0,2.5,0,-0.00164913269691,-0.00429707253352,0.00460265902802,0.0184360723943,1,0,2.5,0,-0.00164913269691,-0.00429707253352,0.00460265902802,0.0184360723943,1,0,2.5,0,-0.00164913269691,-0.00429707253352,0.00460265902802,0.0184360723943,1,0,2.5,0,1,-0.00164913269691,-0.00429707253352,0.00460265902802,0.0184360723943,1,0,2.5,0,-0.00164913269691,-0.00429707253352,0.00460265902802,0.0184360723943,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00164913269691,-0.00429707253352,0.00460265902802,0.0184360723943,1,0,2.5,0,441,1
stats,442,-0.00163837953005,-0.00429045595229,0.00459263520315,0.0183753613383,1,0,2.5,0,-0.00163837953005,-0.00429045595229,0.00459263520315,0.0183753613383,1,0,2.5,0,-0.00163837953005,-0.00429045595229,0.00459263520315,0.0183753613383,1,0,2.5,0,-0.00163837953005,-0.00429045595229,0.00459263520315,0.0183753613383,1,0,2.5,0,1,-0.00163837953005,-0.00429045595229,0.00459263520315,0.0183753613383,1,0,2.5,0,-0.00163837953005,-0.00429045595229,0.00459263520315,0.0183753613383,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00163837953005,-0.00429045595229,0.00459263520315,0.0183753613383,1,0,2.5,0,442,1
stats,443,-0.00163307238836,-0.00428718328476,0.00458768615499,0.0183451902121,1,0,2.5,0,-0.00163307238836,-0.00428718328476,0.00458768615499,0.0183451902121,1,0,2.5,0,-0.00163307238836,-0.00428718328476,0.00458768615499,0.0183451902121,1,0,2.5,0,-0.00163307238836,-0.00428718328476,0.00458768615499,0.0183451902121,1,0,2.5,0,1,-0.00163307238836,-0.00428718328476,0.00458768615499,0.0183451902121,1,0,2.5,0,-0.00163307238836,-0.00428718328476,0.00458768615499,0.0183451902121,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00163307238836,-0.00428718328476,0.00458768615499,0.0183451902121,1,0,2.5,0,443,1
stats,444,-0.00162259442732,-0.00428070919588,0.00457791239023,0.0182852074504,1,0,2.5,0,-0.00162259442732,-0.00428070919588,0.00457791239023,0.0182852074504,1,0,2.5,0,-0.00162259442732,-0.00428070919588,0.00457791239023,0.0182852074504,1,0,2.5,0,-0.00162259442732,-0.00428070919588,0.00457791239023,0.0182852074504,1,0,2.5,0,1,-0.00162259442732,-0.00428070919588,0.00457791239023,0.0182852074504,1,0,2.5,0,-0.00162259442732,-0.00428070919588,0.00457791239023,0.0182852074504,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00162259442732,-0.00428070919588,0.00457791239023,0.0182852074504,1,0,2.5,0,444,1
stats,445,-0.0016174223274,-0.00427750684321,0.00457308627665,0.0182553958148,1,0,2.5,0,-0.0016174223274,-0.00427750684321,0.00457308627665,0.0182553958148,1,0,2.5,0,-0.0016174223274,-0.00427750684321,0.00457308627665,0.0182553958148,1,0,2.5,0,-0.0016174223274,-0.00427750684321,0.00457308627665,0.0182553958148,1,0,2.5,0,1,-0.0016174223274,-0.00427750684321,0.00457308627665,0.0182553958148,1,0,2.5,0,-0.0016174223274,-0.00427750684321,0.00457308627665,0.0182553958148,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0016174223274,-0.00427750684321,0.00457308627665,0.0182553958148,1,0,2.5,0,445,1
stats,446,-0.00160720979329,-0.00427117012441,0.00456355325878,0.0181961264461,1,0,2.5,0,-0.00160720979329,-0.00427117012441,0.00456355325878,0.0181961264461,1,0,2.5,0,-0.00160720979329,-0.00427117012441,0.00456355325878,0.0181961264461,1,0,2.5,0,-0.00160720979329,-0.00427117012441,0.00456355325878,0.0181961264461,1,0,2.5,0,1,-0.00160720979329,-0.00427117012441,0.00456355325878,0.0181961264461,1,0,2.5,0,-0.00160720979329,-0.00427117012441,0.00456355325878,0.0181961264461,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00160720979329,-0.00427117012441,0.00456355325878,0.0181961264461,1,0,2.5,0,446,1
stats,447,-0.00160216819495,-0.00426803529263,0.0045588449575,0.0181666649878,1,0,2.5,0,-0.00160216819495,-0.00426803529263,0.0045588449575,0.0181666649878,1,0,2.5,0,-0.00160216819495,-0.00426803529263,0.0045588449575,0.0181666649878,1,0,2.5,0,-0.00160216819495,-0.00426803529263,0.0045588449575,0.0181666649878,1,0,2.5,0,1,-0.00160216819495,-0.00426803529263,0.0045588449575,0.0181666649878,1,0,2.5,0,-0.00160216819495,-0.00426803529263,0.0045588449575,0.0181666649878,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00160216819495,-0.00426803529263,0.0045588449575,0.0181666649878,1,0,2.5,0,447,1
stats,448,-0.00159221189097,-0.00426183175296,0.00454954383895,0.0181080885231,1,0,2.5,0,-0.00159221189097,-0.00426183175296,0.00454954383895,0.0181080885231,1,0,2.5,0,-0.00159221189097,-0.00426183175296,0.00454954383895,0.0181080885231,1,0,2.5,0,-0.00159221189097,-0.00426183175296,0.00454954383895,0.0181080885231,1,0,2.5,0,1,-0.00159221189097,-0.00426183175296,0.00454954383895,0.0181080885231,1,0,2.5,0,-0.00159221189097,-0.00426183175296,0.00454954383895,0.0181080885231,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00159221189097,-0.00426183175296,0.00454954383895,0.0181080885231,1,0,2.5,0,448,1
stats,449,-0.00158729613759,-0.00425876211375,0.00454494915903,0.0180789716542,1,0,2.5,0,-0.00158729613759,-0.00425876211375,0.00454494915903,0.0180789716542,1,0,2.5,0,-0.00158729613759,-0.00425876211375,0.00454494915903,0.0180789716542,1,0,2.5,0,-0.00158729613759,-0.00425876211375,0.00454494915903,0.0180789716542,1,0,2.5,0,1,-0.00158729613759,-0.00425876211375,0.00454494915903,0.0180789716542,1,0,2.5,0,-0.00158729613759,-0.00425876211375,0.00454494915903,0.0180789716542,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00158729613759,-0.00425876211375,0.00454494915903,0.0180789716542,1,0,2.5,0,449,1
stats,450,-0.00157758709975,-0.00425268756226,0.00453587155789,0.0180210731924,1,0,2.5,0,-0.00157758709975,-0.00425268756226,0.00453587155789,0.0180210731924,1,0,2.5,0,-0.00157758709975,-0.00425268756226,0.00453587155789,0.0180210731924,1,0,2.5,0,-0.00157758709975,-0.00425268756226,0.00453587155789,0.0180210731924,1,0,2.5,0,1,-0.00157758709975,-0.00425268756226,0.00453587155789,0.0180210731924,1,0,2.5,0,-0.00157758709975,-0.00425268756226,0.00453587155789,0.0180210731924,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00157758709975,-0.00425268756226,0.00453587155789,0.0180210731924,1,0,2.5,0,450,1
stats,451,-0.00157279276755,-0.00424968171865,0.00453138723969,0.0179922915995,1,0,2.5,0,-0.00157279276755,-0.00424968171865,0.00453138723969,0.0179922915995,1,0,2.5,0,-0.00157279276755,-0.00424968171865,0.00453138723969,0.0179922915995,1,0,2.5,0,-0.00157279276755,-0.00424968171865,0.00453138723969,0.0179922915995,1,0,2.5,0,1,-0.00157279276755,-0.00424968171865,0.00453138723969,0.0179922915995,1,0,2.5,0,-0.00157279276755,-0.00424968171865,0.00453138723969,0.0179922915995,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00157279276755,-0.00424968171865,0.00453138723969,0.0179922915995,1,0,2.5,0,451,1
stats,452,-0.00156332238112,-0.00424373149872,0.00452252523974,0.0179350599647,1,0,2.5,0,-0.00156332238112,-0.00424373149872,0.00452252523974,0.0179350599647,1,0,2.5,0,-0.00156332238112,-0.00424373149872,0.00452252523974,0.0179350599647,1,0,2.5,0,-0.00156332238112,-0.00424373149872,0.00452252523974,0.0179350599647,1,0,2.5,0,1,-0.00156332238112,-0.00424373149872,0.00452252523974,0.0179350599647,1,0,2.5,0,-0.00156332238112,-0.00424373149872,0.00452252523974,0.0179350599647,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00156332238112,-0.00424373149872,0.00452252523974,0.0179350599647,1,0,2.5,0,452,1
stats,453,-0.00155864539556,-0.0042407871224,0.00451814662665,0.0179066061974,1,0,2.5,0,-0.00155864539556,-0.0042407871224,0.00451814662665,0.0179066061974,1,0,2.5,0,-0.00155864539556,-0.0042407871224,0.00451814662665,0.0179066061974,1,0,2.5,0,-0.00155864539556,-0.0042407871224,0.00451814662665,0.0179066061974,1,0,2.5,0,1,-0.00155864539556,-0.0042407871224,0.00451814662665,0.0179066061974,1,0,2.5,0,-0.00155864539556,-0.0042407871224,0.00451814662665,0.0179066061974,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00155864539556,-0.0042407871224,0.00451814662665,0.0179066061974,1,0,2.5,0,453,1
stats,454,-0.00154940551147,-0.00423495750874,0.00450949231163,0.0178500209004,1,0,2.5,0,-0.00154940551147,-0.00423495750874,0.00450949231163,0.0178500209004,1,0,2.5,0,-0.00154940551147,-0.00423495750874,0.00450949231163,0.0178500209004,1,0,2.5,0,-0.00154940551147,-0.00423495750874,0.00450949231163,0.0178500209004,1,0,2.5,0,1,-0.00154940551147,-0.00423495750874,0.00450949231163,0.0178500209004,1,0,2.5,0,-0.00154940551147,-0.00423495750874,0.00450949231163,0.0178500209004,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00154940551147,-0.00423495750874,0.00450949231163,0.0178500209004,1,0,2.5,0,454,1
stats,455,-0.00154484191444,-0.00423207273707,0.00450521660969,0.0178218893707,1,0,2.5,0,-0.00154484191444,-0.00423207273707,0.00450521660969,0.0178218893707,1,0,2.5,0,-0.00154484191444,-0.00423207273707,0.00450521660969,0.0178218893707,1,0,2.5,0,-0.00154484191444,-0.00423207273707,0.00450521660969,0.0178218893707,1,0,2.5,0,1,-0.00154484191444,-0.00423207273707,0.00450521660969,0.0178218893707,1,0,2.5,0,-0.00154484191444,-0.00423207273707,0.00450521660969,0.0178218893707,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00154484191444,-0.00423207273707,0.00450521660969,0.0178218893707,1,0,2.5,0,455,1
stats,456,-0.00153582461644,-0.0042263600044,0.00449676299468,0.0177659410983,1,0,2.5,0,-0.00153582461644,-0.0042263600044,0.00449676299468,0.0177659410983,1,0,2.5,0,-0.00153582461644,-0.0042263600044,0.00449676299468,0.0177659410983,1,0,2.5,0,-0.00153582461644,-0.0042263600044,0.00449676299468,0.0177659410983,1,0,2.5,0,1,-0.00153582461644,-0.0042263600044,0.00449676299468,0.0177659410983,1,0,2.5,0,-0.00153582461644,-0.0042263600044,0.00449676299468,0.0177659410983,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00153582461644,-0.0042263600044,0.00449676299468,0.0177659410983,1,0,2.5,0,456,1
stats,457,-0.00153137044981,-0.0042235320434,0.00449258461595,0.017738122493,1,0,2.5,0,-0.00153137044981,-0.0042235320434,0.00449258461595,0.017738122493,1,0,2.5,0,-0.00153137044981,-0.0042235320434,0.00449258461595,0.017738122493,1,0,2.5,0,-0.00153137044981,-0.0042235320434,0.00449258461595,0.017738122493,1,0,2.5,0,1,-0.00153137044981,-0.0042235320434,0.00449258461595,0.017738122493,1,0,2.5,0,-0.00153137044981,-0.0042235320434,0.00449258461595,0.017738122493,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00153137044981,-0.0042235320434,0.00449258461595,0.017738122493,1,0,2.5,0,457,1
stats,458,-0.00152256828733,-0.00421793246642,0.00448432471603,0.0176827963442,1,0,2.5,0,-0.00152256828733,-0.00421793246642,0.00448432471603,0.0176827963442,1,0,2.5,0,-0.00152256828733,-0.00421793246642,0.00448432471603,0.0176827963442,1,0,2.5,0,-0.00152256828733,-0.00421793246642,0.00448432471603,0.0176827963442,1,0,2.5,0,1,-0.00152256828733,-0.00421793246642,0.00448432471603,0.0176827963442,1,0,2.5,0,-0.00152256828733,-0.00421793246642,0.00448432471603,0.0176827963442,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00152256828733,-0.00421793246642,0.00448432471603,0.0176827963442,1,0,2.5,0,458,1
stats,459,-0.0015182197094,-0.00421516038477,0.00448024179786,0.017655286938,1,0,2.5,0,-0.0015182197094,-0.00421516038477,0.00448024179786,0.017655286938,1,0,2.5,0,-0.0015182197094,-0.00421516038477,0.00448024179786,0.017655286938,1,0,2.5,0,-0.0015182197094,-0.00421516038477,0.00448024179786,0.017655286938,1,0,2.5,0,1,-0.0015182197094,-0.00421516038477,0.00448024179786,0.017655286938,1,0,2.5,0,-0.0015182197094,-0.00421516038477,0.00448024179786,0.017655286938,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0015182197094,-0.00421516038477,0.00448024179786,0.017655286938,1,0,2.5,0,459,1
stats,460,-0.00150962546468,-0.0042096702382,0.00447216862813,0.017600569874,1,0,2.5,0,-0.00150962546468,-0.0042096702382,0.00447216862813,0.017600569874,1,0,2.5,0,-0.00150962546468,-0.0042096702382,0.00447216862813,0.017600569874,1,0,2.5,0,-0.00150962546468,-0.0042096702382,0.00447216862813,0.017600569874,1,0,2.5,0,1,-0.00150962546468,-0.0042096702382,0.00447216862813,0.017600569874,1,0,2.5,0,-0.00150962546468,-0.0042096702382,0.00447216862813,0.017600569874,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00150962546468,-0.0042096702382,0.00447216862813,0.017600569874,1,0,2.5,0,460,1
stats,461,-0.0015053790994,-0.0042069517076,0.00446817744523,0.0175733603537,1,0,2.5,0,-0.0015053790994,-0.0042069517076,0.00446817744523,0.0175733603537,1,0,2.5,0,-0.0015053790994,-0.0042069517076,0.00446817744523,0.0175733603537,1,0,2.5,0,-0.0015053790994,-0.0042069517076,0.00446817744523,0.0175733603537,1,0,2.5,0,1,-0.0015053790994,-0.0042069517076,0.00446817744523,0.0175733603537,1,0,2.5,0,-0.0015053790994,-0.0042069517076,0.00446817744523,0.0175733603537,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0015053790994,-0.0042069517076,0.00446817744523,0.0175733603537,1,0,2.5,0,461,1
stats,462,-0.00149698567111,-0.0042015677318,0.00446028448641,0.0175192393363,1,0,2.5,0,-0.00149698567111,-0.0042015677318,0.00446028448641,0.0175192393363,1,0,2.5,0,-0.00149698567111,-0.0042015677318,0.00446028448641,0.0175192393363,1,0,2.5,0,-0.00149698567111,-0.0042015677318,0.00446028448641,0.0175192393363,1,0,2.5,0,1,-0.00149698567111,-0.0042015677318,0.00446028448641,0.0175192393363,1,0,2.5,0,-0.00149698567111,-0.0042015677318,0.00446028448641,0.0175192393363,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00149698567111,-0.0042015677318,0.00446028448641,0.0175192393363,1,0,2.5,0,462,1
stats,463,-0.00149283802602,-0.00419890182093,0.00445638224483,0.0174923259765,1,0,2.5,0,-0.00149283802602,-0.00419890182093,0.00445638224483,0.0174923259765,1,0,2.5,0,-0.00149283802602,-0.00419890182093,0.00445638224483,0.0174923259765,1,0,2.5,0,-0.00149283802602,-0.00419890182093,0.00445638224483,0.0174923259765,1,0,2.5,0,1,-0.00149283802602,-0.00419890182093,0.00445638224483,0.0174923259765,1,0,2.5,0,-0.00149283802602,-0.00419890182093,0.00445638224483,0.0174923259765,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00149283802602,-0.00419890182093,0.00445638224483,0.0174923259765,1,0,2.5,0,463,1
stats,464,-0.00148463866208,-0.00419362075627,0.00444866344333,0.017438787967,1,0,2.5,0,-0.00148463866208,-0.00419362075627,0.00444866344333,0.017438787967,1,0,2.5,0,-0.00148463866208,-0.00419362075627,0.00444866344333,0.017438787967,1,0,2.5,0,-0.00148463866208,-0.00419362075627,0.00444866344333,0.017438787967,1,0,2.5,0,1,-0.00148463866208,-0.00419362075627,0.00444866344333,0.017438787967,1,0,2.5,0,-0.00148463866208,-0.00419362075627,0.00444866344333,0.017438787967,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00148463866208,-0.00419362075627,0.00444866344333,0.017438787967,1,0,2.5,0,464,1
stats,465,-0.00148058647756,-0.00419100467116,0.00444484595209,0.0174121633172,1,0,2.5,0,-0.00148058647756,-0.00419100467116,0.00444484595209,0.0174121633172,1,0,2.5,0,-0.00148058647756,-0.00419100467116,0.00444484595209,0.0174121633172,1,0,2.5,0,-0.00148058647756,-0.00419100467116,0.00444484595209,0.0174121633172,1,0,2.5,0,1,-0.00148058647756,-0.00419100467116,0.00444484595209,0.0174121633172,1,0,2.5,0,-0.00148058647756,-0.00419100467116,0.00444484595209,0.0174121633172,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00148058647756,-0.00419100467116,0.00444484595209,0.0174121633172,1,0,2.5,0,465,1
stats,466,-0.00147257477511,-0.00418582325801,0.00443729571998,0.017359200865,1,0,2.5,0,-0.00147257477511,-0.00418582325801,0.00443729571998,0.017359200865,1,0,2.5,0,-0.00147257477511,-0.00418582325801,0.00443729571998,0.017359200865,1,0,2.5,0,-0.00147257477511,-0.00418582325801,0.00443729571998,0.017359200865,1,0,2.5,0,1,-0.00147257477511,-0.00418582325801,0.00443729571998,0.017359200865,1,0,2.5,0,-0.00147257477511,-0.00418582325801,0.00443729571998,0.017359200865,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00147257477511,-0.00418582325801,0.00443729571998,0.017359200865,1,0,2.5,0,466,1
stats,467,-0.00146861479152,-0.004183256533,0.00443356111646,0.0173328593373,1,0,2.5,0,-0.00146861479152,-0.004183256533,0.00443356111646,0.0173328593373,1,0,2.5,0,-0.00146861479152,-0.004183256533,0.00443356111646,0.0173328593373,1,0,2.5,0,-0.00146861479152,-0.004183256533,0.00443356111646,0.0173328593373,1,0,2.5,0,1,-0.00146861479152,-0.004183256533,0.00443356111646,0.0173328593373,1,0,2.5,0,-0.00146861479152,-0.004183256533,0.00443356111646,0.0173328593373,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00146861479152,-0.004183256533,0.00443356111646,0.0173328593373,1,0,2.5,0,467,1
stats,468,-0.00146078469697,-0.00417817104608,0.00442617293447,0.0172804556787,1,0,2.5,0,-0.00146078469697,-0.00417817104608,0.00442617293447,0.0172804556787,1,0,2.5,0,-0.00146078469697,-0.00417817104608,0.00442617293447,0.0172804556787,1,0,2.5,0,-0.00146078469697,-0.00417817104608,0.00442617293447,0.0172804556787,1,0,2.5,0,1,-0.00146078469697,-0.00417817104608,0.00442617293447,0.0172804556787,1,0,2.5,0,-0.00146078469697,-0.00417817104608,0.00442617293447,0.0172804556787,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00146078469697,-0.00417817104608,0.00442617293447,0.0172804556787,1,0,2.5,0,468,1
stats,469,-0.00145691388752,-0.00417565228418,0.00442251842469,0.0172543916851,1,0,2.5,0,-0.00145691388752,-0.00417565228418,0.00442251842469,0.0172543916851,1,0,2.5,0,-0.00145691388752,-0.00417565228418,0.00442251842469,0.0172543916851,1,0,2.5,0,-0.00145691388752,-0.00417565228418,0.00442251842469,0.0172543916851,1,0,2.5,0,1,-0.00145691388752,-0.00417565228418,0.00442251842469,0.0172543916851,1,0,2.5,0,-0.00145691388752,-0.00417565228418,0.00442251842469,0.0172543916851,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00145691388752,-0.00417565228418,0.00442251842469,0.0172543916851,1,0,2.5,0,469,1
stats,470,-0.00144925923087,-0.00417066039518,0.00441528717056,0.0172025393695,1,0,2.5,0,-0.00144925923087,-0.00417066039518,0.00441528717056,0.0172025393695,1,0,2.5,0,-0.00144925923087,-0.00417066039518,0.00441528717056,0.0172025393695,1,0,2.5,0,-0.00144925923087,-0.00417066039518,0.00441528717056,0.0172025393695,1,0,2.5,0,1,-0.00144925923087,-0.00417066039518,0.00441528717056,0.0172025393695,1,0,2.5,0,-0.00144925923087,-0.00417066039518,0.00441528717056,0.0172025393695,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00144925923087,-0.00417066039518,0.00441528717056,0.0172025393695,1,0,2.5,0,470,1
stats,471,-0.00144547468517,-0.00416818726808,0.00441170949489,0.0171767473221,1,0,2.5,0,-0.00144547468517,-0.00416818726808,0.00441170949489,0.0171767473221,1,0,2.5,0,-0.00144547468517,-0.00416818726808,0.00441170949489,0.0171767473221,1,0,2.5,0,-0.00144547468517,-0.00416818726808,0.00441170949489,0.0171767473221,1,0,2.5,0,1,-0.00144547468517,-0.00416818726808,0.00441170949489,0.0171767473221,1,0,2.5,0,-0.00144547468517,-0.00416818726808,0.00441170949489,0.0171767473221,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00144547468517,-0.00416818726808,0.00441170949489,0.0171767473221,1,0,2.5,0,471,1
stats,472,-0.00143798964564,-0.00416328664869,0.004404630512,0.0171254351735,1,0,2.5,0,-0.00143798964564,-0.00416328664869,0.004404630512,0.0171254351735,1,0,2.5,0,-0.00143798964564,-0.00416328664869,0.004404630512,0.0171254351735,1,0,2.5,0,-0.00143798964564,-0.00416328664869,0.004404630512,0.0171254351735,1,0,2.5,0,1,-0.00143798964564,-0.00416328664869,0.004404630512,0.0171254351735,1,0,2.5,0,-0.00143798964564,-0.00416328664869,0.004404630512,0.0171254351735,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00143798964564,-0.00416328664869,0.004404630512,0.0171254351735,1,0,2.5,0,472,1
stats,473,-0.00143428868614,-0.00416085775942,0.00440112734213,0.017099911347,1,0,2.5,0,-0.00143428868614,-0.00416085775942,0.00440112734213,0.017099911347,1,0,2.5,0,-0.00143428868614,-0.00416085775942,0.00440112734213,0.017099911347,1,0,2.5,0,-0.00143428868614,-0.00416085775942,0.00440112734213,0.017099911347,1,0,2.5,0,1,-0.00143428868614,-0.00416085775942,0.00440112734213,0.017099911347,1,0,2.5,0,-0.00143428868614,-0.00416085775942,0.00440112734213,0.017099911347,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00143428868614,-0.00416085775942,0.00440112734213,0.017099911347,1,0,2.5,0,473,1
stats,474,-0.0014269676758,-0.00415604468435,0.00439419457689,0.017049126327,1,0,2.5,0,-0.0014269676758,-0.00415604468435,0.00439419457689,0.017049126327,1,0,2.5,0,-0.0014269676758,-0.00415604468435,0.00439419457689,0.017049126327,1,0,2.5,0,-0.0014269676758,-0.00415604468435,0.00439419457689,0.017049126327,1,0,2.5,0,1,-0.0014269676758,-0.00415604468435,0.00439419457689,0.017049126327,1,0,2.5,0,-0.0014269676758,-0.00415604468435,0.00439419457689,0.017049126327,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.0014269676758,-0.00415604468435,0.00439419457689,0.017049126327,1,0,2.5,0,474,1
stats,475,-0.00142334739212,-0.0041536600329,0.00439076405019,0.0170238651335,1,0,2.5,0,-0.00142334739212,-0.0041536600329,0.00439076405019,0.0170238651335,1,0,2.5,0,-0.00142334739212,-0.0041536600329,0.00439076405019,0.0170238651335,1,0,2.5,0,-0.00142334739212,-0.0041536600329,0.00439076405019,0.0170238651335,1,0,2.5,0,1,-0.00142334739212,-0.0041536600329,0.00439076405019,0.0170238651335,1,0,2.5,0,-0.00142334739212,-0.0041536600329,0.00439076405019,0.0170238651335,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00142334739212,-0.0041536600329,0.00439076405019,0.0170238651335,1,0,2.5,0,475,1
stats,476,-0.00141618517227,-0.00414893217385,0.00438397284597,0.0169735997915,1,0,2.5,0,-0.00141618517227,-0.00414893217385,0.00438397284597,0.0169735997915,1,0,2.5,0,-0.00141618517227,-0.00414893217385,0.00438397284597,0.0169735997915,1,0,2.5,0,-0.00141618517227,-0.00414893217385,0.00438397284597,0.0169735997915,1,0,2.5,0,1,-0.00141618517227,-0.00414893217385,0.00438397284597,0.0169735997915,1,0,2.5,0,-0.00141618517227,-0.00414893217385,0.00438397284597,0.0169735997915,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00141618517227,-0.00414893217385,0.00438397284597,0.0169735997915,1,0,2.5,0,476,1
stats,477,-0.00141264288686,-0.00414658989757,0.00438061263412,0.016948595643,1,0,2.5,0,-0.00141264288686,-0.00414658989757,0.00438061263412,0.016948595643,1,0,2.5,0,-0.00141264288686,-0.00414658989757,0.00438061263412,0.016948595643,1,0,2.5,0,-0.00141264288686,-0.00414658989757,0.00438061263412,0.016948595643,1,0,2.5,0,1,-0.00141264288686,-0.00414658989757,0.00438061263412,0.016948595643,1,0,2.5,0,-0.00141264288686,-0.00414658989757,0.00438061263412,0.016948595643,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00141264288686,-0.00414658989757,0.00438061263412,0.016948595643,1,0,2.5,0,477,1
stats,478,-0.00140563421883,-0.00414194492623,0.00437395879999,0.0168988388032,1,0,2.5,0,-0.00140563421883,-0.00414194492623,0.00437395879999,0.0168988388032,1,0,2.5,0,-0.00140563421883,-0.00414194492623,0.00437395879999,0.0168988388032,1,0,2.5,0,-0.00140563421883,-0.00414194492623,0.00437395879999,0.0168988388032,1,0,2.5,0,1,-0.00140563421883,-0.00414194492623,0.00437395879999,0.0168988388032,1,0,2.5,0,-0.00140563421883,-0.00414194492623,0.00437395879999,0.0168988388032,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140563421883,-0.00414194492623,0.00437395879999,0.0168988388032,1,0,2.5,0,478,1
stats,479,-0.00140216748696,-0.00413964316249,0.00437066564336,0.0168740861118,1,0,2.5,0,-0.00140216748696,-0.00413964316249,0.00437066564336,0.0168740861118,1,0,2.5,0,-0.00140216748696,-0.00413964316249,0.00437066564336,0.0168740861118,1,0,2.5,0,-0.00140216748696,-0.00413964316249,0.00437066564336,0.0168740861118,1,0,2.5,0,1,-0.00140216748696,-0.00413964316249,0.00437066564336,0.0168740861118,1,0,2.5,0,-0.00140216748696,-0.00413964316249,0.00437066564336,0.0168740861118,1,0,2.5,0,0,0,0,0,0,0,0,0,-0.00140216748696,-0.00413964316249,0.00437066564336,0.0168740861118,1,0,2.5,0,479,1

